Self-similar orbit-averaged Fokker-Planck equation for isotropic spherical dense clusters (iii) application of pre-collapse solution to Galactic globular clusters

This is the third paper of a series of our works on the self-similar orbit-averaged Fokker-Planck (OAFP) equation. The first paper provided an accurate spectral solution of the equation for isotropic pre-collapse star clusters and the second detailed the physical feature of the model. Based on the works, the present work applies the solution to the observed structural profiles of Galactic globular clusters. For fitting to the profiles, the most fundamental (quasi-)stationary model, the King model, and the variants have shown successful results while they can not apply to core-collapsing and core-collapsed clusters at the late stage of the relaxation evolution. We propose an energy-truncated self-similar OAFP model that can apply to clusters at both the early and late stages of the evolution. This new model fits the structural profiles of at least half of Galactic globular clusters while it also applies to core-collapsed stars with resolved cores. As a main result, we provide the completion rate of core collapse against concentration for the clusters. Also, we show our new model can apply to the globular clusters even in a broad range of radii (0.01$\sim$10 arcminutes). However, since our model includes polytrope (elongated outer halo), the tidal radius of the model becomes unrealistically large for some clusters. To avoid the issue, we also propose an approximated form of the new model. Lastly, we report that Milky Way globular clusters with low concentrations have the same spatial structures as stellar polytropes and discuss whether such polytropic cluster is a reasonable concept.

==> AbsCoeffm20L2.txt <==
   1.0000000e+00   5.2387536e-01
   2.0000000e+00   9.2730289e-01
   3.0000000e+00   4.2256282e-01
   4.0000000e+00   2.4501120e-01
   5.0000000e+00   1.4335839e-01
   6.0000000e+00   7.0015274e-02
   7.0000000e+00   1.4963398e-02
   8.0000000e+00   2.0181861e-02
   9.0000000e+00   3.2406790e-02
   1.0000000e+01   2.3771615e-02
   1.1000000e+01   3.8924101e-03
   1.2000000e+01   1.3228231e-02
   1.3000000e+01   1.6977302e-02
   1.4000000e+01   7.2079756e-03
   1.5000000e+01   5.9624993e-03
   1.6000000e+01   1.1014583e-02
   1.7000000e+01   5.2807890e-03
   1.8000000e+01   3.5513546e-03
   1.9000000e+01   6.4365690e-03
   2.0000000e+01   2.3886315e-03
   2.1000000e+01   2.2924084e-03
   2.2000000e+01   2.7643739e-03
   2.3000000e+01   4.9847386e-04
   2.4000000e+01   8.0009380e-04
   2.5000000e+01   5.0457154e-04
   2.6000000e+01   2.2778950e-04
   2.7000000e+01   3.2561120e-04
   2.8000000e+01   1.3606962e-05
   2.9000000e+01   5.0205787e-04
   3.0000000e+01   4.0327551e-04
   3.1000000e+01   1.2640169e-04
   3.2000000e+01   3.3614199e-04
   3.3000000e+01   1.5639641e-04
   3.4000000e+01   3.8645040e-05
   3.5000000e+01   1.2659279e-04
   3.6000000e+01   1.2023538e-04
   3.7000000e+01   1.3156635e-05
   3.8000000e+01   8.1686373e-05
   3.9000000e+01   6.3811257e-05
   4.0000000e+01   3.0458097e-06
   4.1000000e+01   2.3763975e-05
   4.2000000e+01   2.7138260e-05
   4.3000000e+01   1.6822632e-05
   4.4000000e+01   3.9711694e-06
   4.5000000e+01   1.5850674e-05
   4.6000000e+01   1.3890344e-05
   4.7000000e+01   3.8147573e-06
   4.8000000e+01   8.8907755e-06
   4.9000000e+01   1.1839625e-05
   5.0000000e+01   2.9103543e-06
   5.1000000e+01   5.3193242e-06
   5.2000000e+01   6.2829779e-06
   5.3000000e+01   2.3066747e-06
   5.4000000e+01   2.1114551e-06
   5.5000000e+01   3.2449143e-06
   5.6000000e+01   1.6631303e-06
   5.7000000e+01   3.1856005e-07
   5.8000000e+01   1.5837903e-06
   5.9000000e+01   1.3616693e-06
   6.0000000e+01   1.7375622e-07
   6.1000000e+01   7.1236168e-07
   6.2000000e+01   8.7557854e-07
   6.3000000e+01   3.8016873e-07
   6.4000000e+01   2.8745827e-07
   6.5000000e+01   5.5607414e-07
   6.6000000e+01   3.4692059e-07
   6.7000000e+01   9.0586892e-08
   6.8000000e+01   3.3964949e-07
   6.9000000e+01   2.3217656e-07
   7.0000000e+01   9.1274194e-09
   7.1000000e+01   1.6480624e-07
   7.2000000e+01   1.4945031e-07
   7.3000000e+01   2.8910453e-08
   7.4000000e+01   6.8464934e-08
   7.5000000e+01   9.0302326e-08
   7.6000000e+01   4.1653275e-08
   7.7000000e+01   2.3184370e-08
   7.8000000e+01   5.2355072e-08
   7.9000000e+01   3.7299331e-08
   8.0000000e+01   2.9746489e-09
   8.1000000e+01   2.9734773e-08
   8.2000000e+01   2.6318338e-08
   8.3000000e+01   4.6567361e-09
   8.4000000e+01   1.5000743e-08
   8.5000000e+01   1.7191611e-08
   8.6000000e+01   6.0261518e-09
   8.7000000e+01   6.3425354e-09
   8.8000000e+01   1.0373941e-08
   8.9000000e+01   5.2502224e-09
   9.0000000e+01   1.8676013e-09
   9.1000000e+01   5.6165257e-09
   9.2000000e+01   4.1336149e-09
   9.3000000e+01   1.0754382e-10
   9.4000000e+01   2.7780344e-09
   9.5000000e+01   2.9533078e-09
   9.6000000e+01   8.1185490e-10
   9.7000000e+01   1.2907675e-09
   9.8000000e+01   1.8811592e-09
   9.9000000e+01   8.9606049e-10
   1.0000000e+02   5.0860743e-10
   1.0100000e+02   1.0950472e-09
   1.0200000e+02   7.2889611e-10
   1.0300000e+02   1.0291550e-10
   1.0400000e+02   5.9588059e-10
   1.0500000e+02   5.0882794e-10
   1.0600000e+02   7.7874052e-11
   1.0700000e+02   2.9506255e-10
   1.0800000e+02   3.2948576e-10
   1.0900000e+02   1.2647859e-10
   1.1000000e+02   1.2142927e-10
   1.1100000e+02   2.0419242e-10
   1.1200000e+02   1.1555777e-10
   1.1300000e+02   3.2059730e-11
   1.1400000e+02   1.1913028e-10
   1.1500000e+02   8.8380050e-11
   1.1600000e+02   5.2953647e-12
   1.1700000e+02   6.2660510e-11
   1.1800000e+02   6.1752474e-11
   1.1900000e+02   1.6392409e-11
   1.2000000e+02   2.8060966e-11
   1.2100000e+02   3.9990634e-11
   1.2200000e+02   1.7222690e-11
   1.2300000e+02   9.7536077e-12
   1.2400000e+02   2.3633468e-11
   1.2500000e+02   1.4727652e-11
   1.2600000e+02   1.5478202e-12
   1.2700000e+02   1.2528847e-11
   1.2800000e+02   1.1227720e-11
   1.2900000e+02   1.5940749e-12
   1.3000000e+02   5.9172625e-12
   1.3100000e+02   7.6581535e-12
   1.3200000e+02   2.5404517e-12
   1.3300000e+02   2.4636000e-12
   1.3400000e+02   4.6449880e-12
   1.3500000e+02   2.5267524e-12
   1.3600000e+02   8.1140502e-13
   1.3700000e+02   2.5196608e-12
   1.3800000e+02   2.0613591e-12
   1.3900000e+02   3.6583830e-14
   1.4000000e+02   1.2521981e-12
   1.4100000e+02   1.4428237e-12
   1.4200000e+02   3.1333217e-13
   1.4300000e+02   5.8689048e-13
   1.4400000e+02   8.8335025e-13
   1.4500000e+02   4.2070220e-13
   1.4600000e+02   2.5172410e-13
   1.4700000e+02   4.8676381e-13
   1.4800000e+02   3.8149784e-13
   1.4900000e+02   7.3053556e-14
   1.5000000e+02   2.5426696e-13
   1.5100000e+02   2.7630466e-13
   1.5200000e+02   2.4660639e-14
   1.5300000e+02   1.3332302e-13
   1.5400000e+02   1.6854957e-13
   1.5500000e+02   6.7519030e-14
   1.5600000e+02   6.9371367e-14
   1.5700000e+02   9.1119232e-14
   1.5800000e+02   7.1459277e-14
   1.5900000e+02   3.0191040e-14
   1.6000000e+02   4.7777005e-14
   1.6100000e+02   5.4367888e-14
   1.6200000e+02   4.4257065e-15
   1.6300000e+02   2.7437387e-14
   1.6400000e+02   3.2658390e-14
   1.6500000e+02   9.9252360e-15
   1.6600000e+02   1.7227745e-14
   1.6700000e+02   1.6369747e-14
   1.6800000e+02   1.4119731e-14
   1.6900000e+02   9.9579030e-15
   1.7000000e+02   7.7923584e-15
   1.7100000e+02   1.1796041e-14
   1.7200000e+02   3.8591298e-15
   1.7300000e+02   4.5428647e-15
   1.7400000e+02   7.0914110e-15
   1.7500000e+02   6.1430244e-16
   1.7600000e+02   3.6805915e-15
   1.7700000e+02   3.0314029e-15
   1.7800000e+02   2.7809567e-15
   1.7900000e+02   2.9224701e-15
   1.8000000e+02   8.0041595e-16
   1.8100000e+02   2.9959095e-15
   1.8200000e+02   1.8892794e-15
   1.8300000e+02   1.7358264e-16
   1.8400000e+02   2.0248963e-15
   1.8500000e+02   5.9146724e-16
   1.8600000e+02   3.8467709e-16
   1.8700000e+02   8.2294061e-16
   1.8800000e+02   3.4895635e-16
   1.8900000e+02   6.8139786e-16
   1.9000000e+02   1.1034656e-18
   1.9100000e+02   8.1530547e-16
   1.9200000e+02   7.2870317e-16
   1.9300000e+02   2.9613562e-16
   1.9400000e+02   7.1493606e-16
   1.9500000e+02   4.7167901e-16
   1.9600000e+02   1.9231325e-16
   1.9700000e+02   3.9735492e-16
   1.9800000e+02   1.2801564e-16
   1.9900000e+02   1.1107043e-17
   2.0000000e+02   7.5368562e-17
   2.0100000e+02   1.3039008e-16
   2.0200000e+02   1.9928220e-16
   2.0300000e+02   1.5648879e-16
   2.0400000e+02   2.8783080e-16
   2.0500000e+02   2.6541305e-16
   2.0600000e+02   1.9991034e-16
   2.0700000e+02   2.2789450e-16
   2.0800000e+02   1.8061537e-16
   2.0900000e+02   1.3809929e-16
   2.1000000e+02   1.3905606e-16
   2.1100000e+02   6.0354370e-17
   2.1200000e+02   2.1673119e-17
   2.1300000e+02   3.6239330e-17
   2.1400000e+02   3.0599008e-17
   2.1500000e+02   4.1774424e-17
   2.1600000e+02   6.0974818e-17
   2.1700000e+02   4.0053462e-17
   2.1800000e+02   1.8579737e-17
   2.1900000e+02   1.4759330e-17
   2.2000000e+02   6.4855812e-17
   2.2100000e+02   1.0643971e-16
   2.2200000e+02   1.3142910e-16
   2.2300000e+02   1.5031207e-16
   2.2400000e+02   1.5017873e-16
   2.2500000e+02   1.3047802e-16
   2.2600000e+02   9.3328760e-17
   2.2700000e+02   3.8286117e-17
   2.2800000e+02   1.2352014e-17
   2.2900000e+02   3.8319874e-17
   2.3000000e+02   3.7802223e-17
   2.3100000e+02   3.2778516e-17
   2.3200000e+02   1.2860801e-17
   2.3300000e+02   2.2460319e-17
   2.3400000e+02   2.6681015e-17
   2.3500000e+02   1.3746257e-17
   2.3600000e+02   3.9199970e-17
   2.3700000e+02   3.1089707e-17
   2.3800000e+02   2.2759068e-17
   2.3900000e+02   1.5998639e-17
   2.4000000e+02   2.2212751e-18
   2.4100000e+02   7.7227993e-18
   2.4200000e+02   1.7647660e-17
   2.4300000e+02   2.6296139e-17
   2.4400000e+02   2.9446503e-17
   2.4500000e+02   2.5650211e-17
   2.4600000e+02   9.2579394e-18
   2.4700000e+02   3.3537663e-18
   2.4800000e+02   7.7417185e-18
   2.4900000e+02   3.1627791e-17
   2.5000000e+02   3.4385175e-17
   2.5100000e+02   2.3419730e-17
   2.5200000e+02   1.1858655e-17
   2.5300000e+02   1.3094436e-18
   2.5400000e+02   3.7655116e-18
   2.5500000e+02   2.4840908e-17
   2.5600000e+02   3.9176245e-17
   2.5700000e+02   4.3609193e-17
   2.5800000e+02   3.1909588e-17
   2.5900000e+02   1.3836237e-17
   2.6000000e+02   1.0385943e-17
   2.6100000e+02   1.8496930e-17
   2.6200000e+02   1.7123505e-17
   2.6300000e+02   8.4594487e-18
   2.6400000e+02   7.4093294e-18
   2.6500000e+02   3.1553627e-17
   2.6600000e+02   4.8283383e-17
   2.6700000e+02   6.8864836e-17
   2.6800000e+02   1.0428545e-16
   2.6900000e+02   1.1672457e-16
   2.7000000e+02   9.6575578e-17
   2.7100000e+02   6.5421556e-17
   2.7200000e+02   3.5078219e-17
   2.7300000e+02   1.5312951e-17
   2.7400000e+02   3.2295144e-18
   2.7500000e+02   2.1920078e-17
   2.7600000e+02   5.9662498e-17
   2.7700000e+02   9.0950016e-17
   2.7800000e+02   1.1911978e-16
   2.7900000e+02   1.4820290e-16
   2.8000000e+02   1.6851156e-16
   2.8100000e+02   1.8606460e-16
   2.8200000e+02   1.9528194e-16
   2.8300000e+02   1.9572960e-16
   2.8400000e+02   1.7800195e-16
   2.8500000e+02   1.4600814e-16
   2.8600000e+02   8.9290662e-17
   2.8700000e+02   2.2277042e-17
   2.8800000e+02   2.9878600e-17
   2.8900000e+02   5.3601622e-17
   2.9000000e+02   6.6995317e-17
   2.9100000e+02   7.5991878e-17
   2.9200000e+02   7.9806315e-17
   2.9300000e+02   8.4999377e-17
   2.9400000e+02   1.0237735e-16
   2.9500000e+02   1.2302669e-16
   2.9600000e+02   1.2910194e-16
   2.9700000e+02   1.3270613e-16
   2.9800000e+02   1.5202500e-16
   2.9900000e+02   1.7492214e-16
   3.0000000e+02   1.7328701e-16


==> Abs_coeff_iso_N_225_L36.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   9.1451318e-01
   3.0000000e+00   4.0602781e-01
   4.0000000e+00   2.2686407e-01
   5.0000000e+00   1.2666921e-01
   6.0000000e+00   5.8343281e-02
   7.0000000e+00   1.0743355e-02
   8.0000000e+00   1.7094958e-02
   9.0000000e+00   2.5164134e-02
   1.0000000e+01   1.7330551e-02
   1.1000000e+01   2.3516212e-03
   1.2000000e+01   9.3340359e-03
   1.3000000e+01   1.1210210e-02
   1.4000000e+01   4.4655994e-03
   1.5000000e+01   3.6942586e-03
   1.6000000e+01   6.4546597e-03
   1.7000000e+01   3.0155476e-03
   1.8000000e+01   1.8261255e-03
   1.9000000e+01   3.3254369e-03
   2.0000000e+01   1.3179926e-03
   2.1000000e+01   9.6136893e-04
   2.2000000e+01   1.2923892e-03
   2.3000000e+01   3.5987982e-04
   2.4000000e+01   2.6328678e-04
   2.5000000e+01   2.5689105e-04
   2.6000000e+01   1.6177171e-04
   2.7000000e+01   1.3336110e-04
   2.8000000e+01   1.4082445e-05
   2.9000000e+01   1.8282905e-04
   3.0000000e+01   1.4425396e-04
   3.1000000e+01   2.6354497e-05
   3.2000000e+01   1.0670890e-04
   3.3000000e+01   6.3975500e-05
   3.4000000e+01   2.6576523e-06
   3.5000000e+01   3.9581378e-05
   3.6000000e+01   3.8594649e-05
   3.7000000e+01   7.8437372e-06
   3.8000000e+01   1.9084214e-05
   3.9000000e+01   1.8878276e-05
   4.0000000e+01   4.8518931e-06
   4.1000000e+01   4.9415949e-06
   4.2000000e+01   7.7031438e-06
   4.3000000e+01   5.0778191e-06
   4.4000000e+01   1.2399389e-07
   4.5000000e+01   3.5068161e-06
   4.6000000e+01   3.5081371e-06
   4.7000000e+01   1.1715962e-06
   4.8000000e+01   1.5337835e-06
   4.9000000e+01   2.3030000e-06
   5.0000000e+01   9.3105686e-07
   5.1000000e+01   6.6258829e-07
   5.2000000e+01   1.1487164e-06
   5.3000000e+01   6.1212797e-07
   5.4000000e+01   1.6992668e-07
   5.5000000e+01   5.1696614e-07
   5.6000000e+01   3.7108209e-07
   5.7000000e+01   3.7498789e-08
   5.8000000e+01   2.0852636e-07
   5.9000000e+01   2.2519090e-07
   6.0000000e+01   7.7507091e-08
   6.1000000e+01   7.0562470e-08
   6.2000000e+01   1.2196616e-07
   6.3000000e+01   7.1355991e-08
   6.4000000e+01   1.4749845e-08
   6.5000000e+01   6.2551059e-08
   6.6000000e+01   5.0032179e-08
   6.7000000e+01   3.9423686e-09
   6.8000000e+01   2.9896673e-08
   6.9000000e+01   2.9438079e-08
   7.0000000e+01   7.8742344e-09
   7.1000000e+01   1.1692212e-08
   7.2000000e+01   1.5855424e-08
   7.3000000e+01   7.2742866e-09
   7.4000000e+01   3.2293731e-09
   7.5000000e+01   7.9064198e-09
   7.6000000e+01   5.4510157e-09
   7.7000000e+01   2.1192666e-12
   7.8000000e+01   3.6437981e-09
   7.9000000e+01   3.5509261e-09
   8.0000000e+01   9.0627119e-10
   8.1000000e+01   1.5222992e-09
   8.2000000e+01   2.0525999e-09
   8.3000000e+01   9.2725846e-10
   8.4000000e+01   5.0911595e-10
   8.5000000e+01   1.0863507e-09
   8.6000000e+01   6.8762805e-10
   8.7000000e+01   7.4919995e-11
   8.8000000e+01   5.2397949e-10
   8.9000000e+01   4.4048851e-10
   9.0000000e+01   7.5258857e-11
   9.1000000e+01   2.2163875e-10
   9.2000000e+01   2.5947480e-10
   9.3000000e+01   1.0141781e-10
   9.4000000e+01   7.5872911e-11
   9.5000000e+01   1.4204915e-10
   9.6000000e+01   8.3891666e-11
   9.7000000e+01   1.4751917e-11
   9.8000000e+01   7.1200499e-11
   9.9000000e+01   5.7500420e-11
   1.0000000e+02   6.6731571e-12
   1.0100000e+02   3.1932170e-11
   1.0200000e+02   3.4994980e-11
   1.0300000e+02   1.1493698e-11
   1.0400000e+02   1.2185640e-11
   1.0500000e+02   1.9340817e-11
   1.0600000e+02   1.0204153e-11
   1.0700000e+02   3.2250804e-12
   1.0800000e+02   9.8009503e-12
   1.0900000e+02   7.2960665e-12
   1.1000000e+02   3.0510276e-13
   1.1100000e+02   4.5343095e-12
   1.1200000e+02   4.5853030e-12
   1.1300000e+02   1.3123219e-12
   1.1400000e+02   1.8435010e-12
   1.1500000e+02   2.6205606e-12
   1.1600000e+02   1.2848030e-12
   1.1700000e+02   5.7058551e-13
   1.1800000e+02   1.3802291e-12
   1.1900000e+02   9.4709104e-13
   1.2000000e+02   3.5132886e-14
   1.2100000e+02   6.6585092e-13
   1.2200000e+02   6.0684733e-13
   1.2300000e+02   1.3882065e-13
   1.2400000e+02   2.8390136e-13
   1.2500000e+02   3.5524166e-13
   1.2600000e+02   1.5599293e-13
   1.2700000e+02   9.5660588e-14
   1.2800000e+02   1.9323400e-13
   1.2900000e+02   1.2116720e-13
   1.3000000e+02   1.3787101e-14
   1.3100000e+02   9.6876106e-14
   1.3200000e+02   8.0595576e-14
   1.3300000e+02   1.4298626e-14
   1.3400000e+02   4.3173402e-14
   1.3500000e+02   4.8831630e-14
   1.3600000e+02   1.8759061e-14
   1.3700000e+02   1.5578262e-14
   1.3800000e+02   2.7493854e-14
   1.3900000e+02   1.5347782e-14
   1.4000000e+02   3.2255894e-15
   1.4100000e+02   1.4194250e-14
   1.4200000e+02   1.0570862e-14
   1.4300000e+02   1.2671917e-15
   1.4400000e+02   6.5011345e-15
   1.4500000e+02   6.6998958e-15
   1.4600000e+02   2.2017812e-15
   1.4700000e+02   2.4745932e-15
   1.4800000e+02   3.8879849e-15
   1.4900000e+02   1.9387997e-15
   1.5000000e+02   6.3496440e-16
   1.5100000e+02   2.0332009e-15
   1.5200000e+02   1.4750303e-15
   1.5300000e+02   1.9980182e-17
   1.5400000e+02   9.5498055e-16
   1.5500000e+02   8.9966179e-16
   1.5600000e+02   3.1010231e-16
   1.5700000e+02   4.3605128e-16
   1.5800000e+02   5.2552564e-16
   1.5900000e+02   3.0810223e-16
   1.6000000e+02   2.0169009e-16
   1.6100000e+02   2.7796774e-16
   1.6200000e+02   1.2920201e-16
   1.6300000e+02   8.4962564e-17
   1.6400000e+02   2.6621763e-16
   1.6500000e+02   1.2495223e-17
   1.6600000e+02   7.9266648e-17
   1.6700000e+02   4.5111938e-17
   1.6800000e+02   1.4518168e-16
   1.6900000e+02   5.1174902e-17
   1.7000000e+02   4.6787163e-17
   1.7100000e+02   1.0815775e-16
   1.7200000e+02   4.1095876e-17
   1.7300000e+02   5.3579804e-17
   1.7400000e+02   9.7485175e-17
   1.7500000e+02   5.5662468e-17
   1.7600000e+02   5.6913192e-17
   1.7700000e+02   2.5960422e-18
   1.7800000e+02   8.0641113e-17
   1.7900000e+02   7.9406668e-17
   1.8000000e+02   5.1445984e-17
   1.8100000e+02   8.0100158e-17
   1.8200000e+02   9.2701409e-17
   1.8300000e+02   1.0112439e-16
   1.8400000e+02   1.0002650e-16
   1.8500000e+02   7.6112553e-17
   1.8600000e+02   2.1071846e-17
   1.8700000e+02   2.8844119e-17
   1.8800000e+02   3.2240018e-17
   1.8900000e+02   3.1376856e-17
   1.9000000e+02   2.8442049e-17
   1.9100000e+02   2.0239856e-17
   1.9200000e+02   4.7666864e-18
   1.9300000e+02   1.6638180e-17
   1.9400000e+02   1.9209147e-17
   1.9500000e+02   2.5375614e-18
   1.9600000e+02   1.8054197e-17
   1.9700000e+02   3.4037503e-17
   1.9800000e+02   6.1251423e-17
   1.9900000e+02   3.6698066e-17
   2.0000000e+02   2.8974080e-17
   2.0100000e+02   9.7021040e-18
   2.0200000e+02   4.3144834e-17
   2.0300000e+02   4.9467496e-17
   2.0400000e+02   2.5167020e-17
   2.0500000e+02   3.4898307e-17
   2.0600000e+02   6.7278039e-17
   2.0700000e+02   1.2046152e-16
   2.0800000e+02   1.1142568e-16
   2.0900000e+02   8.9110281e-17
   2.1000000e+02   6.1018210e-17
   2.1100000e+02   6.6534345e-17
   2.1200000e+02   5.0523202e-17
   2.1300000e+02   2.2069892e-17
   2.1400000e+02   4.8371903e-17
   2.1500000e+02   9.6211150e-17
   2.1600000e+02   1.5043645e-16
   2.1700000e+02   1.5257613e-16
   2.1800000e+02   1.4531338e-16
   2.1900000e+02   1.1300352e-16
   2.2000000e+02   8.9625946e-17
   2.2100000e+02   7.9744666e-17
   2.2200000e+02   6.0281614e-17
   2.2300000e+02   2.8516549e-17
   2.2400000e+02   2.7341176e-17
   2.2500000e+02   3.0139731e-17


==> Amplitude_of_cheb_coeff_logarithmic_k_05.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   5.5930430e+00   1.8944858e+00   1.0673545e+00
   3.0000000e+00   1.4422248e+00   6.1319191e-01   1.1331293e+00
   4.0000000e+00   1.8864103e+00   9.1011973e-01   3.2817779e+00
   5.0000000e+00   5.4205036e-01   3.3157732e-01   4.3081923e+00
   6.0000000e+00   2.3049039e-01   6.4869696e-01   4.0078009e+00
   7.0000000e+00   1.3931811e-01   1.0397251e-01   2.9073867e+00
   8.0000000e+00   8.7918822e-02   4.0907080e-01   1.7015990e+00
   9.0000000e+00   5.8713179e-02   5.7547301e-03   8.1307238e-01
   1.0000000e+01   4.1141734e-02   2.3093980e-01   3.1723300e-01
   1.1000000e+01   2.9939376e-02   1.4084895e-02   1.0019591e-01
   1.2000000e+01   2.2462310e-02   1.2809203e-01   2.5169172e-02
   1.3000000e+01   1.7282364e-02   1.3076629e-02   4.8812372e-03
   1.4000000e+01   1.3580828e-02   7.2180505e-02   6.9555357e-04
   1.5000000e+01   1.0865618e-02   9.8780579e-03   6.6583949e-05
   1.6000000e+01   8.8288305e-03   4.0606673e-02   3.5079418e-06
   1.7000000e+01   7.2710856e-03   6.6515294e-03   4.2997002e-08
   1.8000000e+01   6.0593943e-03   2.2886771e-02   1.3436584e-09
   1.9000000e+01   5.1027315e-03   4.2085632e-03   8.1431378e-11
   2.0000000e+01   4.3373630e-03   1.2980662e-02   7.1880203e-12
   2.1000000e+01   3.7177555e-03   2.6237516e-03   8.1768074e-13
   2.2000000e+01   3.2107891e-03   7.3631589e-03   1.2014650e-13
   2.3000000e+01   2.7919813e-03   1.5974796e-03   1.8134897e-14
   2.4000000e+01   2.4429685e-03   4.1896898e-03   4.3894090e-15
   2.5000000e+01   2.1497936e-03   9.6225687e-04   1.2533545e-17
   2.6000000e+01   1.9017197e-03   2.3897650e-03   3.5189162e-15
   2.7000000e+01   1.6903954e-03   5.7676123e-04   2.2814788e-15
   2.8000000e+01   1.5092589e-03   1.3639015e-03   4.3491131e-15
   2.9000000e+01   1.3531058e-03   3.4246920e-04   2.9483926e-15
   3.0000000e+01   1.2177723e-03   7.8048262e-04   4.5288178e-15
   3.1000000e+01   1.0999006e-03   2.0311995e-04   3.5068996e-15
   3.2000000e+01   9.9676248e-04   4.4687799e-04   6.5081252e-15
   3.3000000e+01   9.0612562e-04   1.1991397e-04   5.1130669e-15
   3.4000000e+01   8.2615167e-04   2.5623156e-04   3.9284901e-15
   3.5000000e+01   7.5531739e-04   7.0619975e-05   4.0251833e-15
   3.6000000e+01   6.9235342e-04   1.4710865e-04   4.9297144e-15
   3.7000000e+01   6.3619623e-04   4.1557365e-05   5.6195092e-15
   3.8000000e+01   5.8595021e-04   8.4493329e-05   6.0392938e-15
   3.9000000e+01   5.4085752e-04   2.4376729e-05   5.1371603e-15
   4.0000000e+01   5.0027402e-04   4.8605501e-05   1.0086811e-14
   4.1000000e+01   4.6364980e-04   1.4309826e-05   6.4088873e-15
   4.2000000e+01   4.3051353e-04   2.7960109e-05   5.2003528e-15
   4.3000000e+01   4.0045964e-04   8.3729421e-06   2.3069589e-15
   4.4000000e+01   3.7313785e-04   1.6111601e-05   6.9504945e-15
   4.5000000e+01   3.4824461e-04   4.9096171e-06   6.6075085e-15
   4.6000000e+01   3.2551595e-04   9.2777225e-06   1.1699508e-15
   4.7000000e+01   3.0472158e-04   2.8662205e-06   5.4859845e-15
   4.8000000e+01   2.8566003e-04   5.3540891e-06   5.6468242e-15
   4.9000000e+01   2.6815447e-04   1.6782246e-06   6.0427040e-15
   5.0000000e+01   2.5204930e-04   3.0887656e-06   1.5308505e-14
   5.1000000e+01   2.3720724e-04   9.8265384e-07   4.5573477e-15
   5.2000000e+01   2.2350682e-04   1.7790408e-06   7.5565439e-15
   5.3000000e+01   2.1084035e-04   5.6830556e-07   5.1930621e-15
   5.4000000e+01   1.9911209e-04   1.0345465e-06   1.2487062e-15
   5.5000000e+01   1.8823674e-04   3.3984457e-07   3.8290667e-15
   5.6000000e+01   1.7813816e-04   5.8964233e-07   9.1417021e-15
   5.7000000e+01   1.6874820e-04   1.9076815e-07   7.3963719e-15
   5.8000000e+01   1.6000578e-04   3.4734537e-07   1.7324572e-15
   5.9000000e+01   1.5185602e-04   1.1627104e-07   1.8885509e-15
   6.0000000e+01   1.4424953e-04   1.9798626e-07   1.5137801e-14
   6.1000000e+01   1.3714178e-04   6.7230047e-08   1.1949385e-14
   6.2000000e+01   1.3049254e-04   1.1286209e-07   1.2054709e-14
   6.3000000e+01   1.2426543e-04   3.5446864e-08   1.8774955e-15
   6.4000000e+01   1.1842747e-04   7.0861662e-08   2.3257470e-15
   6.5000000e+01   1.1294873e-04   2.7533746e-08   3.9025785e-15
   6.6000000e+01   1.0780198e-04   3.3495841e-08   3.9921367e-15
   6.7000000e+01   1.0296245e-04   8.4862376e-09   8.4697576e-15
   6.8000000e+01   9.8407548e-05   2.6333527e-08   1.3155972e-15
   6.9000000e+01   9.4116654e-05   1.0703708e-08   1.5797012e-15
   7.0000000e+01   9.0070907e-05   1.1204750e-08   1.3614015e-15
   7.1000000e+01   8.6253041e-05   4.2015132e-09   1.3768705e-14
   7.2000000e+01   8.2647231e-05   6.3502712e-09   5.4749553e-16
   7.3000000e+01   7.9238952e-05   1.7577995e-10   2.4739006e-15
   7.4000000e+01   7.6014855e-05   7.8703718e-09   1.1472788e-15
   7.5000000e+01   7.2962663e-05   5.8327942e-09   2.3118334e-15
   7.6000000e+01   7.0071063e-05   2.1775503e-09   9.1075318e-15
   7.7000000e+01   6.7329628e-05   3.7750076e-09   6.2092426e-15
   7.8000000e+01   6.4728731e-05   5.6948626e-09   3.4764421e-15
   7.9000000e+01   6.2259476e-05   3.9650248e-09   1.4856506e-16
   8.0000000e+01   5.9913634e-05   1.5162950e-09   2.7409500e-17
   8.1000000e+01   5.7683587e-05   7.8101659e-10   2.0980424e-17
   8.2000000e+01   5.5562274e-05   2.1764118e-10   7.7379775e-15
   8.3000000e+01   5.3543143e-05   1.4128436e-09   2.4602073e-15
   8.4000000e+01   5.1620111e-05   3.0371176e-09   7.8144682e-15
   8.5000000e+01   4.9787525e-05   3.7647939e-09   4.5966043e-15
   8.6000000e+01   4.8040126e-05   4.0744963e-09   2.0481875e-15
   8.7000000e+01   4.6373017e-05   4.3791006e-09   4.2982281e-15
   8.8000000e+01   4.4781635e-05   4.3434894e-09   4.8845920e-15
   8.9000000e+01   4.3261725e-05   3.7213290e-09   1.8853383e-17
   9.0000000e+01   4.1809316e-05   2.7527715e-09   1.9850049e-15
   9.1000000e+01   4.0420698e-05   1.6744385e-09   1.5076631e-14
   9.2000000e+01   3.9092403e-05   4.7894883e-10   4.6771661e-15
   9.3000000e+01   3.7821188e-05   8.1282654e-10   3.6793935e-15
   9.4000000e+01   3.6604016e-05   2.0258716e-09   2.9866851e-15
   9.5000000e+01   3.5438041e-05   3.0043425e-09   3.2519583e-15
   9.6000000e+01   3.4320597e-05   3.6997537e-09   3.6339907e-15
   9.7000000e+01   3.3249181e-05   4.0834796e-09   1.4024129e-14
   9.8000000e+01   3.2221443e-05   4.1056156e-09   3.4031625e-15
   9.9000000e+01   3.1235178e-05   3.7521585e-09   8.5723891e-15
   1.0000000e+02   3.0288311e-05   3.0711380e-09   1.4145026e-15
   1.0100000e+02   2.9378890e-05   2.1370946e-09   6.2834101e-16
   1.0200000e+02   2.8505079e-05   1.0292869e-09   2.3673393e-15
   1.0300000e+02   2.7665150e-05   1.5768522e-10   3.5306623e-15
   1.0400000e+02   2.6857471e-05   1.3139416e-09   4.9117825e-15
   1.0500000e+02   2.6080508e-05   2.3345146e-09   1.2758343e-14
   1.0600000e+02   2.5332810e-05   3.1336359e-09   1.5114061e-14
   1.0700000e+02   2.4613008e-05   3.6460712e-09   1.6548916e-14
   1.0800000e+02   2.3919811e-05   3.8297180e-09   5.4182719e-15
   1.0900000e+02   2.3251998e-05   3.6723441e-09   4.6777082e-15
   1.1000000e+02   2.2608414e-05   3.1939833e-09   1.2588820e-14
   1.1100000e+02   2.1987967e-05   2.4425066e-09   1.0436782e-14
   1.1200000e+02   2.1389623e-05   1.4881072e-09   9.6027436e-15
   1.1300000e+02   2.0812403e-05   4.1765933e-10   2.8566351e-15
   1.1400000e+02   2.0255380e-05   6.7245201e-10   1.0957225e-14
   1.1500000e+02   1.9717676e-05   1.6858047e-09   1.3082155e-14
   1.1600000e+02   1.9198457e-05   2.5347594e-09   1.3937592e-14
   1.1700000e+02   1.8696932e-05   3.1475673e-09   1.4765446e-14
   1.1800000e+02   1.8212350e-05   3.4742912e-09   3.3249894e-14
   1.1900000e+02   1.7744000e-05   3.4909847e-09   4.6629930e-15
   1.2000000e+02   1.7291203e-05   3.2014415e-09   1.5598892e-15
   1.2100000e+02   1.6853317e-05   2.6362493e-09   6.2623448e-16
   1.2200000e+02   1.6429729e-05   1.8495352e-09   3.0970218e-15
   1.2300000e+02   1.6019858e-05   9.1386178e-10   3.8047659e-15
   1.2400000e+02   1.5623150e-05   8.6434524e-11   5.8595441e-17
   1.2500000e+02   1.5239077e-05   1.0628579e-09   4.6398022e-15
   1.2600000e+02   1.4867138e-05   1.9306288e-09   1.0045897e-14
   1.2700000e+02   1.4506853e-05   2.6159457e-09   9.3998324e-15
   1.2800000e+02   1.4157767e-05   3.0622527e-09   1.1749407e-14
   1.2900000e+02   1.3819445e-05   3.2347784e-09   2.3539686e-15
   1.3000000e+02   1.3491472e-05   3.1232054e-09   6.6365910e-15
   1.3100000e+02   1.3173453e-05   2.7420670e-09   1.2398629e-14
   1.3200000e+02   1.2865009e-05   2.1289429e-09   1.2332235e-14
   1.3300000e+02   1.2565780e-05   1.3408738e-09   7.9690466e-15
   1.3400000e+02   1.2275421e-05   4.4890405e-10   5.8037950e-15
   1.3500000e+02   1.1993603e-05   4.6821271e-10   2.4215279e-15
   1.3600000e+02   1.1720011e-05   1.3309547e-09   1.0757884e-15
   1.3700000e+02   1.1454344e-05   2.0659075e-09   2.6138679e-15
   1.3800000e+02   1.1196314e-05   2.6119173e-09   1.2673360e-15
   1.3900000e+02   1.0945645e-05   2.9250426e-09   2.3525087e-15
   1.4000000e+02   1.0702075e-05   2.9820210e-09   5.2907671e-15
   1.4100000e+02   1.0465350e-05   2.7818290e-09   2.0969010e-14
   1.4200000e+02   1.0235228e-05   2.3453759e-09   4.5943719e-15
   1.4300000e+02   1.0011477e-05   1.7133066e-09   1.3689535e-14
   1.4400000e+02   9.7938770e-06   9.4225992e-10   1.4115108e-14
   1.4500000e+02   9.5822132e-06   9.9805732e-11   1.6948684e-14
   1.4600000e+02   9.3762821e-06   7.4145591e-10   3.3762370e-15
   1.4700000e+02   9.1758877e-06   1.5099671e-09   1.0880937e-14
   1.4800000e+02   8.9808423e-06   2.1413154e-09   1.7473226e-14
   1.4900000e+02   8.7909653e-06   2.5834396e-09   5.4805353e-15
   1.5000000e+02   8.6060838e-06   2.8008453e-09   1.4304390e-14
   1.5100000e+02   8.4260313e-06   2.7772587e-09   7.3262869e-15
   1.5200000e+02   8.2506483e-06   2.5169372e-09   6.7425641e-18
   1.5300000e+02   8.0797811e-06   2.0438542e-09   2.4551010e-15
   1.5400000e+02   7.9132824e-06   1.3996925e-09   2.3124610e-15
   1.5500000e+02   7.7510103e-06   6.4012203e-10   1.6458275e-14
   1.5600000e+02   7.5928285e-06   1.6994285e-10   2.4235733e-14
   1.5700000e+02   7.4386058e-06   9.6168054e-10   8.2776389e-15
   1.5800000e+02   7.2882160e-06   1.6682000e-09   3.7114037e-15
   1.5900000e+02   7.1415376e-06   2.2299770e-09   1.8501301e-15
   1.6000000e+02   6.9984539e-06   2.5997911e-09   5.7006082e-15
   1.6100000e+02   6.8588522e-06   2.7466067e-09   1.5565394e-14
   1.6200000e+02   6.7226240e-06   2.6581192e-09   2.1765417e-15
   1.6300000e+02   6.5896652e-06   2.3417505e-09   3.6518910e-15
   1.6400000e+02   6.4598749e-06   1.8241583e-09   4.3245591e-15
   1.6500000e+02   6.3331562e-06   1.1490194e-09   1.3964501e-14
   1.6600000e+02   6.2094158e-06   3.7348151e-10   3.0502258e-14
   1.6700000e+02   6.0885633e-06   4.3647481e-10   8.8819672e-15
   1.6800000e+02   5.9705120e-06   1.2115957e-09   4.8711504e-15
   1.6900000e+02   5.8551780e-06   1.8850272e-09   9.9483884e-15
   1.7000000e+02   5.7424803e-06   2.3980711e-09   8.1387451e-15
   1.7100000e+02   5.6323410e-06   2.7053000e-09   5.5590252e-15
   1.7200000e+02   5.5246846e-06   2.7784243e-09   1.2499951e-15
   1.7300000e+02   5.4194384e-06   2.6091755e-09   2.7052782e-15
   1.7400000e+02   5.3165321e-06   2.2101150e-09   2.7143783e-14
   1.7500000e+02   5.2158978e-06   1.6139917e-09   6.9197968e-15
   1.7600000e+02   5.1174700e-06   8.7112339e-10   2.6825533e-15
   1.7700000e+02   5.0211853e-06   4.5425335e-11   8.3593483e-15
   1.7800000e+02   4.9269825e-06   7.9114009e-10   1.5490263e-14
   1.7900000e+02   4.8348023e-06   1.5646221e-09   1.0766752e-14
   1.8000000e+02   4.7445875e-06   2.2056681e-09   2.7369049e-14
   1.8100000e+02   4.6562828e-06   2.6557458e-09   1.7910869e-14
   1.8200000e+02   4.5698346e-06   2.8725406e-09   6.7713613e-15
   1.8300000e+02   4.4851911e-06   2.8340719e-09   1.9425175e-15
   1.8400000e+02   4.4023021e-06   2.5409439e-09   1.5731456e-14
   1.8500000e+02   4.3211192e-06   2.0167571e-09   1.1618840e-14
   1.8600000e+02   4.2415953e-06   1.3062440e-09   7.9483100e-16
   1.8700000e+02   4.1636851e-06   4.7160356e-10   4.6239304e-15
   1.8800000e+02   4.0873443e-06   4.1288759e-10   5.5899518e-15
   1.8900000e+02   4.0125304e-06   1.2675778e-09   2.6818337e-15
   1.9000000e+02   3.9392020e-06   2.0145248e-09   6.3120684e-15
   1.9100000e+02   3.8673191e-06   2.5847316e-09   7.5192803e-15
   1.9200000e+02   3.7968428e-06   2.9245993e-09   1.6400529e-14
   1.9300000e+02   3.7277356e-06   3.0009736e-09   3.3601505e-15
   1.9400000e+02   3.6599609e-06   2.8045035e-09   1.0395934e-14
   1.9500000e+02   3.5934834e-06   2.3507313e-09   1.7679958e-14
   1.9600000e+02   3.5282687e-06   1.6789145e-09   3.2118510e-14
   1.9700000e+02   3.4642837e-06   8.4874532e-10   3.5777529e-14
   1.9800000e+02   3.4014959e-06   6.5034927e-11   1.6888683e-14
   1.9900000e+02   3.3398741e-06   9.7931565e-10   2.1709004e-14
   2.0000000e+02   3.2793878e-06   1.8101975e-09   2.4520953e-15
   2.0100000e+02   3.2200075e-06   2.4807868e-09   2.7467314e-15
   2.0200000e+02   3.1617046e-06   2.9282139e-09   1.3783098e-14
   2.0300000e+02   3.1044512e-06   3.1097650e-09   5.2263535e-15
   2.0400000e+02   3.0482202e-06   3.0067741e-09   1.1488739e-14
   2.0500000e+02   2.9929855e-06   2.6266993e-09   5.4701531e-15
   2.0600000e+02   2.9387214e-06   2.0026114e-09   4.7808703e-15
   2.0700000e+02   2.8854032e-06   1.1903534e-09   9.5706110e-15
   2.0800000e+02   2.8330067e-06   2.6352448e-10   1.9141365e-15
   2.0900000e+02   2.7815086e-06   6.9310693e-10   1.4005790e-14
   2.1000000e+02   2.7308860e-06   1.5914156e-09   1.5895744e-14
   2.1100000e+02   2.6811168e-06   2.3480468e-09   1.1343837e-14
   2.1200000e+02   2.6321795e-06   2.8921171e-09   1.4774079e-14
   2.1300000e+02   2.5840530e-06   3.1719420e-09   1.3946401e-14
   2.1400000e+02   2.5367169e-06   3.1599534e-09   4.1303576e-15
   2.1500000e+02   2.4901514e-06   2.8554530e-09   1.4341158e-14
   2.1600000e+02   2.4443373e-06   2.2849024e-09   1.4322523e-14
   2.1700000e+02   2.3992555e-06   1.4996020e-09   5.1699811e-15
   2.1800000e+02   2.3548879e-06   5.7122749e-10   4.3163275e-15
   2.1900000e+02   2.3112166e-06   4.1478499e-10   4.6700418e-14
   2.2000000e+02   2.2682242e-06   1.3670793e-09   6.2484960e-14
   2.2100000e+02   2.2258937e-06   2.1968617e-09   4.9233327e-14
   2.2200000e+02   2.1842088e-06   2.8261532e-09   7.4753678e-14
   2.2300000e+02   2.1431532e-06   3.1952992e-09   5.8439208e-14
   2.2400000e+02   2.1027113e-06   3.2685195e-09   1.4974625e-14
   2.2500000e+02   2.0628680e-06   3.0374559e-09   5.8879899e-15
   2.2600000e+02   2.0236080e-06   2.5224130e-09   3.8797491e-14
   2.2700000e+02   1.9849173e-06   1.7700030e-09   2.3255839e-15
   2.2800000e+02   1.9467811e-06   8.4977989e-10   1.0295508e-14
   2.2900000e+02   1.9091861e-06   1.5295979e-10   5.6971515e-14
   2.3000000e+02   1.8721185e-06   1.1445888e-09   9.1192012e-14
   2.3100000e+02   1.8355652e-06   2.0321434e-09   6.7549342e-14
   2.3200000e+02   1.7995133e-06   2.7320368e-09   4.7535505e-14
   2.3300000e+02   1.7639504e-06   3.1780542e-09   4.7121901e-14
   2.3400000e+02   1.7288639e-06   3.3275680e-09   1.8186951e-14
   2.3500000e+02   1.6942421e-06   3.1657736e-09   1.9199044e-14
   2.3600000e+02   1.6600732e-06   2.7071595e-09   2.1989582e-14
   2.3700000e+02   1.6263458e-06   1.9942162e-09   1.5898134e-14
   2.3800000e+02   1.5930486e-06   1.0935053e-09   2.3733277e-14
   2.3900000e+02   1.5601707e-06   8.9507552e-11   4.0188589e-16
   2.4000000e+02   1.5277015e-06   9.2348661e-10   1.4107273e-14
   2.4100000e+02   1.4956304e-06   1.8501881e-09   7.4706847e-14
   2.4200000e+02   1.4639472e-06   2.6033463e-09   1.2807315e-14
   2.4300000e+02   1.4326419e-06   3.1120838e-09   1.8179903e-14
   2.4400000e+02   1.4017047e-06   3.3286152e-09   1.7956445e-14
   2.4500000e+02   1.3711260e-06   3.2327400e-09   1.7380090e-14
   2.4600000e+02   1.3408963e-06   2.8338264e-09   2.1245468e-14
   2.4700000e+02   1.3110065e-06   2.1698667e-09   3.0526980e-14
   2.4800000e+02   1.2814476e-06   1.3037917e-09   1.8366804e-14
   2.4900000e+02   1.2522107e-06   3.1754006e-10   2.8032525e-14
   2.5000000e+02   1.2232872e-06   6.9583146e-10   6.6524018e-15
   2.5100000e+02   1.1946685e-06   1.6410216e-09   1.7169560e-15
   2.5200000e+02   1.1663463e-06   2.4294121e-09   1.4662885e-14
   2.5300000e+02   1.1383124e-06   2.9876113e-09   8.3469929e-15
   2.5400000e+02   1.1105588e-06   3.2642088e-09   7.7088931e-15
   2.5500000e+02   1.0830777e-06   3.2346108e-09   2.3742684e-14
   2.5600000e+02   1.0558613e-06   2.9031391e-09   1.8151408e-14
   2.5700000e+02   1.0289019e-06   2.3025169e-09   2.1008838e-14
   2.5800000e+02   1.0021923e-06   1.4905093e-09   2.3581769e-14
   2.5900000e+02   9.7572494e-07   5.4431552e-10   7.4470298e-15
   2.6000000e+02   9.4949270e-07   4.4689146e-10   1.4041795e-14
   2.6100000e+02   9.2348854e-07   1.3903862e-09   3.4144275e-14
   2.6200000e+02   8.9770542e-07   2.1987492e-09   6.2950382e-15
   2.6300000e+02   8.7213650e-07   2.7978880e-09   6.9797073e-15
   2.6400000e+02   8.4677507e-07   3.1338622e-09   4.7555413e-15
   2.6500000e+02   8.2161450e-07   3.1776779e-09   2.3094077e-14
   2.6600000e+02   7.9664817e-07   2.9277781e-09   1.2904268e-14
   2.6700000e+02   7.7186974e-07   2.4097198e-09   6.9712804e-15
   2.6800000e+02   7.4727277e-07   1.6736364e-09   2.6878929e-14
   2.6900000e+02   7.2285105e-07   7.8921475e-10   6.7017411e-14
   2.7000000e+02   6.9859841e-07   1.6096027e-10   8.6340659e-15
   2.7100000e+02   6.7450880e-07   1.0891123e-09   3.4819034e-14
   2.7200000e+02   6.5057610e-07   1.9103787e-09   4.4687772e-15
   2.7300000e+02   6.2679450e-07   2.5506619e-09   1.6478789e-14
   2.7400000e+02   6.0315806e-07   2.9530804e-09   1.7775546e-14
   2.7500000e+02   5.7966105e-07   3.0830814e-09   1.3636496e-14
   2.7600000e+02   5.5629774e-07   2.9312141e-09   2.1094512e-14
   2.7700000e+02   5.3306246e-07   2.5137065e-09   9.1948328e-15
   2.7800000e+02   5.0994961e-07   1.8706959e-09   3.5515043e-14
   2.7900000e+02   4.8695371e-07   1.0623512e-09   1.1850187e-14
   2.8000000e+02   4.6406924e-07   1.6312510e-10   1.0734070e-14
   2.8100000e+02   4.4129079e-07   7.4498740e-10   1.1065063e-16
   2.8200000e+02   4.1861300e-07   1.5799339e-09   2.8157651e-15
   2.8300000e+02   3.9603054e-07   2.2669510e-09   9.3991685e-15
   2.8400000e+02   3.7353812e-07   2.7451906e-09   7.4518432e-15
   2.8500000e+02   3.5113052e-07   2.9729734e-09   1.1601814e-14
   2.8600000e+02   3.2880253e-07   2.9313778e-09   6.6293444e-15
   2.8700000e+02   3.0654904e-07   2.6256995e-09   8.5519856e-15
   2.8800000e+02   2.8436486e-07   2.0848592e-09   6.0152162e-15
   2.8900000e+02   2.6224495e-07   1.3585352e-09   1.0298268e-14
   2.9000000e+02   2.4018425e-07   5.1275728e-10   2.6767905e-15
   2.9100000e+02   2.1817771e-07   3.7614385e-10   2.6701411e-14
   2.9200000e+02   1.9622030e-07   1.2283087e-09   6.7188505e-15
   2.9300000e+02   1.7430713e-07   1.9675538e-09   1.0108978e-15
   2.9400000e+02   1.5243315e-07   2.5279353e-09   7.7580883e-15
   2.9500000e+02   1.3059343e-07   2.8597271e-09   7.8015577e-15
   2.9600000e+02   1.0878310e-07   2.9337386e-09   1.6450480e-14
   2.9700000e+02   8.6997160e-08   2.7437880e-09   3.0334972e-14
   2.9800000e+02   6.5230802e-08   2.3073393e-09   1.1014014e-16
   2.9900000e+02   4.3479070e-08   1.6637733e-09   1.6100362e-14
   3.0000000e+02   2.1737076e-08   8.7093095e-10   1.1042543e-14


==> Amplitude_of_cheb_coeff_logarithmic_k_2.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.6457143e+00   1.4949604e+00   2.0061940e+00
   3.0000000e+00   7.2385082e-01   4.1780075e-01   1.9837242e+00
   4.0000000e+00   1.0067012e-01   3.2500120e-01   1.8504815e+00
   5.0000000e+00   2.4220697e-01   2.9034166e-01   1.5647764e+00
   6.0000000e+00   3.9511052e-02   7.3671706e-02   1.1685326e+00
   7.0000000e+00   3.1415017e-02   1.6196811e-01   7.5886830e-01
   8.0000000e+00   5.2756744e-03   3.2345499e-03   4.2434006e-01
   9.0000000e+00   2.4517343e-03   7.6097188e-02   2.0261987e-01
   1.0000000e+01   1.5412150e-04   7.4768389e-03   8.1873444e-02
   1.1000000e+01   7.0253213e-05   3.2384315e-02   2.7675753e-02
   1.2000000e+01   1.3091755e-05   5.0882774e-03   7.7044924e-03
   1.3000000e+01   5.8788884e-06   1.3181560e-02   1.7275645e-03
   1.4000000e+01   1.7074623e-06   2.5243332e-03   3.0193405e-04
   1.5000000e+01   8.7265616e-07   5.1550894e-03   3.9053386e-05
   1.6000000e+01   4.8459034e-07   1.1066313e-03   3.4107957e-06
   1.7000000e+01   2.6845359e-07   1.9439073e-03   1.6426953e-07
   1.8000000e+01   1.5396714e-07   4.4152967e-04   1.8043288e-09
   1.9000000e+01   9.1338021e-08   7.2128266e-04   5.3069108e-11
   2.0000000e+01   5.5760499e-08   1.7053869e-04   3.0314681e-12
   2.1000000e+01   3.4926108e-08   2.6186972e-04   2.5449224e-13
   2.2000000e+01   2.2389822e-08   6.3656745e-05   2.5326978e-14
   2.3000000e+01   1.4658335e-08   9.3408888e-05   3.2562776e-15
   2.4000000e+01   9.7820878e-09   2.2881064e-05   5.8102190e-17
   2.5000000e+01   6.6431637e-09   3.3207801e-05   1.6869928e-15
   2.6000000e+01   4.5844338e-09   8.2976062e-06   3.5366565e-15
   2.7000000e+01   3.2107754e-09   1.1535158e-05   2.8630996e-15
   2.8000000e+01   2.2795808e-09   2.8760300e-06   4.1092131e-15
   2.9000000e+01   1.6390234e-09   4.0172112e-06   8.6317496e-16
   3.0000000e+01   1.1923629e-09   1.0040505e-06   2.1478453e-15
   3.1000000e+01   8.7695093e-10   1.3862098e-06   1.7597222e-15
   3.2000000e+01   6.5158165e-10   3.5259064e-07   2.7608195e-15
   3.3000000e+01   4.8877123e-10   4.6661688e-07   2.3351382e-15
   3.4000000e+01   3.6993456e-10   1.1407856e-07   1.9946925e-15
   3.5000000e+01   2.8235498e-10   1.6366458e-07   2.6860940e-15
   3.6000000e+01   2.1721841e-10   4.2417918e-08   2.8353912e-15
   3.7000000e+01   1.6836146e-10   5.2871724e-08   3.4123376e-15
   3.8000000e+01   1.3141347e-10   1.2782190e-08   3.3348429e-15
   3.9000000e+01   1.0326152e-10   1.8624350e-08   2.2669636e-15
   4.0000000e+01   8.1654585e-11   4.6458546e-09   1.1227274e-15
   4.1000000e+01   6.4955963e-11   6.1890366e-09   3.5897120e-15
   4.2000000e+01   5.1965948e-11   1.6637712e-09   2.8223533e-15
   4.3000000e+01   4.1800986e-11   1.8786806e-09   1.3259325e-15
   4.4000000e+01   3.3796257e-11   3.4349747e-10   5.0573808e-15
   4.5000000e+01   2.7462174e-11   8.2358275e-10   4.2108739e-15
   4.6000000e+01   2.2415832e-11   2.8360887e-10   2.6105003e-15
   4.7000000e+01   1.8384115e-11   1.3838041e-10   2.6719009e-15
   4.8000000e+01   1.5138945e-11   7.4978154e-12   2.8840568e-15
   4.9000000e+01   1.2519437e-11   1.1724387e-10   1.7489563e-15
   5.0000000e+01   1.0393914e-11   4.4511787e-11   4.6357052e-15
   5.1000000e+01   8.6605100e-12   1.0528288e-11   1.0829643e-15
   5.2000000e+01   7.2426602e-12   1.9590359e-13   6.9441868e-15
   5.3000000e+01   6.0801282e-12   8.5258858e-12   3.5279709e-15
   5.4000000e+01   5.1170040e-12   9.1889261e-13   7.9121642e-15
   5.5000000e+01   4.3308163e-12   7.2368098e-12   7.0085176e-15
   5.6000000e+01   3.6594011e-12   5.7918280e-12   5.5560674e-15
   5.7000000e+01   3.1224612e-12   4.1505487e-12   6.1318008e-15
   5.8000000e+01   2.6538598e-12   4.3167586e-12   5.5709338e-15
   5.9000000e+01   2.2683997e-12   4.1207541e-12   2.9836959e-18
   6.0000000e+01   1.9496378e-12   3.1505998e-12   2.9951990e-15
   6.1000000e+01   1.6715654e-12   2.2664923e-12   2.3291551e-15
   6.2000000e+01   1.4417878e-12   1.7013604e-12   2.4434827e-15
   6.3000000e+01   1.2441741e-12   1.2217069e-12   4.0204967e-15
   6.4000000e+01   1.0768748e-12   7.7216025e-13   5.3154263e-16
   6.5000000e+01   9.3385063e-13   4.3127411e-13   2.5325797e-15
   6.6000000e+01   8.1450517e-13   2.0129094e-13   3.7501599e-15
   6.7000000e+01   7.1029460e-13   3.8938322e-14   1.2723983e-15
   6.8000000e+01   6.2067994e-13   6.6211907e-14   2.4195611e-15
   6.9000000e+01   5.4060922e-13   1.3160832e-13   2.2536522e-15
   7.0000000e+01   4.7560770e-13   1.6032377e-13   2.8175748e-15
   7.1000000e+01   4.0820553e-13   1.5974018e-13   7.2894745e-15
   7.2000000e+01   3.6666519e-13   1.6069630e-13   2.2114000e-16
   7.3000000e+01   3.2236609e-13   1.4344820e-13   2.0076558e-15
   7.4000000e+01   2.8523280e-13   1.2419710e-13   2.4998022e-16
   7.5000000e+01   2.5359949e-13   1.0300305e-13   4.3843088e-17
   7.6000000e+01   2.2159938e-13   8.3163578e-14   3.7022896e-16
   7.7000000e+01   1.9924914e-13   6.2146236e-14   1.1588754e-15
   7.8000000e+01   1.7729371e-13   4.3782851e-14   1.0290333e-15
   7.9000000e+01   1.5771479e-13   3.1334820e-14   2.4412648e-15
   8.0000000e+01   1.3955340e-13   2.0561738e-14   9.5181252e-16
   8.1000000e+01   1.2571658e-13   1.2284472e-14   4.3267805e-16
   8.2000000e+01   1.1118850e-13   5.8171352e-15   4.1676546e-15
   8.3000000e+01   9.9864595e-14   8.9325843e-17   9.9762612e-16
   8.4000000e+01   8.8441365e-14   1.4227511e-15   5.0129900e-15
   8.5000000e+01   8.2715941e-14   2.4030657e-15   4.1589047e-15
   8.6000000e+01   6.9487579e-14   2.7434695e-15   5.0840837e-15
   8.7000000e+01   6.6726725e-14   4.3706753e-15   4.1950202e-15
   8.8000000e+01   5.9658767e-14   6.2953728e-15   2.9509682e-15
   8.9000000e+01   5.2832334e-14   5.5679672e-15   3.0331539e-16
   9.0000000e+01   4.9471225e-14   5.9759477e-15   2.6810547e-15
   9.1000000e+01   4.6747906e-14   7.9215098e-16   9.4807492e-16
   9.2000000e+01   3.7541361e-14   1.6154148e-15   2.5269843e-16
   9.3000000e+01   3.6128298e-14   1.8974970e-15   1.3239430e-15
   9.4000000e+01   3.1512955e-14   1.5084120e-15   2.2425568e-15
   9.5000000e+01   2.7161781e-14   3.6252199e-15   3.9203246e-15
   9.6000000e+01   2.6953900e-14   1.5208704e-15   1.2494046e-15
   9.7000000e+01   2.2519078e-14   2.1936498e-15   1.8408983e-15
   9.8000000e+01   2.2175361e-14   6.2700030e-16   7.6194380e-16
   9.9000000e+01   2.3379660e-14   2.3502019e-15   8.4487565e-15
   1.0000000e+02   1.7597871e-14   7.9137900e-16   5.1850750e-16
   1.0100000e+02   1.6812845e-14   4.1697188e-16   9.1011266e-16
   1.0200000e+02   1.3609057e-14   1.6274679e-15   3.7269457e-15
   1.0300000e+02   1.6478874e-14   1.9907275e-15   2.7799151e-15
   1.0400000e+02   1.3962730e-14   1.3522738e-15   1.4779212e-15
   1.0500000e+02   1.5186822e-14   3.0207218e-15   1.0614585e-14
   1.0600000e+02   9.0730167e-15   1.9299593e-15   7.5599967e-15
   1.0700000e+02   1.2461992e-14   2.7247604e-15   1.0436578e-14
   1.0800000e+02   5.2519431e-15   3.0189279e-15   1.0996497e-14
   1.0900000e+02   1.0616664e-14   1.4163329e-15   7.2644798e-15
   1.1000000e+02   9.4599930e-16   7.6231985e-15   8.6407809e-15
   1.1100000e+02   1.5077108e-14   7.4057436e-15   7.8351671e-15
   1.1200000e+02   2.7464641e-16   6.4833702e-15   3.3472972e-15
   1.1300000e+02   4.1019201e-15   8.1617215e-16   6.8717876e-15
   1.1400000e+02   3.8050641e-15   1.1385540e-15   8.3280264e-15
   1.1500000e+02   5.6112147e-16   4.5407439e-15   1.0384420e-15
   1.1600000e+02   8.2985092e-15   3.5247180e-15   3.3798758e-16
   1.1700000e+02   3.2853214e-15   1.8719018e-16   2.1385951e-15
   1.1800000e+02   3.1431621e-15   2.1636747e-15   1.4998122e-14
   1.1900000e+02   4.5328349e-15   8.1201785e-16   1.1372703e-15
   1.2000000e+02   3.4505143e-15   2.4381563e-16   8.2550926e-16
   1.2100000e+02   2.3653274e-15   1.3577684e-15   8.6295287e-16
   1.2200000e+02   2.0264930e-15   9.4319598e-16   2.9039676e-15
   1.2300000e+02   2.9069840e-15   4.4104354e-16   8.6657110e-16
   1.2400000e+02   5.9858512e-16   2.0479511e-15   3.0583881e-15
   1.2500000e+02   3.6513007e-15   6.9058476e-16   9.4970644e-16
   1.2600000e+02   1.5429640e-15   3.2739551e-15   7.9281231e-15
   1.2700000e+02   3.5367906e-15   1.4491968e-15   1.5155562e-15
   1.2800000e+02   1.2942695e-16   2.2773435e-15   6.4340869e-15
   1.2900000e+02   1.2005092e-15   4.4048998e-16   3.4023360e-16
   1.3000000e+02   5.4515895e-15   3.3334582e-15   8.8625433e-15
   1.3100000e+02   4.9157869e-16   2.0467934e-15   2.2837607e-15
   1.3200000e+02   1.4851062e-14   1.1076141e-14   1.8262298e-14
   1.3300000e+02   6.8188776e-16   6.7322903e-16   1.5396963e-15
   1.3400000e+02   1.5039334e-15   3.1623025e-15   6.8998686e-17
   1.3500000e+02   3.3284569e-15   2.0532296e-15   3.9583314e-15
   1.3600000e+02   1.9506178e-15   9.1188083e-16   1.3876220e-16
   1.3700000e+02   3.3625563e-15   4.0249587e-15   5.2686894e-15
   1.3800000e+02   1.0941037e-15   2.0878961e-16   4.5549186e-16
   1.3900000e+02   1.1052470e-16   3.4816755e-16   3.6202427e-15
   1.4000000e+02   5.9051884e-16   8.7742561e-16   1.0696772e-15
   1.4100000e+02   2.5221810e-15   2.1264104e-15   2.2715936e-15
   1.4200000e+02   6.3722412e-16   6.3836719e-16   3.6035669e-15
   1.4300000e+02   2.0601612e-15   1.0555639e-16   8.0539787e-15
   1.4400000e+02   5.3987242e-16   1.7214511e-15   5.8054413e-15
   1.4500000e+02   4.9542458e-15   4.9320264e-15   1.0323543e-14
   1.4600000e+02   5.5476775e-16   1.9816124e-15   1.1851309e-15
   1.4700000e+02   3.0039019e-15   1.3493216e-15   1.0449226e-14
   1.4800000e+02   6.8227344e-16   4.9983547e-16   1.3709788e-14
   1.4900000e+02   4.7372381e-15   2.8565302e-15   1.1654196e-14
   1.5000000e+02   8.0560813e-15   7.9994816e-15   7.5184893e-15
   1.5100000e+02   7.4512975e-15   6.6686568e-15   7.5294370e-15
   1.5200000e+02   6.3071874e-15   5.3302841e-15   1.0380434e-14
   1.5300000e+02   3.3347227e-15   1.8706604e-15   4.1486688e-15
   1.5400000e+02   2.7373347e-15   2.5606729e-15   3.3404301e-16
   1.5500000e+02   5.6946457e-15   5.3632991e-15   2.4133373e-15
   1.5600000e+02   4.0011899e-15   3.7895771e-15   3.5483025e-15
   1.5700000e+02   7.1329956e-16   1.0056063e-16   3.4232387e-15
   1.5800000e+02   4.2780717e-17   7.5262819e-16   3.0329023e-15
   1.5900000e+02   1.3484033e-15   9.9834265e-16   3.9837961e-15
   1.6000000e+02   1.0621411e-15   1.8139381e-15   2.0780235e-15
   1.6100000e+02   4.9761424e-15   4.6479817e-15   2.0672141e-15
   1.6200000e+02   3.5120185e-15   3.6212552e-15   3.0842905e-15
   1.6300000e+02   1.7987311e-15   1.9194966e-15   4.3367801e-16
   1.6400000e+02   1.2384143e-15   1.2711007e-15   2.3960846e-15
   1.6500000e+02   2.9105383e-15   1.9455594e-15   1.8685570e-16
   1.6600000e+02   2.7466137e-15   3.7491651e-15   1.1330173e-14
   1.6700000e+02   5.7294777e-15   5.2609366e-15   1.1321783e-14
   1.6800000e+02   2.2422975e-15   2.6833601e-15   7.7877197e-16
   1.6900000e+02   4.5672447e-15   4.5951592e-15   9.5112330e-15
   1.7000000e+02   9.6601873e-15   8.7527977e-15   1.6421947e-14
   1.7100000e+02   6.7963974e-15   6.5956949e-15   8.0031862e-15
   1.7200000e+02   6.7008613e-15   5.7273138e-15   1.0787050e-14
   1.7300000e+02   2.0915604e-15   1.4127500e-15   4.0692720e-15
   1.7400000e+02   1.4476538e-15   2.7457051e-16   1.7182198e-14
   1.7500000e+02   8.5588971e-15   7.9629285e-15   1.5963041e-14
   1.7600000e+02   5.8600097e-15   5.8556704e-15   8.1990992e-15
   1.7700000e+02   1.7141976e-15   1.6578286e-15   5.3630334e-15
   1.7800000e+02   2.6240659e-15   2.0777333e-15   9.2720647e-15
   1.7900000e+02   3.7504593e-15   1.6105188e-15   1.4484054e-14
   1.8000000e+02   4.0433327e-15   3.6435248e-15   4.9442279e-15
   1.8100000e+02   1.2267357e-15   1.2797575e-15   8.1368861e-15
   1.8200000e+02   3.6751303e-15   3.9413287e-15   2.6162633e-15
   1.8300000e+02   2.7051637e-16   2.4193041e-16   2.0869225e-15
   1.8400000e+02   3.1940779e-15   4.2753080e-15   3.6055926e-15
   1.8500000e+02   1.2199872e-15   1.3579499e-15   4.8700719e-15
   1.8600000e+02   1.8010922e-15   1.2938372e-15   2.8643016e-15
   1.8700000e+02   7.3163745e-15   6.0702816e-15   1.4961966e-14
   1.8800000e+02   4.4049688e-15   3.5213397e-15   5.8965170e-15
   1.8900000e+02   2.0290341e-15   1.9675025e-15   4.2952049e-15
   1.9000000e+02   5.8237205e-15   5.0963336e-15   6.9779594e-15
   1.9100000e+02   2.0655328e-15   1.4453903e-15   6.3812649e-15
   1.9200000e+02   9.4370694e-16   1.4641065e-15   5.7008288e-15
   1.9300000e+02   9.5946701e-16   1.3896259e-15   1.1376742e-15
   1.9400000e+02   3.4911239e-15   2.7043184e-15   4.4961805e-15
   1.9500000e+02   4.7940096e-15   5.0948999e-15   2.4728120e-16
   1.9600000e+02   1.6550087e-15   1.6669517e-15   1.0119989e-14
   1.9700000e+02   1.0316639e-15   4.3928101e-16   1.5447892e-14
   1.9800000e+02   2.6903428e-15   2.4540737e-15   9.4971467e-15
   1.9900000e+02   7.0185813e-15   5.4255678e-15   2.1015345e-14
   2.0000000e+02   7.3744200e-15   5.9083403e-15   1.2824163e-14
   2.0100000e+02   4.8168846e-15   4.6811206e-15   5.1329472e-15
   2.0200000e+02   1.3611553e-14   1.2868288e-14   1.5372520e-14
   2.0300000e+02   1.7482501e-15   1.8802252e-15   3.6304682e-15
   2.0400000e+02   2.0297190e-15   2.5021092e-15   2.5079142e-15
   2.0500000e+02   4.7697137e-15   3.2380015e-15   1.2724738e-14
   2.0600000e+02   9.2934483e-16   5.5221753e-16   2.1278910e-16
   2.0700000e+02   3.5232424e-15   3.6722954e-15   7.3645357e-15
   2.0800000e+02   4.6418302e-16   2.2597001e-16   9.9913526e-16
   2.0900000e+02   7.5858874e-16   8.4746596e-16   3.7469297e-15
   2.1000000e+02   5.5606052e-15   4.6442011e-15   3.0544956e-15
   2.1100000e+02   4.0389099e-15   3.1413878e-15   2.5459860e-15
   2.1200000e+02   2.6543974e-15   2.0257950e-15   1.0805019e-14
   2.1300000e+02   1.0059032e-15   1.2732328e-15   2.6383872e-15
   2.1400000e+02   2.9894759e-15   1.8451900e-15   9.8654787e-15
   2.1500000e+02   6.3665214e-15   4.9634300e-15   1.5589723e-14
   2.1600000e+02   5.5711972e-15   5.5387213e-15   2.7453664e-15
   2.1700000e+02   3.0093446e-16   9.8408655e-16   2.5657702e-15
   2.1800000e+02   1.3295823e-15   4.0639501e-16   7.0885228e-15
   2.1900000e+02   1.3122466e-15   3.0078714e-15   1.0073547e-14
   2.2000000e+02   9.1746613e-15   6.7576766e-15   3.2739301e-15
   2.2100000e+02   4.7244756e-15   3.4963650e-15   9.5385452e-15
   2.2200000e+02   9.3866245e-15   1.0417119e-14   2.0580584e-14
   2.2300000e+02   5.7806118e-15   2.0272367e-15   3.9731451e-14
   2.2400000e+02   1.6802533e-14   1.2758813e-14   3.6291316e-14
   2.2500000e+02   2.9844403e-14   2.7299586e-14   3.9839763e-14
   2.2600000e+02   3.2361357e-14   3.0235809e-14   3.2102704e-14
   2.2700000e+02   2.7178676e-14   2.3572598e-14   4.2873177e-14
   2.2800000e+02   1.0880243e-14   6.9091877e-15   2.8374813e-14
   2.2900000e+02   4.8495735e-15   4.0128523e-16   4.1813620e-14
   2.3000000e+02   4.3786760e-16   2.0194251e-15   4.3276641e-14
   2.3100000e+02   3.2906127e-15   3.6801192e-15   2.8722962e-14
   2.3200000e+02   2.2513918e-15   3.7097372e-15   1.5251206e-14
   2.3300000e+02   5.0460096e-15   4.9798858e-15   2.0421724e-14
   2.3400000e+02   2.2094625e-16   1.5919963e-15   5.4429685e-15
   2.3500000e+02   1.0722020e-15   1.7363535e-15   7.7182795e-15
   2.3600000e+02   2.3114593e-16   8.8870418e-16   1.0476319e-14
   2.3700000e+02   3.9242619e-15   4.2454840e-15   1.1311964e-14
   2.3800000e+02   7.6576420e-15   8.8612939e-15   1.8371617e-15
   2.3900000e+02   8.1149360e-16   9.1113283e-16   2.1539631e-16
   2.4000000e+02   3.7653361e-15   4.3553178e-15   7.9549221e-15
   2.4100000e+02   2.7954104e-15   3.0391012e-15   2.5194001e-14
   2.4200000e+02   4.9226094e-16   3.6452062e-16   6.7967917e-15
   2.4300000e+02   4.4317128e-15   4.7649118e-15   2.7236995e-15
   2.4400000e+02   1.5534796e-15   2.2770772e-15   6.0370685e-15
   2.4500000e+02   6.8131388e-16   2.0315355e-17   4.0985865e-15
   2.4600000e+02   5.3602825e-15   5.2123820e-15   8.2709268e-16
   2.4700000e+02   1.6497266e-15   2.4235786e-15   1.0984876e-14
   2.4800000e+02   1.0649769e-16   1.0340884e-15   8.8026989e-15
   2.4900000e+02   1.0848209e-15   2.1002655e-15   1.2381190e-14
   2.5000000e+02   9.8817506e-15   9.2924181e-15   1.2365868e-14
   2.5100000e+02   7.6726790e-15   5.8939498e-15   1.4153637e-14
   2.5200000e+02   1.6273003e-15   1.8647521e-16   1.0105771e-14
   2.5300000e+02   3.7558945e-15   2.1790915e-15   1.2874466e-14
   2.5400000e+02   6.9183469e-16   4.3973453e-16   5.3935857e-15
   2.5500000e+02   2.8893186e-15   3.2492519e-15   1.3002516e-14
   2.5600000e+02   1.5409555e-15   1.8516280e-15   8.2790371e-15
   2.5700000e+02   5.4666152e-16   4.7250536e-16   9.8014729e-15
   2.5800000e+02   1.6494948e-15   1.1795435e-15   1.0601150e-14
   2.5900000e+02   1.5340376e-15   1.4957642e-15   4.3670922e-15
   2.6000000e+02   5.0736672e-15   5.5883730e-15   1.1070338e-14
   2.6100000e+02   1.8765973e-15   1.7784756e-15   1.4580285e-14
   2.6200000e+02   2.0537625e-16   6.5591060e-16   2.5273084e-15
   2.6300000e+02   2.4754936e-15   1.9960549e-15   3.4677674e-15
   2.6400000e+02   6.8407199e-15   6.1880713e-15   1.0903951e-14
   2.6500000e+02   4.3267133e-15   4.0233803e-15   1.4133948e-14
   2.6600000e+02   5.6115189e-15   5.0528142e-15   1.3255758e-14
   2.6700000e+02   3.5227598e-15   2.6810134e-15   8.9093358e-15
   2.6800000e+02   1.5892437e-15   3.0480569e-15   1.1071854e-14
   2.6900000e+02   3.0729544e-15   6.3397203e-15   3.1719102e-14
   2.7000000e+02   5.0612871e-15   4.5541039e-15   1.1323203e-14
   2.7100000e+02   9.1581713e-15   7.7634649e-15   2.8317770e-14
   2.7200000e+02   5.7552823e-15   5.5515932e-15   8.5171445e-15
   2.7300000e+02   5.3114555e-15   4.1916695e-15   1.5015909e-14
   2.7400000e+02   2.8666487e-15   2.5292365e-15   1.0754291e-14
   2.7500000e+02   6.5295336e-16   7.6294131e-16   4.5736830e-15
   2.7600000e+02   2.6090922e-15   2.1801582e-15   3.2551438e-15
   2.7700000e+02   2.4924986e-15   2.3397173e-15   6.4620785e-15
   2.7800000e+02   5.9850887e-15   6.0597644e-15   2.0458308e-14
   2.7900000e+02   2.9342890e-15   2.2599375e-15   8.2504910e-15
   2.8000000e+02   2.4992342e-15   9.9034594e-16   1.0009825e-14
   2.8100000e+02   1.6596625e-16   7.6544750e-16   1.2635304e-15
   2.8200000e+02   9.2503096e-16   1.1595913e-15   3.0545737e-15
   2.8300000e+02   2.6577103e-15   2.6062179e-15   7.6707025e-15
   2.8400000e+02   6.2993242e-16   1.5364233e-16   5.2414394e-15
   2.8500000e+02   6.9374561e-16   1.5891445e-16   7.5424447e-15
   2.8600000e+02   3.5215115e-15   2.3711343e-15   1.0194663e-14
   2.8700000e+02   6.6705492e-15   6.3303078e-15   1.4177843e-14
   2.8800000e+02   4.8049074e-15   6.1757487e-15   6.7940955e-15
   2.8900000e+02   1.3505224e-15   1.4155636e-15   2.0929156e-15
   2.9000000e+02   1.2855104e-15   1.7448280e-15   1.1759614e-16
   2.9100000e+02   7.9529923e-15   8.0520567e-15   1.6424908e-16
   2.9200000e+02   3.1812119e-15   4.8932839e-15   1.7034874e-15
   2.9300000e+02   3.7571115e-15   4.2112395e-15   2.4181239e-15
   2.9400000e+02   2.5669648e-16   9.2001812e-18   2.3378827e-15
   2.9500000e+02   2.4299079e-15   3.0754498e-15   9.7603050e-16
   2.9600000e+02   2.1918813e-15   3.7048268e-15   5.0875998e-15
   2.9700000e+02   8.5209601e-15   8.1658959e-15   2.0702729e-14
   2.9800000e+02   1.5065586e-15   2.5584952e-15   8.8944814e-16
   2.9900000e+02   2.0358966e-16   1.1196509e-15   9.6236234e-15
   3.0000000e+02   3.1275801e-15   2.8540482e-15   1.4223715e-16


==> CoeffLE1m10L5.txt <==
   1.0000000e+00   2.1209932e-01
   2.0000000e+00   9.4634990e-01
   3.0000000e+00   4.4796228e-01
   4.0000000e+00   2.7688175e-01
   5.0000000e+00   1.7805273e-01
   6.0000000e+00   1.0151430e-01
   7.0000000e+00   3.6866629e-02
   8.0000000e+00   1.2485260e-02
   9.0000000e+00   3.9437228e-02
   1.0000000e+01   4.0310688e-02
   1.1000000e+01   1.9845680e-02
   1.2000000e+01   8.0838284e-03
   1.3000000e+01   2.6041881e-02
   1.4000000e+01   2.3260055e-02
   1.5000000e+01   3.7416802e-03
   1.6000000e+01   1.5808469e-02
   1.7000000e+01   1.9345867e-02
   1.8000000e+01   5.7765584e-03
   1.9000000e+01   1.0205034e-02
   2.0000000e+01   1.3308362e-02
   2.1000000e+01   3.3298341e-03
   2.2000000e+01   6.5704716e-03
   2.3000000e+01   6.5720731e-03
   2.4000000e+01   4.6474331e-04
   2.5000000e+01   2.6293006e-03
   2.6000000e+01   1.1377041e-03
   2.7000000e+01   5.4766070e-05
   2.8000000e+01   9.6326332e-04
   2.9000000e+01   6.9459504e-04
   3.0000000e+01   1.3203971e-03
   3.1000000e+01   1.8303547e-03
   3.2000000e+01   2.2753540e-05
   3.3000000e+01   1.2873054e-03
   3.4000000e+01   8.1790840e-04
   3.5000000e+01   1.0173919e-05
   3.6000000e+01   3.4186487e-04
   3.7000000e+01   5.4474177e-04
   3.8000000e+01   3.7071786e-04
   3.9000000e+01   2.1822596e-04
   4.0000000e+01   4.4807266e-04
   4.1000000e+01   1.4483133e-04
   4.2000000e+01   9.1051896e-05
   4.3000000e+01   1.1516103e-04
   4.4000000e+01   1.2211577e-04
   4.5000000e+01   6.2783599e-05
   4.6000000e+01   4.4952871e-05
   4.7000000e+01   8.0288062e-05
   4.8000000e+01   7.5229671e-05
   4.9000000e+01   3.4054066e-05
   5.0000000e+01   6.0667869e-05
   5.1000000e+01   9.2033045e-05
   5.2000000e+01   2.3431080e-05
   5.3000000e+01   4.0865233e-05
   5.4000000e+01   5.3142772e-05
   5.5000000e+01   2.4294611e-05
   5.6000000e+01   1.7256106e-05
   5.7000000e+01   2.9253464e-05
   5.8000000e+01   1.6504791e-05
   5.9000000e+01   2.1723549e-06
   6.0000000e+01   1.2499488e-05
   6.1000000e+01   1.6346883e-05
   6.2000000e+01   6.0587429e-06
   6.3000000e+01   4.1274749e-06
   6.4000000e+01   9.4726325e-06
   6.5000000e+01   8.0767248e-06
   6.6000000e+01   9.3019780e-07
   6.7000000e+01   5.0964665e-06
   6.8000000e+01   7.2441947e-06
   6.9000000e+01   3.5573433e-06
   7.0000000e+01   3.1296432e-06
   7.1000000e+01   5.3811372e-06
   7.2000000e+01   2.8683002e-06
   7.3000000e+01   9.4412719e-07
   7.4000000e+01   3.1277714e-06
   7.5000000e+01   2.2564128e-06
   7.6000000e+01   2.4806941e-07
   7.7000000e+01   1.3146180e-06
   7.8000000e+01   1.7007423e-06
   7.9000000e+01   7.8916540e-07
   8.0000000e+01   3.0700023e-07
   8.1000000e+01   1.0529555e-06
   8.2000000e+01   9.9269036e-07
   8.3000000e+01   1.3655924e-07
   8.4000000e+01   6.0597365e-07
   8.5000000e+01   7.8503657e-07
   8.6000000e+01   3.4473529e-07
   8.7000000e+01   2.7021310e-07
   8.8000000e+01   5.2962173e-07
   8.9000000e+01   3.7351497e-07
   9.0000000e+01   4.8403890e-08
   9.1000000e+01   3.2743626e-07
   9.2000000e+01   2.8837991e-07
   9.3000000e+01   6.9816489e-08
   9.4000000e+01   1.5356761e-07
   9.5000000e+01   2.0039384e-07
   9.6000000e+01   1.0786691e-07
   9.7000000e+01   3.0459265e-08
   9.8000000e+01   1.2645863e-07
   9.9000000e+01   1.1116809e-07
   1.0000000e+02   2.7014324e-08
   1.0100000e+02   6.7182087e-08
   1.0200000e+02   9.2574584e-08
   1.0300000e+02   4.3495068e-08
   1.0400000e+02   2.4209985e-08
   1.0500000e+02   6.3698634e-08
   1.0600000e+02   4.4262476e-08
   1.0700000e+02   6.9311078e-10
   1.0800000e+02   3.5232881e-08
   1.0900000e+02   3.7004427e-08
   1.1000000e+02   1.0731704e-08
   1.1100000e+02   1.4889456e-08
   1.1200000e+02   2.5795882e-08
   1.1300000e+02   1.5095880e-08
   1.1400000e+02   2.9736985e-09
   1.1500000e+02   1.5001282e-08
   1.1600000e+02   1.4601011e-08
   1.1700000e+02   3.2859389e-09
   1.1800000e+02   7.1649837e-09
   1.1900000e+02   1.1315765e-08
   1.2000000e+02   5.9637539e-09
   1.2100000e+02   2.4829759e-09
   1.2200000e+02   7.3043016e-09
   1.2300000e+02   6.0454076e-09
   1.2400000e+02   2.6558264e-10
   1.2500000e+02   3.9632057e-09
   1.2600000e+02   4.7443448e-09
   1.2700000e+02   1.7375767e-09
   1.2800000e+02   1.6779817e-09
   1.2900000e+02   3.1285739e-09
   1.3000000e+02   2.1868257e-09
   1.3100000e+02   2.5681610e-10
   1.3200000e+02   1.7886460e-09
   1.3300000e+02   1.9356308e-09
   1.3400000e+02   5.3708377e-10
   1.3500000e+02   8.6264719e-10
   1.3600000e+02   1.3923198e-09
   1.3700000e+02   8.4675358e-10
   1.3800000e+02   2.6533849e-10
   1.3900000e+02   8.6465262e-10
   1.4000000e+02   8.1206772e-10
   1.4100000e+02   9.7599176e-11
   1.4200000e+02   4.6523485e-10
   1.4300000e+02   6.1143009e-10
   1.4400000e+02   2.7570193e-10
   1.4500000e+02   1.9198320e-10
   1.4600000e+02   3.8923080e-10
   1.4700000e+02   3.1088413e-10
   1.4800000e+02   1.4689877e-11
   1.4900000e+02   2.1638491e-10
   1.5000000e+02   2.5918608e-10
   1.5100000e+02   8.5195290e-11
   1.5200000e+02   1.0122793e-10
   1.5300000e+02   1.7751189e-10
   1.5400000e+02   1.2109565e-10
   1.5500000e+02   2.7416082e-11
   1.5600000e+02   1.0441586e-10
   1.5700000e+02   1.1213965e-10
   1.5800000e+02   1.7985911e-11
   1.5900000e+02   5.3051838e-11
   1.6000000e+02   8.1736164e-11
   1.6100000e+02   4.0570751e-11
   1.6200000e+02   2.0464352e-11
   1.6300000e+02   4.9353776e-11
   1.6400000e+02   4.4674281e-11
   1.6500000e+02   2.0951318e-13
   1.6600000e+02   2.5100750e-11
   1.6700000e+02   3.6690165e-11
   1.6800000e+02   1.1634508e-11
   1.6900000e+02   1.0341323e-11
   1.7000000e+02   2.4117170e-11
   1.7100000e+02   1.6602644e-11
   1.7200000e+02   2.1757643e-12
   1.7300000e+02   1.2770696e-11
   1.7400000e+02   1.5999148e-11
   1.7500000e+02   2.4335150e-12
   1.7600000e+02   5.2166203e-12
   1.7700000e+02   1.1965255e-11
   1.7800000e+02   4.9999600e-12
   1.7900000e+02   1.2526878e-12
   1.8000000e+02   6.9945293e-12
   1.8100000e+02   5.9060339e-12
   1.8200000e+02   5.1121831e-13
   1.8300000e+02   2.9458243e-12
   1.8400000e+02   5.3446923e-12
   1.8500000e+02   1.3209346e-12
   1.8600000e+02   5.4646039e-13
   1.8700000e+02   3.8140564e-12
   1.8800000e+02   1.7631994e-12
   1.8900000e+02   4.2368265e-13
   1.9000000e+02   2.0294776e-12
   1.9100000e+02   1.9177603e-12
   1.9200000e+02   5.9635607e-13
   1.9300000e+02   5.9766118e-13
   1.9400000e+02   1.7287401e-12
   1.9500000e+02   5.2897234e-13
   1.9600000e+02   2.0890256e-13
   1.9700000e+02   1.2445758e-12
   1.9800000e+02   4.9161674e-13
   1.9900000e+02   4.5176228e-13
   2.0000000e+02   6.4191059e-13
   2.0100000e+02   5.0649175e-13
   2.0200000e+02   3.7077944e-13
   2.0300000e+02   1.2304569e-13
   2.0400000e+02   4.9580641e-13
   2.0500000e+02   2.0662110e-13
   2.0600000e+02   1.8659094e-13
   2.0700000e+02   4.0358869e-13
   2.0800000e+02   9.8864039e-14
   2.0900000e+02   2.7572370e-13
   2.1000000e+02   2.4056747e-13
   2.1100000e+02   7.4947474e-14
   2.1200000e+02   2.1600929e-13
   2.1300000e+02   6.3031414e-14
   2.1400000e+02   9.5993669e-14
   2.1500000e+02   1.0478465e-13
   2.1600000e+02   6.9788749e-14
   2.1700000e+02   1.1190786e-13
   2.1800000e+02   1.5307402e-14
   2.1900000e+02   1.2821773e-13
   2.2000000e+02   9.6363275e-14
   2.2100000e+02   2.2983214e-14
   2.2200000e+02   1.1880238e-13
   2.2300000e+02   5.2468255e-14
   2.2400000e+02   1.7521193e-14
   2.2500000e+02   7.0760781e-14
   2.2600000e+02   4.8815405e-16
   2.2700000e+02   7.0457243e-15
   2.2800000e+02   1.7540856e-14
   2.2900000e+02   3.8358948e-14
   2.3000000e+02   2.7424496e-14
   2.3100000e+02   1.8345237e-14
   2.3200000e+02   5.3151659e-14
   2.3300000e+02   3.2020978e-14
   2.3400000e+02   2.9661656e-14
   2.3500000e+02   4.5250348e-14
   2.3600000e+02   2.1395261e-14
   2.3700000e+02   2.1836156e-14
   2.3800000e+02   2.4370669e-14
   2.3900000e+02   3.6552997e-15
   2.4000000e+02   5.8233956e-15
   2.4100000e+02   2.2182083e-15
   2.4200000e+02   1.1967009e-14
   2.4300000e+02   8.0936271e-15
   2.4400000e+02   1.2777406e-14
   2.4500000e+02   1.9667214e-14
   2.4600000e+02   1.4408712e-14
   2.4700000e+02   1.7569986e-14
   2.4800000e+02   1.8536040e-14
   2.4900000e+02   1.2743431e-14
   2.5000000e+02   1.3986111e-14
   2.5100000e+02   1.1419284e-14
   2.5200000e+02   6.2922021e-15
   2.5300000e+02   6.2659550e-15
   2.5400000e+02   2.5578679e-15
   2.5500000e+02   1.0348860e-15
   2.5600000e+02   1.2910559e-15
   2.5700000e+02   4.5205021e-15
   2.5800000e+02   6.2418456e-15
   2.5900000e+02   6.1695318e-15
   2.6000000e+02   8.0656353e-15
   2.6100000e+02   8.0992938e-15
   2.6200000e+02   7.4179160e-15
   2.6300000e+02   7.9295340e-15
   2.6400000e+02   6.7532413e-15
   2.6500000e+02   5.6657939e-15
   2.6600000e+02   5.1782269e-15
   2.6700000e+02   3.5216997e-15
   2.6800000e+02   2.3503574e-15
   2.6900000e+02   1.4750613e-15
   2.7000000e+02   8.3963915e-17
   2.7100000e+02   9.3057624e-16
   2.7200000e+02   1.6818438e-15
   2.7300000e+02   2.6788915e-15
   2.7400000e+02   3.0628977e-15
   2.7500000e+02   3.4200536e-15
   2.7600000e+02   3.7720186e-15
   2.7700000e+02   3.6098004e-15
   2.7800000e+02   3.5619376e-15
   2.7900000e+02   3.4196238e-15
   2.8000000e+02   3.0128098e-15
   2.8100000e+02   2.6936713e-15
   2.8200000e+02   2.2447499e-15
   2.8300000e+02   1.6390389e-15
   2.8400000e+02   1.1932499e-15
   2.8500000e+02   6.4998167e-16
   2.8600000e+02   1.1654562e-16
   2.8700000e+02   3.0032886e-16
   2.8800000e+02   7.3269304e-16
   2.8900000e+02   1.1032248e-15
   2.9000000e+02   1.3346454e-15
   2.9100000e+02   1.5704107e-15
   2.9200000e+02   1.6887276e-15
   2.9300000e+02   1.7322036e-15
   2.9400000e+02   1.7102664e-15
   2.9500000e+02   1.6194407e-15
   2.9600000e+02   1.4994711e-15
   2.9700000e+02   1.3780339e-15
   2.9800000e+02   1.1825800e-15
   2.9900000e+02   9.5209705e-16
   3.0000000e+02   7.0907321e-16


==> CoeffLE1m20L2.txt <==
   1.0000000e+00   5.2387536e-01
   2.0000000e+00   9.2730289e-01
   3.0000000e+00   4.2256282e-01
   4.0000000e+00   2.4501120e-01
   5.0000000e+00   1.4335839e-01
   6.0000000e+00   7.0015274e-02
   7.0000000e+00   1.4963398e-02
   8.0000000e+00   2.0181861e-02
   9.0000000e+00   3.2406790e-02
   1.0000000e+01   2.3771615e-02
   1.1000000e+01   3.8924101e-03
   1.2000000e+01   1.3228231e-02
   1.3000000e+01   1.6977302e-02
   1.4000000e+01   7.2079756e-03
   1.5000000e+01   5.9624993e-03
   1.6000000e+01   1.1014583e-02
   1.7000000e+01   5.2807890e-03
   1.8000000e+01   3.5513546e-03
   1.9000000e+01   6.4365690e-03
   2.0000000e+01   2.3886315e-03
   2.1000000e+01   2.2924084e-03
   2.2000000e+01   2.7643739e-03
   2.3000000e+01   4.9847386e-04
   2.4000000e+01   8.0009380e-04
   2.5000000e+01   5.0457154e-04
   2.6000000e+01   2.2778950e-04
   2.7000000e+01   3.2561120e-04
   2.8000000e+01   1.3606962e-05
   2.9000000e+01   5.0205787e-04
   3.0000000e+01   4.0327551e-04
   3.1000000e+01   1.2640169e-04
   3.2000000e+01   3.3614199e-04
   3.3000000e+01   1.5639641e-04
   3.4000000e+01   3.8645040e-05
   3.5000000e+01   1.2659279e-04
   3.6000000e+01   1.2023538e-04
   3.7000000e+01   1.3156635e-05
   3.8000000e+01   8.1686373e-05
   3.9000000e+01   6.3811257e-05
   4.0000000e+01   3.0458097e-06
   4.1000000e+01   2.3763975e-05
   4.2000000e+01   2.7138260e-05
   4.3000000e+01   1.6822632e-05
   4.4000000e+01   3.9711694e-06
   4.5000000e+01   1.5850674e-05
   4.6000000e+01   1.3890344e-05
   4.7000000e+01   3.8147573e-06
   4.8000000e+01   8.8907755e-06
   4.9000000e+01   1.1839625e-05
   5.0000000e+01   2.9103543e-06
   5.1000000e+01   5.3193242e-06
   5.2000000e+01   6.2829779e-06
   5.3000000e+01   2.3066747e-06
   5.4000000e+01   2.1114551e-06
   5.5000000e+01   3.2449143e-06
   5.6000000e+01   1.6631303e-06
   5.7000000e+01   3.1856005e-07
   5.8000000e+01   1.5837903e-06
   5.9000000e+01   1.3616693e-06
   6.0000000e+01   1.7375622e-07
   6.1000000e+01   7.1236168e-07
   6.2000000e+01   8.7557854e-07
   6.3000000e+01   3.8016873e-07
   6.4000000e+01   2.8745827e-07
   6.5000000e+01   5.5607414e-07
   6.6000000e+01   3.4692059e-07
   6.7000000e+01   9.0586892e-08
   6.8000000e+01   3.3964949e-07
   6.9000000e+01   2.3217656e-07
   7.0000000e+01   9.1274194e-09
   7.1000000e+01   1.6480624e-07
   7.2000000e+01   1.4945031e-07
   7.3000000e+01   2.8910453e-08
   7.4000000e+01   6.8464934e-08
   7.5000000e+01   9.0302326e-08
   7.6000000e+01   4.1653275e-08
   7.7000000e+01   2.3184370e-08
   7.8000000e+01   5.2355072e-08
   7.9000000e+01   3.7299331e-08
   8.0000000e+01   2.9746489e-09
   8.1000000e+01   2.9734773e-08
   8.2000000e+01   2.6318338e-08
   8.3000000e+01   4.6567361e-09
   8.4000000e+01   1.5000743e-08
   8.5000000e+01   1.7191611e-08
   8.6000000e+01   6.0261518e-09
   8.7000000e+01   6.3425354e-09
   8.8000000e+01   1.0373941e-08
   8.9000000e+01   5.2502224e-09
   9.0000000e+01   1.8676013e-09
   9.1000000e+01   5.6165257e-09
   9.2000000e+01   4.1336149e-09
   9.3000000e+01   1.0754382e-10
   9.4000000e+01   2.7780344e-09
   9.5000000e+01   2.9533078e-09
   9.6000000e+01   8.1185490e-10
   9.7000000e+01   1.2907675e-09
   9.8000000e+01   1.8811592e-09
   9.9000000e+01   8.9606049e-10
   1.0000000e+02   5.0860743e-10
   1.0100000e+02   1.0950472e-09
   1.0200000e+02   7.2889611e-10
   1.0300000e+02   1.0291550e-10
   1.0400000e+02   5.9588059e-10
   1.0500000e+02   5.0882794e-10
   1.0600000e+02   7.7874052e-11
   1.0700000e+02   2.9506255e-10
   1.0800000e+02   3.2948576e-10
   1.0900000e+02   1.2647859e-10
   1.1000000e+02   1.2142927e-10
   1.1100000e+02   2.0419242e-10
   1.1200000e+02   1.1555777e-10
   1.1300000e+02   3.2059730e-11
   1.1400000e+02   1.1913028e-10
   1.1500000e+02   8.8380050e-11
   1.1600000e+02   5.2953647e-12
   1.1700000e+02   6.2660510e-11
   1.1800000e+02   6.1752474e-11
   1.1900000e+02   1.6392409e-11
   1.2000000e+02   2.8060966e-11
   1.2100000e+02   3.9990634e-11
   1.2200000e+02   1.7222690e-11
   1.2300000e+02   9.7536077e-12
   1.2400000e+02   2.3633468e-11
   1.2500000e+02   1.4727652e-11
   1.2600000e+02   1.5478202e-12
   1.2700000e+02   1.2528847e-11
   1.2800000e+02   1.1227720e-11
   1.2900000e+02   1.5940749e-12
   1.3000000e+02   5.9172625e-12
   1.3100000e+02   7.6581535e-12
   1.3200000e+02   2.5404517e-12
   1.3300000e+02   2.4636000e-12
   1.3400000e+02   4.6449880e-12
   1.3500000e+02   2.5267524e-12
   1.3600000e+02   8.1140502e-13
   1.3700000e+02   2.5196608e-12
   1.3800000e+02   2.0613591e-12
   1.3900000e+02   3.6583830e-14
   1.4000000e+02   1.2521981e-12
   1.4100000e+02   1.4428237e-12
   1.4200000e+02   3.1333217e-13
   1.4300000e+02   5.8689048e-13
   1.4400000e+02   8.8335025e-13
   1.4500000e+02   4.2070220e-13
   1.4600000e+02   2.5172410e-13
   1.4700000e+02   4.8676381e-13
   1.4800000e+02   3.8149784e-13
   1.4900000e+02   7.3053556e-14
   1.5000000e+02   2.5426696e-13
   1.5100000e+02   2.7630466e-13
   1.5200000e+02   2.4660639e-14
   1.5300000e+02   1.3332302e-13
   1.5400000e+02   1.6854957e-13
   1.5500000e+02   6.7519030e-14
   1.5600000e+02   6.9371367e-14
   1.5700000e+02   9.1119232e-14
   1.5800000e+02   7.1459277e-14
   1.5900000e+02   3.0191040e-14
   1.6000000e+02   4.7777005e-14
   1.6100000e+02   5.4367888e-14
   1.6200000e+02   4.4257065e-15
   1.6300000e+02   2.7437387e-14
   1.6400000e+02   3.2658390e-14
   1.6500000e+02   9.9252360e-15
   1.6600000e+02   1.7227745e-14
   1.6700000e+02   1.6369747e-14
   1.6800000e+02   1.4119731e-14
   1.6900000e+02   9.9579030e-15
   1.7000000e+02   7.7923584e-15
   1.7100000e+02   1.1796041e-14
   1.7200000e+02   3.8591298e-15
   1.7300000e+02   4.5428647e-15
   1.7400000e+02   7.0914110e-15
   1.7500000e+02   6.1430244e-16
   1.7600000e+02   3.6805915e-15
   1.7700000e+02   3.0314029e-15
   1.7800000e+02   2.7809567e-15
   1.7900000e+02   2.9224701e-15
   1.8000000e+02   8.0041595e-16
   1.8100000e+02   2.9959095e-15
   1.8200000e+02   1.8892794e-15
   1.8300000e+02   1.7358264e-16
   1.8400000e+02   2.0248963e-15
   1.8500000e+02   5.9146724e-16
   1.8600000e+02   3.8467709e-16
   1.8700000e+02   8.2294061e-16
   1.8800000e+02   3.4895635e-16
   1.8900000e+02   6.8139786e-16
   1.9000000e+02   1.1034656e-18
   1.9100000e+02   8.1530547e-16
   1.9200000e+02   7.2870317e-16
   1.9300000e+02   2.9613562e-16
   1.9400000e+02   7.1493606e-16
   1.9500000e+02   4.7167901e-16
   1.9600000e+02   1.9231325e-16
   1.9700000e+02   3.9735492e-16
   1.9800000e+02   1.2801564e-16
   1.9900000e+02   1.1107043e-17
   2.0000000e+02   7.5368562e-17
   2.0100000e+02   1.3039008e-16
   2.0200000e+02   1.9928220e-16
   2.0300000e+02   1.5648879e-16
   2.0400000e+02   2.8783080e-16
   2.0500000e+02   2.6541305e-16
   2.0600000e+02   1.9991034e-16
   2.0700000e+02   2.2789450e-16
   2.0800000e+02   1.8061537e-16
   2.0900000e+02   1.3809929e-16
   2.1000000e+02   1.3905606e-16
   2.1100000e+02   6.0354370e-17
   2.1200000e+02   2.1673119e-17
   2.1300000e+02   3.6239330e-17
   2.1400000e+02   3.0599008e-17
   2.1500000e+02   4.1774424e-17
   2.1600000e+02   6.0974818e-17
   2.1700000e+02   4.0053462e-17
   2.1800000e+02   1.8579737e-17
   2.1900000e+02   1.4759330e-17
   2.2000000e+02   6.4855812e-17
   2.2100000e+02   1.0643971e-16
   2.2200000e+02   1.3142910e-16
   2.2300000e+02   1.5031207e-16
   2.2400000e+02   1.5017873e-16
   2.2500000e+02   1.3047802e-16
   2.2600000e+02   9.3328760e-17
   2.2700000e+02   3.8286117e-17
   2.2800000e+02   1.2352014e-17
   2.2900000e+02   3.8319874e-17
   2.3000000e+02   3.7802223e-17
   2.3100000e+02   3.2778516e-17
   2.3200000e+02   1.2860801e-17
   2.3300000e+02   2.2460319e-17
   2.3400000e+02   2.6681015e-17
   2.3500000e+02   1.3746257e-17
   2.3600000e+02   3.9199970e-17
   2.3700000e+02   3.1089707e-17
   2.3800000e+02   2.2759068e-17
   2.3900000e+02   1.5998639e-17
   2.4000000e+02   2.2212751e-18
   2.4100000e+02   7.7227993e-18
   2.4200000e+02   1.7647660e-17
   2.4300000e+02   2.6296139e-17
   2.4400000e+02   2.9446503e-17
   2.4500000e+02   2.5650211e-17
   2.4600000e+02   9.2579394e-18
   2.4700000e+02   3.3537663e-18
   2.4800000e+02   7.7417185e-18
   2.4900000e+02   3.1627791e-17
   2.5000000e+02   3.4385175e-17
   2.5100000e+02   2.3419730e-17
   2.5200000e+02   1.1858655e-17
   2.5300000e+02   1.3094436e-18
   2.5400000e+02   3.7655116e-18
   2.5500000e+02   2.4840908e-17
   2.5600000e+02   3.9176245e-17
   2.5700000e+02   4.3609193e-17
   2.5800000e+02   3.1909588e-17
   2.5900000e+02   1.3836237e-17
   2.6000000e+02   1.0385943e-17
   2.6100000e+02   1.8496930e-17
   2.6200000e+02   1.7123505e-17
   2.6300000e+02   8.4594487e-18
   2.6400000e+02   7.4093294e-18
   2.6500000e+02   3.1553627e-17
   2.6600000e+02   4.8283383e-17
   2.6700000e+02   6.8864836e-17
   2.6800000e+02   1.0428545e-16
   2.6900000e+02   1.1672457e-16
   2.7000000e+02   9.6575578e-17
   2.7100000e+02   6.5421556e-17
   2.7200000e+02   3.5078219e-17
   2.7300000e+02   1.5312951e-17
   2.7400000e+02   3.2295144e-18
   2.7500000e+02   2.1920078e-17
   2.7600000e+02   5.9662498e-17
   2.7700000e+02   9.0950016e-17
   2.7800000e+02   1.1911978e-16
   2.7900000e+02   1.4820290e-16
   2.8000000e+02   1.6851156e-16
   2.8100000e+02   1.8606460e-16
   2.8200000e+02   1.9528194e-16
   2.8300000e+02   1.9572960e-16
   2.8400000e+02   1.7800195e-16
   2.8500000e+02   1.4600814e-16
   2.8600000e+02   8.9290662e-17
   2.8700000e+02   2.2277042e-17
   2.8800000e+02   2.9878600e-17
   2.8900000e+02   5.3601622e-17
   2.9000000e+02   6.6995317e-17
   2.9100000e+02   7.5991878e-17
   2.9200000e+02   7.9806315e-17
   2.9300000e+02   8.4999377e-17
   2.9400000e+02   1.0237735e-16
   2.9500000e+02   1.2302669e-16
   2.9600000e+02   1.2910194e-16
   2.9700000e+02   1.3270613e-16
   2.9800000e+02   1.5202500e-16
   2.9900000e+02   1.7492214e-16
   3.0000000e+02   1.7328701e-16


==> CoeffLE1m6L18.txt <==
   1.0000000e+00   5.4748761e-02
   2.0000000e+00   9.4552927e-01
   3.0000000e+00   4.7888130e-01
   4.0000000e+00   3.4433067e-01
   5.0000000e+00   2.7487345e-01
   6.0000000e+00   2.1513418e-01
   7.0000000e+00   1.5280442e-01
   8.0000000e+00   8.9038906e-02
   9.0000000e+00   2.8975863e-02
   1.0000000e+01   2.0970661e-02
   1.1000000e+01   5.4193156e-02
   1.2000000e+01   6.5574982e-02
   1.3000000e+01   5.3839167e-02
   1.4000000e+01   2.3585892e-02
   1.5000000e+01   1.4293209e-02
   1.6000000e+01   4.4945480e-02
   1.7000000e+01   5.4796055e-02
   1.8000000e+01   3.8141430e-02
   1.9000000e+01   1.7881623e-03
   2.0000000e+01   3.6006166e-02
   2.1000000e+01   5.3888064e-02
   2.2000000e+01   4.0065637e-02
   2.3000000e+01   1.7006036e-03
   2.4000000e+01   3.7015944e-02
   2.5000000e+01   4.9891848e-02
   2.6000000e+01   2.8131114e-02
   2.7000000e+01   1.1219761e-02
   2.8000000e+01   3.7440157e-02
   2.9000000e+01   3.1548911e-02
   3.0000000e+01   2.9887962e-03
   3.1000000e+01   1.9814014e-02
   3.2000000e+01   1.7854365e-02
   3.3000000e+01   5.5991705e-05
   3.4000000e+01   9.1733944e-03
   3.5000000e+01   5.0457127e-05
   3.6000000e+01   1.1696059e-02
   3.7000000e+01   6.2356575e-03
   3.8000000e+01   1.1790287e-02
   3.9000000e+01   1.8940233e-02
   4.0000000e+01   5.0444513e-03
   4.1000000e+01   1.2637560e-02
   4.2000000e+01   1.3917999e-02
   4.3000000e+01   2.6234906e-03
   4.4000000e+01   3.5226125e-03
   4.5000000e+01   1.2518034e-03
   4.6000000e+01   2.0590041e-03
   4.7000000e+01   7.6777282e-03
   4.8000000e+01   6.3027671e-03
   4.9000000e+01   4.1346714e-03
   5.0000000e+01   9.7433568e-03
   5.1000000e+01   3.9296866e-03
   5.2000000e+01   2.6434889e-03
   5.3000000e+01   2.2647252e-03
   5.4000000e+01   9.5504350e-04
   5.5000000e+01   2.5762562e-03
   5.6000000e+01   1.8070015e-03
   5.7000000e+01   1.8018926e-03
   5.8000000e+01   1.8611425e-03
   5.9000000e+01   7.0869294e-04
   6.0000000e+01   3.1430456e-04
   6.1000000e+01   2.7669318e-03
   6.2000000e+01   1.0452742e-03
   6.3000000e+01   2.1706694e-03
   6.4000000e+01   2.4914691e-03
   6.5000000e+01   1.5900936e-03
   6.6000000e+01   5.1930522e-04
   6.7000000e+01   1.9915970e-03
   6.8000000e+01   3.2533610e-03
   6.9000000e+01   9.0898421e-04
   7.0000000e+01   1.4266748e-03
   7.1000000e+01   1.3033758e-03
   7.2000000e+01   8.8175592e-04
   7.3000000e+01   6.4754904e-04
   7.4000000e+01   2.6756531e-04
   7.5000000e+01   6.4444551e-04
   7.6000000e+01   4.2895070e-04
   7.7000000e+01   7.5095279e-04
   7.8000000e+01   5.2303670e-04
   7.9000000e+01   5.8254298e-04
   8.0000000e+01   7.7479644e-04
   8.1000000e+01   2.3919742e-04
   8.2000000e+01   1.6561890e-04
   8.3000000e+01   7.8038168e-05
   8.4000000e+01   1.6085022e-04
   8.5000000e+01   2.7166676e-04
   8.6000000e+01   6.0709738e-04
   8.7000000e+01   5.7246410e-04
   8.8000000e+01   2.8104852e-04
   8.9000000e+01   7.9502837e-04
   9.0000000e+01   5.6116625e-04
   9.1000000e+01   1.6915051e-04
   9.2000000e+01   3.0941148e-04
   9.3000000e+01   5.7123956e-04
   9.4000000e+01   3.6790141e-04
   9.5000000e+01   9.7089196e-05
   9.6000000e+01   1.9914382e-04
   9.7000000e+01   4.1385195e-04
   9.8000000e+01   2.0458730e-04
   9.9000000e+01   3.0151641e-05
   1.0000000e+02   2.1931277e-05
   1.0100000e+02   6.7175623e-05
   1.0200000e+02   1.4100191e-04
   1.0300000e+02   1.7464248e-04
   1.0400000e+02   1.3859513e-04
   1.0500000e+02   7.1524058e-05
   1.0600000e+02   2.0545822e-04
   1.0700000e+02   1.6323428e-04
   1.0800000e+02   1.1555704e-04
   1.0900000e+02   1.1368032e-05
   1.1000000e+02   1.5611907e-04
   1.1100000e+02   1.7325714e-04
   1.1200000e+02   1.2815496e-04
   1.1300000e+02   1.1023838e-05
   1.1400000e+02   1.2252251e-04
   1.1500000e+02   1.6862198e-04
   1.1600000e+02   1.4204733e-04
   1.1700000e+02   2.7759967e-06
   1.1800000e+02   1.4210044e-04
   1.1900000e+02   1.3288478e-04
   1.2000000e+02   5.6231462e-05
   1.2100000e+02   1.5007615e-05
   1.2200000e+02   5.5182330e-05
   1.2300000e+02   4.8270450e-05
   1.2400000e+02   4.9726214e-05
   1.2500000e+02   3.7497975e-05
   1.2600000e+02   3.3659913e-06
   1.2700000e+02   2.8310737e-05
   1.2800000e+02   6.9862772e-05
   1.2900000e+02   6.5893647e-05
   1.3000000e+02   1.5184377e-05
   1.3100000e+02   3.0056336e-05
   1.3200000e+02   6.7362755e-05
   1.3300000e+02   6.5357372e-05
   1.3400000e+02   2.3353452e-05
   1.3500000e+02   2.8510143e-05
   1.3600000e+02   6.5016550e-05
   1.3700000e+02   5.1045003e-05
   1.3800000e+02   1.4997317e-05
   1.3900000e+02   1.7184169e-05
   1.4000000e+02   4.2831925e-05
   1.4100000e+02   3.9778785e-05
   1.4200000e+02   2.0463409e-05
   1.4300000e+02   6.6413374e-06
   1.4400000e+02   3.1124986e-05
   1.4500000e+02   3.1074993e-05
   1.4600000e+02   1.7251510e-05
   1.4700000e+02   1.4572938e-06
   1.4800000e+02   1.2931405e-05
   1.4900000e+02   1.6205179e-05
   1.5000000e+02   2.1013755e-05
   1.5100000e+02   1.4165145e-05
   1.5200000e+02   8.6947622e-07
   1.5300000e+02   1.6836760e-05
   1.5400000e+02   2.7205455e-05
   1.5500000e+02   1.8862318e-05
   1.5600000e+02   4.0548783e-08
   1.5700000e+02   1.9035909e-05
   1.5800000e+02   2.5290542e-05
   1.5900000e+02   1.4495096e-05
   1.6000000e+02   1.0228144e-06
   1.6100000e+02   1.4438419e-05
   1.6200000e+02   1.7042846e-05
   1.6300000e+02   1.1355596e-05
   1.6400000e+02   2.6488361e-06
   1.6500000e+02   7.9989941e-06
   1.6600000e+02   1.2210501e-05
   1.6700000e+02   1.0436345e-05
   1.6800000e+02   4.3148889e-06
   1.6900000e+02   2.9945907e-06
   1.7000000e+02   7.3919688e-06
   1.7100000e+02   9.5335573e-06
   1.7200000e+02   6.5643456e-06
   1.7300000e+02   1.0529471e-06
   1.7400000e+02   4.8691327e-06
   1.7500000e+02   8.9132448e-06
   1.7600000e+02   7.6642418e-06
   1.7700000e+02   3.4073152e-06
   1.7800000e+02   3.2710315e-06
   1.7900000e+02   8.1432603e-06
   1.8000000e+02   8.2167041e-06
   1.8100000e+02   4.0861873e-06
   1.8200000e+02   2.8177771e-06
   1.8300000e+02   7.1740285e-06
   1.8400000e+02   7.1686967e-06
   1.8500000e+02   2.9370337e-06
   1.8600000e+02   2.0976358e-06
   1.8700000e+02   4.5492904e-06
   1.8800000e+02   4.8217997e-06
   1.8900000e+02   2.7412037e-06
   1.9000000e+02   2.2324832e-07
   1.9100000e+02   2.2488572e-06
   1.9200000e+02   3.7969253e-06
   1.9300000e+02   3.3439803e-06
   1.9400000e+02   1.6705824e-06
   1.9500000e+02   1.1092351e-06
   1.9600000e+02   3.0997125e-06
   1.9700000e+02   3.5735077e-06
   1.9800000e+02   2.2272124e-06
   1.9900000e+02   3.4196322e-07
   2.0000000e+02   2.4350032e-06
   2.0100000e+02   3.4345384e-06
   2.0200000e+02   2.3701521e-06
   2.0300000e+02   2.2650249e-07
   2.0400000e+02   1.9515793e-06
   2.0500000e+02   3.0176077e-06
   2.0600000e+02   2.2081275e-06
   2.0700000e+02   4.5318336e-07
   2.0800000e+02   1.4722630e-06
   2.0900000e+02   2.2372409e-06
   2.1000000e+02   1.8329910e-06
   2.1100000e+02   6.3717309e-07
   2.1200000e+02   7.2552450e-07
   2.1300000e+02   1.4511706e-06
   2.1400000e+02   1.5597720e-06
   2.1500000e+02   8.8577828e-07
   2.1600000e+02   1.0475548e-08
   2.1700000e+02   8.8761165e-07
   2.1800000e+02   1.4082269e-06
   2.1900000e+02   1.2090808e-06
   2.2000000e+02   4.6270949e-07
   2.2100000e+02   6.5599139e-07
   2.2200000e+02   1.3137200e-06
   2.2300000e+02   1.2832304e-06
   2.2400000e+02   5.2116281e-07
   2.2500000e+02   4.5768310e-07
   2.2600000e+02   1.0707632e-06
   2.2700000e+02   1.1270535e-06
   2.2800000e+02   5.4033899e-07
   2.2900000e+02   1.9281986e-07
   2.3000000e+02   8.0854326e-07
   2.3100000e+02   9.2156078e-07
   2.3200000e+02   5.6994859e-07
   2.3300000e+02   9.3735634e-09
   2.3400000e+02   5.4399032e-07
   2.3500000e+02   6.9883335e-07
   2.3600000e+02   5.6570280e-07
   2.3700000e+02   1.5201963e-07
   2.3800000e+02   2.5389822e-07
   2.3900000e+02   5.3237965e-07
   2.4000000e+02   5.5824643e-07
   2.4100000e+02   3.0599340e-07
   2.4200000e+02   5.9040558e-08
   2.4300000e+02   4.3131238e-07
   2.4400000e+02   5.4274110e-07
   2.4500000e+02   3.9937757e-07
   2.4600000e+02   2.2347952e-08
   2.4700000e+02   3.3964162e-07
   2.4800000e+02   4.9338481e-07
   2.4900000e+02   3.8459790e-07
   2.5000000e+02   5.9835711e-08
   2.5100000e+02   2.3544351e-07
   2.5200000e+02   4.0288558e-07
   2.5300000e+02   3.2428809e-07
   2.5400000e+02   1.1407664e-07
   2.5500000e+02   1.2906737e-07
   2.5600000e+02   2.8270059e-07
   2.5700000e+02   2.7845875e-07
   2.5800000e+02   1.6225339e-07
   2.5900000e+02   3.9067034e-08
   2.6000000e+02   1.8749815e-07
   2.6100000e+02   2.5549192e-07
   2.6200000e+02   1.8311306e-07
   2.6300000e+02   3.6187367e-08
   2.6400000e+02   1.2007846e-07
   2.6500000e+02   2.1438623e-07
   2.6600000e+02   1.8940862e-07
   2.6700000e+02   8.3942101e-08
   2.6800000e+02   7.7227734e-08
   2.6900000e+02   1.7840277e-07
   2.7000000e+02   1.9346028e-07
   2.7100000e+02   9.6611969e-08
   2.7200000e+02   4.0357567e-08
   2.7300000e+02   1.4238035e-07
   2.7400000e+02   1.6363234e-07
   2.7500000e+02   8.9012825e-08
   2.7600000e+02   1.2092622e-08
   2.7700000e+02   1.0493515e-07
   2.7800000e+02   1.2493549e-07
   2.7900000e+02   9.1042614e-08
   2.8000000e+02   1.3681245e-08
   2.8100000e+02   5.7887859e-08
   2.8200000e+02   9.3320748e-08
   2.8300000e+02   8.4884195e-08
   2.8400000e+02   3.0186549e-08
   2.8500000e+02   2.8206461e-08
   2.8600000e+02   7.7754889e-08
   2.8700000e+02   7.8282530e-08
   2.8800000e+02   4.5932136e-08
   2.8900000e+02   1.1729419e-08
   2.9000000e+02   5.6349709e-08
   2.9100000e+02   6.6972079e-08
   2.9200000e+02   4.2715453e-08
   2.9300000e+02   7.5660221e-09
   2.9400000e+02   4.5391589e-08
   2.9500000e+02   6.1790458e-08
   2.9600000e+02   3.7498160e-08
   2.9700000e+02   8.0967869e-10
   2.9800000e+02   3.9332333e-08
   2.9900000e+02   5.0301755e-08
   3.0000000e+02   3.2507481e-08


==> Const_power_L_70.txt <==
   0.0000000000000000e+00                      Inf
   2.4999999999999467e-03   2.4256498273689789e+08
   5.0000000000000044e-03   9.6968596085114358e+05
   7.5000000000000622e-03   3.5832876918696100e+04
   1.0000000000000009e-02   1.1612089668882471e+02
   1.2499999999999956e-02   9.3608293854693170e+02
   1.5000000000000013e-02   3.2600091449153905e+02
   1.7500000000000071e-02   2.7399941821667522e+02
   2.0000000000000018e-02   3.0559995100538782e+02
   2.2499999999999964e-02   3.1599418080564271e+02
   2.5000000000000022e-02   3.1495205706123710e+02
   2.7500000000000080e-02   3.1301715149546408e+02
   3.0000000000000027e-02   3.1239288565390831e+02
   3.2499999999999973e-02   3.1250247792586492e+02
   3.5000000000000031e-02   3.1271544416582998e+02
   3.7499999999999978e-02   3.1281427671240448e+02
   4.0000000000000036e-02   3.1281892403649982e+02
   4.2499999999999982e-02   3.1278957984748826e+02
   4.4999999999999929e-02   3.1276571731499342e+02
   4.7499999999999987e-02   3.1275707603798281e+02
   5.0000000000000044e-02   3.1275874450831037e+02
   5.2499999999999991e-02   3.1276390313121777e+02
   5.4999999999999938e-02   3.1276794707980218e+02
   5.7499999999999996e-02   3.1276954483477169e+02
   6.0000000000000053e-02   3.1276923445105132e+02
   6.2500000000000000e-02   3.1276810850494110e+02
   6.4999999999999947e-02   3.1276699781381302e+02
   6.7500000000000004e-02   3.1276627983312591e+02
   7.0000000000000062e-02   3.1276596198862848e+02
   7.2500000000000009e-02   3.1276586295578022e+02
   7.4999999999999956e-02   3.1276577050768265e+02
   7.7500000000000013e-02   3.1276553326633382e+02
   8.0000000000000071e-02   3.1276507710743016e+02
   8.2500000000000018e-02   3.1276439077332105e+02
   8.4999999999999964e-02   3.1276348564474790e+02
   8.7500000000000022e-02   3.1276237716389812e+02
   8.9999999999999969e-02   3.1276106434460826e+02
   9.2500000000000027e-02   3.1275952214065489e+02
   9.4999999999999973e-02   3.1275770862345894e+02
   9.7500000000000031e-02   3.1275556557307260e+02
   9.9999999999999978e-02   3.1275302672723501e+02
   1.0250000000000004e-01   3.1275002071838821e+02
   1.0499999999999998e-01   3.1274647317729887e+02
   1.0749999999999993e-01   3.1274230499892468e+02
   1.0999999999999999e-01   3.1273743201253183e+02
   1.1250000000000004e-01   3.1273176216076160e+02
   1.1499999999999999e-01   3.1272519342165424e+02
   1.1749999999999994e-01   3.1271761224743875e+02
   1.2000000000000000e-01   3.1270889205105181e+02
   1.2250000000000005e-01   3.1269889266646123e+02
   1.2500000000000000e-01   3.1268745967983710e+02
   1.2749999999999995e-01   3.1267442394712532e+02
   1.3000000000000000e-01   3.1265960099559760e+02
   1.3250000000000006e-01   3.1264279043490563e+02
   1.3500000000000001e-01   3.1262377504515558e+02
   1.3749999999999996e-01   3.1260231974160087e+02
   1.4000000000000001e-01   3.1257817059921729e+02
   1.4250000000000007e-01   3.1255105352014533e+02
   1.4500000000000002e-01   3.1252067309356056e+02
   1.4749999999999996e-01   3.1248671137807310e+02
   1.5000000000000002e-01   3.1244882670866718e+02
   1.5249999999999997e-01   3.1240665257458079e+02
   1.5500000000000003e-01   3.1235979643872719e+02
   1.5749999999999997e-01   3.1230783865442640e+02
   1.6000000000000003e-01   3.1225033132358465e+02
   1.6249999999999998e-01   3.1218679720557770e+02
   1.6500000000000004e-01   3.1211672856172277e+02
   1.6749999999999998e-01   3.1203958604228399e+02
   1.7000000000000004e-01   3.1195479755827000e+02
   1.7249999999999999e-01   3.1186175715177927e+02
   1.7500000000000004e-01   3.1175982389703296e+02
   1.7749999999999999e-01   3.1164832082594211e+02
   1.7999999999999994e-01   3.1152653389850752e+02
   1.8250000000000000e-01   3.1139371102268268e+02
   1.8500000000000005e-01   3.1124906112921366e+02
   1.8750000000000000e-01   3.1109175332293364e+02
   1.8999999999999995e-01   3.1092091611213658e+02
   1.9250000000000000e-01   3.1073563671795955e+02
   1.9500000000000006e-01   3.1053496048707575e+02
   1.9750000000000001e-01   3.1031789040528810e+02
   1.9999999999999996e-01   3.1008338672879705e+02
   2.0250000000000001e-01   3.0983036674278105e+02
   2.0500000000000007e-01   3.0955770466408217e+02
   2.0750000000000002e-01   3.0926423169350352e+02
   2.0999999999999996e-01   3.0894873624079406e+02
   2.1250000000000002e-01   3.0860996433547609e+02
   2.1499999999999997e-01   3.0824662023503828e+02
   2.1750000000000003e-01   3.0785736724897447e+02
   2.1999999999999997e-01   3.0744082879828466e+02
   2.2250000000000003e-01   3.0699558971787235e+02
   2.2499999999999998e-01   3.0652019782575883e+02
   2.2750000000000004e-01   3.0601316576717397e+02
   2.2999999999999998e-01   3.0547297315436492e+02
   2.3250000000000004e-01   3.0489806900882530e+02
   2.3499999999999999e-01   3.0428687452662319e+02
   2.3750000000000004e-01   3.0363778617158084e+02
   2.3999999999999999e-01   3.0294917911142659e+02
   2.4249999999999994e-01   3.0221941100416706e+02
   2.4500000000000000e-01   3.0144682614087498e+02
   2.4750000000000005e-01   3.0062975994981679e+02
   2.5000000000000000e-01   2.9976654386523006e+02
   2.5249999999999995e-01   2.9885551055711812e+02
   2.5500000000000000e-01   2.9789499951861933e+02
   2.5750000000000006e-01   2.9688336300377898e+02
   2.6000000000000001e-01   2.9581897230101271e+02
   2.6249999999999996e-01   2.9470022432734049e+02
   2.6500000000000001e-01   2.9352554852179009e+02
   2.6750000000000007e-01   2.9229341401082132e+02
   2.7000000000000002e-01   2.9100233701691906e+02
   2.7249999999999996e-01   2.8965088847239929e+02
   2.7500000000000002e-01   2.8823770179900197e+02
   2.7750000000000008e-01   2.8676148080796918e+02
   2.8000000000000003e-01   2.8522100766900218e+02
   2.8249999999999997e-01   2.8361515089587255e+02
   2.8500000000000003e-01   2.8194287328930500e+02
   2.8750000000000009e-01   2.8020323977540323e+02
   2.9000000000000004e-01   2.7839542507650862e+02
   2.9249999999999998e-01   2.7651872114722710e+02
   2.9499999999999993e-01   2.7457254430825060e+02
   2.9749999999999999e-01   2.7255644201026098e+02
   3.0000000000000004e-01   2.7047009916030572e+02
   3.0249999999999999e-01   2.6831334394391905e+02
   3.0499999999999994e-01   2.6608615308052572e+02
   3.0750000000000000e-01   2.6378865645077514e+02
   3.1000000000000005e-01   2.6142114104022261e+02
   3.1250000000000000e-01   2.5898405414927589e+02
   3.1499999999999995e-01   2.5647800582397286e+02
   3.1750000000000000e-01   2.5390377047081006e+02
   3.2000000000000006e-01   2.5126228762532051e+02
   3.2250000000000001e-01   2.4855466185251962e+02
   3.2499999999999996e-01   2.4578216176608882e+02
   3.2750000000000001e-01   2.4294621816172955e+02
   3.3000000000000007e-01   2.4004842126924464e+02
   3.3250000000000002e-01   2.3709051713656550e+02
   3.3499999999999996e-01   2.3407440316803618e+02
   3.3750000000000002e-01   2.3100212284749458e+02
   3.4000000000000008e-01   2.2787585968429647e+02
   3.4250000000000003e-01   2.2469793042854394e+02
   3.4499999999999997e-01   2.2147077760768471e+02
   3.4750000000000003e-01   2.1819696144295466e+02
   3.5000000000000009e-01   2.1487915120910969e+02
   3.5250000000000004e-01   2.1152011610477305e+02
   3.5499999999999998e-01   2.0812271570427532e+02
   3.5749999999999993e-01   2.0468989006374724e+02
   3.5999999999999999e-01   2.0122464955563328e+02
   3.6250000000000004e-01   1.9773006450617109e+02
   3.6499999999999999e-01   1.9420925470971397e+02
   3.6749999999999994e-01   1.9066537889257037e+02
   3.7000000000000000e-01   1.8710162419663959e+02
   3.7250000000000005e-01   1.8352119575054812e+02
   3.7500000000000000e-01   1.7992730639229347e+02
   3.7749999999999995e-01   1.7632316660362130e+02
   3.8000000000000000e-01   1.7271197471167852e+02
   3.8250000000000006e-01   1.6909690740903324e+02
   3.8500000000000001e-01   1.6548111063783344e+02
   3.8749999999999996e-01   1.6186769087878312e+02
   3.9000000000000001e-01   1.5825970688034857e+02
   3.9250000000000007e-01   1.5466016185818779e+02
   3.9500000000000002e-01   1.5107199618958239e+02
   3.9749999999999996e-01   1.4749808062245211e+02
   4.0000000000000002e-01   1.4394121001361430e+02
   4.0250000000000008e-01   1.4040409760604808e+02
   4.0500000000000003e-01   1.3688936985047096e+02
   4.0749999999999997e-01   1.3339956177233685e+02
   4.1000000000000003e-01   1.2993711288128890e+02
   4.1250000000000009e-01   1.2650436361663589e+02
   4.1500000000000004e-01   1.2310355231905974e+02
   4.1749999999999998e-01   1.1973681271586578e+02
   4.1999999999999993e-01   1.1640617190449088e+02
   4.2249999999999999e-01   1.1311354881675567e+02
   4.2500000000000004e-01   1.0986075314435728e+02
   4.2749999999999999e-01   1.0664948470463861e+02
   4.2999999999999994e-01   1.0348133322416612e+02
   4.3250000000000000e-01   1.0035777851685157e+02
   4.3500000000000005e-01   9.7280191032446993e+01
   4.3750000000000000e-01   9.4249832750828404e+01
   4.3999999999999995e-01   9.1267858397187211e+01
   4.4250000000000000e-01   8.8335316953214260e+01
   4.4500000000000006e-01   8.5453153439453061e+01
   4.4750000000000001e-01   8.2622210944351934e+01
   4.4999999999999996e-01   7.9843232875927413e+01
   4.5250000000000001e-01   7.7116865412580083e+01
   4.5500000000000007e-01   7.4443660130265116e+01
   4.5750000000000002e-01   7.1824076783997370e+01
   4.5999999999999996e-01   6.9258486222538551e+01
   4.6250000000000002e-01   6.6747173416020942e+01
   4.6500000000000008e-01   6.4290340577260622e+01
   4.6750000000000003e-01   6.1888110358458569e+01
   4.6999999999999997e-01   5.9540529106095200e+01
   4.7250000000000003e-01   5.7247570157787528e+01
   4.7500000000000009e-01   5.5009137165984164e+01
   4.7750000000000004e-01   5.2825067434387137e+01
   4.7999999999999998e-01   5.0695135254030056e+01
   4.8249999999999993e-01   4.8619055226954593e+01
   4.8499999999999999e-01   4.6596485566424448e+01
   4.8750000000000004e-01   4.4627031363575590e+01
   4.8999999999999999e-01   4.2710247811347053e+01
   4.9249999999999994e-01   4.0845643377416039e+01
   4.9500000000000000e-01   3.9032682918750780e+01
   4.9750000000000005e-01   3.7270790731204428e+01
   5.0000000000000000e-01   3.5559353528359715e+01
   5.0249999999999995e-01   3.3897723344584584e+01
   5.0500000000000000e-01   3.2285220357962899e+01
   5.0750000000000006e-01   3.0721135629424428e+01
   5.1000000000000001e-01   2.9204733755021952e+01
   5.1249999999999996e-01   2.7735255428881636e+01
   5.1500000000000001e-01   2.6311919914904475e+01
   5.1750000000000007e-01   2.4933927425783558e+01
   5.2000000000000002e-01   2.3600461408380522e+01
   5.2249999999999996e-01   2.2310690734926439e+01
   5.2499999999999991e-01   2.1063771799902966e+01
   5.2749999999999997e-01   1.9858850522822536e+01
   5.3000000000000003e-01   1.8695064257452195e+01
   5.3249999999999997e-01   1.7571543608315395e+01
   5.3499999999999992e-01   1.6487414155575891e+01
   5.3749999999999998e-01   1.5441798089647909e+01
   5.4000000000000004e-01   1.4433815757078424e+01
   5.4249999999999998e-01   1.3462587119443020e+01
   5.4499999999999993e-01   1.2527233127155192e+01
   5.4749999999999999e-01   1.1626877010227135e+01
   5.5000000000000004e-01   1.0760645488147549e+01
   5.5249999999999999e-01   9.9276699011338092e+00
   5.5499999999999994e-01   9.1270872651095196e+00
   5.5750000000000000e-01   8.3580412528145835e+00
   5.6000000000000005e-01   7.6196831035188284e+00
   5.6250000000000000e-01   6.9111724638356016e+00
   5.6499999999999995e-01   6.2316781621694863e+00
   5.6750000000000000e-01   5.5803789193362547e+00
   5.7000000000000006e-01   4.9564639979005545e+00
   5.7250000000000001e-01   4.3591337927703133e+00
   5.7499999999999996e-01   3.7876003655709369e+00
   5.7750000000000001e-01   3.2410879252980149e+00
   5.8000000000000007e-01   2.7188332577199668e+00
   5.8250000000000002e-01   2.2200861059621202e+00
   5.8499999999999996e-01   1.7441095046658910e+00
   5.8749999999999991e-01   1.2901800700669102e+00
   5.8999999999999997e-01   8.5758824828665636e-01
   5.9250000000000003e-01   4.4563852407990306e-01
   5.9499999999999997e-01   5.3649592216743910e-02
   5.9749999999999992e-01   3.1904550637409840e-01
   5.9999999999999998e-01   6.7309928164063815e-01
   6.0250000000000004e-01   1.0091497226252124e+00
   6.0499999999999998e-01   1.3278202549298461e+00
   6.0749999999999993e-01   1.6297197255627800e+00
   6.0999999999999999e-01   1.9154424133657462e+00
   6.1250000000000004e-01   2.1855680632860559e+00
   6.1499999999999999e-01   2.4406619428268952e+00
   6.1749999999999994e-01   2.6812749190726359e+00
   6.2000000000000000e-01   2.9079435547538481e+00
   6.2250000000000005e-01   3.1211902218802154e+00
   6.2500000000000000e-01   3.3215232315352137e+00
   6.2749999999999995e-01   3.5094369784879116e+00
   6.3000000000000000e-01   3.6854120993413679e+00
   6.3250000000000006e-01   3.8499156429964017e+00
   6.3500000000000001e-01   4.0034012522697617e+00
   6.3749999999999996e-01   4.1463093555640169e+00
   6.4000000000000001e-01   4.2790673675424600e+00
   6.4250000000000007e-01   4.4020898978182998e+00
   6.4500000000000002e-01   4.5157789667199779e+00
   6.4749999999999996e-01   4.6205242272470608e+00
   6.4999999999999991e-01   4.7167031923808542e+00
   6.5249999999999997e-01   4.8046814669625144e+00
   6.5500000000000003e-01   4.8848129833984135e+00
   6.5749999999999997e-01   4.9574402404973803e+00
   6.5999999999999992e-01   5.0228945447877553e+00
   6.6249999999999998e-01   5.0814962537045014e+00
   6.6500000000000004e-01   5.1335550200759394e+00
   6.6749999999999998e-01   5.1793700373785567e+00
   6.6999999999999993e-01   5.2192302852650965e+00
   6.7249999999999999e-01   5.2534147749057301e+00
   6.7500000000000004e-01   5.2821927937170257e+00
   6.7749999999999999e-01   5.3058241490838247e+00
   6.7999999999999994e-01   5.3245594107110756e+00
   6.8250000000000000e-01   5.3386401512710311e+00
   6.8500000000000005e-01   5.3482991850392008e+00
   6.8750000000000000e-01   5.3537608042387097e+00
   6.8999999999999995e-01   5.3552410128370678e+00
   6.9250000000000000e-01   5.3529477575642970e+00
   6.9500000000000006e-01   5.3470811559421563e+00
   6.9750000000000001e-01   5.3378337211365254e+00
   6.9999999999999996e-01   5.3253905834641406e+00
   7.0250000000000001e-01   5.3099297084044830e+00
   7.0500000000000007e-01   5.2916221109844814e+00
   7.0750000000000002e-01   5.2706320664211086e+00
   7.0999999999999996e-01   5.2471173169219743e+00
   7.1249999999999991e-01   5.2212292745592572e+00
   7.1499999999999997e-01   5.1931132201457073e+00
   7.1750000000000003e-01   5.1629084980543389e+00
   7.1999999999999997e-01   5.1307487069355808e+00
   7.2249999999999992e-01   5.0967618862968056e+00
   7.2499999999999998e-01   5.0610706989195196e+00
   7.2750000000000004e-01   5.0237926090992691e+00
   7.2999999999999998e-01   4.9850400567020898e+00
   7.3249999999999993e-01   4.9449206270399610e+00
   7.3499999999999999e-01   4.9035372165751019e+00
   7.3750000000000004e-01   4.8609881944701625e+00
   7.3999999999999999e-01   4.8173675600077424e+00
   7.4249999999999994e-01   4.7727650959087295e+00
   7.4500000000000000e-01   4.7272665175843409e+00
   7.4750000000000005e-01   4.6809536183616753e+00
   7.5000000000000000e-01   4.6339044107269647e+00
   7.5249999999999995e-01   4.5861932636350788e+00
   7.5500000000000000e-01   4.5378910359370552e+00
   7.5750000000000006e-01   4.4890652059812028e+00
   7.6000000000000001e-01   4.4397799974456120e+00
   7.6249999999999996e-01   4.3900965014630273e+00
   7.6500000000000001e-01   4.3400727951010349e+00
   7.6749999999999996e-01   4.2897640562623796e+00
   7.7000000000000002e-01   4.2392226750720825e+00
   7.7249999999999996e-01   4.1884983618193701e+00
   7.7500000000000002e-01   4.1376382515235086e+00
   7.7749999999999997e-01   4.0866870051937365e+00
   7.8000000000000003e-01   4.0356869078540258e+00
   7.8249999999999997e-01   3.9846779634041742e+00
   7.8500000000000003e-01   3.9336979863887502e+00
   7.8749999999999998e-01   3.8827826907460326e+00
   7.9000000000000004e-01   3.8319657756086620e+00
   7.9249999999999998e-01   3.7812790082279535e+00
   7.9499999999999993e-01   3.7307523040934130e+00
   7.9749999999999999e-01   3.6804138043186509e+00
   8.0000000000000004e-01   3.6302899503645287e+00
   8.0249999999999999e-01   3.5804055561695844e+00
   8.0499999999999994e-01   3.5307838777573535e+00
   8.0750000000000000e-01   3.4814466803893351e+00
   8.1000000000000005e-01   3.4324143033315768e+00
   8.1250000000000000e-01   3.3837057223018667e+00
   8.1499999999999995e-01   3.3353386096637383e+00
   8.1750000000000000e-01   3.2873293924324174e+00
   8.2000000000000006e-01   3.2396933081567432e+00
   8.2250000000000001e-01   3.1924444587400758e+00
   8.2499999999999996e-01   3.1455958622620601e+00
   8.2750000000000001e-01   3.0991595028620131e+00
   8.2999999999999996e-01   3.0531463787434103e+00
   8.3250000000000002e-01   3.0075665483578566e+00
   8.3499999999999996e-01   2.9624291748256972e+00
   8.3750000000000002e-01   2.9177425686491354e+00
   8.3999999999999997e-01   2.8735142287725726e+00
   8.4250000000000003e-01   2.8297508820435602e+00
   8.4499999999999997e-01   2.7864585211266260e+00
   8.4750000000000003e-01   2.7436424409208033e+00
   8.4999999999999998e-01   2.7013072735306962e+00
   8.5250000000000004e-01   2.6594570218393900e+00
   8.5499999999999998e-01   2.6180950917305839e+00
   8.5749999999999993e-01   2.5772243230057805e+00
   8.5999999999999999e-01   2.5368470190414358e+00
   8.6250000000000004e-01   2.4969649752295919e+00
   8.6499999999999999e-01   2.4575795062443619e+00
   8.6749999999999994e-01   2.4186914721754835e+00
   8.7000000000000000e-01   2.3803013035690266e+00
   8.7250000000000005e-01   2.3424090254141139e+00
   8.7500000000000000e-01   2.3050142801134448e+00
   8.7749999999999995e-01   2.2681163494743175e+00
   8.8000000000000000e-01   2.2317141757557195e+00
   8.8250000000000006e-01   2.1958063818060243e+00
   8.8500000000000001e-01   2.1603912903247240e+00
   8.8749999999999996e-01   2.1254669422806676e+00
   8.9000000000000001e-01   2.0910311145182408e+00
   8.9250000000000007e-01   2.0570813365819047e+00
   8.9500000000000002e-01   2.0236149067885916e+00
   8.9749999999999996e-01   1.9906289075764729e+00
   9.0000000000000002e-01   1.9581202201577601e+00
   9.0249999999999997e-01   1.9260855385022113e+00
   9.0500000000000003e-01   1.8945213826772063e+00
   9.0749999999999997e-01   1.8634241115694039e+00
   9.1000000000000003e-01   1.8327899350120973e+00
   9.1249999999999998e-01   1.8026149253416468e+00
   9.1500000000000004e-01   1.7728950284055114e+00
   9.1749999999999998e-01   1.7436260740436953e+00
   9.1999999999999993e-01   1.7148037860645717e+00
   9.2249999999999999e-01   1.6864237917354570e+00
   9.2500000000000004e-01   1.6584816308074659e+00
   9.2749999999999999e-01   1.6309727640935683e+00
   9.2999999999999994e-01   1.6038925816180978e+00
   9.3250000000000000e-01   1.5772364103552960e+00
   9.3500000000000005e-01   1.5509995215738641e+00
   9.3750000000000000e-01   1.5251771378038610e+00
   9.3999999999999995e-01   1.4997644394417131e+00
   9.4250000000000000e-01   1.4747565710085255e+00
   9.4500000000000006e-01   1.4501486470762808e+00
   9.4750000000000001e-01   1.4259357578760177e+00
   9.4999999999999996e-01   1.4021129746015484e+00
   9.5250000000000001e-01   1.3786753544217631e+00
   9.5500000000000007e-01   1.3556179452141155e+00
   9.5750000000000002e-01   1.3329357900313876e+00
   9.5999999999999996e-01   1.3106239313133816e+00
   9.6250000000000002e-01   1.2886774148547271e+00
   9.6499999999999997e-01   1.2670912935395475e+00
   9.6750000000000003e-01   1.2458606308532945e+00
   9.6999999999999997e-01   1.2249805041817183e+00
   9.7249999999999992e-01   1.2044460079065233e+00
   9.7499999999999998e-01   1.1842522563069704e+00
   9.7750000000000004e-01   1.1643943862762889e+00
   9.7999999999999998e-01   1.1448675598613374e+00
   9.8249999999999993e-01   1.1256669666335748e+00
   9.8499999999999999e-01   1.1067878258990875e+00
   9.8750000000000004e-01   1.0882253887552658e+00
   9.8999999999999999e-01   1.0699749400015588e+00
   9.9249999999999994e-01   1.0520317999112856e+00
   9.9500000000000000e-01   1.0343913258705306e+00
   9.9750000000000005e-01   1.0170489138902981e+00
   1.0000000000000000e+00   9.9999999999999989e-01


==> Dat_LE2.txt <==
   1.0000000000000000e-04   1.6666666700000000e-09
   1.0000000000000000e-03   1.6666665800000000e-07
   1.0000000000000000e-02   1.6666583334000000e-05
   1.0000000000000001e-01   1.6658338620600000e-03
   1.0000000000000000e+00   1.5882767752400001e-01
   1.0000000000000000e+01   3.7365599805400000e+00
   1.0000000000000000e+02   8.5960598788600002e+00
   1.0000000000000000e+03   1.3096057195280000e+01
   2.2000000000000000e+03   1.4705654412299999e+01
   3.0000000000000000e+03   1.5332886749389999e+01
   5.0000000000000000e+03   1.6357488440910000e+01
   1.0000000000000000e+04   1.7736719175459999e+01
   5.0000000000000000e+04   2.0941435696730000e+01
   1.0000000000000000e+05   2.2329599688999998e+01
   1.0000000000000000e+06   2.6938914098520002e+01
   1.0000000000000000e+08   3.6148326919100001e+01
   1.0000000000000000e+10   4.5358566391899998e+01
   1.0000000000000000e+20   9.1410256539299994e+01
   1.0000000000000000e+40   1.8351366025900001e+02
   9.9999999999999995e+59   2.7561706397900002e+02
   1.0000000000000000e+80   3.6772046769799999e+02
  1.0000000000000000e+100   4.5982387141800001e+02
  9.9999999999999998e+149   6.9008238071999995e+02


==> Del_HSasym_FG_70.txt <==
   1.0000000000000000e+00   2.0894046851493657e+00   3.3843712095520384e-01
   9.5122942450071402e-01   1.3815725922217408e+00   3.0451806682489801e-01
   9.0483741803595952e-01   8.7300413512079400e-01   2.6885994560129400e-01
   8.6070797642505781e-01   5.3315275575804000e-01   2.3137359340784625e-01
   8.1873075307798182e-01   2.9318588057596884e-01   2.0000535469010783e-01
   7.7880078307140488e-01   1.2399742135325265e-01   1.5898875213012087e-01
   7.4081822068171777e-01   3.3204092134075935e-03   1.2466643200004457e-01
   7.0468808971871344e-01   8.9301439725555376e-02   8.8943391413380812e-02
   6.7032004603563933e-01   1.5105486395490209e-01   6.1197586993603226e-02
   6.3762815162177322e-01   1.9263394024698643e-01   3.2606797031056622e-02
   6.0653065971263342e-01   2.1666552198908084e-01   3.1452878848375887e-03
   5.7694981038048665e-01   2.3234348389023174e-01   1.6992513111874663e-02
   5.4881163609402639e-01   2.3251034760354217e-01   3.7537124673912237e-02
   5.2204577676101604e-01   2.2496545244779320e-01   4.7964546132913233e-02
   4.9658530379140947e-01   2.0948058674749059e-01   4.7964546132911678e-02
   4.7236655274101469e-01   1.9368633991506612e-01   5.8496764919832467e-02
   4.4932896411722156e-01   1.6931103736409825e-01   5.8496764919832911e-02
   4.2741493194872665e-01   1.4419885609723648e-01   4.7964546132913233e-02
   4.0656965974059911e-01   1.1832751986823598e-01   4.7964546132914121e-02
   3.8674102345450118e-01   1.0071207293156370e-01   4.7964546132911456e-02
   3.6787944117144233e-01   7.3526107484301662e-02   3.7537124673912903e-02
   3.4993774911115533e-01   5.5015547089602990e-02   2.7213457791996687e-02
   3.3287108369807950e-01   3.6135153449853519e-02   1.6992513111873997e-02
   3.1663676937905316e-01   2.6659769398972966e-02   1.6992513111875107e-02


==> Del_HSasym_JI_70.txt <==
   9.5122942450071402e-01   9.2390449380482509e-01   9.6696531384815942e-01
   9.0483741803595952e-01   8.3728678861618921e-01   9.2574106516192689e-01
   8.6070797642505781e-01   7.4225023483199737e-01   8.7633724966809656e-01
   8.1873075307798182e-01   6.3423567259255487e-01   8.1551685487662051e-01
   7.7880078307140488e-01   5.3034930709114358e-01   7.5097380170588401e-01
   7.4081822068171777e-01   4.1477920006203417e-01   6.7378453293345952e-01
   7.0468808971871344e-01   3.0633494673994432e-01   5.9351049733069017e-01
   6.7032004603563933e-01   2.0209526405205402e-01   5.1334370947755237e-01
   6.3762815162177322e-01   1.0931644094603188e-01   4.2890355263535895e-01
   6.0653065971263342e-01   3.5134019086131563e-02   3.4961915612529137e-01
   5.7694981038048665e-01   2.4529961052683458e-02   2.7399412653612731e-01
   5.4881163609402639e-01   7.7058735425938440e-02   1.9763942229562026e-01
   5.2204577676101604e-01   9.8816765169066567e-02   1.4802421508624097e-01
   4.9658530379140947e-01   1.2101433626934588e-01   1.0434248250788958e-01
   4.7236655274101469e-01   1.3228071765260174e-01   5.8421139608640371e-02
   4.4932896411722156e-01   1.2101433626934566e-01   3.9399984887870443e-02
   4.2741493194872665e-01   1.0986005725390036e-01   1.9994577352882903e-02
   4.0656965974059911e-01   8.7883355676434016e-02   1.0145359111886965e-02
   3.8674102345450118e-01   6.6341821946539703e-02   1.9715458192415269e-04
   3.6787944117144233e-01   5.5731543537958617e-02   1.9715458192248736e-04
   3.4993774911115533e-01   3.4826658343998229e-02   1.9715458192437474e-04
   3.3287108369807950e-01   3.4826658343998229e-02   9.8510310657542455e-03
   3.1663676937905316e-01   2.4529961052682125e-02   9.8510310657540234e-03


==> Del_am_vKc1c4.txt <==
   0.0000000000000000e+00   1.1000000000000000e-13   2.2204460492503131e-16   0.0000000000000000e+00
   1.2212453270876722e-14   1.2999999999999999e-12   3.0420110874729289e-14   1.8204957541456679e-09
   2.4535928844215960e-14   2.0000000000000000e-12   2.7755575615628914e-14   3.1121950572199353e-09
   3.6748382115092681e-14   3.5000000000000000e-12   6.0174087934683484e-14   5.3101170127689556e-09
   7.3385741927722847e-14   7.3000000000000000e-12   9.0483176506950258e-14   1.1001194621940158e-08
   1.3444800828210646e-13   1.3000000000000000e-11   2.1538326677728037e-13   1.9776800863624544e-08
   2.5668356329333619e-13   2.5000000000000001e-11   4.6729287106472839e-13   3.7945622977098026e-08
   3.7903014060702844e-13   3.7999999999999998e-11   7.4595885024564268e-13   5.7351773219416202e-08
   6.2361227293195043e-13   6.2000000000000006e-11   1.2365664048274994e-12   9.3087751396048191e-08
   9.9042996026810215e-13   9.7999999999999998e-11   1.9380053117856733e-12   1.4913806811733821e-07
   1.6018297799291759e-12   1.5999999999999999e-10   3.1395996913374802e-12   2.3933245185681074e-07
   2.2133406218927121e-12   2.1999999999999999e-10   4.3363090895809364e-12   3.2900770141619518e-07
   3.4359182166099345e-12   3.4000000000000001e-10   6.7297278860678489e-12   5.1430663283724698e-07
   7.1042061122739142e-12   6.9999999999999996e-10   1.4021339644898489e-11   1.0605866571644640e-06
   1.3217760219674801e-11   1.3000000000000001e-09   2.6085134052777903e-11   1.9713779377816820e-06
   1.9331647393983076e-11   1.9000000000000001e-09   3.8241632083213517e-11   2.8850716854433855e-06
   3.1558977653389775e-11   3.1000000000000000e-09   6.2467364614349208e-11   4.7126747708681194e-06
   5.6013749194505635e-11   5.4999999999999996e-09   1.1093492791047765e-10   8.3646309021467857e-06
   8.0468520735621496e-11   8.0000000000000005e-09   1.5952350551629024e-10   1.2005574995699320e-05
   2.0274226741889834e-10   2.0000000000000000e-08   4.0402459156041459e-10   3.0332245802844326e-05
   3.2501579205757025e-10   3.2000000000000002e-08   6.5093819223704941e-10   4.8742628500186846e-05
   5.6956328542412393e-10   5.7000000000000001e-08   1.1524142751184741e-09   8.5836447028531104e-05
   1.1809320188405081e-09   1.1999999999999999e-07   2.4519531960365271e-09   1.8021517803279430e-04
   1.7923007522568923e-09   1.8000000000000000e-07   3.8213333608538846e-09   2.7710401886582581e-04
   2.4036694856732765e-09   2.3999999999999998e-07   5.2665370953164370e-09   3.7671699288854832e-04
   7.2946189089151403e-09   8.7000000000000003e-07   2.0708606496278037e-08   1.3130063537845071e-03
   9.7400936205360722e-09   1.3000000000000000e-06   3.3199469839928497e-08   1.9524830149973971e-03
   1.2185568332157004e-08   1.9999999999999999e-06   5.7593960378632403e-08   3.0195584026911915e-03


==> Del_ap_vKc1c4.txt <==
   0.0000000000000000e+00   1.1000000000000000e-13   2.2204460492503131e-16   0.0000000000000000e+00
   1.2212453270876722e-14   5.4000000000000002e-13   6.1284310959308641e-14   8.8848239876426760e-10
   2.4424906541753444e-14   1.8000000000000000e-12   5.0848214527832170e-14   2.7881152941944265e-09
   3.6637359812630166e-14   2.0000000000000000e-12   9.3924867883288243e-14   3.2917983894265035e-09
   6.1062266354383610e-14   5.1999999999999997e-12   9.9253938401488995e-14   7.9445003908773515e-09
   1.0991207943789050e-13   9.9999999999999994e-12   2.4624746686185972e-13   1.5666262731528491e-08
   1.7119639039719914e-13   1.6000000000000000e-11   3.7458924850852782e-13   2.3672054538792509e-08
   4.7672976677404222e-13   4.4000000000000003e-11   9.6633812063373625e-13   6.7085342392303460e-08
   8.4354745411019394e-13   7.9999999999999995e-11   1.7061907442439406e-12   1.2102748403464147e-07
   1.4550582960737302e-12   1.4000000000000001e-10   2.9378721677630892e-12   2.0853050730629263e-07
   2.6776358907909525e-12   2.5999999999999998e-10   5.3548276923720550e-12   3.9519073058436049e-07
   5.1232351694352474e-12   5.1000000000000000e-10   1.0196732347367288e-11   7.6407544269407879e-07
   1.1237011321441059e-11   1.0999999999999999e-09   2.2260637777549164e-11   1.6765257095929798e-06
   2.3464341580847758e-11   2.2999999999999999e-09   4.6366022132815488e-11   3.4999471982821717e-06
   4.1805225947655344e-11   4.1000000000000003e-09   8.2581497196088094e-11   6.2074602442674376e-06
   1.0294209928929376e-10   1.0000000000000000e-08   2.0268009492951933e-10   1.5299754732023274e-05
   2.8635271931420903e-10   2.7999999999999999e-08   5.5949445076919346e-10   4.2427465485772586e-05
   6.5317395936403955e-10   6.2999999999999995e-08   1.2574252750141568e-09   9.6143323058184293e-05
   1.2645426927804237e-09   1.1999999999999999e-07   2.3764352707900116e-09   1.8402003148576540e-04
   2.4872799375685872e-09   2.2999999999999999e-07   4.4607881832803287e-09   3.5472114809498301e-04
   3.7100174044013556e-09   3.3999999999999997e-07   6.3624987500787711e-09   5.1775124571151743e-04


==> DfssOAFP_del000001.txt <==
   7.1253643648410223e-03   1.0000000000000000e+00
   2.1378394601812938e-02   9.9905882800498025e-01
   3.5639294436517338e-02   9.9717926279085844e-01
   4.9914141865742861e-02   9.9436684765973860e-01
   6.4208526036841282e-02   9.9062986204669778e-01
   7.8528031081360194e-02   9.8597927919447326e-01
   9.2878283231581205e-02   9.8042871021055789e-01
   1.0726494536029869e-01   9.7399433492118004e-01
   1.2169372421986387e-01   9.6669482003249374e-01
   1.3617037447577393e-01   9.5855122520023917e-01
   1.5070070556919363e-01   9.4958689769409643e-01
   1.6529058765909821e-01   9.3982735642129478e-01
   1.7994595857073437e-01   9.2930016614504918e-01
   1.9467283043268480e-01   9.1803480279631300e-01
   2.0947729683326474e-01   9.0606251083182643e-01
   2.2436553991414973e-01   8.9341615363696991e-01
   2.3934383782370536e-01   8.8013005800816269e-01
   2.5441857223686432e-01   8.6623985377635981e-01
   2.6959623618285272e-01   8.5178230965048929e-01
   2.8488344202199944e-01   8.3679516636726625e-01
   3.0028692972269261e-01   8.2131696823212685e-01
   3.1581357535021426e-01   8.0538689412503373e-01
   3.3147039986980181e-01   7.8904458902495478e-01
   3.4726457821633855e-01   7.7232999707844174e-01
   3.6320344870525711e-01   7.5528319720128267e-01
   3.7929452276250236e-01   7.3794424215828835e-01
   3.9554549503187181e-01   7.2035300201552610e-01
   4.1196425385476221e-01   7.0254901280241511e-01
   4.2855889217111848e-01   6.8457133115882862e-01
   4.4533771884914142e-01   6.6645839567532317e-01
   4.6230927048728115e-01   6.4824789556388429e-01
   4.7948232370591637e-01   6.2997664722267221e-01
   4.9686590796986202e-01   6.1168047918221702e-01
   5.1446931896743997e-01   5.9339412584300055e-01
   5.3230213258694881e-01   5.7515113033630372e-01
   5.5037421952383703e-01   5.5698375676220291e-01
   5.6869576056077054e-01   5.3892291198159714e-01
   5.8727726256118729e-01   5.2099807706364076e-01
   6.0612957522126942e-01   5.0323724841681461e-01
   6.2526390862831560e-01   4.8566688856146784e-01
   6.4469185167448417e-01   4.6831188643471666e-01
   6.6442539138166334e-01   4.5119552705551769e-01
   6.8447693319169545e-01   4.3433947031892578e-01
   7.0485932228616444e-01   4.1776373863444249e-01
   7.2558586599653518e-01   4.0148671307410699e-01
   7.4667035737813381e-01   3.8552513765200613e-01
   7.6812710001676410e-01   3.6989413131805349e-01
   7.8997093415181852e-01   3.5460720721561406e-01
   8.1221726419420348e-01   3.3967629872458038e-01
   8.3488208773473915e-01   3.2511179178897764e-01
   8.5798202613259478e-01   3.1092256301096100e-01
   8.8153435679279746e-01   2.9711602298095380e-01
   9.0555704723568520e-01   2.8369816430663952e-01
   9.3006879108271578e-01   2.7067361380113081e-01
   9.5508904607697753e-01   2.5804568829283109e-01
   9.8063807428062588e-01   2.4581645352584283e-01
   1.0067369845857090e+00   2.3398678563002476e-01
   1.0334077777011426e+00   2.2255643465357450e-01
   1.0606733937735642e+00   2.1152408966800637e-01
   1.0885577628285796e+00   2.0088744497518207e-01
   1.1170858582150376e+00   1.9064326696833908e-01
   1.1462837532665175e+00   1.8078746122341538e-01
   1.1761786813917552e+00   1.7131513942307089e-01
   1.2067990998404192e+00   1.6222068574328066e-01
   1.2381747573901491e+00   1.5349782236087564e-01
   1.2703367662388076e+00   1.4513967376961084e-01
   1.3033176783879636e+00   1.3713882962194679e-01
   1.3371515668455642e+00   1.2948740584339302e-01
   1.3718741119807734e+00   1.2217710379580113e-01
   1.4075226934105858e+00   1.1519926729505309e-01
   1.4441364878064673e+00   1.0854493731703063e-01
   1.4817565730611502e+00   1.0220490425332068e-01
   1.5204260392689650e+00   9.6169757604645911e-02
   1.5601901070310391e+00   9.0429933025364090e-02
   1.6010962536154838e+00   8.4975756656419280e-02
   1.6431943475677746e+00   7.9797486706740278e-02
   1.6865367923920418e+00   7.4885352264201469e-02
   1.7311786799974827e+00   7.0229589336815904e-02
   1.7771779546375739e+00   6.5820474142781249e-02
   1.8245955881533986e+00   6.1648353684329832e-02
   1.8734957673753561e+00   5.7703673655045654e-02
   1.9239460946330300e+00   5.3977003743392690e-02
   1.9760178023776689e+00   5.0459060406723037e-02
   2.0297859830310498e+00   4.7140727199988151e-02
   2.0853298352432930e+00   4.4013072751854752e-02
   2.1427329278682801e+00   4.1067366487972407e-02
   2.2020834830505893e+00   3.8295092206821799e-02
   2.2634746799641929e+00   3.5687959617970090e-02
   2.3270049808484368e+00   3.3237913955758890e-02
   2.3927784811567636e+00   3.0937143783526102e-02
   2.4609052857635101e+00   2.8778087104508878e-02
   2.5315019133720011e+00   2.6753435895681479e-02
   2.6046917314266205e+00   2.4856139180033366e-02
   2.6806054240629020e+00   2.3079404751278457e-02
   2.7593814958246763e+00   2.1416699662798203e-02
   2.8411668141489863e+00   1.9861749589833062e-02
   2.9261171938569022e+00   1.8408537170644643e-02
   3.0143980272083297e+00   1.7051299428635074e-02
   3.1061849633678587e+00   1.5784524373321323e-02
   3.2016646415061656e+00   1.4602946873678390e-02
   3.3010354821124004e+00   1.3501543892756953e-02
   3.4045085415399532e+00   1.2475529167707035e-02
   3.5123084352330620e+00   1.1520347414455305e-02
   3.6246743356123132e+00   1.0631668131340774e-02
   3.7418610511119774e+00   9.8053790710543529e-03
   3.8641401934925010e+00   9.0375794453006683e-03
   3.9918014411752960e+00   8.3245729217308242e-03
   4.1251539070975554e+00   7.6628604679255486e-03
   4.2645276203395817e+00   7.0491330925576100e-03
   4.4102751316736137e+00   6.4802645293596832e-03
   4.5627732540953625e+00   5.9533039051857190e-03
   4.7224249504729467e+00   5.4654684292961110e-03
   4.8896613815508685e+00   5.0141361370335960e-03
   5.0649441288343633e+00   4.5968387172949758e-03
   5.2487676082147017e+00   4.2112544496515176e-03
   5.4416616917429304e+00   3.8552012736315930e-03
   5.6441945565801435e+00   3.5266300095540912e-03
   5.8569757820137696e+00   3.2236177473900069e-03
   6.0806597173991666e+00   2.9443614174312332e-03
   6.3159491461343453e+00   2.6871715540535716e-03
   6.5635992731742769e+00   2.4504662615734006e-03
   6.8244220663156163e+00   2.2327653891053125e-03
   7.0992909844121286e+00   2.0326849194254419e-03
   7.3891461289960345e+00   1.8489315751242827e-03
   7.6949998593679707e+00   1.6802976437839568e-03
   8.0179429152684776e+00   1.5256560225302947e-03
   8.3591510956542034e+00   1.3839554810795855e-03
   8.7198925470726696e+00   1.2542161413142444e-03
   9.1015357205677070e+00   1.1355251704717123e-03
   9.5055580621782418e+00   1.0270326842063029e-03
   9.9335555088232859e+00   9.2794785507605373e-04
   1.0387252868950815e+01   8.3753522140582329e-04
   1.0868515175690952e+01   7.5511119097557394e-04
   1.1379360109661087e+01   6.8004073357008318e-04
   1.1921971598984557e+01   6.1173425609491769e-04
   1.2498714715778696e+01   5.4964465370580093e-04
   1.3112152001339892e+01   4.9326453020674308e-04
   1.3765061366796827e+01   4.4212358083977493e-04
   1.4460455732144226e+01   3.9578613050928949e-04
   1.5201604584622503e+01   3.5384882045082640e-04
   1.5992057657428173e+01   3.1593843636230944e-04
   1.6835670952054876e+01   2.8170987106023289e-04
   1.7736635352254492e+01   2.5084421479987554e-04
   1.8699508104992869e+01   2.2304696650322418e-04
   1.9729247473963007e+01   1.9804635926779342e-04
   2.0831250904488535e+01   1.7559179368092280e-04
   2.2011397075108619e+01   1.5545237263505447e-04
   2.3276092250991091e+01   1.3741553152800065e-04
   2.4632321397630484e+01   1.2128575793658097e-04
   2.6087704560110904e+01   1.0688339507093458e-04
   2.7650559063503042e+01   9.4043523549144285e-05
   2.9329968143499890e+01   8.2614916276415654e-05
   3.1135856672897805e+01   7.2459061468955026e-05
   3.3079074708323894e+01   6.3449249128658209e-05
   3.5171489641954167e+01   5.5469716549378901e-05
   3.7426087803434584e+01   4.8414848717226694e-05
   3.9857086416251875e+01   4.2188429753922712e-05
   4.2480056867736138e+01   3.6702941841288617e-05
   4.5312060299784541e+01   3.1878908353469342e-05
   4.8371796563645589e+01   2.7644278208216967e-05
   5.1679767601533101e+01   2.3933848725866045e-05
   5.5258456312801670e+01   2.0688724550688181e-05
   5.9132521924366912e+01   1.7855810440382702e-05
   6.3329012801854915e+01   1.5387335961928969e-05
   6.7877597496258602e+01   1.3240410342763715e-05
   7.2810814602410943e+01   1.1376605912737484e-05
   7.8164341690659455e+01   9.7615687328463896e-06
   8.3977283136058020e+01   8.3646551405836354e-06
   9.0292476083516888e+01   7.1585930491624381e-06
   9.7156813019816610e+01   6.1191669200854022e-06
   1.0462157844265086e+02   5.2249253877416472e-06
   1.1274279588738354e+02   4.4569105538202804e-06
   1.2158158006614080e+02   3.7984079918118084e-06
   1.3120448706629503e+02   3.2347165115044509e-06
   1.4168385344248372e+02   2.7529367340268395e-06
   1.5309811263252317e+02   2.3417775233265906e-06
   1.6553207449112043e+02   1.9913793133564331e-06
   1.7907715096833061e+02   1.6931533645097164e-06
   1.9383150823951323e+02   1.4396359802820150e-06
   2.0990012317040063e+02   1.2243567173919218e-06
   2.2739472022811483e+02   1.0417196307323411e-06
   2.4643356426160821e+02   8.8689660905906278e-07
   2.6714108550018528e+02   7.5573187829913301e-07
   2.8964731620747688e+02   6.4465677644783083e-07
   3.1408712421816517e+02   5.5061393660763848e-07
   3.4059923746110121e+02   4.7099005200506980e-07
   3.6932506567819405e+02   4.0355643789628330e-07
   4.0040734059557843e+02   3.4641664919473973e-07
   4.3398861300155448e+02   2.9796045849723997e-07
   4.7020966312207304e+02   2.5682354607646732e-07
   5.0920789743219683e+02   2.2185230056098507e-07
   5.5111581827720397e+02   1.9207317574860867e-07
   5.9605966009008034e+02   1.6666609471326817e-07
   6.4415828564335561e+02   1.4494143659288126e-07
   6.9552242664504820e+02   1.2632018381154736e-07
   7.5025433523810864e+02   1.1031684771302762e-07
   8.0844788816594598e+02   9.6524828467320872e-08
   8.7018915623009264e+02   8.4603900534997050e-08
   9.3555742172021371e+02   7.4269547874268273e-08
   1.0046265993088839e+03   6.5283903445098340e-08
   1.0774669945956507e+03   5.7448075437067406e-08
   1.1541473210343370e+03   5.0595668090907790e-08
   1.2347368911629476e+03   4.4587328091267244e-08
   1.3193079012903161e+03   3.9306168393064563e-08
   1.4079377386236581e+03   3.4653940131913842e-08
   1.5007112541135903e+03   3.0547840095130481e-08
   1.5977229609144831e+03   2.6917856232933839e-08
   1.6990791352626084e+03   2.3704567009981854e-08
   1.8048998123157951e+03   2.0857322174319638e-08
   1.9153206830070346e+03   1.8332742889743062e-08
   2.0304949088575590e+03   1.6093488269070340e-08
   2.1505948798292261e+03   1.4107243284306456e-08
   2.2758139460162306e+03   1.2345889932684753e-08
   2.4063681576020085e+03   1.0784829515089758e-08
   2.5424980496398748e+03   9.4024290376577678e-09
   2.6844705092345816e+03   8.1795691727962509e-09
   2.8325807631636299e+03   7.0992749990121416e-09
   2.9871545241303479e+03   6.1464139586883070e-09
   3.1485503340940477e+03   5.3074482008008454e-09
   3.3171621435649909e+03   4.5702307759578645e-09
   3.4934221666457261e+03   3.9238370818185497e-09
   3.6778040529113528e+03   3.3584245693952255e-09
   3.8708264191130338e+03   2.8651150606049189e-09
   4.0730567860139704e+03   2.4358951349801995e-09
   4.2851159685437569e+03   2.0635309539948896e-09
   4.5076829706216186e+03   1.7414946358360714e-09
   4.7415004394994967e+03   1.4638998984087862e-09
   4.9873807379303507e+03   1.2254451769912142e-09
   5.2462126957694427e+03   1.0213628150841436e-09
   5.5189691051922246e+03   8.4737323953919071e-10
   5.8067150251637777e+03   6.9964327835908129e-10
   6.1106169601762513e+03   5.7474797374749995e-10
   6.4319529746666040e+03   4.6963539419474144e-10
   6.7721237962557852e+03   3.8159406607208737e-10
   7.1326649461787047e+03   3.0822273436713164e-10
   7.5152599109869543e+03   2.4740222957439955e-10
   7.9217543322667088e+03   1.9726926805181622e-10
   8.3541711354380823e+03   1.5619205016620821e-10
   8.8147264381092155e+03   1.2274754733646091e-10
   9.3058459638163313e+03   9.5700388079247438e-11
   9.8301815266721696e+03   7.3983266298840604e-11
   1.0390626931055822e+04   5.6678803851703628e-11
   1.0990332328643181e+04   4.3002805034343935e-11
   1.1632715668127521e+04   3.2288843994081559e-11
   1.2321469331120214e+04   2.3974127836495707e-11
   1.3060559335289638e+04   1.7586578920163077e-11
   1.3854213563295145e+04   1.2733079876172518e-11
   1.4706894302331664e+04   9.0888245519586161e-12
   1.5623248919023792e+04   6.3877175632473258e-12
   1.6608030729920200e+04   4.4137645925383286e-12
   1.7665980079714187e+04   2.9933951018325804e-12
   1.8801653398330462e+04   1.9886588031792770e-12
   2.0019185784926758e+04   1.2912371015549065e-12
   2.1321970858057484e+04   8.1721082223947714e-13
   2.2712240886101023e+04   5.0252587898502976e-13
   2.4190531605744891e+04   2.9909914134707260e-13
   2.5755021129639375e+04   1.7150762534883991e-13
   2.7400742869608788e+04   9.4205263089594970e-14
   2.9118690688148363e+04   4.9212903351117856e-14
   3.0894862600472592e+04   2.4228854403455384e-14
   3.2709328240234343e+04   1.1109198755532338e-14
   3.4535453279899200e+04   4.6692837087503735e-15
   3.6339464638632679e+04   1.7602173050993234e-15
   3.8080580422735657e+04   5.7687294410417203e-16
   3.9711937531200776e+04   1.5682463832532746e-16
   4.1182502692152644e+04   3.2796992894948103e-17
   4.2440028626955012e+04   4.6201921993686166e-18
   4.3434913968340297e+04   3.3494694509564309e-19
   4.4124574922361026e+04   6.2320683987809018e-21
   4.4477708062622994e+04   1.1833811377708929e-24


==> DfssOAFP_del00001.txt <==
   7.1253643954072689e-03   1.0000000000000000e+00
   2.1378393511716106e-02   9.9905926525636946e-01
   3.5639288228249508e-02   9.9718057287427275e-01
   4.9914123476441141e-02   9.9436946282337191e-01
   6.4208485545196606e-02   9.9063420956267567e-01
   7.8527955680839909e-02   9.8598577974214807e-01
   9.2878157173653109e-02   9.8043777629538609e-01
   1.0726474989093344e-01   9.7400636933756946e-01
   1.2169343750408192e-01   9.6671021437868643e-01
   1.3616997151044175e-01   9.5857035845290306e-01
   1.5070015808331105e-01   9.4961013484986245e-01
   1.6528986400059914e-01   9.3985504721197655e-01
   1.7994502357976558e-01   9.2933264383275538e-01
   1.9467164529997066e-01   9.1807238305407113e-01
   2.0947581894361350e-01   9.0610549071473490e-01
   2.2436372267344201e-01   8.9346481064824623e-01
   2.3934163046934431e-01   8.8018464926379236e-01
   2.5441591962979615e-01   8.6630061527136570e-01
   2.6959307858098314e-01   8.5184945562914982e-01
   2.8487971483288538e-01   8.3686888879890997e-01
   3.0028256323513214e-01   8.2139743639343543e-01
   3.1580849444235615e-01   8.0547425428909236e-01
   3.3146452369316098e-01   7.8913896425661545e-01
   3.4725781985303661e-01   7.7243148713490373e-01
   3.6319571479759449e-01   7.5539187853615886e-01
   3.7928571311183734e-01   7.3806016802682284e-01
   3.9553550216557432e-01   7.2047620267805068e-01
   4.1195296255781466e-01   7.0267949582259992e-01
   4.2854617898073605e-01   6.8470908179277945e-01
   4.4532345150850627e-01   6.6660337734713326e-01
   4.6229330735628477e-01   6.4840005042283166e-01
   4.7946451312446131e-01   6.3013589677690307e-01
   4.9684608757102772e-01   6.1184672500343762e-01
   5.1444731493541418e-01   5.9356725033644420e-01
   5.3227775885634743e-01   5.7533099757002881e-01
   5.5034727691452912e-01   5.5717021334961903e-01
   5.6866603584401276e-01   5.3911578801100346e-01
   5.8724452745024192e-01   5.2119718706850471e-01
   6.0609358528133428e-01   5.0344239238050226e-01
   6.2522440209782260e-01   4.8587785295016944e-01
   6.4464854819140283e-01   4.6852844525238851e-01
   6.6437799060552583e-01   4.5141744291477287e-01
   6.8442511331354217e-01   4.3456649552196508e-01
   7.0480273841554109e-01   4.1799561625830201e-01
   7.2552414841595947e-01   4.0172317805472163e-01
   7.4660310965225962e-01   3.8576591786183617e-01
   7.6805389694455750e-01   3.7013894863229507e-01
   7.8989131954658343e-01   3.5485577856231204e-01
   8.1213074847728417e-01   3.3992833711427223e-01
   8.3478814532483525e-01   3.2536700731982826e-01
   8.5788009261340925e-01   3.1118066384568549e-01
   8.8142382583756640e-01   2.9737671629217255e-01
   9.0543726726742813e-01   2.8396115718766135e-01
   9.2993906164456686e-01   2.7093861413951298e-01
   9.5494861388686592e-01   2.5831240560441615e-01
   9.8048612893943132e-01   2.4608459974731811e-01
   1.0065726539075492e+00   2.3425607586839414e-01
   1.0332301226285499e+00   2.2282658789125936e-01
   1.0604814028393224e+00   2.1179482942261588e-01
   1.0883503461191681e+00   2.0115849991329959e-01
   1.1168618407889133e+00   1.9091437147296431e-01
   1.1460418679726261e+00   1.8105835591497901e-01
   1.1759175610309418e+00   1.7158557163419930e-01
   1.2065172686033545e+00   1.6249040994772995e-01
   1.2378706215013500e+00   1.5376660055727776e-01
   1.2700086037257972e+00   1.4540727582088073e-01
   1.3029636278889372e+00   1.3740503355138328e-01
   1.3367696153564816e+00   1.2975199808867385e-01
   1.3714620814351639e+00   1.2243987942221912e-01
   1.4070782259703398e+00   1.1546003016946764e-01
   1.4436570297318525e+00   1.0880350024412014e-01
   1.4812393570101923e+00   1.0246108907581186e-01
   1.5198680648629932e+00   9.6423395269270532e-02
   1.5595881195013503e+00   9.0680863616351776e-02
   1.6004467203285471e+00   8.5223829398377332e-02
   1.6424934321997084e+00   8.0042559938798274e-02
   1.6857803265003299e+00   7.5127293387312652e-02
   1.7303621317049673e+00   7.0468274736107825e-02
   1.7762963941143266e+00   6.6055789086837360e-02
   1.8236436495411710e+00   6.1880192203262040e-02
   1.8724676067613573e+00   5.7931938399186457e-02
   1.9228353436287331e+00   5.4201605824395808e-02
   1.9748175168092135e+00   5.0679919222813737e-02
   2.0284885861840056e+00   4.7357770247050568e-02
   2.0839270550409430e+00   4.4226235421983479e-02
   2.1412157272821162e+00   4.1276591857051605e-02
   2.2004419829597439e+00   3.8500330812626188e-02
   2.2616980735783963e+00   3.5889169230211689e-02
   2.3250814387030974e+00   3.3435059339429078e-02
   2.3906950455588705e+00   3.1130196456808271e-02
   2.4586477534298008e+00   2.8967025092460574e-02
   2.5290547048345813e+00   2.6938243480809372e-02
   2.6020377456032682e+00   2.5036806650808343e-02
   2.6777258761759959e+00   2.3255928149563416e-02
   2.7562557366209841e+00   2.1589080531087625e-02
   2.8377721280979067e+00   2.0029994719131364e-02
   2.9224285737026432e+00   1.8572658349740468e-02
   3.0103879218962191e+00   1.7211313195461042e-02
   3.1018229959704038e+00   1.5940451769023679e-02
   3.1969172933125534e+00   1.4754813199958439e-02
   3.2958657385291614e+00   1.3649378472986827e-02
   3.3988754948474367e+00   1.2619365112265576e-02
   3.5061668385654561e+00   1.1660221390676451e-02
   3.6179741017395703e+00   1.0767620138416312e-02
   3.7345466887107515e+00   9.9374522201856608e-03
   3.8561501725567133e+00   9.1658197453497649e-03
   3.9830674780404425e+00   8.4490290705798912e-03
   4.1156001581864183e+00   7.7835836497159522e-03
   4.2540697721804417e+00   7.1661767809441312e-03
   4.3988193729341898e+00   6.5936842968833493e-03
   4.5502151133101902e+00   6.0631572388388875e-03
   4.7086479807427413e+00   5.5718145523264689e-03
   4.8745356707430894e+00   5.1170358370091901e-03
   5.0483246106200905e+00   4.6963541804302435e-03
   5.2304921456074371e+00   4.3074491013744051e-03
   5.4215489005393049e+00   3.9481396253540782e-03
   5.6220413311894610e+00   3.6163775115926576e-03
   5.8325544804502201e+00   3.3102406479686847e-03
   6.0537149556144172e+00   3.0279266276876430e-03
   6.2861941441926712e+00   2.7677465189578096e-03
   6.5307116868912640e+00   2.5281188366604863e-03
   6.7880392276400290e+00   2.3075637229141494e-03
   7.0590044618409005e+00   2.1046973415307108e-03
   7.3444955053385765e+00   1.9182264896422793e-03
   7.6454656079458223e+00   1.7469434282289945e-03
   7.9629382367056314e+00   1.5897209318948202e-03
   8.2980125553867889e+00   1.4455075570085013e-03
   8.6518693279934613e+00   1.3133231262420211e-03
   9.0257772752603955e+00   1.1922544265896100e-03
   9.4210999141880443e+00   1.0814511171263249e-03
   9.8393029115725170e+00   9.8012184205808800e-04
   1.0281961983152518e+01   8.8753054401466761e-04
   1.0750771370348442e+01   8.0299297203519613e-04
   1.1247552926500736e+01   7.2587337828342730e-04
   1.1774265843927576e+01   6.5558139719881781e-04
   1.2333017051843386e+01   5.9156910053204744e-04
   1.2926072313080587e+01   5.3332822152202806e-04
   1.3555868044376570e+01   4.8038754133909034e-04
   1.4225023880553216e+01   4.3231043083932357e-04
   1.4936355996864796e+01   3.8869254064198951e-04
   1.5692891195882050e+01   3.4915963255018414e-04
   1.6497881755034033e+01   3.1336554537946475e-04
   1.7354821018046017e+01   2.8099028833579313e-04
   1.8267459697365812e+01   2.5173825518876741e-04
   1.9239822834936426e+01   2.2533655261564224e-04
   2.0276227344596297e+01   2.0153343624302401e-04
   2.1381300030675916e+01   1.8009684808404801e-04
   2.2559995943215672e+01   1.6081304925732665e-04
   2.3817616890521684e+01   1.4348534207830134e-04
   2.5159829883837723e+01   1.2793287583252080e-04
   2.6592685237035390e+01   1.1398953077265507e-04
   2.8122633986164637e+01   1.0150287512560962e-04
   2.9756544230597505e+01   9.0333190151947022e-05
   3.1501715929965176e+01   8.0352558565726745e-05
   3.3365893621694809e+01   7.1444011897461263e-05
   3.5357276454746973e+01   6.3500732664493730e-05
   3.7484524870786821e+01   5.6425307499601048e-05
   3.9756763208521932e+01   5.0129027677595805e-05
   4.2183577467450831e+01   4.4531233768142747e-05
   4.4775007449997936e+01   3.9558701427654664e-05
   4.7541532515356096e+01   3.5145065620360108e-05
   5.0494050231829426e+01   3.1230280824622512e-05
   5.3643847317207737e+01   2.7760115031599258e-05
   5.7002562414918600e+01   2.4685675575746151e-05
   6.0582140474874130e+01   2.1962965047372341e-05
   6.4394778792445038e+01   1.9552465723915987e-05
   6.8452865106612251e+01   1.7418751117142884e-05
   7.2768908558098246e+01   1.5530123367322450e-05
   7.7355464747353537e+01   1.3858275322862033e-05
   8.2225056584783985e+01   1.2377976226135866e-05
   8.7390093065021929e+01   1.1066779985496554e-05
   9.2862788485210928e+01   9.9047550526183514e-06
   9.8655084930569984e+01   8.8742349468674575e-06
   1.0477858102957522e+02   7.9595884780969776e-06
   1.1124447001052636e+02   7.1470087199795592e-06
   1.1806348994747925e+02   6.4243197813981276e-06
   1.2524588876663874e+02   5.7808004168663390e-06
   1.3280140610063356e+02   5.2070235112838548e-06
   1.4073927346164109e+02   4.6947104718251978e-06
   1.4906823349164767e+02   4.2365995620690223e-06
   1.5779657829837183e+02   3.8263272216567365e-06
   1.6693220614854857e+02   3.4583214293417034e-06
   1.7648269512820843e+02   3.1277061882939807e-06
   1.8645539183044366e+02   2.8302162396326207e-06
   1.9685751273641964e+02   2.5621211427557031e-06
   2.0769625572323798e+02   2.3201578983266784e-06
   2.1897891907369549e+02   2.1014713308514126e-06
   2.3071302545435111e+02   1.9035614916966514e-06
   2.4290644855664578e+02   1.7242373892334892e-06
   2.5556754041804999e+02   1.5615763996660672e-06
   2.6870525783487318e+02   1.4138887592395686e-06
   2.8232928669935569e+02   1.2796865852243610e-06
   2.9645016352561862e+02   1.1576569187617053e-06
   3.1107939383438179e+02   1.0466383268559884e-06
   3.2622956744268851e+02   9.4560064313370574e-07
   3.4191447102675272e+02   8.5362746718062350e-07
   3.5814919860429274e+02   7.6990108011900446e-07
   3.7495026080144970e+02   6.9368946947341968e-07
   3.9233569394849962e+02   6.2433518923630245e-07
   4.1032517017712479e+02   5.6124581137440971e-07
   4.2894010979504014e+02   5.0388575284913331e-07
   4.4820379728034834e+02   4.5176928762470547e-07
   4.6814150229512245e+02   4.0445457620264498e-07
   4.8878060715268498e+02   3.6153856606096174e-07
   5.1015074221214741e+02   3.2265263511890063e-07
   5.3228393070181414e+02   2.8745886712700071e-07
   5.5521474451529843e+02   2.5564686283719190e-07
   5.7898047256291045e+02   2.2693100407886792e-07
   6.0362130331975379e+02   2.0104809959353987e-07
   6.2918052327161172e+02   1.7775535179825454e-07
   6.5570473304259735e+02   1.5682859268725181e-07
   6.8324408307338217e+02   1.3806074496670047e-07
   7.1185253082740496e+02   1.2126047136648284e-07
   7.4158812161151911e+02   1.0625098099592261e-07
   7.7251329522830963e+02   9.2868966709429896e-08
   8.0469522080353124e+02   8.0963651817746532e-08
   8.3820616227459925e+02   7.0395928207463099e-08
   8.7312387715444515e+02   6.1037571094730245e-08
   9.0953205131842003e+02   5.2770518310249661e-08
   9.4752077266382423e+02   4.5486204256201930e-08
   9.8718704657780665e+02   3.9084940549672849e-08
   1.0286353561741776e+03   3.3475336922914706e-08
   1.0719782702319162e+03   2.8573757234251118e-08
   1.1173371016274059e+03   2.4303806494958897e-08
   1.1648426187955290e+03   2.0595845672480727e-08
   1.2146358122994766e+03   1.7386531719819175e-08
   1.2668687179083067e+03   1.4618380831768083e-08
   1.3217052965612054e+03   1.2239353364013363e-08
   1.3793223701705642e+03   1.0202459190988479e-08
   1.4399106102193157e+03   8.4653825397620918e-09
   1.5036755734103374e+03   6.9901255346280771e-09
   1.5708387749865246e+03   5.7426698326838469e-09
   1.6416387855333242e+03   4.6926558347841025e-09
   1.7163323307419284e+03   3.8130790274055139e-09
   1.7951953653877806e+03   3.0800030562463740e-09
   1.8785240821367220e+03   2.4722891576708583e-09
   1.9666358021809829e+03   1.9713415841669616e-09
   2.0598696773821380e+03   1.5608686587181691e-09
   2.1585871117847146e+03   1.2266590835287769e-09
   2.2631717830879898e+03   9.5637311340543152e-10
   2.3740291109602931e+03   7.3934818528861057e-10
   2.4915849778654178e+03   5.6641857452111914e-10
   2.6162834584305356e+03   4.2974862667498565e-10
   2.7485832545683011e+03   3.2267909208998757e-10
   2.8889524654406418e+03   2.3958606944330260e-10
   3.0378612446392158e+03   1.7575204523087725e-10
   3.1957718140257502e+03   1.2724849841777310e-10
   3.3631252191618623e+03   9.0829524020093879e-11
   3.5403241333877445e+03   6.3835916242525314e-11
   3.7277109593548430e+03   4.4109141175838628e-11
   3.9255404576938058e+03   2.9914621070298360e-11
   4.1339461800272838e+03   1.9873746917342407e-11
   4.3529001347326221e+03   1.2904033537534575e-11
   4.5821654154156749e+03   8.1668316090590260e-12
   4.8212420288436633e+03   5.0220140820123908e-12
   5.0693069286922946e+03   2.9890601999141133e-12
   5.3251503436806079e+03   1.7139688711726516e-12
   5.5871119068435564e+03   9.4144437144763123e-13
   5.8530218165492897e+03   4.9181127844139894e-13
   6.1201541694066118e+03   2.4213210457656374e-13
   6.3852014520830407e+03   1.1102025833169143e-13
   6.6442805569533866e+03   4.6662688730698420e-14
   6.8929810337378613e+03   1.7590807783356048e-14
   7.1264649519057202e+03   5.7650047217285011e-15
   7.3396241318551538e+03   1.5672338071480208e-15
   7.5272943137394586e+03   3.2775816725385357e-16
   7.6845173693348288e+03   4.6172090608309102e-17
   7.8068330374776961e+03   3.3473067852124860e-18
   7.8905728083412532e+03   6.2280445134947964e-20
   7.9331228963489084e+03   1.1826170591948199e-23


==> DfssOAFP_del0001.txt <==
   7.1253646989668162e-03   1.0000000000000000e+00
   2.1378382688082696e-02   9.9906360691408325e-01
   3.5639226584042429e-02   9.9719358125778157e-01
   4.9913940883400364e-02   9.9439542991150320e-01
   6.4208083493583312e-02   9.9067737792472543e-01
   7.8527207017488623e-02   9.8605032648492807e-01
   9.2876905538590127e-02   9.8052779736356355e-01
   1.0726280909190040e-01   9.7412586425062186e-01
   1.2169059076896580e-01   9.6686307148452844e-01
   1.3616597062771840e-01   9.5876034077439698e-01
   1.5069472241504081e-01   9.4984086659604505e-01
   1.6528267936629837e-01   9.4013000102093636e-01
   1.7993574100294363e-01   9.2965512880776491e-01
   1.9465987961153111e-01   9.1844553364882975e-01
   2.0946114723483619e-01   9.0653225651749147e-01
   2.2434568259014931e-01   8.9394794710818892e-01
   2.3931971833919774e-01   8.8072670939648257e-01
   2.5438958841208886e-01   8.6690394237321411e-01
   2.6956173562939645e-01   8.5251617702404048e-01
   2.8484271945829787e-01   8.3760091063314024e-01
   3.0023922405700842e-01   8.2219643948821730e-01
   3.1575806651332267e-01   8.0634169105300513e-01
   3.3140620538291504e-01   7.9007605665367753e-01
   3.4719074947340284e-01   7.7343922569738843e-01
   3.6311896695202717e-01   7.5647102240497799e-01
   3.7919829474796529e-01   7.3921124599627275e-01
   3.9543634831071400e-01   7.2169951521602571e-01
   4.1184093171228986e-01   7.0397511803204049e-01
   4.2842004814494333e-01   6.8607686727520123e-01
   4.4518191081414793e-01   6.6804296292457310e-01
   4.6213495427298412e-01   6.4991086167051293e-01
   4.7928784620696030e-01   6.3171715431534026e-01
   4.9664949971257966e-01   6.1349745149562884e-01
   5.1422908608638118e-01   5.9528627813320967e-01
   5.3203604816693906e-01   5.7711697694447028e-01
   5.5008011425334313e-01   5.5902162126009391e-01
   5.6837131264333174e-01   5.4103093733091945e-01
   5.8691998682100099e-01   5.2317423622063342e-01
   6.0573681133916835e-01   5.0547935531337929e-01
   6.2483280843263345e-01   4.8797260939446252e-01
   6.4421936541045377e-01   4.7067875119586300e-01
   6.6390825286990773e-01   4.5362094123563423e-01
   6.8391164378436475e-01   4.3682072672188560e-01
   7.0424213351456222e-01   4.2029802923831416e-01
   7.2491276080056488e-01   4.0407114087935125e-01
   7.4593702979130960e-01   3.8815672845932003e-01
   7.6732893317516593e-01   3.7256984538144911e-01
   7.8910297647644767e-01   3.5732395071954992e-01
   8.1127420358860880e-01   3.4243093503738781e-01
   8.3385822361804196e-01   3.2790115244841195e-01
   8.5687123911760887e-01   3.1374345840141077e-01
   8.8033007579387657e-01   2.9996525266563506e-01
   9.0425221377699139e-01   2.8657252698193852e-01
   9.2865582054839968e-01   2.7356991684411813e-01
   9.5355978562655241e-01   2.6096075687680687e-01
   9.7898375711855568e-01   2.4874713928256850e-01
   1.0049481802507425e+00   2.3692997484101724e-01
   1.0314743380003988e+00   2.2550905595646070e-01
   1.0585843939564128e+00   2.1448312126743790e-01
   1.0863014375471762e+00   2.0384992135117108e-01
   1.1146495317802882e+00   1.9360628507807781e-01
   1.1436537636505992e+00   1.8374818619567176e-01
   1.1733402973802856e+00   1.7427080974709594e-01
   1.2037364306680121e+00   1.6516861795681206e-01
   1.2348706541324899e+00   1.5643541524426743e-01
   1.2667727141507557e+00   1.4806441205535825e-01
   1.2994736793008717e+00   1.4004828723090226e-01
   1.3330060106355399e+00   1.3237924866078760e-01
   1.3674036360238950e+00   1.2504909200179176e-01
   1.4027020288172760e+00   1.1804925726591677e-01
   1.4389382911073181e+00   1.1137088311432537e-01
   1.4761512418648943e+00   1.0500485871933372e-01
   1.5143815102629576e+00   9.8941873083263840e-02
   1.5536716345084842e+00   9.3172461728130901e-02
   1.5940661665251019e+00   8.7687050694009991e-02
   1.6356117828521692e+00   8.2475997806376822e-02
   1.6783574021446388e+00   7.7529631193686679e-02
   1.7223543096842096e+00   7.2838285055870394e-02
   1.7676562893328382e+00   6.8392332702248357e-02
   1.8143197633879746e+00   6.4182216893577643e-02
   1.8624039408216448e+00   6.0198477537552676e-02
   1.9119709744152156e+00   5.6431776800067959e-02
   1.9630861273267934e+00   5.2872921705991789e-02
   2.0158179496590503e+00   4.9512884313083254e-02
   2.0702384656221411e+00   4.6342819551100659e-02
   2.1264233719180652e+00   4.3354080825144629e-02
   2.1844522480005453e+00   4.0538233487918095e-02
   2.2444087788962315e+00   3.7887066289951012e-02
   2.3063809913008799e+00   3.5392600920011855e-02
   2.3704615036942078e+00   3.3047099749987624e-02
   2.4367477912438855e+00   3.0843071899551041e-02
   2.5053424662956583e+00   2.8773277736037762e-02
   2.5763535752700086e+00   2.6830731924211555e-02
   2.6498949128063121e+00   2.5008705139090336e-02
   2.7260863540124034e+00   2.3300724552831577e-02
   2.8050542056889030e+00   2.1700573203905407e-02
   2.8869315774039008e+00   2.0202288353513734e-02
   2.9718587732910673e+00   1.8800158930502540e-02
   3.0599837054352523e+00   1.7488722161953425e-02
   3.1514623296863662e+00   1.6262759482286161e-02
   3.2464591047115947e+00   1.5117291809127137e-02
   3.3451474750444392e+00   1.4047574269456783e-02
   3.4477103788278041e+00   1.3049090454698736e-02
   3.5543407808590399e+00   1.2117546278504173e-02
   3.6652422314425213e+00   1.1248863506059610e-02
   3.7806294514165839e+00   1.0439173018853104e-02
   3.9007289435661674e+00   9.6848078739974509e-03
   4.0257796304299953e+00   8.9822962124727276e-03
   4.1560335182887123e+00   8.3283540660317717e-03
   4.2917563868390252e+00   7.7198781080406592e-03
   4.4332285037532628e+00   7.1539383892180071e-03
   4.5807453629481385e+00   6.6277710951078896e-03
   4.7346184449816109e+00   6.1387713581852309e-03
   4.8951759975112976e+00   5.6844861537567312e-03
   5.0627638332303677e+00   5.2626073052928039e-03
   5.2377461420884943e+00   4.8709646215099123e-03
   5.4205063139662597e+00   4.5075191844194075e-03
   5.6114477672354539e+00   4.1703568046681412e-03
   5.8109947778756919e+00   3.8576816578166783e-03
   6.0195933029594961e+00   3.5678101127262917e-03
   6.2377117914500406e+00   3.2991647609545587e-03
   6.4658419742968745e+00   3.0502686539819498e-03
   6.7044996248781912e+00   2.8197397532027210e-03
   6.9542252798268303e+00   2.6062855959048466e-03
   7.2155849093379487e+00   2.4086981789259061e-03
   7.4891705250741767e+00   2.2258490602973728e-03
   7.7756007129417952e+00   2.0566846779681708e-03
   8.0755210771804578e+00   1.9002218836208053e-03
   8.3896045816058820e+00   1.7555436886505895e-03
   8.7185517733241937e+00   1.6217952185601432e-03
   9.0630908740555025e+00   1.4981798713192436e-03
   9.4239777241899656e+00   1.3839556746440777e-03
   9.8019955651518185e+00   1.2784318366518385e-03
   1.0197954646357065e+01   1.1809654839374912e-03
   1.0612691644353108e+01   1.0909585807911729e-03
   1.1047068883373388e+01   1.0078550230195914e-03
   1.1501973348884622e+01   9.3113789964516442e-04
   1.1978315488438243e+01   8.6032691562589532e-04
   1.2477027797638133e+01   7.9497596866060416e-04
   1.2999063192909279e+01   7.3467087311209173e-04
   1.3545393177382833e+01   6.7902722408990691e-04
   1.4117005811111234e+01   6.2768839477951577e-04
   1.4714903502368621e+01   5.8032366018174770e-04
   1.5340100642384431e+01   5.3662644053127553e-04
   1.5993621111870395e+01   4.9631265779255149e-04
   1.6676495693415713e+01   4.5911919878302549e-04
   1.7389759429644414e+01   4.2480247864428887e-04
   1.8134448972094869e+01   3.9313709857008862e-04
   1.8911599970564925e+01   3.6391459190421543e-04
   1.9722244556214239e+01   3.3694225293979331e-04
   2.0567408974575887e+01   3.1204204298336432e-04
   2.1448111425821224e+01   2.8904956849118679e-04
   2.2365360169829135e+01   2.6781312634044748e-04
   2.3320151951835069e+01   2.4819281156334718e-04
   2.4313470801587307e+01   2.3005968314590935e-04
   2.5346287254026088e+01   2.1329498377424286e-04
   2.6419558033684034e+01   1.9778940969669410e-04
   2.7534226237339755e+01   1.8344242715851827e-04
   2.8691222041335426e+01   1.7016163215332944e-04
   2.9891463950467553e+01   1.5786215051945257e-04
   3.1135860596098183e+01   1.4646607568579573e-04
   3.2425313081132892e+01   1.3590194163713574e-04
   3.3760717860552440e+01   1.2610422891913233e-04
   3.5142970137145426e+01   1.1701290173528369e-04
   3.6572967744855042e+01   1.0857297439835717e-04
   3.8051615485372146e+01   1.0073410558504241e-04
   3.9579829879161011e+01   9.3450219003003769e-05
   4.1158544288415392e+01   8.6679149213400982e-05
   4.2788714368332279e+01   8.0382311459564564e-05
   4.4471323802695878e+01   7.4524394435086908e-05
   4.6207390281923253e+01   6.9073074984290513e-05
   4.7997971684269594e+01   6.3998753767732523e-05
   4.9844172425725155e+01   5.9274310948577754e-05
   5.1747149948862912e+01   5.4874880966038566e-05
   5.3708121327503484e+01   5.0777645463500125e-05
   5.5728369970047915e+01   4.6961643435045729e-05
   5.7809252411755260e+01   4.3407597648232993e-05
   5.9952205192571476e+01   4.0097756395934737e-05
   6.2158751824589054e+01   3.7015749628134717e-05
   6.4430509859182777e+01   3.4146458517390609e-05
   6.6769198070843132e+01   3.1475897520293965e-05
   6.9176643779931993e+01   2.8991108012194872e-05
   7.1654790342782917e+01   2.6680062593740824e-05
   7.4205704841906638e+01   2.4531579195092738e-05
   7.6831586014414299e+01   2.2535244136413573e-05
   7.9534772460349842e+01   2.0681343340572753e-05
   8.2317751177312090e+01   1.8960800935092444e-05
   8.5183166470711015e+01   1.7365124524218737e-05
   8.8133829293339844e+01   1.5886356457732140e-05
   9.1172727070568271e+01   1.4517030469838021e-05
   9.4303034071713753e+01   1.3250133108422971e-05
   9.7528122390731909e+01   1.2079069421445618e-05
   1.0085157360383292e+02   1.0997632412664486e-05
   1.0427719117442659e+02   9.9999758228282429e-06
   1.0780901368071221e+02   9.0805898344861115e-06
   1.1145132894449272e+02   8.2342793384449137e-06
   1.1520868914532448e+02   7.4561444374084687e-06
   1.1908592700799321e+02   6.7415628973619604e-06
   1.2308817315762744e+02   6.0861742897523098e-06
   1.2722087474134517e+02   5.4858655974554529e-06
   1.3148981542243936e+02   4.9367580849494417e-06
   1.3590113685845745e+02   4.4351952580955494e-06
   1.4046136178238535e+02   3.9777317615634543e-06
   1.4517741881211217e+02   3.5611230823336003e-06
   1.5005666912174152e+02   3.1823159459967593e-06
   1.5510693511465107e+02   2.8384393088827710e-06
   1.6033653124668507e+02   2.5267958635272509e-06
   1.6575429715396407e+02   2.2448539877666274e-06
   1.7136963324762809e+02   1.9902400789793686e-06
   1.7719253894267769e+02   1.7607312247989966e-06
   1.8323365369395614e+02   1.5542481701454859e-06
   1.8950430101421642e+02   1.3688485477794723e-06
   1.9601653565097166e+02   1.2027203458979434e-06
   2.0278319409506878e+02   1.0541755916709160e-06
   2.0981794858814490e+02   9.2164423416943141e-07
   2.1713536478230412e+02   8.0366821395151226e-07
   2.2475096318667454e+02   6.9889570974204702e-07
   2.3268128450483727e+02   6.0607555524484309e-07
   2.4094395892713331e+02   5.2405182123333134e-07
   2.4955777938396608e+02   4.5175855974584166e-07
   2.5854277869201150e+02   3.8821470852152590e-07
   2.6792031042431148e+02   3.3251915480610100e-07
   2.7771313320742422e+02   2.8384595838011090e-07
   2.8794549798095846e+02   2.4143973415770706e-07
   2.9864323754456990e+02   2.0461119500762377e-07
   3.0983385744764036e+02   1.7273285559261153e-07
   3.2154662694158174e+02   1.4523489803671463e-07
   3.3381266829228991e+02   1.2160120013636644e-07
   3.4666504222912840e+02   1.0136552665208801e-07
   3.6013882665975223e+02   8.4107883971090094e-08
   3.7427118498927672e+02   6.9451038132837725e-08
   3.8910141941245786e+02   5.7057195872990171e-08
   4.0467100337511334e+02   4.6624847977482238e-08
   4.2102358598291687e+02   3.7885773857490492e-08
   4.3820495944315866e+02   3.0602205865705088e-08
   4.5626297861162504e+02   2.4564151481618794e-08
   4.7524741935492199e+02   1.9586871104076150e-08
   4.9520975968921192e+02   1.5508508807941363e-08
   5.1620286450978529e+02   1.2187873052385898e-08
   5.3828055117666861e+02   9.5023639742312277e-09
   5.6149700931344489e+02   7.3460435637737044e-09
   5.8590604398750349e+02   5.6278447047488498e-09
   6.1156010713695287e+02   4.2699147664244301e-09
   6.3850907794170871e+02   3.2060891657158549e-09
   6.6679874920734210e+02   2.3804900719006233e-09
   6.9646897429844705e+02   1.7462452069345243e-09
   7.2755142852340055e+02   1.2643215012938245e-09
   7.6006694117455618e+02   9.0246819927548608e-10
   7.9402236102952054e+02   6.3426386921146580e-10
   8.2940693066830420e+02   4.3826166340123665e-10
   8.6618816541362332e+02   2.9722708993184097e-10
   9.0430726317078245e+02   1.9746250402681811e-10
   9.4367411404609538e+02   1.2821250014765152e-10
   9.8416203507983607e+02   8.1144387684036345e-11
   1.0256024265743656e+03   4.9897962560621398e-11
   1.0677796314773791e+03   2.9698844239810241e-11
   1.1104263746540512e+03   1.7029732136463196e-11
   1.1532202575040856e+03   9.3540470529348582e-12
   1.1957818734799516e+03   4.8865615211708794e-12
   1.2376751746536459e+03   2.4057874984637945e-12
   1.2784107368374218e+03   1.1030802794154121e-12
   1.3174525163590104e+03   4.6363332689808660e-13
   1.3542285422099656e+03   1.7477957137219336e-13
   1.3881457272527462e+03   5.7280203765051219e-14
   1.4186086112079759e+03   1.5571795020837671e-14
   1.4450413888467883e+03   3.2565549400507643e-15
   1.4669120791596904e+03   4.5875881910977076e-16
   1.4837572306290340e+03   3.3258327438737551e-17
   1.4952052243610890e+03   6.1880896202256525e-19
   1.5009961169142716e+03   1.1750301933212677e-22


==> DfssOAFP_del001.txt <==
   7.1253675333244303e-03   1.0000000000000000e+00
   2.1378281631660247e-02   9.9910414435388084e-01
   3.5638651050839611e-02   9.9731503868213844e-01
   4.9912236216375659e-02   9.9463788091553140e-01
   6.4204330246637895e-02   9.9108043477377927e-01
   7.8520218673414077e-02   9.8665299023046382e-01
   9.2865223456054274e-02   9.8136831125765478e-01
   1.0724469693092309e-01   9.7524157123707800e-01
   1.2166402782612518e-01   9.6829027651410293e-01
   1.3612864419153567e-01   9.6053417865568647e-01
   1.5064401899016261e-01   9.5199517605271600e-01
   1.6521567476851343e-01   9.4269720558029957e-01
   1.7984918924305485e-01   9.3266612509584146e-01
   1.9455020053353236e-01   9.2192958761344934e-01
   2.0932441283712058e-01   9.1051690804409613e-01
   2.2417760197321787e-01   8.9845892343345546e-01
   2.3911562120390756e-01   8.8578784766314511e-01
   2.5414440703381591e-01   8.7253712160616337e-01
   2.6926998522129780e-01   8.5874125974343840e-01
   2.8449847683137913e-01   8.4443569425552056e-01
   2.9983610447561854e-01   8.2965661760187825e-01
   3.1528919863501587e-01   8.1444082459002098e-01
   3.3086420416364482e-01   7.9882555491807128e-01
   3.4656768690623929e-01   7.8284833714794166e-01
   3.6240634049957665e-01   7.6654683503227750e-01
   3.7838699331325065e-01   7.4995869707736251e-01
   3.9451661558248724e-01   7.3312141017684307e-01
   4.1080232670276173e-01   7.1607215809804881e-01
   4.2725140272777284e-01   6.9884768554459709e-01
   4.4387128404988885e-01   6.8148416845643767e-01
   4.6066958329716906e-01   6.6401709114250351e-01
   4.7765409343244913e-01   6.4648113077218872e-01
   4.9483279608340464e-01   6.2891004968092912e-01
   5.1221387009351327e-01   6.1133659587284894e-01
   5.2980570031909247e-01   5.9379241203060662e-01
   5.4761688666541464e-01   5.7630795326980100e-01
   5.6565625338426195e-01   5.5891241380345957e-01
   5.8393285862807187e-01   5.4163366261167611e-01
   6.0245600428078372e-01   5.2449818814322580e-01
   6.2123524606192848e-01   5.0753105201029558e-01
   6.4028040392221175e-01   4.9075585157500745e-01
   6.5960157272788555e-01   4.7419469126756086e-01
   6.7920913325046439e-01   4.5786816242095318e-01
   6.9911376345934673e-01   4.4179533135675364e-01
   7.1932645013220320e-01   4.2599373541044250e-01
   7.3985850078044324e-01   4.1047938654379967e-01
   7.6072155590289381e-01   3.9526678215559052e-01
   7.8192760156425389e-01   3.8036892267075251e-01
   8.0348898230952803e-01   3.6579733546217758e-01
   8.2541841440973462e-01   3.5156210463816578e-01
   8.4772899944795521e-01   3.3767190621255444e-01
   8.7043423823916843e-01   3.2413404816321850e-01
   8.9354804509041474e-01   3.1095451487806736e-01
   9.1708476239240777e-01   2.9813801548542535e-01
   9.4105917554606089e-01   2.8568803556772138e-01
   9.6548652821214176e-01   2.7360689176331893e-01
   9.9038253788398800e-01   2.6189578877087205e-01
   1.0157634117678405e+00   2.5055487828343392e-01
   1.0416458629666137e+00   2.3958331939539204e-01
   1.0680471269473688e+00   2.2897934004375714e-01
   1.0949849782834820e+00   2.1874029906611550e-01
   1.1224777476466963e+00   2.0886274848026939e-01
   1.1505443390347183e+00   1.9934249561493020e-01
   1.1792042472035162e+00   1.9017466474645456e-01
   1.2084775752840382e+00   1.8135375792319217e-01
   1.2383850525457829e+00   1.7287371468625118e-01
   1.2689480522802012e+00   1.6472797042309764e-01
   1.3001886097591064e+00   1.5690951311806803e-01
   1.3321294402336477e+00   1.4941093829142255e-01
   1.3647939569211200e+00   1.4222450194566372e-01
   1.3982062889374567e+00   1.3534217136436763e-01
   1.4323912991142445e+00   1.2875567363448326e-01
   1.4673746016501632e+00   1.2245654178779726e-01
   1.5031825795271714e+00   1.1643615848090383e-01
   1.5398424016334105e+00   1.1068579715543381e-01
   1.5773820395148586e+00   1.0519666064137892e-01
   1.6158302836902829e+00   9.9959917186037542e-02
   1.6552167594438674e+00   9.4966733909337270e-02
   1.6955719420237001e+00   9.0208307703022517e-02
   1.7369271711541114e+00   8.5675893606415754e-02
   1.7793146647853282e+00   8.1360830705171916e-02
   1.8227675319840437e+00   7.7254565611633685e-02
   1.8673197848861343e+00   7.3348673596132494e-02
   1.9130063496134688e+00   6.9634877447851073e-02
   1.9598630760771929e+00   6.6105064151757598e-02
   2.0079267465714157e+00   6.2751299474679306e-02
   2.0572350830850898e+00   5.9565840558868627e-02
   2.1078267532427595e+00   5.6541146625500971e-02
   2.1597413748123571e+00   5.3669887893513298e-02
   2.2130195187031023e+00   5.0944952821113026e-02
   2.2677027104082645e+00   4.8359453778246880e-02
   2.3238334298343295e+00   4.5906731258404311e-02
   2.3814551094946483e+00   4.3580356737415477e-02
   2.4406121310347637e+00   4.1374134285477246e-02
   2.5013498200975923e+00   3.9282101036583680e-02
   2.5637144395285025e+00   3.7298526616921769e-02
   2.6277531809658075e+00   3.5417911630708787e-02
   2.6935141548561234e+00   3.3634985298447245e-02
   2.7610463789840782e+00   3.1944702338746606e-02
   2.8303997656012458e+00   3.0342239180757451e-02
   2.9016251072929613e+00   2.8822989589952362e-02
   2.9747740617176732e+00   2.7382559785521867e-02
   3.0498991354103144e+00   2.6016763123085460e-02
   3.1270536668360736e+00   2.4721614411795996e-02
   3.2062918089400108e+00   2.3493323930277563e-02
   3.2876685114299034e+00   2.2328291201231358e-02
   3.3712395030894315e+00   2.1223098579990440e-02
   3.4570612744066818e+00   2.0174504707847089e-02
   3.5451910608607866e+00   1.9179437876628538e-02
   3.6356868271919316e+00   1.8234989346789233e-02
   3.7286072530347854e+00   1.7338406657233074e-02
   3.8240117202696324e+00   1.6487086961193772e-02
   3.9219603024968124e+00   1.5678570418798325e-02
   4.0225137570044875e+00   1.4910533673423654e-02
   4.1257335196458662e+00   1.4180783435637691e-02
   4.2316817029971858e+00   1.3487250195397604e-02
   4.3404210982068898e+00   1.2827982080258274e-02
   4.4520151808925634e+00   1.2201138874626044e-02
   4.5665281214751827e+00   1.1604986212573495e-02
   4.6840248002766884e+00   1.1037889954404100e-02
   4.8045708277358283e+00   1.0498310755021273e-02
   4.9282325700247673e+00   9.9847988302041064e-03
   5.0550771803750649e+00   9.4959889251172297e-03
   5.1851726363433031e+00   9.0305954877785161e-03
   5.3185877832707860e+00   8.5874080487640843e-03
   5.4553923841104632e+00   8.1652868071413198e-03
   5.5956571758202278e+00   7.7631584214749435e-03
   5.7394539324375584e+00   7.3800120037417882e-03
   5.8868555349821863e+00   7.0148953131077439e-03
   6.0379360482503532e+00   6.6669111457551894e-03
   6.1927708046020724e+00   6.3352139162941136e-03
   6.3514364947629689e+00   6.0190064257349078e-03
   6.5140112657101223e+00   5.7175368105380790e-03
   6.6805748256353974e+00   5.4300956668775291e-03
   6.8512085560384310e+00   5.1560133439514690e-03
   7.0259956309317921e+00   4.8946573999420449e-03
   7.2050211432104367e+00   4.6454302140532429e-03
   7.3883722381750578e+00   4.4077667479410750e-03
   7.5761382542789582e+00   4.1811324497839633e-03
   7.7684108711134243e+00   3.9650212942188663e-03
   7.9652842647353381e+00   3.7589539513854789e-03
   8.1668552703941195e+00   3.5624760783714636e-03
   8.3732235528120391e+00   3.3751567264329397e-03
   8.5844917841302735e+00   3.1965868574716718e-03
   8.8007658297387330e+00   3.0263779633814374e-03
   9.0221549421690632e+00   2.8641607820275739e-03
   9.2487719633434757e+00   2.7095841037935533e-03
   9.4807335354334068e+00   2.5623136628150915e-03
   9.7181603207041078e+00   2.4220311072236391e-03
   9.9611772306802582e+00   2.2884330429362664e-03
   1.0209913665096161e+01   2.1612301457568399e-03
   1.0464503761052276e+01   2.0401463367925054e-03
   1.0725086652933363e+01   1.9249180164395108e-03
   1.0991806743600005e+01   1.8152933524516509e-03
   1.1264813987502221e+01   1.7110316178720118e-03
   1.1544264186324041e+01   1.6119025748827624e-03
   1.1830319297904547e+01   1.5176859009060756e-03
   1.2123147759144787e+01   1.4281706535701777e-03
   1.2422924823753354e+01   1.3431547714345864e-03
   1.2729832915645114e+01   1.2624446076451397e-03
   1.3044061998965033e+01   1.1858544939590320e-03
   1.3365809965670179e+01   1.1132063328387635e-03
   1.3695283041770201e+01   1.0443292155587738e-03
   1.4032696213297786e+01   9.7905906449565210e-04
   1.4378273673256272e+01   9.1723829797954644e-04
   1.4732249290772502e+01   8.5871551626829745e-04
   1.5094867103871904e+01   8.0334520736526256e-04
   1.5466381837285455e+01   7.5098747153609429e-04
   1.5847059446902302e+01   7.0150776348910633e-04
   1.6237177692484401e+01   6.5477665126943945e-04
   1.6637026740484487e+01   6.1066959098111354e-04
   1.7046909798821982e+01   5.6906671649577072e-04
   1.7467143785714764e+01   5.2985264333593209e-04
   1.7898060034693952e+01   4.9291628593716081e-04
   1.8340005038190753e+01   4.5815068750152413e-04
   1.8793341232126998e+01   4.2545286165726842e-04
   1.9258447824227012e+01   3.9472364514016106e-04
   1.9735721668824908e+01   3.6586756071278672e-04
   2.0225578191246203e+01   3.3879268954160592e-04
   2.0728452364922436e+01   3.1341055225920513e-04
   2.1244799744718286e+01   2.8963599795185077e-04
   2.1775097560049108e+01   2.6738710033080823e-04
   2.2319845871712676e+01   2.4658506036976990e-04
   2.2879568796473691e+01   2.2715411471997140e-04
   2.3454815803804447e+01   2.0902144924856642e-04
   2.4046163089319439e+01   1.9211711708372976e-04
   2.4654215029828105e+01   1.7637396059110716e-04
   2.5279605725071551e+01   1.6172753674953571e-04
   2.5923000631618834e+01   1.4811604543873871e-04
   2.6585098294543958e+01   1.3548026019702327e-04
   2.7266632182920542e+01   1.2376346105219351e-04
   2.7968372635320488e+01   1.1291136907331841e-04
   2.8691128921908380e+01   1.0287208233405091e-04
   2.9435751429854548e+01   9.3596013019534455e-05
   3.0203133979173419e+01   8.5035825448135993e-05
   3.0994216276172480e+01   7.7146374816104392e-05
   3.1809986512027773e+01   6.9884646507574605e-05
   3.2651484113992524e+01   6.3209695844006788e-05
   3.3519802656971272e+01   5.7082588176145070e-05
   3.4416092943033071e+01   5.1466339247875070e-05
   3.5341566256484242e+01   4.6325855785020723e-05
   3.6297497801732938e+01   4.1627876283200305e-05
   3.7285230330932940e+01   3.7340911987478339e-05
   3.8306177967647585e+01   3.3435188072808704e-05
   3.9361830232092935e+01   2.9882585048300041e-05
   4.0453756272221355e+01   2.6656580420286073e-05
   4.1583609303578250e+01   2.3732190659195147e-05
   4.2753131258748205e+01   2.1085913523424403e-05
   4.3964157644922928e+01   1.8695670799989424e-05
   4.5218622604823750e+01   1.6540751526768921e-05
   4.6518564172530191e+01   1.4601755764844785e-05
   4.7866129710774644e+01   1.2860538991870783e-05
   4.9263581510571719e+01   1.1300157188722991e-05
   5.0713302526663306e+01   9.9048126920045201e-06
   5.2217802213714549e+01   8.6598008844089364e-06
   5.3779722417436716e+01   7.5514577935961902e-06
   5.5401843262285183e+01   6.5671086681972010e-06
   5.7087088961920642e+01   5.6950175969279089e-06
   5.8838533460602171e+01   4.9243382336458344e-06
   6.0659405791762573e+01   4.2450656875944053e-06
   6.2553095014511008e+01   3.6479896341268639e-06
   6.4523154558182242e+01   3.1246486969409602e-06
   6.6573305769506391e+01   2.6672861483510863e-06
   6.8707440414805561e+01   2.2688069694263557e-06
   7.0929621840964060e+01   1.9227363069790727e-06
   7.3244084441800013e+01   1.6231793594447842e-06
   7.5655231011137033e+01   1.3647827186880589e-06
   7.8167627488180784e+01   1.1426971897374319e-06
   8.0785994515079068e+01   9.5254210542757095e-07
   8.3515195128914939e+01   7.9037114793828066e-07
   8.6360217801384835e+01   6.5263968429401325e-07
   8.9326153917904975e+01   5.3617361804813504e-07
   9.2418168655263713e+01   4.3813975464523003e-07
   9.5641464073331932e+01   3.5601767335185866e-07
   9.9001233085204092e+01   2.8757309418861436e-07
   1.0250260281396199e+02   2.3083272400086778e-07
   1.0615056569006470e+02   1.8406056168576843e-07
   1.0994989649796499e+02   1.4573563866261922e-07
   1.1390505345668954e+02   1.1453116694406020e-07
   1.1802006133054627e+02   8.9295063646916328e-08
   1.2229837453406276e+02   6.9031817483901416e-08
   1.2674271824342932e+02   5.2885659708510359e-08
   1.3135490568772138e+02   4.0124999153050257e-08
   1.3613563010314684e+02   3.0128078410131171e-08
   1.4108423033774636e+02   2.2369805866654388e-08
   1.4619842984044112e+02   1.6409716211128387e-08
   1.5147404981148648e+02   1.1881010203865144e-08
   1.5690469868325502e+02   8.4806229284430162e-09
   1.6248144189058308e+02   5.9602684340884518e-09
   1.6819245811226995e+02   4.1184076339907102e-09
   1.7402269083312791e+02   2.7930855449655717e-09
   1.7995350716124852e+02   1.8555834395683459e-09
   1.8596237925943333e+02   1.2048312323434204e-09
   1.9202260735874447e+02   7.6252543636146503e-10
   1.9810310687447532e+02   4.6889830293010894e-10
   2.0416828529255872e+02   2.7908429420409528e-10
   2.1017803678438136e+02   1.6003083269780660e-10
   2.1608788338818673e+02   8.7901320290326502e-11
   2.2184929045550547e+02   4.5919718701576319e-11
   2.2741018029153037e+02   2.2607529795078707e-11
   2.3271566101246620e+02   1.0365803421616599e-11
   2.3770897731487190e+02   4.3568287966160670e-12
   2.4233267618142790e+02   1.6424286724797993e-12
   2.4652996409898037e+02   5.3827028119245031e-13
   2.5024621427290194e+02   1.4633038874857455e-13
   2.5343056427699753e+02   3.0602313331317204e-14
   2.5603752870807500e+02   4.3110223485691980e-15
   2.5802854002267651e+02   3.1253326779124604e-16
   2.5937332594419644e+02   5.8150364715623403e-18
   2.6005103517225012e+02   1.1041927070702241e-21


==> DfssOAFP_del01.txt <==
   7.1253841497738923e-03   1.0000000000000000e+00
   2.1377689224609021e-02   9.9934180510162907e-01
   3.5635277932200476e-02   9.9802711281499390e-01
   4.9902248641937721e-02   9.9605930977726742e-01
   6.4182349562391883e-02   9.9344345504858467e-01
   7.8479313737524412e-02   9.9018625521016668e-01
   9.2796888573304856e-02   9.8629603144813294e-01
   1.0713882856993559e-01   9.8178267886476356e-01
   1.2150889686751590e-01   9.7665761831490627e-01
   1.3591086448033510e-01   9.7093374111825992e-01
   1.5034851142478606e-01   9.6462534704786784e-01
   1.6482562710633072e-01   9.5774807604084833e-01
   1.7934601130418829e-01   9.5031883411887152e-01
   1.9391347481506302e-01   9.4235571404260066e-01
   2.0853184033067401e-01   9.3387791125617625e-01
   2.2320494312218225e-01   9.2490563570441819e-01
   2.3793663182186581e-01   9.1546002012662542e-01
   2.5273076907534286e-01   9.0556302544656309e-01
   2.6759123222836162e-01   8.9523734388840204e-01
   2.8252191391392212e-01   8.8450630045288414e-01
   2.9752672264059277e-01   8.7339375338710512e-01
   3.1260958329568311e-01   8.6192399427500233e-01
   3.2777443762972996e-01   8.5012164836410431e-01
   3.4302524466305057e-01   8.3801157572767515e-01
   3.5836598106078588e-01   8.2561877384024396e-01
   3.7380064143362784e-01   8.1296828211903094e-01
   3.8933323859845181e-01   8.0008508895430852e-01
   4.0496780376659708e-01   7.8699404171869181e-01
   4.2070838668635840e-01   7.7371976020916866e-01
   4.3655905571458914e-01   7.6028655393672340e-01
   4.5252389783906649e-01   7.4671834363729928e-01
   4.6860701863164506e-01   7.3303858733487048e-01
   4.8481254215071046e-01   7.1927021124318613e-01
   5.0114461077680961e-01   7.0543554574767298e-01
   5.1760738499800640e-01   6.9155626666358561e-01
   5.3420504313189887e-01   6.7765334192112525e-01
   5.5094178099968927e-01   6.6374698378345631e-01
   5.6782181154177935e-01   6.4985660665962131e-01
   5.8484936438971458e-01   6.3600079053180614e-01
   6.0202868538611731e-01   6.2219724997543613e-01
   6.1936403606730250e-01   6.0846280871163128e-01
   6.3685969310213153e-01   5.9481337959484326e-01
   6.5451994770195843e-01   5.8126394990426322e-01
   6.7234910499696654e-01   5.6782857177610757e-01
   6.9035148339410679e-01   5.5452035758518836e-01
   7.0853141391352670e-01   5.4135148005859623e-01
   7.2689323951918727e-01   5.2833317688167802e-01
   7.4544131444198158e-01   5.1547575953712699e-01
   7.6418000351162740e-01   5.0278862610168329e-01
   7.8311368149688088e-01   4.9028027771180865e-01
   8.0224673247092093e-01   4.7795833839964302e-01
   8.2158354920251231e-01   4.6582957799346286e-01
   8.4112853259032971e-01   4.5389993777272553e-01
   8.6088609114185644e-01   4.4217455856634980e-01
   8.8086064051466206e-01   4.3065781098410760e-01
   9.0105660312212621e-01   4.1935332747464199e-01
   9.2147840782155410e-01   4.0826403590953375e-01
   9.4213048968718738e-01   3.9739219440079981e-01
   9.6301728988603896e-01   3.8673942706903169e-01
   9.8414325565915095e-01   3.7630676049083939e-01
   1.0055128404259508e+00   3.6609466056716178e-01
   1.0271305040141421e+00   3.5610306956811771e-01
   1.0490007130322816e+00   3.4633144312517866e-01
   1.0711279413870127e+00   3.3677878695736702e-01
   1.0935166709613258e+00   3.2744369313468680e-01
   1.1161713924550780e+00   3.1832437569890842e-01
   1.1390966064030985e+00   3.0941870547898204e-01
   1.1622968243711451e+00   3.0072424395551894e-01
   1.1857765703437300e+00   2.9223827604589853e-01
   1.2095403823029172e+00   2.8395784169836430e-01
   1.2335928140106380e+00   2.7587976619994226e-01
   1.2579384369922511e+00   2.6800068911896074e-01
   1.2825818427323628e+00   2.6031709181829721e-01
   1.3075276450790925e+00   2.5282532349013576e-01
   1.3327804828662175e+00   2.4552162567691468e-01
   1.3583450227478024e+00   2.3840215525619579e-01
   1.3842259622532032e+00   2.3146300587938362e-01
   1.4104280330554835e+00   2.2470022786549884e-01
   1.4369560044596341e+00   2.1810984656155338e-01
   1.4638146871022213e+00   2.1168787919047563e-01
   1.4910089368674355e+00   2.0543035021599618e-01
   1.5185436590100034e+00   1.9933330526140627e-01
   1.5464238124886887e+00   1.9339282362571100e-01
   1.5746544144997847e+00   1.8760502944638749e-01
   1.6032405452135503e+00   1.8196610156278414e-01
   1.6321873527020749e+00   1.7647228213820187e-01
   1.6615000580609685e+00   1.7111988410189966e-01
   1.6911839607128694e+00   1.6590529747472202e-01
   1.7212444438948924e+00   1.6082499464381256e-01
   1.7516869803178230e+00   1.5587553465298576e-01
   1.7825171379990887e+00   1.5105356657583582e-01
   1.8137405862576548e+00   1.4635583203863681e-01
   1.8453631018730485e+00   1.4177916695954815e-01
   1.8773905753971067e+00   1.3732050256967543e-01
   1.9098290176212789e+00   1.3297686578016704e-01
   1.9426845661888468e+00   1.2874537895781746e-01
   1.9759634923556735e+00   1.2462325916965075e-01
   2.0096722078897624e+00   1.2060781695469486e-01
   2.0438172721144623e+00   1.1669645467870177e-01
   2.0784053990866505e+00   1.1288666452493841e-01
   2.1134434649159379e+00   1.0917602617141578e-01
   2.1489385152176625e+00   1.0556220420207535e-01
   2.1848977727070000e+00   1.0204294529653934e-01
   2.2213286449284553e+00   9.8616075240092152e-02
   2.2582387321294655e+00   9.5279495792606986e-02
   2.2956358352739663e+00   9.2031181452212868e-02
   2.3335279642061288e+00   8.8869176146600198e-02
   2.3719233459616418e+00   8.5791589882041858e-02
   2.4108304332383717e+00   8.2796595377449225e-02
   2.4502579130252728e+00   7.9882424708117308e-02
   2.4902147154029199e+00   7.7047365981250379e-02
   2.5307100225161059e+00   7.4289760062898544e-02
   2.5717532777334089e+00   7.1607997373600171e-02
   2.6133541949955714e+00   6.9000514767803181e-02
   2.6555227683692548e+00   6.6465792510045391e-02
   2.6982692818093201e+00   6.4002351358911400e-02
   2.7416043191476178e+00   6.1608749767942832e-02
   2.7855387743130988e+00   5.9283581210971929e-02
   2.8300838618022750e+00   5.7025471637769443e-02
   2.8752511274063499e+00   5.4833077064435951e-02
   2.9210524592155345e+00   5.2705081301636120e-02
   2.9675000989079430e+00   5.0640193822555302e-02
   3.0146066533449400e+00   4.8637147771355180e-02
   3.0623851064817447e+00   4.6694698111913638e-02
   3.1108488316162921e+00   4.4811619915740120e-02
   3.1600116039863093e+00   4.2986706787171022e-02
   3.2098876137390326e+00   4.1218769423248508e-02
   3.2604914792846862e+00   3.9506634305077205e-02
   3.3118382610591861e+00   3.7849142516925727e-02
   3.3639434757084752e+00   3.6245148688887292e-02
   3.4168231107211993e+00   3.4693520058533274e-02
   3.4704936395231960e+00   3.3193135646678230e-02
   3.5249720370615920e+00   3.1742885542119424e-02
   3.5802757958932832e+00   3.0341670290013823e-02
   3.6364229428065715e+00   2.8988400378404541e-02
   3.6934320559918548e+00   2.7681995817305290e-02
   3.7513222827911541e+00   2.6421385804685751e-02
   3.8101133580435751e+00   2.5205508473674580e-02
   3.8698256230573596e+00   2.4033310715302524e-02
   3.9304800452264508e+00   2.2903748071142562e-02
   3.9920982383234711e+00   2.1815784690265735e-02
   4.0547024834875431e+00   2.0768393345014510e-02
   4.1183157509397255e+00   1.9760555500200724e-02
   4.1829617224450875e+00   1.8791261430456979e-02
   4.2486648145549308e+00   1.7859510380608460e-02
   4.3154502026483526e+00   1.6964310764085187e-02
   4.3833438458070830e+00   1.6104680394558275e-02
   4.4523725125427598e+00   1.5279646746161189e-02
   4.5225638074104975e+00   1.4488247237842148e-02
   4.5939461985279024e+00   1.3729529537589458e-02
   4.6665490460321060e+00   1.3002551882475994e-02
   4.7404026314937706e+00   1.2306383410679470e-02
   4.8155381883190911e+00   1.1640104501854242e-02
   4.8919879331569947e+00   1.1002807122454480e-02
   4.9697850983412044e+00   1.0393595172837694e-02
   5.0489639653810086e+00   9.8115848332120167e-03
   5.1295598995280276e+00   9.2559049057254587e-03
   5.2116093854290790e+00   8.7256971502338160e-03
   5.2951500638880757e+00   8.2201166115195654e-03
   5.3802207697420821e+00   7.7383319359675762e-03
   5.4668615708687103e+00   7.2795256759329626e-03
   5.5551138083232088e+00   6.8428945802561751e-03
   5.6450201376145879e+00   6.4276498695930986e-03
   5.7366245711103279e+00   6.0330174954266562e-03
   5.8299725215685898e+00   5.6582383818124058e-03
   5.9251108467758913e+00   5.3025686490807454e-03
   6.0220878952760417e+00   4.9652798188721840e-03
   6.1209535531529013e+00   4.6456590000186065e-03
   6.2217592918355988e+00   4.3430090549033025e-03
   6.3245582168700611e+00   4.0566487460355705e-03
   6.4294051176024283e+00   3.7859128626641079e-03
   6.5363565176947658e+00   3.5301523273275947e-03
   6.6454707263903305e+00   3.2887342823040731e-03
   6.7568078904170559e+00   3.0610421559737404e-03
   6.8704300464126122e+00   2.8464757091563112e-03
   6.9864011737195275e+00   2.6444510615243116e-03
   7.1047872473904645e+00   2.4544006982317496e-03
   7.2256562912026840e+00   2.2757734569328388e-03
   7.3490784304671166e+00   2.1080344954009216e-03
   7.4751259443702773e+00   1.9506652399934724e-03
   7.6038733175669586e+00   1.8031633152455898e-03
   7.7353972906859152e+00   1.6650424549127202e-03
   7.8697769093835408e+00   1.5358323948225193e-03
   8.0070935715153002e+00   1.4150787479362112e-03
   8.1474310719574170e+00   1.3023428620612216e-03
   8.2908756445353777e+00   1.1972016606979661e-03
   8.4375160004678911e+00   1.0992474675452280e-03
   8.5874433626452102e+00   1.0080878152286044e-03
   8.7407514949999570e+00   9.2334523885574172e-04
   8.8975367261232154e+00   8.4465705503914930e-04
   9.0578979662037451e+00   7.7167512706226814e-04
   9.2219367162446702e+00   7.0406561689682304e-04
   9.3897570684175129e+00   6.4150872480863016e-04
   9.5614656962741407e+00   5.8369841731520714e-04
   9.7371718334190014e+00   5.3034214428116368e-04
   9.9169872390840865e+00   4.8116054595655900e-04
   1.0101026148908607e+01   4.3588715077904906e-04
   1.0289405209040273e+01   3.9426806477263303e-04
   1.0482243391512240e+01   3.5606165338431141e-04
   1.0679661888636216e+01   3.2103821660490838e-04
   1.0881783983966555e+01   2.8897965822187444e-04
   1.1088734897149443e+01   2.5967915005008766e-04
   1.1300641599759430e+01   2.3294079198172993e-04
   1.1517632598961185e+01   2.0857926868831806e-04
   1.1739837685598877e+01   1.8641950379707421e-04
   1.1967387643029880e+01   1.6629631235021429e-04
   1.2200413912765173e+01   1.4805405233956283e-04
   1.2439048212679285e+01   1.3154627609031911e-04
   1.2683422103291267e+01   1.1663538224703413e-04
   1.2933666497313558e+01   1.0319226909200258e-04
   1.3189911107412479e+01   9.1095989901581245e-05
   1.3452283826835641e+01   8.0233411019501639e-05
   1.3720910037338335e+01   7.0498873298285779e-05
   1.3995911838594690e+01   6.1793857530518596e-05
   1.4277407193121062e+01   5.4026654461151912e-05
   1.4565508980571950e+01   4.7112039940371051e-05
   1.4860323955219590e+01   4.0970955743991513e-05
   1.5161951600394735e+01   3.5530196555009804e-05
   1.5470482873782560e+01   3.0722103565970946e-05
   1.5785998837636082e+01   2.6484265127346617e-05
   1.6108569168327499e+01   2.2759224832305277e-05
   1.6438250540110719e+01   1.9494197393194089e-05
   1.6775084878662707e+01   1.6640792629896790e-05
   1.7119097480809188e+01   1.4154747855085771e-05
   1.7470294997978616e+01   1.1995668906362589e-05
   1.7828663282267708e+01   1.0126780040509261e-05
   1.8194165095704864e+01   8.5146828706335610e-06
   1.8566737685262879e+01   7.1291244930147865e-06
   1.8946290228562006e+01   5.9427749170190985e-06
   1.9332701157919860e+01   4.9310138786641319e-06
   1.9725815373590500e+01   4.0717270863556053e-06
   2.0125441360593808e+01   3.3451119160806528e-06
   2.0531348227606070e+01   2.7334925430070637e-06
   2.0943262690826252e+01   2.2211444670832064e-06
   2.1360866030686989e+01   1.7941283619305993e-06
   2.1783791054579023e+01   1.4401331491447457e-06
   2.2211619104485340e+01   1.1483281741300342e-06
   2.2643877154388811e+01   9.0922433485666772e-07
   2.3080035048556084e+01   7.1454399149723790e-07
   2.3519502938054650e+01   5.5709946282920607e-07
   2.3961628979108280e+01   4.3067989462846115e-07
   2.4405697362811349e+01   3.2994626606960008e-07
   2.4850926751209869e+01   2.5033428243235305e-07
   2.5296469199404910e+01   1.8796488622510815e-07
   2.5741409646988274e+01   1.3956210420708690e-07
   2.6184766064295221e+01   1.0237793474719140e-07
   2.6625490339431522e+01   7.4123968521917150e-08
   2.7062469990299604e+01   5.2909425745378062e-08
   2.7494530781661489e+01   3.7185284954833146e-08
   2.7920440320150689e+01   2.5694171854737754e-08
   2.8338912689913190e+01   1.7425671856627618e-08
   2.8748614177826770e+01   1.1576726742207004e-08
   2.9148170120037761e+01   7.5167743202353371e-09
   2.9536172880696867e+01   4.7572900376130711e-09
   2.9911190949578845e+01   2.9253912313279416e-09
   3.0271779117920083e+01   1.7411680570534436e-09
   3.0616489661990475e+01   9.9841008549811879e-10
   3.0943884432251966e+01   5.4840409955402563e-10
   3.1252547713538913e+01   2.8648673197563773e-10
   3.1541099689560067e+01   1.4104523094154717e-10
   3.1808210314603052e+01   6.4670804406721160e-11
   3.2052613367903035e+01   2.7181648298669960e-11
   3.2273120443286921e+01   1.0246883826528197e-11
   3.2468634609692380e+01   3.3581933456653952e-12
   3.2638163468344253e+01   9.1293492309377363e-13
   3.2780831330665301e+01   1.9092357237990173e-13
   3.2895890248187349e+01   2.6895868246539455e-14
   3.2982729642043573e+01   1.9498515464582635e-15
   3.3040884305003864e+01   3.6279202969075476e-17
   3.3070040582812666e+01   6.8889045722546864e-21


==> DfssOAFP_del1.txt <==
   7.1254059214674974e-03   1.0000000000000000e+00
   2.1376913107269430e-02   9.9965322895395436e-01
   3.5630860701965195e-02   9.9896019441006745e-01
   4.9889177878305921e-02   9.9792190953815807e-01
   6.4153607694750467e-02   9.9653988928973003e-01
   7.8425882909721800e-02   9.9481614467105717e-01
   9.2707740873566299e-02   9.9275317516850847e-01
   1.0700091906883490e-01   9.9035395937781501e-01
   1.2130715530030811e-01   9.8762194390094504e-01
   1.3562818669127949e-01   9.8456103058563360e-01
   1.4996574969320270e-01   9.8117556219324309e-01
   1.6432157973171280e-01   9.7747030659044842e-01
   1.7869741119008911e-01   9.7345043956918598e-01
   1.9309497724400398e-01   9.6912152640720461e-01
   2.0751600984790897e-01   9.6448950228848618e-01
   2.2196223965515990e-01   9.5956065170857952e-01
   2.3643539602327909e-01   9.5434158699454763e-01
   2.5093720699109806e-01   9.4883922607273952e-01
   2.6546939931307562e-01   9.4306076961990926e-01
   2.8003369848567206e-01   9.3701367773435973e-01
   2.9463182881802263e-01   9.3070564626376318e-01
   3.0926551350655079e-01   9.2414458292518564e-01
   3.2393647474770426e-01   9.1733858335057594e-01
   3.3864643386231363e-01   9.1029590718769438e-01
   3.5339711145514024e-01   9.0302495438218500e-01
   3.6819022759137199e-01   8.9553424176128349e-01
   3.8302750200705105e-01   8.8783238003360532e-01
   3.9791065434033146e-01   8.7992805131266338e-01
   4.1284140439627282e-01   8.7182998726428518e-01
   4.2782147243540231e-01   8.6354694797004095e-01
   4.4285257949583362e-01   8.5508770159027581e-01
   4.5793644774140446e-01   8.4646100490140919e-01
   4.7307480084355957e-01   8.3767558477299120e-01
   4.8826936439097018e-01   8.2874012064060676e-01
   5.0352186633310425e-01   8.1966322802128389e-01
   5.1883403745279233e-01   8.1045344310858913e-01
   5.3420761187287913e-01   8.0111920847525919e-01
   5.4964432759274173e-01   7.9166885990203428e-01
   5.6514592705888667e-01   7.8211061434247775e-01
   5.8071415776593183e-01   7.7245255902499510e-01
   5.9635077289149374e-01   7.6270264168510582e-01
   6.1205753196166757e-01   7.5286866191333424e-01
   6.2783620155005071e-01   7.4295826359690953e-01
   6.4368855600727770e-01   7.3297892842684831e-01
   6.5961637822356456e-01   7.2293797043595442e-01
   6.7562146042142279e-01   7.1284253152789356e-01
   6.9170560498067957e-01   7.0269957795270033e-01
   7.0787062529311817e-01   6.9251589767999111e-01
   7.2411834664856900e-01   6.8229809861767732e-01
   7.4045060714988331e-01   6.7205260762115937e-01
   7.5686925865839794e-01   6.6178567023582358e-01
   7.7337616776741347e-01   6.5150335111408997e-01
   7.8997321680511379e-01   6.4121153504733308e-01
   8.0666230486453983e-01   6.3091592855259371e-01
   8.2344534886191301e-01   6.2062206195418324e-01
   8.4032428462103104e-01   6.1033529190093350e-01
   8.5730106798490491e-01   6.0006080426098674e-01
   8.7437767595249227e-01   5.8980361733757503e-01
   8.9155610784162720e-01   5.7956858535118638e-01
   9.0883838647611748e-01   5.6936040213578565e-01
   9.2622655939807952e-01   5.5918360499934028e-01
   9.4372270010361892e-01   5.4904257870172279e-01
   9.6132890930292914e-01   5.3894155950608558e-01
   9.7904731620306007e-01   5.2888463926300233e-01
   9.9688007981444338e-01   5.1887576948997371e-01
   1.0148293902796115e+00   5.0891876541228775e-01
   1.0328974702252303e+00   4.9901730993466581e-01
   1.0510865761360448e+00   4.8917495751654294e-01
   1.0693989997519726e+00   4.7939513792727684e-01
   1.0878370694870521e+00   4.6968115986090098e-01
   1.1064031518716291e+00   4.6003621439333769e-01
   1.1250996530166524e+00   4.5046337826813271e-01
   1.1439290201015806e+00   4.4096561699981862e-01
   1.1628937428849468e+00   4.3154578778689029e-01
   1.1819963552391384e+00   4.2220664222911292e-01
   1.2012394367087846e+00   4.1295082884641460e-01
   1.2206256140943013e+00   4.0378089539898943e-01
   1.2401575630601553e+00   3.9469929101040474e-01
   1.2598380097696862e+00   3.8570836809747433e-01
   1.2796697325460720e+00   3.7681038411243722e-01
   1.2996555635614659e+00   3.6800750310456232e-01
   1.3197983905541122e+00   3.5930179710966387e-01
   1.3401011585755327e+00   3.5069524737721164e-01
   1.3605668717678496e+00   3.4218974544571207e-01
   1.3811985951733803e+00   3.3378709407784729e-01
   1.4019994565767813e+00   3.2548900806751030e-01
   1.4229726483820688e+00   3.1729711493135287e-01
   1.4441214295248261e+00   3.0921295549777750e-01
   1.4654491274221388e+00   3.0123798440649285e-01
   1.4869591399607316e+00   2.9337357053180008e-01
   1.5086549375259102e+00   2.8562099734268648e-01
   1.5305400650719641e+00   2.7798146321263428e-01
   1.5526181442367741e+00   2.7045608169174484e-01
   1.5748928755013345e+00   2.6304588175341503e-01
   1.5973680403971466e+00   2.5575180802733866e-01
   1.6200475037622633e+00   2.4857472103008085e-01
   1.6429352160490258e+00   2.4151539740390071e-01
   1.6660352156844740e+00   2.3457453017385646e-01
   1.6893516314864558e+00   2.2775272903257060e-01
   1.7128886851366465e+00   2.2105052066132774e-01
   1.7366506937135437e+00   2.1446834909546331e-01
   1.7606420722867149e+00   2.0800657614126764e-01
   1.7848673365754633e+00   2.0166548185088826e-01
   1.8093311056733614e+00   1.9544526506098087e-01
   1.8340381048418448e+00   1.8934604400011096e-01
   1.8589931683743111e+00   1.8336785696920085e-01
   1.8842012425341366e+00   1.7751066309859109e-01
   1.9096673885680526e+00   1.7177434318460810e-01
   1.9353967857983820e+00   1.6615870060785259e-01
   1.9613947347955576e+00   1.6066346233478629e-01
   1.9876666606345945e+00   1.5528828000357831e-01
   2.0142181162369655e+00   1.5003273109458537e-01
   2.0410547858014789e+00   1.4489632018529144e-01
   2.0681824883257440e+00   1.3987848028900748e-01
   2.0956071812218657e+00   1.3497857427614587e-01
   2.1233349640278889e+00   1.3019589637643256e-01
   2.1513720822186388e+00   1.2552967375999891e-01
   2.1797249311175584e+00   1.2097906819490754e-01
   2.2084000599130720e+00   1.1654317777832340e-01
   2.2374041757810939e+00   1.1222103873821211e-01
   2.2667441481171449e+00   1.0801162730217073e-01
   2.2964270128795601e+00   1.0391386162973880e-01
   2.3264599770472825e+00   9.9926603804311842e-02
   2.3568504231935643e+00   9.6048661880592842e-02
   2.3876059141788453e+00   9.2278791983343531e-02
   2.4187341979640684e+00   8.8615700453067797e-02
   2.4502432125474969e+00   8.5058046034142520e-02
   2.4821410910259800e+00   8.1604442100824723e-02
   2.5144361667836255e+00   7.8253458916503718e-02
   2.5471369788083358e+00   7.5003625921521239e-02
   2.5802522771389009e+00   7.1853434044863745e-02
   2.6137910284427890e+00   6.8801338035029733e-02
   2.6477624217266937e+00   6.5845758805390300e-02
   2.6821758741796358e+00   6.2985085789396100e-02
   2.7170410371499698e+00   6.0217679301030856e-02
   2.7523678022555367e+00   5.7541872895977682e-02
   2.7881663076275567e+00   5.4955975729038778e-02
   2.8244469442866129e+00   5.2458274903438150e-02
   2.8612203626505379e+00   5.0047037807738809e-02
   2.8984974791714948e+00   4.7720514436213245e-02
   2.9362894831008455e+00   4.5476939688627614e-02
   2.9746078433779610e+00   4.3314535645525308e-02
   3.0134643156402312e+00   4.1231513815232816e-02
   3.0528709493486819e+00   3.9226077348950762e-02
   3.0928400950250245e+00   3.7296423220441563e-02
   3.1333844115925067e+00   3.5440744366979082e-02
   3.1745168738144272e+00   3.3657231788381696e-02
   3.2162507798204301e+00   3.1944076601115187e-02
   3.2585997587119002e+00   3.0299472044615930e-02
   3.3015777782339049e+00   2.8721615437154759e-02
   3.3451991525020799e+00   2.7208710078735904e-02
   3.3894785497685826e+00   2.5758967098697801e-02
   3.4344310002118816e+00   2.4370607245861441e-02
   3.4800719037308268e+00   2.3041862619249905e-02
   3.5264170377232662e+00   2.1770978337581848e-02
   3.5734825648251567e+00   2.0556214145923717e-02
   3.6212850405855064e+00   1.9395845958064033e-02
   3.6698414210473045e+00   1.8288167333355140e-02
   3.7191690702040394e+00   1.7231490886945762e-02
   3.7692857672954045e+00   1.6224149632504653e-02
   3.8202097139048394e+00   1.5264498256712512e-02
   3.8719595408146641e+00   1.4350914324968189e-02
   3.9245543145733337e+00   1.3481799417925622e-02
   3.9780135437217323e+00   1.2655580198639538e-02
   4.0323571846231383e+00   1.1870709410256699e-02
   4.0876056468334303e+00   1.1125666804341613e-02
   4.1437797979449451e+00   1.0418960000072076e-02
   4.2009009678283267e+00   9.7491252746792854e-03
   4.2589909521927920e+00   9.1147282856407653e-03
   4.3180720153749963e+00   8.5143647252603361e-03
   4.3781668922617820e+00   7.9466609083898767e-03
   4.4392987892410218e+00   7.4102742941603841e-03
   4.5014913840681263e+00   6.9038939426979374e-03
   4.5647688245242062e+00   6.4262409079008254e-03
   4.6291557257333542e+00   5.9760685674512337e-03
   4.6946771659938147e+00   5.5521628913244052e-03
   4.7613586809685113e+00   5.1533426501454782e-03
   4.8292262560649002e+00   4.7784595648245652e-03
   4.8983063168249368e+00   4.4263983989778835e-03
   4.9686257171278578e+00   4.0960769957154178e-03
   5.0402117249983194e+00   3.7864462604432448e-03
   5.1130920057924856e+00   3.4964900913933513e-03
   5.1872946025232078e+00   3.2252252596527450e-03
   5.2628479130643040e+00   2.9717012405190181e-03
   5.3397806639598775e+00   2.7349999980605163e-03
   5.4181218805435982e+00   2.5142357248046665e-03
   5.4979008530564561e+00   2.3085545385200406e-03
   5.5791470984292095e+00   2.1171341380935558e-03
   5.6618903173793287e+00   1.9391834205361356e-03
   5.7461603464476605e+00   1.7739420611764770e-03
   5.8319871045842291e+00   1.6206800591238905e-03
   5.9194005338668871e+00   1.4786972500977753e-03
   6.0084305339209623e+00   1.3473227887321520e-03
   6.0991068895829610e+00   1.2259146024700138e-03
   6.1914591913363051e+00   1.1138588191631489e-03
   6.2855167480239515e+00   1.0105691704891829e-03
   6.3813084913290732e+00   9.1548637328873464e-04
   6.4788628714953820e+00   8.2807749091176565e-04
   6.5782077437481723e+00   7.4783527664387390e-04
   6.6793702448623824e+00   6.7427750126022325e-04
   6.7823766593191577e+00   6.0694626672741123e-04
   6.8872522744843305e+00   5.4540730804180965e-04
   6.9940212242456798e+00   4.8924928515709279e-04
   7.1027063205472913e+00   4.3808306691388304e-04
   7.2133288722742828e+00   3.9154100884089939e-04
   7.3259084909553227e+00   3.4927622664987192e-04
   7.4404628827800945e+00   3.1096186719603087e-04
   7.5570076264592547e+00   2.7629037862226890e-04
   7.6755559365055461e+00   2.4497278134850384e-04
   7.7961184115627766e+00   2.1673794150834670e-04
   7.9187027674865513e+00   1.9133184837330681e-04
   8.0433135549552297e+00   1.6851689724048551e-04
   8.1699518614931375e+00   1.4807117919338151e-04
   8.2986149978954522e+00   1.2978777907719454e-04
   8.4292961691823596e+00   1.1347408296010616e-04
   8.5619841303524229e+00   9.8951096280681746e-05
   8.6966628273823723e+00   8.6052773808969858e-05
   8.8333110241052442e+00   7.4625362475295599e-05
   8.9719019158191422e+00   6.4526758046404062e-05
   9.1124027307077426e+00   5.5625876553676604e-05
   9.2547743204215269e+00   4.7802041302893188e-05
   9.3989707414460550e+00   4.0944386219591457e-05
   9.5449388291968482e+00   3.4951276208753777e-05
   9.6926177671069738e+00   2.9729745132509110e-05
   9.8419386533327806e+00   2.5194951934965942e-05
   9.9928240680713980e+00   2.1269655369434197e-05
   1.0145187644885226e+01   1.7883707710287378e-05
   1.0298933649829634e+01   1.4973567759810050e-05
   1.0453956572610720e+01   1.2481833389707667e-05
   1.0610140734421162e+01   1.0356793787736936e-05
   1.0767359917540805e+01   8.5520015123063091e-06
   1.0925477022208316e+01   7.0258643920660215e-06
   1.1084343756689409e+01   5.7412572436202666e-06
   1.1243800366852682e+01   4.6651533187058471e-06
   1.1403675411928266e+01   3.7682753326327356e-06
   1.1563785593432787e+01   3.0247658686232126e-06
   1.1723935644506636e+01   2.4118768980385447e-06
   1.1883918287089644e+01   1.9096781044789691e-06
   1.2043514264465170e+01   1.5007836504972222e-06
   1.2202492456694326e+01   1.1700969792834204e-06
   1.2360610086347126e+01   9.0457320026552764e-07
   1.2517613021673194e+01   6.9299856720981627e-07
   1.2673236183958211e+01   5.2578652018615161e-07
   1.2827204065232248e+01   3.9478972875494487e-07
   1.2979231361756673e+01   2.9312754300120354e-07
   1.3129023727772720e+01   2.1502823164203692e-07
   1.3276278652872675e+01   1.5568536241308756e-07
   1.3420686465018807e+01   1.1112765933493137e-07
   1.3561931459721642e+01   7.8101654300474266e-08
   1.3699693154172808e+01   5.3966436728770910e-08
   1.3833647663255761e+01   3.6599794810643536e-08
   1.3963469192322092e+01   2.4315035129279165e-08
   1.4088831639478002e+01   1.5787764169072504e-08
   1.4209410297892116e+01   9.9919154145160045e-09
   1.4324883646369591e+01   6.1443093666155824e-09
   1.4434935214179838e+01   3.6570408385863049e-09
   1.4539255503944471e+01   2.0969983003837803e-09
   1.4637543954335477e+01   1.1518337819220013e-09
   1.4729510922476861e+01   6.0171887159547909e-10
   1.4814879664341305e+01   2.9624260998338194e-10
   1.4893388290155823e+01   1.3583052584820565e-10
   1.4964791670923159e+01   5.7090639519641026e-11
   1.5028863271692309e+01   2.1521915974778702e-11
   1.5085396887199627e+01   7.0533399456876085e-12
   1.5134208255986053e+01   1.9174715979894487e-12
   1.5175136530090899e+01   4.0100396880922114e-13
   1.5208045578921674e+01   5.6490404914336229e-14
   1.5232825107892070e+01   4.0953466299212744e-15
   1.5249391574868833e+01   7.6198576186740180e-17
   1.5257688890328936e+01   1.4469025693303659e-20


==> DfssOAFP_del10.txt <==
   7.1254110592861427e-03   1.0000000000000000e+00
   2.1376729967787982e-02   9.9972672559004938e-01
   3.5629818691141978e-02   9.9918040348502402e-01
   4.9886095905129157e-02   9.9836148671182168e-01
   6.4146834617524753e-02   9.9727065380540192e-01
   7.8413301097099083e-02   9.9590880760719946e-01
   9.2686766994817427e-02   9.9427707367109619e-01
   1.0696850621753419e-01   9.9237679828379777e-01
   1.2125979546089403e-01   9.9020954610805156e-01
   1.3556191379928387e-01   9.8777709745868925e-01
   1.4987614306915659e-01   9.8508144522291041e-01
   1.6420376796194133e-01   9.8212479143757736e-01
   1.7854607637687797e-01   9.7890954353754700e-01
   1.9290435965148128e-01   9.7543831029018546e-01
   2.0727991290455555e-01   9.7171389743223335e-01
   2.2167403532061133e-01   9.6773930302607192e-01
   2.3608803049342264e-01   9.6351771255317709e-01
   2.5052320673990264e-01   9.5905249376318957e-01
   2.6498087745006865e-01   9.5434719129748180e-01
   2.7946236142214470e-01   9.4940552110646037e-01
   2.9396898322261034e-01   9.4423136468003444e-01
   3.0850207353972103e-01   9.3882876311075725e-01
   3.2306296955616420e-01   9.3320191100908545e-01
   3.3765301532028053e-01   9.2735515029000692e-01
   3.5227356213322947e-01   9.2129296385000237e-01
   3.6692596893803875e-01   9.1501996915286876e-01
   3.8161160272281619e-01   9.0854091174243157e-01
   3.9633183892813928e-01   9.0186065869955079e-01
   4.1108806186761127e-01   8.9498419206013435e-01
   4.2588166515425996e-01   8.8791660221010660e-01
   4.4071405213956899e-01   8.8066308127243953e-01
   4.5558663635963043e-01   8.7322891650047796e-01
   4.7050084199367137e-01   8.6561948369086794e-01
   4.8545810433071457e-01   8.5784024062842612e-01
   5.0045987024853811e-01   8.4989672057434584e-01
   5.1550759870161145e-01   8.4179452580811842e-01
   5.3060276122137229e-01   8.3353932123260244e-01
   5.4574684242619542e-01   8.2513682805066557e-01
   5.6094134054384182e-01   8.1659281752092083e-01
   5.7618776794423088e-01   8.0791310479911327e-01
   5.9148765168489525e-01   7.9910354287086183e-01
   6.0684253406734390e-01   7.9017001658059194e-01
   6.2225397320636944e-01   7.8111843676071757e-01
   6.3772354361081440e-01   7.7195473446438356e-01
   6.5325283677760315e-01   7.6268485530437835e-01
   6.6884346179776677e-01   7.5331475390023506e-01
   6.8449704597610994e-01   7.4385038843492968e-01
   7.0021523546342623e-01   7.3429771532212540e-01
   7.1599969590276114e-01   7.2466268398445222e-01
   7.3185211308881548e-01   7.1495123174293729e-01
   7.4777419364185871e-01   7.0516927881740643e-01
   7.6376766569540055e-01   6.9532272343740364e-01
   7.7983427959890916e-01   6.8541743706300540e-01
   7.9597580863494266e-01   6.7545925971475196e-01
   8.1219404975191822e-01   6.6545399541184613e-01
   8.2849082431202159e-01   6.5540740771772477e-01
   8.4486797885541831e-01   6.4532521539211907e-01
   8.6132738588037583e-01   6.3521308814876765e-01
   8.7787094464043935e-01   6.2507664251802930e-01
   8.9450058195836513e-01   6.1492143781375175e-01
   9.1121825305793103e-01   6.0475297220389612e-01
   9.2802594241342662e-01   5.9457667888457510e-01
   9.4492566461793914e-01   5.8439792235733479e-01
   9.6191946527032213e-01   5.7422199480970737e-01
   9.7900942188196038e-01   5.6405411259924854e-01
   9.9619764480331330e-01   5.5389941284147237e-01
   1.0134862781713603e+00   5.4376295010230946e-01
   1.0308775008779894e+00   5.3364969319587763e-01
   1.0483735275605153e+00   5.2356452208857718e-01
   1.0659766096143901e+00   5.1351222491066562e-01
   1.0836890362293699e+00   5.0349749507665109e-01
   1.1015131354492436e+00   4.9352492851597646e-01
   1.1194512752564147e+00   4.8359902101560187e-01
   1.1375058646815384e+00   4.7372416567619580e-01
   1.1556793549395328e+00   4.6390465048373963e-01
   1.1739742405922260e+00   4.5414465599841219e-01
   1.1923930607389914e+00   4.4444825316266051e-01
   1.2109384002357277e+00   4.3481940123039559e-01
   1.2296128909435733e+00   4.2526194581923576e-01
   1.2484192130077623e+00   4.1577961708769895e-01
   1.2673600961680740e+00   4.0637602803920725e-01
   1.2864383211013268e+00   3.9705467295467473e-01
   1.3056567207974659e+00   3.8781892595538392e-01
   1.3250181819697227e+00   3.7867203969772451e-01
   1.3445256465004225e+00   3.6961714420124564e-01
   1.3641821129230760e+00   3.6065724581132619e-01
   1.3839906379423028e+00   3.5179522629760046e-01
   1.4039543379922854e+00   3.4303384208909293e-01
   1.4240763908354066e+00   3.3437572364682810e-01
   1.4443600372018222e+00   3.2582337497447578e-01
   1.4648085824716714e+00   3.1737917326736842e-01
   1.4854253984006691e+00   3.0904536870001514e-01
   1.5062139248910071e+00   3.0082408435199243e-01
   1.5271776718082011e+00   2.9271731627186415e-01
   1.5483202208459408e+00   2.8472693367853635e-01
   1.5696452274396921e+00   2.7685467929920538e-01
   1.5911564227310298e+00   2.6910216984282309e-01
   1.6128576155836671e+00   2.6147089660774331e-01
   1.6347526946531010e+00   2.5396222622198072e-01
   1.6568456305109358e+00   2.4657740151426616e-01
   1.6791404778258534e+00   2.3931754251384621e-01
   1.7016413776023838e+00   2.3218364757674206e-01
   1.7243525594794227e+00   2.2517659463595488e-01
   1.7472783440897364e+00   2.1829714257288865e-01
   1.7704231454824777e+00   2.1154593270704014e-01
   1.7937914736099370e+00   2.0492349040081312e-01
   1.8173879368806014e+00   1.9843022677610614e-01
   1.8412172447798243e+00   1.9206644053914937e-01
   1.8652842105601668e+00   1.8583231990988036e-01
   1.8895937540027559e+00   1.7972794465198955e-01
   1.9141509042517080e+00   1.7375328819961131e-01
   1.9389608027229965e+00   1.6790821987648877e-01
   1.9640287060898887e+00   1.6219250720331638e-01
   1.9893599893461176e+00   1.5660581828883835e-01
   2.0149601489491511e+00   1.5114772430017351e-01
   2.0408348060445398e+00   1.4581770200774466e-01
   2.0669897097736523e+00   1.4061513640010165e-01
   2.0934307406658923e+00   1.3553932336385305e-01
   2.1201639141174522e+00   1.3058947242386895e-01
   2.1471953839576723e+00   1.2576470953885621e-01
   2.1745314461050662e+00   1.2106407994737778e-01
   2.2021785423138112e+00   1.1648655105935950e-01
   2.2301432640126921e+00   1.1203101538810741e-01
   2.2584323562371416e+00   1.0769629351786271e-01
   2.2870527216561172e+00   1.0348113710191768e-01
   2.3160114246943331e+00   9.9384231886341753e-02
   2.3453156957512102e+00   9.5404200754386562e-02
   2.3749729355168481e+00   9.1539606786677802e-02
   2.4049907193860198e+00   8.7788956332349496e-02
   2.4353768019701989e+00   8.4150702086328188e-02
   2.4661391217081010e+00   8.0623246168040910e-02
   2.4972858055742346e+00   7.7204943196892709e-02
   2.5288251738856791e+00   7.3894103359939706e-02
   2.5607657452056980e+00   7.0688995467273752e-02
   2.5931162413439126e+00   6.7587849990728255e-02
   2.6258855924509552e+00   6.4588862081621401e-02
   2.6590829422063429e+00   6.1690194563359391e-02
   2.6927176530968735e+00   5.8889980894839926e-02
   2.7267993117831093e+00   5.6186328100719336e-02
   2.7613377345502146e+00   5.3577319664732129e-02
   2.7963429728395792e+00   5.1061018382387247e-02
   2.8318253188561373e+00   4.8635469169500414e-02
   2.8677953112464598e+00   4.6298701823167025e-02
   2.9042637408408822e+00   4.4048733731923660e-02
   2.9412416564530206e+00   4.1883572531998377e-02
   2.9787403707281928e+00   3.9801218706702862e-02
   3.0167714660318770e+00   3.7799668126174843e-02
   3.0553468003675222e+00   3.5876914524840507e-02
   3.0944785133125254e+00   3.4030951914126174e-02
   3.1341790319588516e+00   3.2259776928112091e-02
   3.1744610768443087e+00   3.0561391099988070e-02
   3.2153376678576984e+00   2.8933803067334247e-02
   3.2568221301006095e+00   2.7375030704419590e-02
   3.2989280996850381e+00   2.5883103179877621e-02
   3.3416695294458858e+00   2.4456062938286498e-02
   3.3850606945429327e+00   2.3091967604350085e-02
   3.4291161979265468e+00   2.1788891808541853e-02
   3.4738509756367502e+00   2.0544928933242224e-02
   3.5192803019041885e+00   1.9358192778564525e-02
   3.5654197940167345e+00   1.8226819147227909e-02
   3.6122854169136391e+00   1.7148967348000442e-02
   3.6598934874641431e+00   1.6122821617392227e-02
   3.7082606783847627e+00   1.5146592459438802e-02
   3.7574040217441382e+00   1.4218517903568078e-02
   3.8073409120010382e+00   1.3336864680696218e-02
   3.8580891085148461e+00   1.2499929317845894e-02
   3.9096667374642071e+00   1.1706039151724894e-02
   3.9620922931024491e+00   1.0953553261843328e-02
   4.0153846382738987e+00   1.0240863323884202e-02
   4.0695630041073425e+00   9.5663943841736120e-03
   4.1246469887978154e+00   8.9286055562250218e-03
   4.1806565553788682e+00   8.3259906404536971e-03
   4.2376120283815197e+00   7.7570786682763064e-03
   4.2955340892665932e+00   7.2204343719224889e-03
   4.3544437705095742e+00   6.7146585813942054e-03
   4.4143624482069796e+00   6.2383885501100236e-03
   4.4753118330648913e+00   5.7902982108701713e-03
   4.5373139596187277e+00   5.3690983638694087e-03
   4.6003911735241410e+00   4.9735367985717233e-03
   4.6645661167464283e+00   4.6023983513422987e-03
   4.7298617104655838e+00   4.2545049008072423e-03
   4.7963011355006184e+00   3.9287153029823859e-03
   4.8639078100455269e+00   3.6239252682762086e-03
   4.9327053644950443e+00   3.3390671825307429e-03
   5.0027176131263502e+00   3.0731098743176227e-03
   5.0739685223874256e+00   2.8250583307528137e-03
   5.1464821755309096e+00   2.5939533641357311e-03
   5.2202827333160471e+00   2.3788712317532427e-03
   5.2953943904889709e+00   2.1789232112192922e-03
   5.3718413277356900e+00   1.9932551337446167e-03
   5.4496476587901626e+00   1.8210468777492012e-03
   5.5288373723634860e+00   1.6615118252429500e-03
   5.6094342685505056e+00   1.5138962834066133e-03
   5.6914618893539579e+00   1.3774788738066758e-03
   5.7749434429588247e+00   1.2515698916736638e-03
   5.8599017213753513e+00   1.1355106376639628e-03
   5.9463590110646303e+00   1.0286727245106180e-03
   6.0343369961502198e+00   9.3045736094868184e-04
   6.1238566538183328e+00   8.4029461527599877e-04
   6.2149381415040033e+00   7.5764266088067266e-04
   6.3076006754659515e+00   6.8198700603222116e-04
   6.4018624003538660e+00   6.1283971019458782e-04
   6.4977402493857062e+00   5.4973858907608004e-04
   6.5952497947624309e+00   4.9224641058400441e-04
   6.6944050879715702e+00   4.3995008380052976e-04
   6.7952184896530987e+00   3.9245984304127042e-04
   6.8977004887374198e+00   3.4940842899954043e-04
   7.0018595106019452e+00   3.1045026891722604e-04
   7.1077017140457217e+00   2.7526065765820458e-04
   7.2152307769349466e+00   2.4353494149218573e-04
   7.3244476704452870e+00   2.1498770632620134e-04
   7.4353504219002104e+00   1.8935197204776128e-04
   7.5479338663015740e+00   1.6637839456831133e-04
   7.6621893867444140e+00   1.4583447707821112e-04
   7.7781046440319948e+00   1.2750379194526737e-04
   7.8956632959299089e+00   1.1118521460815032e-04
   8.0148447066493453e+00   9.6692170734015239e-05
   8.1356236473037011e+00   8.3851897826574080e-05
   8.2579699882633779e+00   7.2504722386993576e-05
   8.3818483845194596e+00   6.2503353645511632e-05
   8.5072179553778113e+00   5.3712194796871982e-05
   8.6340319600236271e+00   4.6006672587729394e-05
   8.7622374707359096e+00   3.9272586019378388e-05
   8.8917750457797524e+00   3.3405474844699622e-05
   9.0225784042707602e+00   2.8310008454312942e-05
   9.1545741055758878e+00   2.3899395663844051e-05
   9.2876812361046888e+00   2.0094815832102969e-05
   9.4218111066280006e+00   1.6824871659114639e-05
   9.5568669635587220e+00   1.4025063933487824e-05
   9.6927437179168177e+00   1.1637288420791835e-05
   9.8293276959901110e+00   9.6093550086119416e-06
   9.9664964159715588e+00   7.8945291499603763e-06
   1.0104118395117593e+01   6.4510955749147128e-06
   1.0242052992196561e+01   5.2419441709127988e-06
   1.0380150290207041e+01   4.2341778652103349e-06
   1.0518251024496008e+01   3.3987422787725356e-06
   1.0656186561527383e+01   2.7100768594602575e-06
   1.0793778933596673e+01   2.1457871439331359e-06
   1.0930840934775459e+01   1.6863377423543018e-06
   1.1067176283269632e+01   1.3147655878613416e-06
   1.1202579855193333e+01   1.0164129439849896e-06
   1.1336837994471678e+01   7.7867961784567253e-07
   1.1469728903195767e+01   5.9079378513563891e-07
   1.1601023116239052e+01   4.4360079468097468e-07
   1.1730484063315364e+01   3.2936928584627781e-07
   1.1857868720892903e+01   2.4161392125777006e-07
   1.1982928355492552e+01   1.7493401032957989e-07
   1.2105409358876024e+01   1.2486727592584809e-07
   1.2225054174489465e+01   8.7757997209550855e-08
   1.2341602313268709e+01   6.0638746339960508e-08
   1.2454791455556110e+01   4.1124925196986047e-08
   1.2564358634431054e+01   2.7321300734813377e-08
   1.2670041494257436e+01   1.7739733893052224e-08
   1.2771579616707619e+01   1.1227297205430302e-08
   1.2868715904982073e+01   6.9039803200183479e-09
   1.2961198015432954e+01   4.1091905489471191e-09
   1.3048779824358610e+01   2.3562672601781416e-09
   1.3131222916404159e+01   1.2942443630084458e-09
   1.3208298079822669e+01   6.7611427091395212e-10
   1.3279786792860676e+01   3.3286949390746955e-10
   1.3345482684768767e+01   1.5262435879434770e-10
   1.3405192954439443e+01   6.4149219738587696e-11
   1.3458739729467736e+01   2.4182845536114963e-11
   1.3505961348536133e+01   7.9254017449079282e-12
   1.3546713550466043e+01   2.1545442110454649e-12
   1.3580870554050239e+01   4.5058335180040455e-13
   1.3608326013887289e+01   6.3474773245881039e-14
   1.3628993838866773e+01   4.6016876510574480e-15
   1.3642808861672206e+01   8.5619626066529755e-17
   1.3649727349657498e+01   1.6257949051064401e-20


==> DfssOAFP_del1000.txt <==
   7.1254117030678946e-03   1.0000000000000000e+00
   2.1376707020304583e-02   9.9973593503889380e-01
   3.5629688135132433e-02   9.9920799664191751e-01
   4.9885709794477040e-02   9.9841656764761921e-01
   6.4145986191735477e-02   9.9736222178431966e-01
   7.8411725291895051e-02   9.9604572303556960e-01
   9.2684140623320921e-02   9.9446802479552199e-01
   1.0696444833563684e-01   9.9263026881544614e-01
   1.2125386779209518e-01   9.9053378394290348e-01
   1.3555362124960990e-01   9.8818008465540541e-01
   1.4986493430376477e-01   9.8557086939067751e-01
   1.6418903605159132e-01   9.8270801867592195e-01
   1.7852715950353892e-01   9.7959359305878801e-01
   1.9288054187522530e-01   9.7622983084300485e-01
   2.0725042498566990e-01   9.7261914563193408e-01
   2.2163805559661517e-01   9.6876412368355602e-01
   2.3604468580644461e-01   9.6466752108065890e-01
   2.5047157341286524e-01   9.6033226072026778e-01
   2.6491998230767994e-01   9.5576142912658646e-01
   2.7939118285441922e-01   9.5095827309197112e-01
   2.9388645228711102e-01   9.4592619615067819e-01
   3.0840707509979476e-01   9.4066875489035628e-01
   3.2295434345141733e-01   9.3518965510646612e-01
   3.3752955756627873e-01   9.2949274780500346e-01
   3.5213402614668410e-01   9.2358202505911602e-01
   3.6676906678429044e-01   9.1746161572536578e-01
   3.8143600638190422e-01   9.1113578102558390e-01
   3.9613618157616443e-01   9.0460891000040999e-01
   4.1087093916973377e-01   8.9788551484078116e-01
   4.2564163656602505e-01   8.9097022610376175e-01
   4.4044964221297267e-01   8.8386778781925446e-01
   4.5529633605065700e-01   8.7658305249424118e-01
   4.7018310996784229e-01   8.6912097602132621e-01
   4.8511136826346080e-01   8.6148661249844394e-01
   5.0008252811709408e-01   8.5368510896669680e-01
   5.1509802006537964e-01   8.4572170007335512e-01
   5.3015928848764293e-01   8.3760170266713474e-01
   5.4526779209834775e-01   8.2933051033290051e-01
   5.6042500444912580e-01   8.2091358787302737e-01
   5.7563241443846636e-01   8.1235646574265408e-01
   5.9089152683142854e-01   8.0366473444610598e-01
   6.0620386278784211e-01   7.9484403890177757e-01
   6.2157096040103599e-01   7.8590007278276031e-01
   6.3699437524588032e-01   7.7683857284051494e-01
   6.5247568093794217e-01   7.6766531321883824e-01
   6.6801646970275919e-01   7.5838609976538585e-01
   6.8361835295689144e-01   7.4900676434793778e-01
   6.9928296189991557e-01   7.3953315918257223e-01
   7.1501194811889068e-01   7.2997115118084321e-01
   7.3080698420464330e-01   7.2032661632298711e-01
   7.4666976438126254e-01   7.1060543406411913e-01
   7.6260200514830323e-01   7.0081348178027147e-01
   7.7860544593701764e-01   6.9095662926105084e-01
   7.9468184978021250e-01   6.8104073325556791e-01
   8.1083300399699454e-01   6.7107163207818865e-01
   8.2706072089210358e-01   6.6105514028052292e-01
   8.4336683847106275e-01   6.5099704339594078e-01
   8.5975322117091135e-01   6.4090309276275703e-01
   8.7622176060773915e-01   6.3077900043207924e-01
   8.9277437634086965e-01   6.2063043416615704e-01
   9.0941301665484786e-01   6.1046301253289692e-01
   9.2613965935922637e-01   6.0028230010204175e-01
   9.4295631260723789e-01   5.9009380274832635e-01
   9.5986501573342442e-01   5.7990296306673539e-01
   9.7686784011134375e-01   5.6971515590479616e-01
   9.9396689003143923e-01   5.5953568401662990e-01
   1.0111643036002202e+00   5.4936977384329533e-01
   1.0284622536609263e+00   5.3922257142371621e-01
   1.0458629487367870e+00   5.2909913844030354e-01
   1.0633686339971347e+00   5.1900444840312165e-01
   1.0809815922474986e+00   5.0894338297625152e-01
   1.0987041449439894e+00   4.9892072844975072e-01
   1.1165386532331434e+00   4.8894117236038454e-01
   1.1344875190175383e+00   4.7900930026405741e-01
   1.1525531860484599e+00   4.6912959266264104e-01
   1.1707381410459103e+00   4.5930642208763450e-01
   1.1890449148473050e+00   4.4954405034286027e-01
   1.2074760835852212e+00   4.3984662590814361e-01
   1.2260342698955333e+00   4.3021818150567170e-01
   1.2447221441563869e+00   4.2066263183047836e-01
   1.2635424257593872e+00   4.1118377144625606e-01
   1.2824978844134953e+00   4.0178527284742954e-01
   1.3015913414830536e+00   3.9247068468818980e-01
   1.3208256713604982e+00   3.8324343017892998e-01
   1.3402038028752175e+00   3.7410680565026988e-01
   1.3597287207391766e+00   3.6506397928461876e-01
   1.3794034670308062e+00   3.5611799001497635e-01
   1.3992311427178443e+00   3.4727174659042354e-01
   1.4192149092206878e+00   3.3852802680752042e-01
   1.4393579900169542e+00   3.2988947690659443e-01
   1.4596636722889094e+00   3.2135861113165609e-01
   1.4801353086145341e+00   3.1293781145246757e-01
   1.5007763187038872e+00   3.0462932744704868e-01
   1.5215901911816037e+00   2.9643527634269684e-01
   1.5425804854172369e+00   2.8835764321337637e-01
   1.5637508334044665e+00   2.8039828133112071e-01
   1.5851049416907088e+00   2.7255891266890003e-01
   1.6066465933583287e+00   2.6484112855219133e-01
   1.6283796500591483e+00   2.5724639045631315e-01
   1.6503080541032673e+00   2.4977603094639278e-01
   1.6724358306041336e+00   2.4243125475666008e-01
   1.6947670896808698e+00   2.3521314000559221e-01
   1.7173060287198028e+00   2.2812263954326695e-01
   1.7400569346963095e+00   2.2116058242713654e-01
   1.7630241865589249e+00   2.1432767552227114e-01
   1.7862122576768589e+00   2.0762450522200113e-01
   1.8096257183529787e+00   2.0105153928473735e-01
   1.8332692384033493e+00   1.9460912878264239e-01
   1.8571475898054308e+00   1.8829751015770013e-01
   1.8812656494160702e+00   1.8211680738063135e-01
   1.9056284017614309e+00   1.7606703420800743e-01
   1.9302409418999262e+00   1.7014809653281995e-01
   1.9551084783603432e+00   1.6435979482369367e-01
   1.9802363361562367e+00   1.5870182664785529e-01
   2.0056299598787009e+00   1.5317378927290876e-01
   2.0312949168686600e+00   1.4777518234242190e-01
   2.0572369004706270e+00   1.4250541062028022e-01
   2.0834617333691026e+00   1.3736378679873062e-01
   2.1099753710095137e+00   1.3234953436502045e-01
   2.1367839051046151e+00   1.2746179052150930e-01
   2.1638935672283655e+00   1.2269960915413521e-01
   2.1913107324979921e+00   1.1806196384411195e-01
   2.2190419233459493e+00   1.1354775091774602e-01
   2.2470938133826053e+00   1.0915579252928430e-01
   2.2754732313509547e+00   1.0488483977172455e-01
   2.3041871651739374e+00   1.0073357581056373e-01
   2.3332427660956276e+00   9.6700619035498203e-02
   2.3626473529163365e+00   9.2784526225142480e-02
   2.3924084163226622e+00   8.8983795719895759e-02
   2.4225336233121357e+00   8.5296870598149624e-02
   2.4530308217131185e+00   8.1722141851106156e-02
   2.4839080447990489e+00   7.8257951551558638e-02
   2.5151735159971906e+00   7.4902596012073289e-02
   2.5468356536904349e+00   7.1654328928109329e-02
   2.5789030761115805e+00   6.8511364501712843e-02
   2.6113846063279982e+00   6.5471880541531802e-02
   2.6442892773151851e+00   6.2534021535010711e-02
   2.6776263371163704e+00   5.9695901688743530e-02
   2.7114052540855824e+00   5.6955607933090097e-02
   2.7456357222102863e+00   5.4311202887288752e-02
   2.7803276665098684e+00   5.1760727781434895e-02
   2.8154912485046864e+00   4.9302205331831696e-02
   2.8511368717506338e+00   4.6933642566365251e-02
   2.8872751874322224e+00   4.4653033596700704e-02
   2.9239171000075532e+00   4.2458362334247796e-02
   2.9610737728962753e+00   4.0347605146997922e-02
   2.9987566342017278e+00   3.8318733454489357e-02
   3.0369773824563686e+00   3.6369716258318391e-02
   3.0757479923789424e+00   3.4498522605773345e-02
   3.1150807206300963e+00   3.2703123984330687e-02
   3.1549881115518454e+00   3.0981496644918952e-02
   3.1954830028745036e+00   2.9331623852018394e-02
   3.2365785313731639e+00   2.7751498058832362e-02
   3.2782881384533225e+00   2.6239123005932070e-02
   3.3206255756441352e+00   2.4792515741942495e-02
   3.3636049099742271e+00   2.3409708565005127e-02
   3.4072405292039751e+00   2.2088750883916732e-02
   3.4515471468839722e+00   2.0827710998010670e-02
   3.4965398072082357e+00   1.9624677795009770e-02
   3.5422338896257912e+00   1.8477762366241646e-02
   3.5886451131728436e+00   1.7385099538770335e-02
   3.6357895404822105e+00   1.6344849324153546e-02
   3.6836835814247868e+00   1.5355198283693696e-02
   3.7323439963318648e+00   1.4414360810203079e-02
   3.7817878987441333e+00   1.3520580326454625e-02
   3.8320327576273372e+00   1.2672130400637296e-02
   3.8830963989903551e+00   1.1867315779279623e-02
   3.9349970068350415e+00   1.1104473338244925e-02
   3.9877531233623831e+00   1.0381972952539042e-02
   4.0413836483521113e+00   9.6982182858032853e-03
   4.0959078376276770e+00   9.0516475004946487e-03
   4.1513453005096626e+00   8.4407338898780000e-03
   4.2077159961552448e+00   7.8639864330752214e-03
   4.2650402286711877e+00   7.3199502745295185e-03
   4.3233386408815377e+00   6.8072071293536355e-03
   4.3826322066202632e+00   6.3243756161333875e-03
   4.4429422214117027e+00   5.8701115188582557e-03
   4.5042902913897489e+00   5.4431079797431520e-03
   4.5666983202983920e+00   5.0420956247937713e-03
   4.6301884944033871e+00   4.6658426240504527e-03
   4.6947832651356700e+00   4.3131546885214010e-03
   4.7605053292729087e+00   3.9828750058877524e-03
   4.8273776064560945e+00   3.6738841171273140e-03
   4.8954232138228688e+00   3.3850997362629923e-03
   4.9646654375287786e+00   3.1154765154955701e-03
   5.0351277009121373e+00   2.8640057580269769e-03
   5.1068335290470985e+00   2.6297150809223573e-03
   5.1798065094135719e+00   2.4116680303939504e-03
   5.2540702484014359e+00   2.2089636519197768e-03
   5.3296483233503036e+00   2.0207360176335630e-03
   5.4065642298159142e+00   1.8461537134401246e-03
   5.4848413237378262e+00   1.6844192883227473e-03
   5.5645027581742168e+00   1.5347686683151902e-03
   5.6455714142545963e+00   1.3964705376119490e-03
   5.7280698259940319e+00   1.2688256892855823e-03
   5.8120200985998434e+00   1.1511663480698159e-03
   5.8974438198973465e+00   1.0428554676518221e-03
   5.9843619644921535e+00   9.4328600489636879e-04
   6.0727947902861557e+00   8.5188017339911880e-04
   6.1627617269609152e+00   7.6808867873581570e-04
   6.2542812560469256e+00   6.9138993773906440e-04
   6.3473707822008487e+00   6.2128928409464572e-04
   6.4420464953260224e+00   5.5731816250531271e-04
   6.5383232231832631e+00   4.9903331362177587e-04
   6.6362142741628460e+00   4.4601595188836828e-04
   6.7357312699119394e+00   3.9787093839486868e-04
   6.8368839675478092e+00   3.5422595076638902e-04
   6.9396800712250446e+00   3.1473065206020167e-04
   7.0441250328769547e+00   2.7905586057229919e-04
   7.1502218420060863e+00   2.4689272238734500e-04
   7.2579708044694131e+00   2.1795188843392739e-04
   7.3673693102793907e+00   1.9196269773269901e-04
   7.4784115905338862e+00   1.6867236844846873e-04
   7.5910884636869769e+00   1.4784519827874473e-04
   7.7053870714903887e+00   1.2926177563088253e-04
   7.8212906050593620e+00   1.1271820295810987e-04
   7.9387780216614781e+00   9.8025333541511533e-05
   8.0578237529811947e+00   8.5008022920790533e-05
   8.1783974057856348e+00   7.3504396091559365e-05
   8.3004634561003794e+00   6.3365131501233758e-05
   8.4239809382080963e+00   5.4452762789614058e-05
   8.5489031299946543e+00   4.6640999134096896e-05
   8.6751772363993886e+00   3.9814064973475136e-05
   8.8027440729666591e+00   3.3866059798642448e-05
   8.9315377517514207e+00   2.8700338613446906e-05
   9.0614853720942037e+00   2.4228913584698075e-05
   9.1925067190556895e+00   2.0371877317084176e-05
   9.3245139725751027e+00   1.7056848106775486e-05
   9.4574114307009189e+00   1.4218437446935463e-05
   9.5910952505148899e+00   1.1797739979467013e-05
   9.7254532106476699e+00   9.7418460102713109e-06
   9.8603644995382158e+00   8.0033766302796264e-06
   9.9956995338375947e+00   6.5400414117214337e-06
   1.0131319811569949e+01   5.3142185786902049e-06
   1.0267077804855752e+01   4.2925574832212622e-06
   1.0402816897144426e+01   3.4456031529747576e-06
   1.0538371370005452e+01   2.7474426143583029e-06
   1.0673566444565459e+01   2.1753726356796651e-06
   1.0808218382655589e+01   1.7095884788185363e-06
   1.0942134652626834e+01   1.3328931950675650e-06
   1.1075114164605484e+01   1.0304269513368275e-06
   1.1206947579671237e+01   7.8941582693906947e-07
   1.1337417697056351e+01   5.9893947877394136e-07
   1.1466299922955463e+01   4.4971703398901760e-07
   1.1593362823923774e+01   3.3391053418772853e-07
   1.1718368767093024e+01   2.4494522404279011e-07
   1.1841074648575008e+01   1.7734594981051527e-07
   1.1961232710430764e+01   1.2658890977007009e-07
   1.2078591445484577e+01   8.8967979064115123e-08
   1.2192896588044478e+01   6.1474815816116486e-08
   1.2303892187287296e+01   4.1691943757590932e-08
   1.2411321758676518e+01   2.7697998918271409e-08
   1.2514929507342222e+01   1.7984324207306101e-08
   1.2614461615873655e+01   1.1382095928356800e-08
   1.2709667587508767e+01   6.9991704015752985e-09
   1.2800301634252291e+01   4.1658468783913465e-09
   1.2886124098094601e+01   2.3887547908879359e-09
   1.2966902892226631e+01   1.3120890295281675e-09
   1.3042414948032901e+01   6.8543633870773377e-10
   1.3112447652706612e+01   3.3745900210479347e-10
   1.3176800261612888e+01   1.5472869925996177e-10
   1.3235285269063008e+01   6.5033690605491534e-11
   1.3287729720977449e+01   2.4516271608056154e-11
   1.3333976453029468e+01   8.0346748893116367e-12
   1.3373885238295141e+01   2.1842504427641297e-12
   1.3407333829182958e+01   4.5679586458549183e-13
   1.3434218879486728e+01   6.4349945039834108e-14
   1.3454456733775180e+01   4.6651343879396296e-15
   1.3467984072983981e+01   8.6800124678978098e-17
   1.3474758406979992e+01   1.6482108944978490e-20


==> Djorgovski_Trz1.txt <==
0.057 9.036
0.277 8.965
0.387 8.884
0.485 8.804
0.582 8.678
0.681 8.642
0.779 8.550
0.877 8.470
0.977 8.446
1.073 8.286
1.173 8.285
1.280 8.113
1.367 7.998
1.465 7.929
1.563 7.837
1.661 7.722
1.760 7.698
1.857 7.538
1.953 7.389

==> Djorgovski_Trz1_error.txt <==
-0.026 9.168
-0.022 8.967
0.207 9.118
0.204 8.895
0.312 9.024
0.309 8.815
0.417 8.902
0.415 8.772
0.514 8.765
0.513 8.686
0.613 8.758
0.611 8.599
0.718 8.679
0.716 8.535
0.816 8.571
0.822 8.477
0.922 8.571
0.920 8.412
1.011 8.355
1.018 8.319
1.118 8.369
1.117 8.283
1.214 8.182
1.214 8.132
1.319 8.067
1.311 8.024
1.432 8.016
1.431 7.930
1.508 7.916
1.508 7.858
1.614 7.851
1.626 7.700
1.712 7.801
1.711 7.693
1.816 7.635
1.815 7.549
1.900 7.541
1.911 7.340


==> DoSki_Del_c1c4_N70.txt <==
   1.0000000000000000e-08   8.6597395920762210e-15   1.4128305192429025e-09
   9.9999999999999995e-08   7.4384942649885488e-15   1.9400766548827164e-09
   9.9999999999999995e-07   7.5495165674510645e-15   1.4040192342079649e-09
   1.0000000000000001e-05   3.3972824553529790e-14   1.3024250566928686e-09
   1.0000000000000000e-04   5.5511151231257827e-15   2.4588076019682603e-10
   2.0000000000000001e-04   5.9396931817445875e-14   2.1907087255357283e-10
   5.0000000000000001e-04   1.2212453270876722e-14   1.4023804340013157e-10
   1.0000000000000000e-03   1.1102230246251565e-14   4.8464610102882943e-10
   2.0000000000000000e-03   1.4654943925052066e-14   3.8960545900579291e-10
   5.0000000000000001e-03   2.5646151868841116e-14   3.7446845624344860e-10
   1.0000000000000000e-02   4.7295500849031669e-14   2.2894464102307666e-10
   2.0000000000000000e-02   3.1086244689504383e-14   2.1914958736601875e-10
   5.0000000000000003e-02   4.4408920985006262e-16   6.1146043783821824e-10
   1.0000000000000001e-01   2.7755575615628914e-14   8.0335826879718297e-10
   2.0000000000000001e-01   6.8833827526759706e-15   9.0897001037149039e-10
   5.0000000000000000e-01   2.2648549702353193e-14   2.6619839665897871e-10
   1.0000000000000000e+01   5.9952043329758453e-15   4.1215231227909044e-10
   1.0000000000000000e+02   7.1054273576010019e-15   3.9927305905962385e-10
   1.0000000000000000e+03   1.0658141036401503e-14   1.6401680014155318e-10
   1.0000000000000000e+04   2.7755575615628914e-15   9.6335606158959308e-11


==> Do_cond_N70.txt <==
   1.0000000000000000e-04   6.9000000000000000e+07
   2.0000000000000001e-04   4.9000000000000000e+07
   5.0000000000000001e-04   3.0000000000000000e+07
   1.0000000000000000e-03   2.2000000000000000e+07
   2.0000000000000000e-03   2.2000000000000000e+07
   5.0000000000000001e-03   2.2000000000000000e+07
   1.0000000000000000e-02   2.2000000000000000e+07
   2.0000000000000000e-02   2.2000000000000000e+07
   5.0000000000000003e-02   2.2000000000000000e+07
   1.0000000000000001e-01   2.2000000000000000e+07
   2.0000000000000001e-01   2.2000000000000000e+07
   5.0000000000000000e-01   2.2000000000000000e+07
   1.0000000000000000e+00   2.2000000000000000e+07
   1.0000000000000000e+01   2.2000000000000000e+07
   1.0000000000000000e+02   2.2000000000000000e+07
   1.0000000000000000e+03   2.4000000000000000e+07
   1.0000000000000000e+04   3.8000000000000000e+07


==> DssOAFP.txt <==
   2.7482533008017205e-02   1.0000000000000000e+00
   8.2607316330728056e-02   9.8609321920561555e-01
   1.3821390865614186e-01   9.5888312413563148e-01
   1.9463244858346568e-01   9.1953142740740401e-01
   2.5220674188134345e-01   8.6967254260618321e-01
   3.1130027714538688e-01   8.1129680507265434e-01
   3.7230281984661512e-01   7.4661446828452149e-01
   4.3563779423675086e-01   6.7791377776422523e-01
   5.0177069991906287e-01   6.0742601405688790e-01
   5.7121885988449361e-01   5.3720847741899402e-01
   6.4456286367982096e-01   4.6905336740820758e-01
   7.2246015711094225e-01   4.0442692129962338e-01
   8.0566134575128079e-01   3.4443956600325065e-01
   8.9502993155139998e-01   2.8984468415138992e-01
   9.9156640288928422e-01   2.4106123047034483e-01
   1.0964378641109089e+00   1.9821402230856816e-01
   1.2110147445280792e+00   1.6118506516240330e-01
   1.3369165994052890e+00   1.2966962446218708e-01
   1.4760696511206490e+00   1.0323169950928067e-01
   1.6307795771903497e+00   8.1354843928031467e-02
   1.8038242193693352e+00   6.3485673005490406e-02
   1.9985724834948813e+00   4.9068711125488773e-02
   2.2191378939604816e+00   3.7572332889260263e-02
   2.4705782995593433e+00   2.8506373262672597e-02
   2.7591574436638919e+00   2.1432513325084744e-02
   3.0926900009683851e+00   1.5968816782161652e-02
   3.4809999505026932e+00   1.1789849822764535e-02
   3.9365338103846939e+00   8.6237237308591837e-03
   4.4751867646224479e+00   6.2472145342536544e-03
   5.1174231798585970e+00   4.4798865413939199e-03
   5.8898065344437596e+00   3.1779142954972777e-03
   6.8271019404125051e+00   2.2280850411631240e-03
   7.9751841460392079e+00   1.5422849043159703e-03
   9.3950858671197182e+00   1.0526316080450621e-03
   1.1168672588745212e+01   7.0731365662753164e-04
   1.3406658587495009e+01   4.6712590466480789e-04
   1.6260031567258252e+01   3.0264801810209055e-04
   1.9936508434869783e+01   1.9198898395511943e-04
   2.4724533549618759e+01   1.1901161011552394e-04
   3.1028771031012120e+01   7.1951084951775015e-05
   3.9423396534097158e+01   4.2347704042631933e-05
   5.0733374642883419e+01   2.4223666255982823e-05
   6.6160388336070000e+01   1.3446087231172712e-05
   8.7481104296749749e+01   7.2318603629944456e-06
   1.1736459387252090e+02   3.7629451676189567e-06
   1.5988971754487386e+02   1.8909223003550883e-06
   2.2140501398956209e+02   9.1579961519442706e-07
   3.1198839165985765e+02   4.2643272156370107e-07
   4.4798264231082163e+02   1.9035475481618834e-07
   6.5651120742221053e+02   8.1179784365596057e-08
   9.8374316406898970e+02   3.2941637355694517e-08
   1.5104788294097993e+03   1.2658695242177205e-08
   2.3825219373410473e+03   4.5808482424583200e-09
   3.8720574648198194e+03   1.5507371222840688e-09
   6.5068048594694910e+03   4.8723447825031498e-10
   1.1354372145837870e+04   1.4074239188498659e-10
   2.0681113312116755e+04   3.6947928430518866e-11
   3.9570031506881642e+04   8.6908844737393141e-12
   8.0167908985912974e+04   1.7994070660636316e-12
   1.7373326895711385e+05   3.2059576111926299e-13
   4.0808139024167863e+05   4.7726727413452165e-14
   1.0574102853974062e+06   5.7078762317231095e-15
   3.0967601225560163e+06   5.1951730663633881e-16
   1.0612420936099390e+07   3.3305245941486556e-17
   4.4836914667204350e+07   1.3385809202522783e-18
   2.5397530605753639e+08   2.7974499054664057e-20
   2.2359178068969498e+09   2.1863927833331317e-22
   4.1277245334661835e+10   3.2764223881514341e-25
   3.4652220617688110e+12   1.6747627204689009e-29
   4.7833676042139808e+16   9.7690245377236794e-39


==> E_Difftes_N10.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   4.2601454021687780e-09
   1.0000000000000009e-02   1.1504335524798561e-08
   1.5000000000000013e-02   2.1175713467531063e-08
   2.0000000000000018e-02   2.6038217365771191e-08
   2.5000000000000022e-02   2.7193235736771535e-08
   3.0000000000000027e-02   2.5578410246490777e-08
   3.5000000000000031e-02   2.1985200068353053e-08
   3.9999999999999980e-02   1.7075016095504378e-08
   4.4999999999999984e-02   1.1394016550770537e-08
   4.9999999999999989e-02   5.3866529430776902e-09
   5.4999999999999993e-02   5.9195290001794372e-10
   5.9999999999999998e-02   6.2647213776618973e-09
   6.5000000000000002e-02   1.1422345895334231e-08
   7.0000000000000007e-02   1.5913969553662946e-08
   7.5000000000000011e-02   1.9638746107430363e-08
   8.0000000000000016e-02   2.2538218686968575e-08
   8.5000000000000020e-02   2.4589463593534662e-08
   8.9999999999999969e-02   2.5798937116787154e-08
   9.4999999999999973e-02   2.6196981119604546e-08
   9.9999999999999978e-02   2.5832930722932140e-08
   1.0499999999999998e-01   2.4770783909475777e-08
   1.0999999999999999e-01   2.3085385215072371e-08
   1.1499999999999999e-01   2.0859085168987188e-08
   1.2000000000000000e-01   1.8178835138608403e-08
   1.2500000000000000e-01   1.5133680649646245e-08
   1.3000000000000000e-01   1.1812621810701485e-08
   1.3500000000000001e-01   8.3028055197857194e-09
   1.4000000000000001e-01   4.6880198719691934e-09
   1.4500000000000002e-01   1.0474646875716895e-09
   1.5000000000000002e-01   2.5452315668025127e-09
   1.5500000000000003e-01   6.0227706683462812e-09
   1.6000000000000003e-01   9.3247447476380499e-09
   1.6500000000000004e-01   1.2398017663328864e-08
   1.7000000000000004e-01   1.5196947472333212e-08
   1.7500000000000004e-01   1.7683472123796749e-08
   1.7999999999999999e-01   1.9827070311256645e-08
   1.8500000000000000e-01   2.1604619827168001e-08
   1.9000000000000000e-01   2.3000162668112877e-08
   1.9500000000000001e-01   2.4004595631283159e-08
   2.0000000000000001e-01   2.4615295738866592e-08
   2.0500000000000002e-01   2.4835693458564466e-08
   2.0999999999999996e-01   2.4674805179553622e-08
   2.1499999999999997e-01   2.4146733451795501e-08
   2.1999999999999997e-01   2.3270145026517229e-08
   2.2499999999999998e-01   2.2067733609490283e-08
   2.2999999999999998e-01   2.0565676168055214e-08
   2.3499999999999999e-01   1.8793088049342409e-08
   2.3999999999999999e-01   1.6781483724208116e-08
   2.4500000000000000e-01   1.4564247741137515e-08
   2.5000000000000000e-01   1.2176120620593662e-08
   2.5500000000000000e-01   9.6527043574576004e-09
   2.6000000000000001e-01   7.0299898049766320e-09
   2.6500000000000001e-01   4.3439102776983134e-09
   2.7000000000000002e-01   1.6299225483319476e-09
   2.7500000000000002e-01   1.0773819887891532e-09
   2.8000000000000003e-01   3.7446341231830988e-09
   2.8500000000000003e-01   6.3400114819019958e-09
   2.8999999999999998e-01   8.8335290456482288e-09
   2.9499999999999998e-01   1.1197295580494242e-08
   2.9999999999999999e-01   1.3405735581736156e-08
   3.0499999999999999e-01   1.5435777327216942e-08
   3.1000000000000000e-01   1.7267006271458231e-08
   3.1500000000000000e-01   1.8881785536505525e-08
   3.2000000000000001e-01   2.0265343530868251e-08
   3.2500000000000001e-01   2.1405830171859923e-08
   3.3000000000000002e-01   2.2294342259895501e-08
   3.3500000000000002e-01   2.2924920317935659e-08
   3.4000000000000002e-01   2.3294516721684405e-08
   3.4500000000000003e-01   2.3402938911187499e-08
   3.5000000000000003e-01   2.3252767273062046e-08
   3.5499999999999998e-01   2.2849250339734958e-08
   3.5999999999999999e-01   2.2200179834056996e-08
   3.6499999999999999e-01   2.1315745909886973e-08
   3.7000000000000000e-01   2.0208375914040372e-08
   3.7500000000000000e-01   1.8892557477187549e-08
   3.8000000000000000e-01   1.7384649318279976e-08
   3.8500000000000001e-01   1.5702680020358535e-08
   3.9000000000000001e-01   1.3866138308588607e-08
   3.9500000000000002e-01   1.1895755698596628e-08
   4.0000000000000002e-01   9.8132842182325276e-09
   4.0500000000000003e-01   7.6412705410028489e-09
   4.1000000000000003e-01   5.4028286787653295e-09
   4.1500000000000004e-01   3.1214129354683102e-09
   4.1999999999999998e-01   8.2059298617124661e-10
   4.2499999999999999e-01   1.4761673827533399e-09
   4.2999999999999999e-01   3.7457262443669378e-09
   4.3500000000000000e-01   5.9654729871617749e-09
   4.4000000000000000e-01   8.1135282741866172e-09
   4.4500000000000001e-01   1.0168936578482830e-08
   4.5000000000000001e-01   1.2111845285428643e-08
   4.5500000000000002e-01   1.3923673721013678e-08
   4.6000000000000002e-01   1.5587268020731295e-08
   4.6500000000000002e-01   1.7087042674081756e-08
   4.7000000000000003e-01   1.8409106314394060e-08
   4.7500000000000003e-01   1.9541372808169069e-08
   4.7999999999999998e-01   2.0473655208597991e-08
   4.8499999999999999e-01   2.1197743712633809e-08
   4.8999999999999999e-01   2.1707466135761690e-08
   4.9500000000000000e-01   2.1998730672108349e-08
   5.0000000000000000e-01   2.2069551205371259e-08
   5.0500000000000000e-01   2.1920055462946908e-08
   5.1000000000000001e-01   2.1552474772053232e-08
   5.1500000000000001e-01   2.0971116047595592e-08
   5.2000000000000002e-01   2.0182318230700154e-08
   5.2499999999999991e-01   1.9194390126111733e-08
   5.3000000000000003e-01   1.8017532344571563e-08
   5.3499999999999992e-01   1.6663744326543590e-08
   5.4000000000000004e-01   1.5146715428474090e-08
   5.4499999999999993e-01   1.3481701558805177e-08
   5.5000000000000004e-01   1.1685389585554474e-08
   5.5499999999999994e-01   9.7757474788735970e-09
   5.6000000000000005e-01   7.7718651501278698e-09
   5.6499999999999995e-01   5.6937827251875493e-09
   5.7000000000000006e-01   3.5623122405071592e-09
   5.7499999999999996e-01   1.3988489651471342e-09
   5.8000000000000007e-01   7.7482143742940754e-10
   5.8499999999999996e-01   2.9367229520912295e-09
   5.8999999999999997e-01   5.0648905297513739e-09
   5.9499999999999997e-01   7.1375759789099653e-09
   5.9999999999999998e-01   9.1334524774682471e-09
   6.0499999999999998e-01   1.1031819517397707e-08
   6.0999999999999999e-01   1.2812804142355260e-08
   6.1499999999999999e-01   1.4457559190374959e-08
   6.2000000000000000e-01   1.5948454715722115e-08
   6.2500000000000000e-01   1.7269262775702170e-08
   6.3000000000000000e-01   1.8405332502203768e-08
   6.3500000000000001e-01   1.9343755449519236e-08
   6.4000000000000001e-01   2.0073518242995707e-08
   6.4500000000000002e-01   2.0585641041805163e-08
   6.4999999999999991e-01   2.0873302246645570e-08
   6.5500000000000003e-01   2.0931944886920884e-08
   6.5999999999999992e-01   2.0759366240795319e-08
   6.6500000000000004e-01   2.0355787434380087e-08
   6.6999999999999993e-01   1.9723902960079166e-08
   6.7500000000000004e-01   1.8868907829693242e-08
   6.7999999999999994e-01   1.7798503132262944e-08
   6.8500000000000005e-01   1.6522876536567763e-08
   6.8999999999999995e-01   1.5054659959614725e-08
   6.9500000000000006e-01   1.3408860387277178e-08
   6.9999999999999996e-01   1.1602767096399964e-08
   7.0500000000000007e-01   9.6558313191237769e-09
   7.0999999999999996e-01   7.5895209129888035e-09
   7.1499999999999997e-01   5.4271481139158353e-09
   7.1999999999999997e-01   3.1936726356045487e-09
   7.2499999999999998e-01   9.1547793534767924e-10
   7.2999999999999998e-01   1.3798761852483579e-09
   7.3499999999999999e-01   3.6639252298075000e-09
   7.3999999999999999e-01   5.9075944568451359e-09
   7.4500000000000000e-01   8.0815146707464880e-09
   7.5000000000000000e-01   1.0156357354891750e-08
   7.5500000000000000e-01   1.2103188030712738e-08
   7.6000000000000001e-01   1.3893834470431501e-08
   7.6500000000000001e-01   1.5501268499509567e-08
   7.7000000000000002e-01   1.6899996983192611e-08
   7.7500000000000002e-01   1.8066459501867400e-08
   7.8000000000000003e-01   1.8979429920374223e-08
   7.8500000000000003e-01   1.9620416016387411e-08
   7.9000000000000004e-01   1.9974054411477678e-08
   7.9499999999999993e-01   2.0028494308023433e-08
   8.0000000000000004e-01   1.9775767749317936e-08
   8.0499999999999994e-01   1.9212135856694338e-08
   8.1000000000000005e-01   1.8338412348239432e-08
   8.1499999999999995e-01   1.7160246995957028e-08
   8.2000000000000006e-01   1.5688375644457198e-08
   8.2499999999999996e-01   1.3938814425435622e-08
   8.2999999999999996e-01   1.1933003888484540e-08
   8.3499999999999996e-01   9.6978832688628979e-09
   8.3999999999999997e-01   7.2658933329356844e-09
   8.4499999999999997e-01   4.6748934593431370e-09
   8.4999999999999998e-01   1.9679856120385271e-09
   8.5499999999999998e-01   8.0676830175794613e-10
   8.5999999999999999e-01   3.5967449711647445e-09
   8.6499999999999999e-01   6.3452875303764152e-09
   8.7000000000000000e-01   8.9923751997614850e-09
   8.7500000000000000e-01   1.1475449014481558e-08
   8.8000000000000000e-01   1.3730407070539660e-08
   8.8500000000000001e-01   1.5692782851384596e-08
   8.9000000000000001e-01   1.7299125997029322e-08
   8.9500000000000002e-01   1.8488597408178207e-08
   9.0000000000000002e-01   1.9204800666112346e-08
   9.0500000000000003e-01   1.9397862090181145e-08
   9.1000000000000003e-01   1.9026783559936267e-08
   9.1500000000000004e-01   1.8062084041150085e-08
   9.1999999999999993e-01   1.6488752666878966e-08
   9.2500000000000004e-01   1.4309529687185039e-08
   9.2999999999999994e-01   1.1548547941921549e-08
   9.3500000000000005e-01   8.2553412795509585e-09
   9.3999999999999995e-01   4.5092666648699395e-09
   9.4500000000000006e-01   4.2433462259087136e-10
   9.4999999999999996e-01   3.8454896909959095e-09
   9.5500000000000007e-01   8.1005276980019544e-09
   9.5999999999999996e-01   1.2089101415799435e-08
   9.6499999999999997e-01   1.5500735125609162e-08
   9.6999999999999997e-01   1.7958772812018983e-08
   9.7499999999999998e-01   1.9012413958687478e-08
   9.7999999999999998e-01   1.8128115487597867e-08
   9.8499999999999999e-01   1.4680336360628348e-08
   9.8999999999999999e-01   7.9415865260793683e-09
   9.9500000000000000e-01   2.9282546296154469e-09
   1.0000000000000000e+00   1.8893382192075592e-08


==> E_Difftes_N15.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   2.6971197465088830e-12
   1.0000000000000009e-02   5.0238806447503566e-12
   1.5000000000000013e-02   4.2869665181973877e-12
   2.0000000000000018e-02   2.1725917235200139e-12
   2.5000000000000022e-02   2.4873623034048564e-13
   3.0000000000000027e-02   2.3516124236129410e-12
   3.5000000000000031e-02   3.8232846878310234e-12
   3.9999999999999980e-02   4.5632709926197625e-12
   4.4999999999999984e-02   4.6069332684778225e-12
   4.9999999999999989e-02   4.0687591353376505e-12
   5.4999999999999993e-02   3.1024390181920597e-12
   5.9999999999999998e-02   1.8717995788875582e-12
   6.5000000000000002e-02   5.3213311933271265e-13
   7.0000000000000007e-02   7.8179273591821166e-13
   7.5000000000000011e-02   1.9616469248714793e-12
   8.0000000000000016e-02   2.9284066252719151e-12
   8.5000000000000020e-02   3.6312156798372863e-12
   8.9999999999999969e-02   4.0462999974950788e-12
   9.4999999999999973e-02   4.1718593058205258e-12
   9.9999999999999978e-02   4.0255880145969094e-12
   1.0499999999999998e-01   3.6391825654148739e-12
   1.0999999999999999e-01   3.0548213459361482e-12
   1.1499999999999999e-01   2.3207346927254767e-12
   1.2000000000000000e-01   1.4877104768224277e-12
   1.2500000000000000e-01   6.0673797779908624e-13
   1.3000000000000000e-01   2.7434785206102128e-13
   1.3500000000000001e-01   1.1126742617427046e-12
   1.4000000000000001e-01   1.8708349508052252e-12
   1.4500000000000002e-01   2.5189688408385961e-12
   1.5000000000000002e-01   3.0345413163736053e-12
   1.5500000000000003e-01   3.4029544894773489e-12
   1.6000000000000003e-01   3.6167336016866606e-12
   1.6500000000000004e-01   3.6752030836561596e-12
   1.7000000000000004e-01   3.5844821671028002e-12
   1.7500000000000004e-01   3.3553630889001540e-12
   1.7999999999999999e-01   3.0038055028556627e-12
   1.8500000000000000e-01   2.5486365151095246e-12
   1.9000000000000000e-01   2.0116151684150126e-12
   1.9500000000000001e-01   1.4157908337782849e-12
   2.0000000000000001e-01   7.8466319884318058e-13
   2.0500000000000002e-01   1.4182723080655428e-13
   2.0999999999999996e-01   4.9047259697152317e-13
   2.1499999999999997e-01   1.0914072126615857e-12
   2.1999999999999997e-01   1.6425402728061088e-12
   2.2499999999999998e-01   2.1280318440896302e-12
   2.2999999999999998e-01   2.5349348771069817e-12
   2.3499999999999999e-01   2.8533373725676582e-12
   2.3999999999999999e-01   3.0766545913273615e-12
   2.4500000000000000e-01   3.2015698470933685e-12
   2.5000000000000000e-01   3.2275677937465700e-12
   2.5500000000000000e-01   3.1573477066178552e-12
   2.6000000000000001e-01   2.9961289288612814e-12
   2.6500000000000001e-01   2.7514975935905437e-12
   2.7000000000000002e-01   2.4330634559759632e-12
   2.7500000000000002e-01   2.0520523930239001e-12
   2.8000000000000003e-01   1.6209847693615805e-12
   2.8500000000000003e-01   1.1531578299511587e-12
   2.8999999999999998e-01   6.6246383093462929e-13
   2.9499999999999998e-01   1.6268467279315901e-13
   2.9999999999999999e-01   3.3253499997630136e-13
   3.0499999999999999e-01   8.1025852992562172e-13
   3.1000000000000000e-01   1.2584564907955813e-12
   3.1500000000000000e-01   1.6662791079435137e-12
   3.2000000000000001e-01   2.0242313870906241e-12
   3.2500000000000001e-01   2.3244200820815521e-12
   3.3000000000000002e-01   2.5606626561463676e-12
   3.3500000000000002e-01   2.7286612449803442e-12
   3.4000000000000002e-01   2.8257210072608133e-12
   3.4500000000000003e-01   2.8510634643523205e-12
   3.5000000000000003e-01   2.8057756460665733e-12
   3.5499999999999998e-01   2.6923522127785515e-12
   3.5999999999999999e-01   2.5151229113808864e-12
   3.6499999999999999e-01   2.2796118301796128e-12
   3.7000000000000000e-01   1.9927558758342122e-12
   3.7500000000000000e-01   1.6623081406244318e-12
   3.8000000000000000e-01   1.2969814930058634e-12
   3.8500000000000001e-01   9.0604566700651661e-13
   3.9000000000000001e-01   4.9917637345248687e-13
   3.9500000000000002e-01   8.6150695304352406e-14
   4.0000000000000002e-01   3.2337481463510782e-13
   4.0500000000000003e-01   7.1997311872861901e-13
   4.1000000000000003e-01   1.0947002796832577e-12
   4.1500000000000004e-01   1.4394586652491655e-12
   4.1999999999999998e-01   1.7467679556207305e-12
   4.2499999999999999e-01   2.0101661418115868e-12
   4.2999999999999999e-01   2.2244185277705892e-12
   4.3500000000000000e-01   2.3854676986375441e-12
   4.4000000000000000e-01   2.4902788556985542e-12
   4.4500000000000001e-01   2.5375764894205055e-12
   4.5000000000000001e-01   2.5269211489411375e-12
   4.5500000000000002e-01   2.4594211257250007e-12
   4.6000000000000002e-01   2.3372376446435549e-12
   4.6500000000000002e-01   2.1639394453895726e-12
   4.7000000000000003e-01   1.9439688196367770e-12
   4.7500000000000003e-01   1.6828802973596182e-12
   4.7999999999999998e-01   1.3868268655193436e-12
   4.8499999999999999e-01   1.0627956049554686e-12
   4.8999999999999999e-01   7.1843618268918101e-13
   4.9500000000000000e-01   3.6153421483952045e-13
   5.0000000000000000e-01   3.7376571354571862e-17
   5.0500000000000000e-01   3.5787801778790080e-13
   5.1000000000000001e-01   7.0413204827761652e-13
   5.1500000000000001e-01   1.0315270505905733e-12
   5.2000000000000002e-01   1.3327155421103601e-12
   5.2499999999999991e-01   1.6011813373425560e-12
   5.3000000000000003e-01   1.8313983605190970e-12
   5.3499999999999992e-01   2.0184891400457551e-12
   5.4000000000000004e-01   2.1585409524622909e-12
   5.4499999999999993e-01   2.2488997647353386e-12
   5.5000000000000004e-01   2.2877045014128219e-12
   5.5499999999999994e-01   2.2745851036969972e-12
   5.6000000000000005e-01   2.2100188041882626e-12
   5.6499999999999995e-01   2.0960100213789495e-12
   5.7000000000000006e-01   1.9350008273349691e-12
   5.7499999999999996e-01   1.7312392651188734e-12
   5.8000000000000007e-01   1.4892838934257033e-12
   5.8499999999999996e-01   1.2151650835988381e-12
   5.8999999999999997e-01   9.1492983147180025e-13
   5.9499999999999997e-01   5.9572074026249994e-13
   5.9999999999999998e-01   2.6487774037650794e-13
   6.0499999999999998e-01   6.9801219808798757e-14
   6.0999999999999999e-01   4.0067648781661646e-13
   6.1499999999999999e-01   7.1996915265867706e-13
   6.2000000000000000e-01   1.0201830610783515e-12
   6.2500000000000000e-01   1.2943538401978128e-12
   6.3000000000000000e-01   1.5359729653951076e-12
   6.3500000000000001e-01   1.7393276697724155e-12
   6.4000000000000001e-01   1.8994679799984927e-12
   6.4500000000000002e-01   2.0127160248051081e-12
   6.4999999999999991e-01   2.0760383359008623e-12
   6.5500000000000003e-01   2.0880463710146904e-12
   6.5999999999999992e-01   2.0482868973685258e-12
   6.6500000000000004e-01   1.9576489626853879e-12
   6.6999999999999993e-01   1.8182407210408304e-12
   6.7500000000000004e-01   1.6334828424499052e-12
   6.7999999999999994e-01   1.4077815526468549e-12
   6.8500000000000005e-01   1.1468535854835782e-12
   6.8999999999999995e-01   8.5717476571854491e-13
   6.9500000000000006e-01   5.4617215050071803e-13
   6.9999999999999996e-01   2.2185652039017656e-13
   7.0500000000000007e-01   1.0727503750639467e-13
   7.0999999999999996e-01   4.3246180978980426e-13
   7.1499999999999997e-01   7.4481716631585912e-13
   7.1999999999999997e-01   1.0359384570411955e-12
   7.2499999999999998e-01   1.2974747540927847e-12
   7.2999999999999998e-01   1.5220952097921609e-12
   7.3499999999999999e-01   1.7027417922685935e-12
   7.3999999999999999e-01   1.8343171913503555e-12
   7.4500000000000000e-01   1.9121320811753615e-12
   7.5000000000000000e-01   1.9333927519871088e-12
   7.5500000000000000e-01   1.8969179721969608e-12
   7.6000000000000001e-01   1.8030288513698121e-12
   7.6500000000000001e-01   1.6538644140418989e-12
   7.7000000000000002e-01   1.4530835548177722e-12
   7.7500000000000002e-01   1.2063282633242560e-12
   7.8000000000000003e-01   9.2080142699439374e-13
   7.8500000000000003e-01   6.0506720645091247e-13
   7.9000000000000004e-01   2.6890819994835138e-13
   7.9499999999999993e-01   7.6583504219381953e-14
   8.0000000000000004e-01   4.2021936681209106e-13
   8.0499999999999994e-01   7.4947562415322812e-13
   8.1000000000000005e-01   1.0529867385266895e-12
   8.1499999999999995e-01   1.3185608460235518e-12
   8.2000000000000006e-01   1.5360470132730449e-12
   8.2499999999999996e-01   1.6957613833387783e-12
   8.2999999999999996e-01   1.7902810941110499e-12
   8.3499999999999996e-01   1.8138989506835638e-12
   8.3999999999999997e-01   1.7638396696865531e-12
   8.4499999999999997e-01   1.6396885877393206e-12
   8.4999999999999998e-01   1.4446296896706472e-12
   8.5499999999999998e-01   1.1846206090668105e-12
   8.5999999999999999e-01   8.6902751338491752e-13
   8.6499999999999999e-01   5.1074811839562626e-13
   8.7000000000000000e-01   1.2467056750404876e-13
   8.7500000000000000e-01   2.7114345439921940e-13
   8.8000000000000000e-01   6.5672898762807405e-13
   8.8500000000000001e-01   1.0114322629401420e-12
   8.9000000000000001e-01   1.3146736946290868e-12
   8.9500000000000002e-01   1.5459990611937046e-12
   9.0000000000000002e-01   1.6876123759397001e-12
   9.0500000000000003e-01   1.7260885000160481e-12
   9.1000000000000003e-01   1.6518538522481712e-12
   9.1500000000000004e-01   1.4621875305620867e-12
   9.1999999999999993e-01   1.1637644571767206e-12
   9.2500000000000004e-01   7.6872759585037013e-13
   9.2999999999999994e-01   3.0272540579860257e-13
   9.3500000000000005e-01   2.0250658657735895e-13
   9.3999999999999995e-01   7.0232376080450424e-13
   9.4500000000000006e-01   1.1481138008788614e-12
   9.4999999999999996e-01   1.4830602413800567e-12
   9.5500000000000007e-01   1.6553778435919612e-12
   9.5999999999999996e-01   1.6145203633047727e-12
   9.6499999999999997e-01   1.3323893232675697e-12
   9.6999999999999997e-01   8.0672773523122003e-13
   9.7499999999999998e-01   8.3713606963861378e-14
   9.7999999999999998e-01   7.2247907047885326e-13
   9.8499999999999999e-01   1.4023700000552139e-12
   9.8999999999999999e-01   1.6162024201371454e-12
   9.9500000000000000e-01   8.5305115964729827e-13
   1.0000000000000000e+00   1.6213697051625786e-12


==> E_Difftes_N20.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   2.5800131383349692e-14
   1.0000000000000009e-02   1.7115071658220546e-14
   1.5000000000000013e-02   5.1631577032889044e-15
   2.0000000000000018e-02   2.0641555066692562e-14
   2.5000000000000022e-02   2.4442453356738162e-14
   3.0000000000000027e-02   1.8688316993669105e-14
   3.5000000000000031e-02   7.6078251068992454e-15
   3.9999999999999980e-02   4.5144616339763923e-15
   4.4999999999999984e-02   1.4276400038351282e-14
   4.9999999999999989e-02   2.0123241280784119e-14
   5.4999999999999993e-02   2.1407641266319627e-14
   5.9999999999999998e-02   1.8738511709187734e-14
   6.5000000000000002e-02   1.2941175717637588e-14
   7.0000000000000007e-02   5.6749234306728539e-15
   7.5000000000000011e-02   2.0658935227915108e-15
   8.0000000000000016e-02   8.8699704081159745e-15
   8.5000000000000020e-02   1.4242013927719302e-14
   8.9999999999999969e-02   1.7406768066442602e-14
   9.4999999999999973e-02   1.8428398168763662e-14
   9.9999999999999978e-02   1.7306982507749601e-14
   1.0499999999999998e-01   1.4442332521947224e-14
   1.0999999999999999e-01   1.0134524017609582e-14
   1.1499999999999999e-01   5.0559680951095179e-15
   1.2000000000000000e-01   1.4049925816908258e-16
   1.2500000000000000e-01   5.2047014251072583e-15
   1.3000000000000000e-01   9.6470446508271654e-15
   1.3500000000000001e-01   1.2882410576430986e-14
   1.4000000000000001e-01   1.4944414856518824e-14
   1.4500000000000002e-01   1.5734540597132036e-14
   1.5000000000000002e-01   1.5320119207316138e-14
   1.5500000000000003e-01   1.3700329811798855e-14
   1.6000000000000003e-01   1.1018723428919602e-14
   1.6500000000000004e-01   7.8143351919481117e-15
   1.7000000000000004e-01   4.0079295305812955e-15
   1.7500000000000004e-01   2.4551199388743382e-16
   1.7999999999999999e-01   3.5722652924539041e-15
   1.8500000000000000e-01   6.8843059302364721e-15
   1.9000000000000000e-01   9.7022010267503526e-15
   1.9500000000000001e-01   1.1825977662624548e-14
   2.0000000000000001e-01   1.3058619452127590e-14
   2.0500000000000002e-01   1.3486587000680230e-14
   2.0999999999999996e-01   1.3048457713632069e-14
   2.1499999999999997e-01   1.1895828853851781e-14
   2.1999999999999997e-01   1.0033172076009816e-14
   2.2499999999999998e-01   7.6831521509332704e-15
   2.2999999999999998e-01   4.8926426684884298e-15
   2.3499999999999999e-01   1.9675687043522556e-15
   2.3999999999999999e-01   9.9016320063075752e-16
   2.4500000000000000e-01   3.8876784324856009e-15
   2.5000000000000000e-01   6.4199654060832047e-15
   2.5500000000000000e-01   8.5929348483965910e-15
   2.6000000000000001e-01   1.0279090814391960e-14
   2.6500000000000001e-01   1.1372863662470173e-14
   2.7000000000000002e-01   1.1901753972090814e-14
   2.7500000000000002e-01   1.1793215201610122e-14
   2.8000000000000003e-01   1.1169678347201662e-14
   2.8500000000000003e-01   9.9853856924618025e-15
   2.8999999999999998e-01   8.3457744358666157e-15
   2.9499999999999998e-01   6.3392399982924767e-15
   2.9999999999999999e-01   4.0770965220321047e-15
   3.0499999999999999e-01   1.7607484044549320e-15
   3.1000000000000000e-01   6.6384801054558675e-16
   3.1500000000000000e-01   3.0129831768310575e-15
   3.2000000000000001e-01   5.1279236024253695e-15
   3.2500000000000001e-01   6.9774589462709509e-15
   3.3000000000000002e-01   8.4006066664913586e-15
   3.3500000000000002e-01   9.5250565202099885e-15
   3.4000000000000002e-01   1.0146346908859884e-14
   3.4500000000000003e-01   1.0300841967647013e-14
   3.5000000000000003e-01   1.0067584948972049e-14
   3.5499999999999998e-01   9.3356130244084313e-15
   3.5999999999999999e-01   8.2191688492130024e-15
   3.6499999999999999e-01   6.7549213952368423e-15
   3.7000000000000000e-01   5.0835286173357906e-15
   3.7500000000000000e-01   3.1657627742310494e-15
   3.8000000000000000e-01   1.1741474803609110e-15
   3.8500000000000001e-01   8.6718506099271735e-16
   3.9000000000000001e-01   2.7855956250210509e-15
   3.9500000000000002e-01   4.5699353172078516e-15
   4.0000000000000002e-01   6.1489707860855153e-15
   4.0500000000000003e-01   7.4259463483096278e-15
   4.1000000000000003e-01   8.3540996402053033e-15
   4.1500000000000004e-01   8.9923346570774856e-15
   4.1999999999999998e-01   9.3193297877403308e-15
   4.2499999999999999e-01   9.1791650539747330e-15
   4.2999999999999999e-01   8.6371859905595471e-15
   4.3500000000000000e-01   7.8594039948618530e-15
   4.4000000000000000e-01   6.6318991418815410e-15
   4.4500000000000001e-01   5.2885672795051369e-15
   4.5000000000000001e-01   3.7072582681929426e-15
   4.5500000000000002e-01   2.0343935141962474e-15
   4.6000000000000002e-01   2.3381319277027816e-16
   4.6500000000000002e-01   1.4987744668075188e-15
   4.7000000000000003e-01   3.1677492921635524e-15
   4.7500000000000003e-01   4.5933164947528161e-15
   4.7999999999999998e-01   5.8663532262284542e-15
   4.8499999999999999e-01   6.9471895982249092e-15
   4.8999999999999999e-01   7.6655116827663055e-15
   4.9500000000000000e-01   8.0528371826632842e-15
   5.0000000000000000e-01   8.2266211092537464e-15
   5.0500000000000000e-01   8.0559277989218247e-15
   5.1000000000000001e-01   7.3872427581884630e-15
   5.1500000000000001e-01   6.6275443414978288e-15
   5.2000000000000002e-01   5.5731738958214928e-15
   5.2499999999999991e-01   4.2132585968332122e-15
   5.3000000000000003e-01   2.7931597154142067e-15
   5.3499999999999992e-01   1.2624450129869640e-15
   5.4000000000000004e-01   3.0585552533891764e-16
   5.4499999999999993e-01   1.8131202533971113e-15
   5.5000000000000004e-01   3.2763743968139439e-15
   5.5499999999999994e-01   4.5504281937904037e-15
   5.6000000000000005e-01   5.6989954599845996e-15
   5.6499999999999995e-01   6.4744552932952455e-15
   5.7000000000000006e-01   7.1143069250584932e-15
   5.7499999999999996e-01   7.4180291594286940e-15
   5.8000000000000007e-01   7.5073658132345982e-15
   5.8499999999999996e-01   7.0616523297284420e-15
   5.8999999999999997e-01   6.5144461499935312e-15
   5.9499999999999997e-01   5.6324345903539617e-15
   5.9999999999999998e-01   4.5104845190095905e-15
   6.0499999999999998e-01   3.2619918890275428e-15
   6.0999999999999999e-01   1.8798339666878445e-15
   6.1499999999999999e-01   4.4734842538557090e-16
   6.2000000000000000e-01   1.0398341643538523e-15
   6.2500000000000000e-01   2.4330269010646405e-15
   6.3000000000000000e-01   3.7477581603418279e-15
   6.3500000000000001e-01   4.8349424648936671e-15
   6.4000000000000001e-01   5.7906252200297732e-15
   6.4500000000000002e-01   6.4524677947244518e-15
   6.4999999999999991e-01   6.8872386792283620e-15
   6.5500000000000003e-01   6.8707677706981189e-15
   6.5999999999999992e-01   6.6801520142184975e-15
   6.6500000000000004e-01   6.1439457699471439e-15
   6.6999999999999993e-01   5.4013000597579519e-15
   6.7500000000000004e-01   4.3343825846356689e-15
   6.7999999999999994e-01   3.1763621330251761e-15
   6.8500000000000005e-01   1.7463888921632074e-15
   6.8999999999999995e-01   4.3429679684709154e-16
   6.9500000000000006e-01   1.0845334126924078e-15
   6.9999999999999996e-01   2.3123090743650712e-15
   7.0500000000000007e-01   3.5884700414388796e-15
   7.0999999999999996e-01   4.6327064672984387e-15
   7.1499999999999997e-01   5.5524100884029706e-15
   7.1999999999999997e-01   6.0666377236963915e-15
   7.2499999999999998e-01   6.3731809889046222e-15
   7.2999999999999998e-01   6.2718622351746101e-15
   7.3499999999999999e-01   5.9571867242799584e-15
   7.3999999999999999e-01   5.1791910367210826e-15
   7.4500000000000000e-01   4.2713004545782573e-15
   7.5000000000000000e-01   3.1479936260305705e-15
   7.5500000000000000e-01   1.8837538570079874e-15
   7.6000000000000001e-01   3.7431020256538767e-16
   7.6500000000000001e-01   1.1355906953746208e-15
   7.7000000000000002e-01   2.3958079364009221e-15
   7.7500000000000002e-01   3.6522948171396132e-15
   7.8000000000000003e-01   4.6895479635666565e-15
   7.8500000000000003e-01   5.4298947692595115e-15
   7.9000000000000004e-01   5.9771660122363000e-15
   7.9499999999999993e-01   5.9899603388557690e-15
   8.0000000000000004e-01   5.5934243823228736e-15
   8.0499999999999994e-01   5.2492164381135594e-15
   8.1000000000000005e-01   4.1814147370644200e-15
   8.1499999999999995e-01   3.1946504245874418e-15
   8.2000000000000006e-01   1.5704218015968878e-15
   8.2499999999999996e-01   2.2926228041786473e-16
   8.2999999999999996e-01   1.3972643574352193e-15
   8.3499999999999996e-01   2.6319199016559326e-15
   8.3999999999999997e-01   3.7473088450127172e-15
   8.4499999999999997e-01   4.6038290334034630e-15
   8.4999999999999998e-01   5.0955922562881129e-15
   8.5499999999999998e-01   5.0393696795745205e-15
   8.5999999999999999e-01   4.8349143951536523e-15
   8.6499999999999999e-01   3.8872292267039719e-15
   8.7000000000000000e-01   2.6578432526445872e-15
   8.7500000000000000e-01   1.3371458025166984e-15
   8.8000000000000000e-01   3.1135663749108642e-16
   8.8500000000000001e-01   2.0385203622624600e-15
   8.9000000000000001e-01   3.7574305010509788e-15
   8.9500000000000002e-01   4.6493523325471428e-15
   9.0000000000000002e-01   5.4282119456800466e-15
   9.0500000000000003e-01   5.8763793690968509e-15
   9.1000000000000003e-01   5.0208323776540156e-15
   9.1500000000000004e-01   3.8582973759609415e-15
   9.1999999999999993e-01   2.8018212085340921e-15
   9.2500000000000004e-01   4.6866489611362302e-16
   9.2999999999999994e-01   1.2246173373729877e-15
   9.3500000000000005e-01   3.5830549283829704e-15
   9.3999999999999995e-01   4.4116653862279703e-15
   9.4500000000000006e-01   5.5852298005660640e-15
   9.4999999999999996e-01   4.6657747356989450e-15
   9.5500000000000007e-01   3.6532476548236379e-15
   9.5999999999999996e-01   1.0327083607046864e-15
   9.6499999999999997e-01   1.6579223832110616e-15
   9.6999999999999997e-01   4.1512576426992453e-15
   9.7499999999999998e-01   5.0516831788537034e-15
   9.7999999999999998e-01   4.1392030079517638e-15
   9.8499999999999999e-01   7.8465239896780746e-16
   9.8999999999999999e-01   2.8627067158299642e-15
   9.9500000000000000e-01   4.7948166605206623e-15
   1.0000000000000000e+00   5.5511151231257827e-15


==> E_Difftes_N25.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   2.6272080778233525e-16
   1.0000000000000009e-02   2.3801309512408534e-16
   1.5000000000000013e-02   5.6565589638694197e-16
   2.0000000000000018e-02   5.0550486336384849e-16
   2.5000000000000022e-02   2.4832649006249531e-16
   3.0000000000000027e-02   8.3633853148217433e-17
   3.5000000000000031e-02   1.1158263152262784e-17
   3.9999999999999980e-02   2.0905541496832183e-18
   4.4999999999999984e-02   1.3409801469705455e-16
   4.9999999999999989e-02   1.6451112110503599e-16
   5.4999999999999993e-02   2.3767979798646916e-16
   5.9999999999999998e-02   2.7392444096371923e-16
   6.5000000000000002e-02   3.0765388988136816e-16
   7.0000000000000007e-02   2.1959458288742645e-16
   7.5000000000000011e-02   1.4219826625060549e-16
   8.0000000000000016e-02   2.3763220194006439e-17
   8.5000000000000020e-02   3.2657894640347733e-18
   8.9999999999999969e-02   8.2567392493120398e-17
   9.4999999999999973e-02   4.1092553627894872e-17
   9.9999999999999978e-02   9.7326173153577883e-18
   1.0499999999999998e-01   1.3201273448075494e-16
   1.0999999999999999e-01   1.5610877658002941e-16
   1.1499999999999999e-01   1.4377049175156250e-16
   1.2000000000000000e-01   3.3505532250645704e-16
   1.2500000000000000e-01   3.1634701257000840e-16
   1.3000000000000000e-01   1.8574863100634301e-16
   1.3500000000000001e-01   2.3790225177574480e-16
   1.4000000000000001e-01   2.2135611532688761e-16
   1.4500000000000002e-01   1.5584547859166724e-16
   1.5000000000000002e-01   1.5919685853409590e-17
   1.5500000000000003e-01   6.1611208226314376e-17
   1.6000000000000003e-01   4.8666280513632243e-17
   1.6500000000000004e-01   1.6132911458331974e-16
   1.7000000000000004e-01   1.0527489152253303e-16
   1.7500000000000004e-01   1.9006073206816341e-16
   1.7999999999999999e-01   9.7374580242485840e-17
   1.8500000000000000e-01   9.8334997585701257e-17
   1.9000000000000000e-01   3.9928055204662802e-17
   1.9500000000000001e-01   7.6452486601263267e-17
   2.0000000000000001e-01   7.0467514907909739e-17
   2.0500000000000002e-01   1.6035544976789529e-16
   2.0999999999999996e-01   1.6607386158443053e-16
   2.1499999999999997e-01   2.2907684737942679e-16
   2.1999999999999997e-01   2.3881492485854455e-16
   2.2499999999999998e-01   2.7009641004527775e-16
   2.2999999999999998e-01   2.3367715206064446e-16
   2.3499999999999999e-01   2.2037426210199228e-16
   2.3999999999999999e-01   2.2704585083947942e-16
   2.4500000000000000e-01   1.5232402192390991e-16
   2.5000000000000000e-01   1.6851714140248252e-16
   2.5500000000000000e-01   1.6078991487828237e-16
   2.6000000000000001e-01   1.0816952729663965e-16
   2.6500000000000001e-01   1.1689556572648550e-16
   2.7000000000000002e-01   9.8945976110352411e-17
   2.7500000000000002e-01   1.2802741768595338e-16
   2.8000000000000003e-01   1.2189849903142822e-16
   2.8500000000000003e-01   1.3294588570177707e-16
   2.8999999999999998e-01   1.2510649011056306e-16
   2.9499999999999998e-01   1.8191256894740987e-16
   2.9999999999999999e-01   1.8543369365585296e-16
   3.0499999999999999e-01   1.6207550328474903e-16
   3.1000000000000000e-01   1.4243080368903417e-16
   3.1500000000000000e-01   1.7656200320104433e-16
   3.2000000000000001e-01   1.6684344945608742e-16
   3.2500000000000001e-01   1.4394546457560733e-16
   3.3000000000000002e-01   5.2462980870366044e-17
   3.3500000000000002e-01   9.5460561456474925e-17
   3.4000000000000002e-01   3.9818545092864597e-17
   3.4500000000000003e-01   4.0199532239363515e-17
   3.5000000000000003e-01   2.2657396095091410e-17
   3.5499999999999998e-01   4.0955656155286799e-17
   3.5999999999999999e-01   1.0396771650014709e-16
   3.6499999999999999e-01   1.4706613474879723e-16
   3.7000000000000000e-01   1.2875195406524582e-16
   3.7500000000000000e-01   1.5515156498519582e-16
   3.8000000000000000e-01   1.6507595512899860e-16
   3.8500000000000001e-01   1.7109027703221138e-16
   3.9000000000000001e-01   1.1350090133931518e-16
   3.9500000000000002e-01   9.5400500536178641e-17
   4.0000000000000002e-01   2.3200691680170550e-17
   4.0500000000000003e-01   8.5852192328446864e-18
   4.1000000000000003e-01   7.8770276812078552e-17
   4.1500000000000004e-01   1.2485029988690566e-16
   4.1999999999999998e-01   7.5373808809172454e-17
   4.2499999999999999e-01   1.1412586279989849e-16
   4.2999999999999999e-01   1.6967682221076638e-16
   4.3500000000000000e-01   1.1737648334808559e-16
   4.4000000000000000e-01   1.8290695511944540e-16
   4.4500000000000001e-01   1.2951711867003217e-16
   4.5000000000000001e-01   1.1871119320392905e-16
   4.5500000000000002e-01   8.8504916092463268e-17
   4.6000000000000002e-01   7.8890514920044958e-17
   4.6500000000000002e-01   4.2893517666344665e-17
   4.7000000000000003e-01   2.4549147786571734e-17
   4.7500000000000003e-01   8.9248377488720526e-17
   4.7999999999999998e-01   1.4884696203959654e-16
   4.8499999999999999e-01   1.2616816262968784e-16
   4.8999999999999999e-01   1.7946548927601608e-16
   4.9500000000000000e-01   2.2146866787654399e-16
   5.0000000000000000e-01   1.5290415554143034e-16
   5.0500000000000000e-01   8.0288917349164943e-17
   5.1000000000000001e-01   1.8830052479691644e-16
   5.1500000000000001e-01   7.3607308670816478e-17
   5.2000000000000002e-01   1.5622801053508203e-18
   5.2499999999999991e-01   1.0138857585962275e-17
   5.3000000000000003e-01   6.9402835125810716e-17
   5.3499999999999992e-01   1.2361440752164023e-16
   5.4000000000000004e-01   1.6179828254587754e-16
   5.4499999999999993e-01   2.6940410687876030e-16
   5.5000000000000004e-01   2.6725712602409815e-16
   5.5499999999999994e-01   3.1271978215818472e-16
   5.6000000000000005e-01   2.7730011466368017e-16
   5.6499999999999995e-01   3.8260482432181590e-16
   5.7000000000000006e-01   3.0513577487430368e-16
   5.7499999999999996e-01   2.5653126776122283e-16
   5.8000000000000007e-01   8.9251971285058074e-17
   5.8499999999999996e-01   1.2859266156421417e-16
   5.8999999999999997e-01   2.9337744426901738e-18
   5.9499999999999997e-01   6.6023514595273896e-17
   5.9999999999999998e-01   1.0101869023537716e-16
   6.0499999999999998e-01   1.5318746440184594e-16
   6.0999999999999999e-01   2.3329221535305557e-16
   6.1499999999999999e-01   3.1953458956112207e-16
   6.2000000000000000e-01   3.7892261921369197e-16
   6.2500000000000000e-01   3.4354151601106141e-16
   6.3000000000000000e-01   3.2654729279117807e-16
   6.3500000000000001e-01   3.2965516806093182e-16
   6.4000000000000001e-01   3.0296459690185387e-16
   6.4500000000000002e-01   2.0106840153532285e-16
   6.4999999999999991e-01   6.1667075827209648e-17
   6.5500000000000003e-01   4.1473447308036930e-17
   6.5999999999999992e-01   1.0299793854521912e-16
   6.6500000000000004e-01   1.8784038022768339e-16
   6.6999999999999993e-01   3.4954484207986745e-16
   6.7500000000000004e-01   3.7151850725448592e-16
   6.7999999999999994e-01   4.8867109738848860e-16
   6.8500000000000005e-01   4.4907142941339618e-16
   6.8999999999999995e-01   5.6140805446087445e-16
   6.9500000000000006e-01   5.7317309893588397e-16
   6.9999999999999996e-01   5.6019859018122853e-16
   7.0500000000000007e-01   4.0433465255649344e-16
   7.0999999999999996e-01   3.8829042644986917e-16
   7.1499999999999997e-01   2.9783042619786051e-16
   7.1999999999999997e-01   1.8019716010979380e-16
   7.2499999999999998e-01   5.5626267982958048e-17
   7.2999999999999998e-01   1.0929518640384709e-16
   7.3499999999999999e-01   2.4895705713408780e-16
   7.3999999999999999e-01   3.1958710571418655e-16
   7.4500000000000000e-01   4.4699655920005017e-16
   7.5000000000000000e-01   5.0367898016489127e-16
   7.5500000000000000e-01   5.0972163189627896e-16
   7.6000000000000001e-01   3.8600739639555604e-16
   7.6500000000000001e-01   3.0858442809092956e-16
   7.7000000000000002e-01   2.4739321082400823e-16
   7.7500000000000002e-01   6.8652158216910021e-17
   7.8000000000000003e-01   0.0000000000000000e+00
   7.8500000000000003e-01   1.8303016076155656e-16
   7.9000000000000004e-01   4.1775891483371986e-16
   7.9499999999999993e-01   6.7683167670686651e-16
   8.0000000000000004e-01   4.9877669651286768e-16
   8.0499999999999994e-01   7.8738246571703397e-16
   8.1000000000000005e-01   5.9170963260345563e-16
   8.1499999999999995e-01   8.2977933106167323e-16
   8.2000000000000006e-01   5.6709676168776502e-16
   8.2499999999999996e-01   6.8778684125359420e-16
   8.2999999999999996e-01   4.3363376610058533e-16
   8.3499999999999996e-01   3.5429690983829862e-16
   8.3999999999999997e-01   2.1261326780213996e-16
   8.4499999999999997e-01   1.1160797656735667e-16
   8.4999999999999998e-01   5.8570025934346125e-17
   8.5499999999999998e-01   2.7655077509860173e-16
   8.5999999999999999e-01   3.2232762634357684e-16
   8.6499999999999999e-01   3.7182192603255384e-16
   8.7000000000000000e-01   2.1262746021156695e-16
   8.7500000000000000e-01   1.1142881687639154e-16
   8.8000000000000000e-01   0.0000000000000000e+00
   8.8500000000000001e-01   2.4462244347149519e-16
   8.9000000000000001e-01   3.4158459100463446e-16
   8.9500000000000002e-01   1.7882124355950549e-16
   9.0000000000000002e-01   4.6794930566207298e-16
   9.0500000000000003e-01   3.9175862460645670e-16
   9.1000000000000003e-01   4.0986386756359310e-16
   9.1500000000000004e-01   1.0717492711002614e-16
   9.1999999999999993e-01   4.4829139336545474e-16
   9.2500000000000004e-01   1.1716622402840576e-16
   9.2999999999999994e-01   1.2246173373729878e-16
   9.3500000000000005e-01   5.7584811349012025e-16
   9.3999999999999995e-01   4.0106048965708819e-16
   9.4500000000000006e-01   5.5852298005660640e-16
   9.4999999999999996e-01   5.8322184196236812e-16
   9.5500000000000007e-01   7.6109326142159131e-17
   9.5999999999999996e-01   4.7663462801754755e-16
   9.6499999999999997e-01   1.6579223832110616e-16
   9.6999999999999997e-01   5.1890720533740567e-16
   9.7499999999999998e-01   1.8041725638763227e-16
   9.7999999999999998e-01   0.0000000000000000e+00
   9.8499999999999999e-01   1.9616309974195186e-16
   9.8999999999999999e-01   8.1791620452284691e-16
   9.9500000000000000e-01   6.3930888806942163e-16
   1.0000000000000000e+00   7.7715611723760958e-16


==> E_Difftes_N5.txt <==
   0.0000000000000000e+00                      NaN
   5.0000000000000044e-03   8.5256912944741414e-03
   1.0000000000000009e-02   6.0695841576774460e-03
   1.5000000000000013e-02   3.8021456591606356e-03
   2.0000000000000018e-02   1.7165938821513530e-03
   2.5000000000000022e-02   1.9375040785096572e-04
   3.0000000000000027e-02   1.9354637631422099e-03
   3.5000000000000031e-02   3.5150200539562945e-03
   3.9999999999999980e-02   4.9387904687309570e-03
   4.4999999999999984e-02   6.2130435145541767e-03
   4.9999999999999989e-02   7.3439450178662668e-03
   5.4999999999999993e-02   8.3375581254994165e-03
   5.9999999999999998e-02   9.1998433061575655e-03
   6.5000000000000002e-02   9.9366583524479017e-03
   7.0000000000000007e-02   1.0553758383593801e-02
   7.5000000000000011e-02   1.1056795848970192e-02
   8.0000000000000016e-02   1.1451320532621705e-02
   8.5000000000000020e-02   1.1742779558933946e-02
   8.9999999999999969e-02   1.1936517399650006e-02
   9.4999999999999973e-02   1.2037775882432069e-02
   9.9999999999999978e-02   1.2051694201193622e-02
   1.0499999999999998e-01   1.1983308928434033e-02
   1.0999999999999999e-01   1.1837554029831521e-02
   1.1499999999999999e-01   1.1619260881361303e-02
   1.2000000000000000e-01   1.1333158289226498e-02
   1.2500000000000000e-01   1.0983872512904110e-02
   1.3000000000000000e-01   1.0575927291624033e-02
   1.3500000000000001e-01   1.0113743874619861e-02
   1.4000000000000001e-01   9.6016410555054658e-03
   1.4500000000000002e-01   9.0438352111460122e-03
   1.5000000000000002e-01   8.4444403454158826e-03
   1.5500000000000003e-01   7.8074681382474592e-03
   1.6000000000000003e-01   7.1368280003970370e-03
   1.6500000000000004e-01   6.4363271343686208e-03
   1.7000000000000004e-01   5.7096706019565315e-03
   1.7500000000000004e-01   4.9604613988864701e-03
   1.7999999999999999e-01   4.1922005370495126e-03
   1.8500000000000000e-01   3.4082871348471676e-03
   1.9000000000000000e-01   2.6120185161782610e-03
   1.9500000000000001e-01   1.8065903186225459e-03
   2.0000000000000001e-01   9.9509661139039643e-04
   2.0500000000000002e-01   1.8053002362921011e-04
   2.0999999999999996e-01   6.3421811630445563e-04
   2.1499999999999997e-01   1.4463576299800687e-03
   2.1999999999999997e-01   2.2531993257873710e-03
   2.2499999999999998e-01   3.0521548229247861e-03
   2.2999999999999998e-01   3.8407363617955926e-03
   2.3499999999999999e-01   4.6165566001077490e-03
   2.3999999999999999e-01   5.3773283939517530e-03
   2.4500000000000000e-01   6.1208645631140998e-03
   2.5000000000000000e-01   6.8450776398618707e-03
   2.5500000000000000e-01   7.5479796004148947e-03
   2.6000000000000001e-01   8.2276815783028385e-03
   2.6500000000000001e-01   8.8823935587839936e-03
   2.7000000000000002e-01   9.5104240534823539e-03
   2.7500000000000002e-01   1.0110179754380206e-02
   2.8000000000000003e-01   1.0680165166282510e-02
   2.8500000000000003e-01   1.1218982216849881e-02
   2.8999999999999998e-01   1.1725329843276254e-02
   2.9499999999999998e-01   1.2198003554666607e-02
   2.9999999999999999e-01   1.2635894969150753e-02
   3.0499999999999999e-01   1.3037991324747238e-02
   3.1000000000000000e-01   1.3403374962972251e-02
   3.1500000000000000e-01   1.3731222784166388e-02
   3.2000000000000001e-01   1.4020805673492603e-02
   3.2500000000000001e-01   1.4271487896537403e-02
   3.3000000000000002e-01   1.4482726463425379e-02
   3.3500000000000002e-01   1.4654070460339173e-02
   3.4000000000000002e-01   1.4785160347311343e-02
   3.4500000000000003e-01   1.4875727221139466e-02
   3.5000000000000003e-01   1.4925592042248633e-02
   3.5499999999999998e-01   1.4934664824308353e-02
   3.5999999999999999e-01   1.4902943785388856e-02
   3.6499999999999999e-01   1.4830514459418642e-02
   3.7000000000000000e-01   1.4717548766686487e-02
   3.7500000000000000e-01   1.4564304042106764e-02
   3.8000000000000000e-01   1.4371122019948571e-02
   3.8500000000000001e-01   1.4138427773704585e-02
   3.9000000000000001e-01   1.3866728609756154e-02
   3.9500000000000002e-01   1.3556612913467802e-02
   4.0000000000000002e-01   1.3208748946324381e-02
   4.0500000000000003e-01   1.2823883592700494e-02
   4.1000000000000003e-01   1.2402841054831186e-02
   4.1500000000000004e-01   1.1946521494530071e-02
   4.1999999999999998e-01   1.1455899620180775e-02
   4.2499999999999999e-01   1.0932023217502749e-02
   4.2999999999999999e-01   1.0376011622573369e-02
   4.3500000000000000e-01   9.7890541355641590e-03
   4.4000000000000000e-01   9.1724083736282637e-03
   4.4500000000000001e-01   8.5273985613513008e-03
   4.5000000000000001e-01   7.8554137571604388e-03
   4.5500000000000002e-01   7.1579060140581066e-03
   4.6000000000000002e-01   6.4363884730294797e-03
   4.6500000000000002e-01   5.6924333874472498e-03
   4.7000000000000003e-01   4.9276700767765785e-03
   4.7500000000000003e-01   4.1437828078594403e-03
   4.7999999999999998e-01   3.3425086020352711e-03
   4.8499999999999999e-01   2.5256349663326056e-03
   4.8999999999999999e-01   1.6949975469431171e-03
   4.9500000000000000e-01   8.5247770316774542e-04
   5.0000000000000000e-01   4.0019359228127448e-17
   5.0500000000000000e-01   8.6047038250946844e-04
   5.1000000000000001e-01   1.7269303249868506e-03
   5.1500000000000001e-01   2.5973415314688624e-03
   5.2000000000000002e-01   3.4696333810648162e-03
   5.2499999999999991e-01   4.3417058704910928e-03
   5.3000000000000003e-01   5.2114326494530697e-03
   5.3499999999999992e-01   6.0766641508670956e-03
   5.4000000000000004e-01   6.9352308179414018e-03
   5.4499999999999993e-01   7.7849464301552578e-03
   5.5000000000000004e-01   8.6236115302030045e-03
   5.5499999999999994e-01   9.4490169539871334e-03
   5.6000000000000005e-01   1.0258947465775036e-02
   5.6499999999999995e-01   1.1051185500649163e-02
   5.7000000000000006e-01   1.1823515016412829e-02
   5.7499999999999996e-01   1.2573725457127640e-02
   5.8000000000000007e-01   1.3299615830491964e-02
   5.8499999999999996e-01   1.3998998901283890e-02
   5.8999999999999997e-01   1.4669705503124662e-02
   5.9499999999999997e-01   1.5309588970833185e-02
   5.9999999999999998e-01   1.5916529695674378e-02
   6.0499999999999998e-01   1.6488439805822062e-02
   6.0999999999999999e-01   1.7023267974382469e-02
   6.1499999999999999e-01   1.7519004357349020e-02
   6.2000000000000000e-01   1.7973685663882737e-02
   6.2500000000000000e-01   1.8385400361334878e-02
   6.3000000000000000e-01   1.8752294017454100e-02
   6.3500000000000001e-01   1.9072574782243831e-02
   6.4000000000000001e-01   1.9344519011958963e-02
   6.4500000000000002e-01   1.9566477037756408e-02
   6.4999999999999991e-01   1.9736879081535055e-02
   6.5500000000000003e-01   1.9854241321530124e-02
   6.5999999999999992e-01   1.9917172110243821e-02
   6.6500000000000004e-01   1.9924378347326396e-02
   6.6999999999999993e-01   1.9874672010037980e-02
   6.7500000000000004e-01   1.9766976843952993e-02
   6.7999999999999994e-01   1.9600335216586960e-02
   6.8500000000000005e-01   1.9373915136655585e-02
   6.8999999999999995e-01   1.9087017441694474e-02
   6.9500000000000006e-01   1.8739083156798831e-02
   6.9999999999999996e-01   1.8329701027259136e-02
   7.0500000000000007e-01   1.7858615227902112e-02
   7.0999999999999996e-01   1.7325733251961427e-02
   7.1499999999999997e-01   1.6731133982336555e-02
   7.1999999999999997e-01   1.6075075948113256e-02
   7.2499999999999998e-01   1.5358005769253304e-02
   7.2999999999999998e-01   1.4580566792376650e-02
   7.3499999999999999e-01   1.3743607920591958e-02
   7.3999999999999999e-01   1.2848192640348378e-02
   7.4500000000000000e-01   1.1895608248315216e-02
   7.5000000000000000e-01   1.0887375281310294e-02
   7.5500000000000000e-01   9.8252571523324232e-03
   7.6000000000000001e-01   8.7112699957727947e-03
   7.6500000000000001e-01   7.5476927249049034e-03
   7.7000000000000002e-01   6.3370773047807865e-03
   7.7500000000000002e-01   5.0822592436822796e-03
   7.8000000000000003e-01   3.7863683063055751e-03
   7.8500000000000003e-01   2.4528394518771005e-03
   7.9000000000000004e-01   1.0854240004285977e-03
   7.9499999999999993e-01   3.1179896951934438e-04
   8.0000000000000004e-01   1.7344109885878032e-03
   8.0499999999999994e-01   3.1776423261855326e-03
   8.1000000000000005e-01   4.6363598788387722e-03
   8.1499999999999995e-01   6.1050548138634328e-03
   8.2000000000000006e-01   7.5778299649888912e-03
   8.2499999999999996e-01   9.0483869765472617e-03
   8.2999999999999996e-01   1.0510013192786650e-02
   8.3499999999999996e-01   1.1955568288865726e-02
   8.3999999999999997e-01   1.3377470640046874e-02
   8.4499999999999997e-01   1.4767683425586195e-02
   8.4999999999999998e-01   1.6117700463791209e-02
   8.5499999999999998e-01   1.7418531774692478e-02
   8.5999999999999999e-01   1.8660688866749046e-02
   8.6499999999999999e-01   1.9834169743983162e-02
   8.7000000000000000e-01   2.0928443629912724e-02
   8.7500000000000000e-01   2.1932435404625725e-02
   8.8000000000000000e-01   2.2834509751316581e-02
   8.8500000000000001e-01   2.3622455008571751e-02
   8.9000000000000001e-01   2.4283466724678491e-02
   8.9500000000000002e-01   2.4804130910191621e-02
   9.0000000000000002e-01   2.5170406984978862e-02
   9.0500000000000003e-01   2.5367610415929689e-02
   9.1000000000000003e-01   2.5380395041496098e-02
   9.1500000000000004e-01   2.5192735079200116e-02
   9.1999999999999993e-01   2.4787906812223627e-02
   9.2500000000000004e-01   2.4148469951159456e-02
   9.2999999999999994e-01   2.3256248667000424e-02
   9.3500000000000005e-01   2.2092312291376884e-02
   9.3999999999999995e-01   2.0636955680078582e-02
   9.4500000000000006e-01   1.8869679235817442e-02
   9.4999999999999996e-01   1.6769168586212642e-02
   9.5500000000000007e-01   1.4313273912903076e-02
   9.5999999999999996e-01   1.1478988927721877e-02
   9.6499999999999997e-01   8.2424294917764138e-03
   9.6999999999999997e-01   4.5788118733219758e-03
   9.7499999999999998e-01   4.6243064022613063e-04
   9.7999999999999998e-01   4.1333638171572630e-03
   9.8499999999999999e-01   9.2361881369399865e-03
   9.8999999999999999e-01   1.4874649214726617e-02
   9.9500000000000000e-01   2.1078367814993611e-02
   1.0000000000000000e+00   2.7878002569129978e-02


==> E_const_accuracy.txt <==
   0.0000000000000000e+00   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.0000000000000044e-03   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.0000000000000009e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.5000000000000013e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.0000000000000018e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.5000000000000022e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.0000000000000027e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.5000000000000031e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.9999999999999980e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.4999999999999984e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.9999999999999989e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.4999999999999993e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.9999999999999998e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.5000000000000002e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.0000000000000007e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.5000000000000011e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.0000000000000016e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.5000000000000020e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.9999999999999969e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.4999999999999973e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.9999999999999978e-02   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.0499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.0999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.1499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.2000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.2500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.3000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.3500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.4000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.4500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.5000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.5500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.6000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.6500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.7000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.7500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.7999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.8500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.9000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.9500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.0000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.0500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.0999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.1499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.1999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.2499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.2999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.3499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.3999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.4500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.5000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.5500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.6000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.6500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.7000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.7500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.8000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.8500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.8999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.9499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   2.9999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.0499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.1000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.1500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.2000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.2500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.3000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.3500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.4000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.4500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.5000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.5499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.5999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.6499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.7000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.7500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.8000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.8500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.9000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   3.9500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.0000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.0500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.1000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.1500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.1999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.2499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.2999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.3500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.4000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.4500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.5000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.5500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.6000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.6500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.7000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.7500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.7999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.8499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.8999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   4.9500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.0000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.0500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.1000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.1500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.2000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.2499999999999991e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.3000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.3499999999999992e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.4000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.4499999999999993e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.5000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.5499999999999994e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.6000000000000005e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.6499999999999995e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.7000000000000006e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.7499999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.8000000000000007e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.8499999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.8999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.9499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   5.9999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.0499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.0999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.1499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.2000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.2500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.3000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.3500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.4000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.4500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.4999999999999991e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.5500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.5999999999999992e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.6500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.6999999999999993e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.7500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.7999999999999994e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.8500000000000005e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.8999999999999995e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.9500000000000006e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   6.9999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.0500000000000007e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.0999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.1499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.1999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.2499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.2999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.3499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.3999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.4500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.5000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.5500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.6000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.6500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.7000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.7500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.8000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.8500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.9000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   7.9499999999999993e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.0000000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.0499999999999994e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.1000000000000005e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.1499999999999995e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.2000000000000006e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.2499999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.2999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.3499999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.3999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.4499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.4999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.5499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.5999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.6499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.7000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.7500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.8000000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.8500000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.9000000000000001e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   8.9500000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.0000000000000002e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.0500000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.1000000000000003e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.1500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.1999999999999993e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.2500000000000004e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.2999999999999994e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.3500000000000005e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.3999999999999995e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.4500000000000006e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.4999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.5500000000000007e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.5999999999999996e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.6499999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.6999999999999997e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.7499999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.7999999999999998e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.8499999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.8999999999999999e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   9.9500000000000000e-01   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16
   1.0000000000000000e+00   9.4500000000000001e-02   1.1700000000000000e-07   1.4700000000000002e-11   5.9200000000000003e-14   6.7099999999999996e-16


==> E_vr_n_CoeffDiscon_0001.txt <==
   1.5421177605168257e-05   1.1000000000000016e+00   1.0000000000000000e+00   1.0000000000000000e+00
   1.3878489099972136e-04   1.0999999999999981e+00   2.0000000000000000e+00   9.8140316976451314e-01
   3.8548187963854952e-04   1.0999999999999905e+00   3.0000000000000000e+00   3.6396891067001719e-01
   7.5545127473103380e-04   1.0999999999999910e+00   4.0000000000000000e+00   1.0955143968955992e-01
   1.2486017918649783e-03   1.1000000000000065e+00   5.0000000000000000e+00   2.6794821917749779e-02
   1.8648117535293718e-03   1.0999999999999841e+00   6.0000000000000000e+00   5.2994513172650009e-03
   2.6039291191367608e-03   1.0999999999999959e+00   7.0000000000000000e+00   7.5600213644549735e-04
   3.4657715225368535e-03   1.0999999999999954e+00   8.0000000000000000e+00   1.2714509242740045e-04
   4.4501263170125815e-03   1.1000000000000021e+00   9.0000000000000000e+00   3.3319030005154940e-05
   5.5567506277476864e-03   1.1000000000000021e+00   1.0000000000000000e+01   3.9681782400722588e-05
   6.7853714117522834e-03   1.0999999999999912e+00   1.1000000000000000e+01   3.9336182345913458e-05
   8.1356855252320281e-03   1.0999999999999912e+00   1.2000000000000000e+01   3.9200739340935666e-05
   9.6073597983847847e-03   1.0999999999999879e+00   1.3000000000000000e+01   3.9051697897366595e-05
   1.1200031117604647e-02   1.1000000000000176e+00   1.4000000000000000e+01   3.8889795728287752e-05
   1.2913306515075329e-02   1.0999999999999772e+00   1.5000000000000000e+01   3.8714805070755031e-05
   1.4746763265728768e-02   1.1000000000000074e+00   1.6000000000000000e+01   3.8527260091278408e-05
   1.6699948991546365e-02   1.0999999999999914e+00   1.7000000000000000e+01   3.8326708405842937e-05
   1.8772381773176361e-02   1.0999999999999910e+00   1.8000000000000000e+01   3.8114004009340943e-05
   2.0963550268840447e-02   1.1000000000000001e+00   1.9000000000000000e+01   3.7888362778229753e-05
   2.3272913840499398e-02   1.0999999999999981e+00   2.0000000000000000e+01   3.7651087778613089e-05
   2.5699902687247700e-02   1.1000000000000134e+00   2.1000000000000000e+01   3.7400912787015509e-05
   2.8243917985903200e-02   1.0999999999999772e+00   2.2000000000000000e+01   3.7139753893842723e-05
   3.0904332038757920e-02   1.0999999999999996e+00   2.3000000000000000e+01   3.6865676070754820e-05
   3.3680488428452948e-02   1.1000000000000014e+00   2.4000000000000000e+01   3.6581411514658586e-05
   3.6571702179939602e-02   1.0999999999999985e+00   2.5000000000000000e+01   3.6284129217654413e-05
   3.9577259929486852e-02   1.1000000000000050e+00   2.6000000000000000e+01   3.5977623557701457e-05
   4.2696420100693244e-02   1.0999999999999575e+00   2.7000000000000000e+01   3.5657895839172836e-05
   4.5928413087459319e-02   1.1000000000000292e+00   2.8000000000000000e+01   3.5330095502869199e-05
   4.9272441443877157e-02   1.0999999999999890e+00   2.9000000000000000e+01   3.4988735991627457e-05
   5.2727680080987438e-02   1.1000000000000016e+00   3.0000000000000000e+01   3.4640665267226412e-05
   5.6293276470358367e-02   1.0999999999999772e+00   3.1000000000000000e+01   3.4278536426937849e-05
   5.9968350854434027e-02   1.1000000000000141e+00   3.2000000000000000e+01   3.3911293702145559e-05
   6.3751996463601412e-02   1.0999999999999901e+00   3.3000000000000000e+01   3.3529301308410029e-05
   6.7643279739922457e-02   1.0999999999999872e+00   3.4000000000000000e+01   3.3144055426100463e-05
   7.1641240567475173e-02   1.1000000000000139e+00   3.5000000000000000e+01   3.2743143162000166e-05
   7.5744892509248207e-02   1.0999999999999752e+00   3.6000000000000000e+01   3.2341129802095085e-05
   7.9953223050529043e-02   1.1000000000000212e+00   3.7000000000000000e+01   3.1922273901710778e-05
   8.4265193848727382e-02   1.0999999999999899e+00   3.8000000000000000e+01   3.1504791938906741e-05
   8.8679740989570099e-02   1.0999999999999872e+00   3.9000000000000000e+01   3.1068995837513025e-05
   9.3195775249606483e-02   1.0999999999999970e+00   4.0000000000000000e+01   3.0637403634701493e-05
   9.7812182364957756e-02   1.1000000000000099e+00   4.1000000000000000e+01   3.0185692606082465e-05
   1.0252782330624499e-01   1.0999999999999812e+00   4.2000000000000000e+01   2.9741404221393430e-05
   1.0734153455962753e-01   1.1000000000000092e+00   4.3000000000000000e+01   2.9274819992531986e-05
   1.1225212841388271e-01   1.1000000000000048e+00   4.4000000000000000e+01   2.8819301303162433e-05
   1.1725839325345594e-01   1.0999999999999714e+00   4.5000000000000000e+01   2.8338896639828393e-05
   1.2235909385740817e-01   1.1000000000000292e+00   4.6000000000000000e+01   2.7873661365545231e-05
   1.2755297170418894e-01   1.0999999999999679e+00   4.7000000000000000e+01   2.7380494640028734e-05
   1.3283874528215722e-01   1.1000000000000056e+00   4.8000000000000000e+01   2.6907100280534864e-05
   1.3821511040577533e-01   1.0999999999999768e+00   4.9000000000000000e+01   2.6402230030372343e-05
   1.4368074053739732e-01   1.1000000000000252e+00   5.0000000000000000e+01   2.5922273718607720e-05
   1.4923428711457210e-01   1.0999999999999845e+00   5.1000000000000000e+01   2.5406753207431982e-05
   1.5487437988278141e-01   1.1000000000000003e+00   5.2000000000000000e+01   2.4921867495061578e-05
   1.6059962723352911e-01   1.0999999999999954e+00   5.3000000000000000e+01   2.4396739293239381e-05
   1.6640861654770017e-01   1.0999999999999992e+00   5.4000000000000000e+01   2.3908587874238640e-05
   1.7229991454410298e-01   1.1000000000000079e+00   5.5000000000000000e+01   2.3374878477932671e-05
   1.7827206763311054e-01   1.0999999999999788e+00   5.6000000000000000e+01   2.2885151865818314e-05
   1.8432360227531114e-01   1.0999999999999939e+00   5.7000000000000000e+01   2.2343866379134107e-05
   1.9045302534508302e-01   1.0999999999999917e+00   5.8000000000000000e+01   2.1854277552687001e-05
   1.9665882449900013e-01   1.1000000000000176e+00   5.9000000000000000e+01   2.1306394431576768e-05
   2.0293946854898071e-01   1.0999999999999781e+00   6.0000000000000000e+01   2.0818674473506823e-05
   2.0929340784008471e-01   1.0999999999999919e+00   6.1000000000000000e+01   2.0265140381888592e-05
   2.1571907463286799e-01   1.1000000000000147e+00   6.2000000000000000e+01   1.9781034103856721e-05
   2.2221488349019880e-01   1.0999999999999956e+00   6.3000000000000000e+01   1.9222758881763500e-05
   2.2877923166844061e-01   1.0999999999999699e+00   6.4000000000000000e+01   1.8744020470798493e-05
   2.3541049951290471e-01   1.1000000000000190e+00   6.5000000000000000e+01   1.8181872241642006e-05
   2.4210705085747625e-01   1.0999999999999899e+00   6.6000000000000000e+01   1.7710260936275149e-05
   2.4886723342831374e-01   1.0999999999999861e+00   6.7000000000000000e+01   1.7145061375728880e-05
   2.5568937925152252e-01   1.1000000000000103e+00   6.8000000000000000e+01   1.6682337182258447e-05
   2.6257180506470273e-01   1.0999999999999710e+00   6.9000000000000000e+01   1.6114856967138167e-05
   2.6951281273226879e-01   1.1000000000000174e+00   7.0000000000000000e+01   1.5662776442145997e-05
   2.7651068966443937e-01   1.0999999999999841e+00   7.1000000000000000e+01   1.5093730897993783e-05
   2.8356370923979302e-01   1.0999999999999996e+00   7.2000000000000000e+01   1.4654042994555174e-05
   2.9067013123128593e-01   1.0999999999999928e+00   7.3000000000000000e+01   1.4084087974183574e-05
   2.9782820223562756e-01   1.1000000000000010e+00   7.4000000000000000e+01   1.3658529975295764e-05
   3.0503615610590584e-01   1.1000000000000145e+00   7.5000000000000000e+01   1.3088257969579354e-05
   3.1229221438735844e-01   1.0999999999999757e+00   7.6000000000000000e+01   1.2678551527530141e-05
   3.1959458675617913e-01   1.1000000000000003e+00   7.7000000000000000e+01   1.2108488035665361e-05
   3.2694147146125352e-01   1.1000000000000050e+00   7.8000000000000000e+01   1.1716335292819321e-05
   3.3433105576871447e-01   1.0999999999999830e+00   7.9000000000000000e+01   1.1146935485472906e-05
   3.4176151640920693e-01   1.0999999999999925e+00   8.0000000000000000e+01   1.0774015355928277e-05
   3.4923102002775208e-01   1.1000000000000159e+00   8.1000000000000000e+01   1.0205661016668990e-05
   3.5673772363610079e-01   1.1000000000000105e+00   8.2000000000000000e+01   9.8536255490668599e-06
   3.6427977506746273e-01   1.0999999999999774e+00   8.3000000000000000e+01   9.2866223478023215e-06
   3.7185531343350176e-01   1.0999999999999934e+00   8.4000000000000000e+01   8.9570932497943159e-06
   3.7946246958348068e-01   1.1000000000000048e+00   8.5000000000000000e+01   8.3916683310995959e-06
   3.8709936656544808e-01   1.0999999999999950e+00   8.6000000000000000e+01   8.0862336309479180e-06
   3.9476412008934708e-01   1.1000000000000014e+00   8.7000000000000000e+01   7.5225335658559311e-06
   4.0245483899193574e-01   1.0999999999999823e+00   8.8000000000000000e+01   7.2427444046603654e-06
   4.1016962570340376e-01   1.0999999999999834e+00   8.9000000000000000e+01   6.6808334894926550e-06
   4.1790657671556852e-01   1.1000000000000110e+00   9.0000000000000000e+01   6.4282010867347982e-06
   4.2566378305153846e-01   1.0999999999999965e+00   9.1000000000000000e+01   5.8680600263953258e-06
   4.3343933073672369e-01   1.1000000000000068e+00   9.2000000000000000e+01   5.6440527635838595e-06
   4.4123130127108112e-01   1.0999999999999763e+00   9.3000000000000000e+01   5.0855777485986315e-06
   4.4903777210247503e-01   1.1000000000000008e+00   9.4000000000000000e+01   4.8916184367785667e-06
   4.5685681710103831e-01   1.0999999999999979e+00   9.5000000000000000e+01   4.3346206060459875e-06
   4.6468650703441661e-01   1.1000000000000021e+00   9.6000000000000000e+01   4.1720838767763927e-06
   4.7252491004377706e-01   1.0999999999999894e+00   9.7000000000000000e+01   3.6162892160085905e-06
   4.8037009212046566e-01   1.1000000000000005e+00   9.8000000000000000e+01   3.4864990746154340e-06
   4.8822011758319483e-01   1.0999999999999934e+00   9.9000000000000000e+01   2.9315487245758112e-06
   4.9607304955564435e-01   1.0999999999999834e+00   1.0000000000000000e+02   2.8357762302695127e-06
   5.0392695044435565e-01   1.1000000000000163e+00   1.0100000000000000e+02   2.2812272476099913e-06
   5.1177988241680505e-01   1.0999999999999763e+00   1.0200000000000000e+02   2.2206883407320150e-06
   5.1962990787953423e-01   1.1000000000000250e+00   1.0300000000000000e+02   1.6660148801332982e-06
   5.2747508995622283e-01   1.0999999999999839e+00   1.0400000000000000e+02   1.6418683365730413e-06
   5.3531349296558328e-01   1.0999999999999950e+00   1.0500000000000000e+02   1.0864633208760674e-06
   5.4314318289896169e-01   1.0999999999999979e+00   1.0600000000000000e+02   1.0998087953166064e-06
   5.5096222789752503e-01   1.0999999999999865e+00   1.0700000000000000e+02   5.4298603369964517e-07
   5.5876869872891877e-01   1.1000000000000119e+00   1.0800000000000000e+02   5.9486223843458332e-07
   5.6656066926327608e-01   1.0999999999999863e+00   1.0900000000000000e+02   3.5859012812182658e-08
   5.7433621694846149e-01   1.0999999999999879e+00   1.1000000000000000e+02   1.2724196916111492e-07
   5.8209342328443148e-01   1.1000000000000036e+00   1.1100000000000000e+02   4.3477788078815893e-07
   5.8983037429659624e-01   1.1000000000000083e+00   1.1200000000000000e+02   3.0297653449370978e-07
   5.9754516100806410e-01   1.0999999999999899e+00   1.1300000000000000e+02   8.6891902712569042e-07
   6.0523587991065275e-01   1.1000000000000105e+00   1.1400000000000000e+02   6.9585366164000202e-07
   6.1290063343455170e-01   1.0999999999999899e+00   1.1500000000000000e+02   1.2666906099055011e-06
   6.2053753041651938e-01   1.0999999999999772e+00   1.1600000000000000e+02   1.0515832102280370e-06
   6.2814468656649836e-01   1.1000000000000036e+00   1.1700000000000000e+02   1.6283476294163841e-06
   6.3572022493253710e-01   1.1000000000000143e+00   1.1800000000000000e+02   1.3704893936213933e-06
   6.4326227636389910e-01   1.1000000000000012e+00   1.1900000000000000e+02   1.9542703922376832e-06
   6.5076897997224770e-01   1.0999999999999801e+00   1.2000000000000000e+02   1.6530233589288431e-06
   6.5823848359079307e-01   1.0999999999999939e+00   1.2100000000000000e+02   2.2449604909382585e-06
   6.6566894423128553e-01   1.1000000000000052e+00   1.2200000000000000e+02   1.8997592288483466e-06
   6.7305852853874648e-01   1.0999999999999941e+00   1.2300000000000000e+02   2.5010362996003862e-06
   6.8040541324382087e-01   1.1000000000000141e+00   1.2400000000000000e+02   2.1113896716982835e-06
   6.8770778561264145e-01   1.0999999999999757e+00   1.2500000000000000e+02   2.7232279870713655e-06
   6.9496384389409416e-01   1.1000000000000019e+00   1.2600000000000000e+02   2.2887210616395517e-06
   7.0217179776437244e-01   1.0999999999999848e+00   1.2700000000000000e+02   2.9123720786241129e-06
   7.0932986876871418e-01   1.1000000000000043e+00   1.2800000000000000e+02   2.4326681936380688e-06
   7.1643629076020698e-01   1.0999999999999879e+00   1.2900000000000000e+02   3.0694055997042523e-06
   7.2348931033556052e-01   1.1000000000000176e+00   1.3000000000000000e+02   2.5442486376490571e-06
   7.3048718726773110e-01   1.0999999999999710e+00   1.3100000000000000e+02   3.1953597836115813e-06
   7.3742819493529743e-01   1.0999999999999883e+00   1.3200000000000000e+02   2.6245767315877178e-06
   7.4431062074847754e-01   1.1000000000000187e+00   1.3300000000000000e+02   3.2913534009667728e-06
   7.5113276657168626e-01   1.0999999999999854e+00   1.3400000000000000e+02   2.6748572160257962e-06
   7.5789294914252370e-01   1.1000000000000245e+00   1.3500000000000000e+02   3.3585857413715071e-06
   7.6458950048709529e-01   1.0999999999999628e+00   1.3600000000000000e+02   2.6963785812503633e-06
   7.7122076833155950e-01   1.0999999999999979e+00   1.3700000000000000e+02   3.3983291951359969e-06
   7.7778511650980109e-01   1.0999999999999954e+00   1.3800000000000000e+02   2.6905061238348016e-06
   7.8428092536713201e-01   1.0999999999999979e+00   1.3900000000000000e+02   3.4119215518581319e-06
   7.9070659215991523e-01   1.1000000000000192e+00   1.4000000000000000e+02   2.6586747467742768e-06
   7.9706053145101918e-01   1.0999999999999770e+00   1.4100000000000000e+02   3.4007579422814286e-06
   8.0334117550099993e-01   1.0999999999999908e+00   1.4200000000000000e+02   2.6023815146349227e-06
   8.0954697465491710e-01   1.1000000000000070e+00   1.4300000000000000e+02   3.3662824950143191e-06
   8.1567639772468881e-01   1.0999999999999872e+00   1.4400000000000000e+02   2.5231780093781312e-06
   8.2172793236688946e-01   1.1000000000000114e+00   1.4500000000000000e+02   3.3099796730408989e-06
   8.2770008545589691e-01   1.1000000000000094e+00   1.4600000000000000e+02   2.4226624687640795e-06
   8.3359138345229977e-01   1.0999999999999754e+00   1.4700000000000000e+02   3.2333652984466845e-06
   8.3940037276647095e-01   1.0999999999999801e+00   1.4800000000000000e+02   2.3024717318355061e-06
   8.4512562011721859e-01   1.1000000000000150e+00   1.4900000000000000e+02   3.1379772679751629e-06
   8.5076571288542779e-01   1.0999999999999932e+00   1.5000000000000000e+02   2.1642730005527933e-06
   8.5631925946260257e-01   1.1000000000000176e+00   1.5100000000000000e+02   3.0253658610380771e-06
   8.6178488959422461e-01   1.0999999999999708e+00   1.5200000000000000e+02   2.0097553984222815e-06
   8.6716125471784278e-01   1.0999999999999628e+00   1.5300000000000000e+02   2.8970836812926009e-06
   8.7244702829581100e-01   1.1000000000000385e+00   1.5400000000000000e+02   1.8406212371685600e-06
   8.7764090614259183e-01   1.0999999999999943e+00   1.5500000000000000e+02   2.7546750448612620e-06
   8.8274160674654401e-01   1.1000000000000114e+00   1.5600000000000000e+02   1.6585770109339734e-06
   8.8774787158611712e-01   1.0999999999999830e+00   1.5700000000000000e+02   2.5996647410538270e-06
   8.9265846544037242e-01   1.0999999999999899e+00   1.5800000000000000e+02   1.4653239688174835e-06
   8.9747217669375501e-01   1.0999999999999974e+00   1.5900000000000000e+02   2.4335459119134457e-06
   9.0218781763504219e-01   1.1000000000000052e+00   1.6000000000000000e+02   1.2625480364477041e-06
   9.0680422475039346e-01   1.0999999999999923e+00   1.6100000000000000e+02   2.2577668008017765e-06
   9.1132025901042990e-01   1.1000000000000099e+00   1.6200000000000000e+02   1.0519088891395228e-06
   9.1573480615127245e-01   1.0999999999999854e+00   1.6300000000000000e+02   2.0737158070006166e-06
   9.2004677694947090e-01   1.0999999999999879e+00   1.6400000000000000e+02   8.3502767656059867e-07
   9.2425510749075179e-01   1.1000000000000034e+00   1.6500000000000000e+02   1.8827042555140351e-06
   9.2835875943252477e-01   1.1000000000000061e+00   1.6600000000000000e+02   6.1347269562768030e-07
   9.3235672026007754e-01   1.1000000000000081e+00   1.6700000000000000e+02   1.6859457233405280e-06
   9.3624800353639848e-01   1.0999999999999823e+00   1.6800000000000000e+02   3.8874197188412555e-07
   9.4003164914556581e-01   1.1000000000000203e+00   1.6900000000000000e+02   1.4845303013620143e-06
   9.4370672352964147e-01   1.0999999999999923e+00   1.7000000000000000e+02   1.6224099405764867e-07
   9.4727231991901240e-01   1.0999999999999848e+00   1.7100000000000000e+02   1.2793912994254101e-06
   9.5072755855612290e-01   1.0999999999999446e+00   1.7200000000000000e+02   6.4747131050520542e-08
   9.5407158691254068e-01   1.1000000000000318e+00   1.7300000000000000e+02   1.0712604273658932e-06
   9.5730357989930681e-01   1.0999999999999712e+00   1.7400000000000000e+02   2.9110316952354054e-07
   9.6042274007051309e-01   1.1000000000000376e+00   1.7500000000000000e+02   8.6060556531913791e-07
   9.6342829782006034e-01   1.0999999999999823e+00   1.7600000000000000e+02   5.1593131553828022e-07
   9.6631951157154705e-01   1.1000000000000008e+00   1.7700000000000000e+02   6.4754237244333738e-07
   9.6909566796124202e-01   1.1000000000000052e+00   1.7800000000000000e+02   7.3864567255002877e-07
   9.7175608201409669e-01   1.1000000000000172e+00   1.7900000000000000e+02   4.3170765879225318e-07
   9.7430009731275224e-01   1.0999999999999805e+00   1.8000000000000000e+02   9.5909481186805755e-07
   9.7672708615950055e-01   1.0999999999999595e+00   1.8100000000000000e+02   2.1208086312508396e-07
   9.7903644973115966e-01   1.0999999999999912e+00   1.8200000000000000e+02   1.1777331142560920e-06
   9.8122761822682358e-01   1.1000000000000103e+00   1.8300000000000000e+02   1.3253788472856412e-08
   9.8330005100845363e-01   1.0999999999999936e+00   1.8400000000000000e+02   1.3958288312505741e-06
   9.8525323673427123e-01   1.1000000000000028e+00   1.8500000000000000e+02   2.4737754203387635e-07
   9.8708669348492473e-01   1.0999999999999939e+00   1.8600000000000000e+02   1.6156294566452544e-06
   9.8879996888239530e-01   1.1000000000000167e+00   1.8700000000000000e+02   4.9469734310763650e-07
   9.9039264020161522e-01   1.1000000000000025e+00   1.8800000000000000e+02   1.8401969283645361e-06
   9.9186431447476786e-01   1.0999999999999912e+00   1.8900000000000000e+02   7.6051905765022416e-07
   9.9321462858824772e-01   1.0999999999999734e+00   1.9000000000000000e+02   2.0720552236522962e-06
   9.9444324937225226e-01   1.1000000000000236e+00   1.9100000000000000e+02   1.0486673409642076e-06
   9.9554987368298731e-01   1.0999999999999699e+00   1.9200000000000000e+02   2.3083326609740687e-06
   9.9653422847746320e-01   1.0999999999999857e+00   1.9300000000000000e+02   1.3535759768792339e-06
   9.9739607088086324e-01   1.1000000000000105e+00   1.9400000000000000e+02   2.5265726557595333e-06
   9.9813518824647063e-01   1.0999999999999848e+00   1.9500000000000000e+02   1.6382190031767481e-06
   9.9875139820813508e-01   1.1000000000000096e+00   1.9600000000000000e+02   2.6477271962351876e-06
   9.9924454872526902e-01   1.1000000000000232e+00   1.9700000000000000e+02   1.7794245150931928e-06
   9.9961451812036151e-01   9.9999999999996936e-01   1.9800000000000000e+02   2.4495519134768289e-06
   9.9986121510900028e-01   1.0000000000000011e+00   1.9900000000000000e+02   1.4525059874799762e-06
   9.9998457882239489e-01   9.9999999999999800e-01   2.0000000000000000e+02   1.4012764671210703e-06


==> E_vr_n_CoeffDiscon_01.txt <==
   1.5421177605168257e-05   1.0999999999999990e+00   1.0000000000000000e+00   1.0000000000000000e+00
   1.3878489099972136e-04   1.0999999999999965e+00   2.0000000000000000e+00   1.0103522509476457e+00
   3.8548187963854952e-04   1.0999999999999883e+00   3.0000000000000000e+00   3.4990653285010392e-01
   7.5545127473103380e-04   1.0999999999999897e+00   4.0000000000000000e+00   1.2584569184030467e-01
   1.2486017918649783e-03   1.1000000000000043e+00   5.0000000000000000e+00   1.4933667480371938e-02
   1.8648117535293718e-03   1.0999999999999825e+00   6.0000000000000000e+00   1.4059290937802190e-02
   2.6039291191367608e-03   1.0999999999999939e+00   7.0000000000000000e+00   4.5070781645770008e-03
   3.4657715225368535e-03   1.0999999999999936e+00   8.0000000000000000e+00   2.2427292201154785e-03
   4.4501263170125815e-03   1.1000000000000008e+00   9.0000000000000000e+00   4.8003805738331740e-04
   5.5567506277476864e-03   1.1000000000000010e+00   1.0000000000000000e+01   2.4024229482696616e-03
   6.7853714117522834e-03   1.0999999999999908e+00   1.1000000000000000e+01   3.5527326087385286e-03
   8.1356855252320281e-03   1.0999999999999888e+00   1.2000000000000000e+01   3.9381139447956480e-03
   9.6073597983847847e-03   1.0999999999999863e+00   1.3000000000000000e+01   3.6571551829636994e-03
   1.1200031117604647e-02   1.1000000000000143e+00   1.4000000000000000e+01   2.8728037917418758e-03
   1.2913306515075329e-02   1.0999999999999759e+00   1.5000000000000000e+01   1.7860980883156700e-03
   1.4746763265728768e-02   1.1000000000000052e+00   1.6000000000000000e+01   6.0680382208884930e-04
   1.6699948991546365e-02   1.0999999999999919e+00   1.7000000000000000e+01   4.7458531145675104e-04
   1.8772381773176361e-02   1.0999999999999888e+00   1.8000000000000000e+01   1.3097864525263589e-03
   2.0963550268840447e-02   1.0999999999999968e+00   1.9000000000000000e+01   1.8077273499219086e-03
   2.3272913840499398e-02   1.0999999999999952e+00   2.0000000000000000e+01   1.9402258726322907e-03
   2.5699902687247700e-02   1.1000000000000094e+00   2.1000000000000000e+01   1.7381815732763863e-03
   2.8243917985903200e-02   1.0999999999999777e+00   2.2000000000000000e+01   1.2797926997818298e-03
   3.0904332038757920e-02   1.0999999999999965e+00   2.3000000000000000e+01   6.7300899790636724e-04
   3.3680488428452948e-02   1.0999999999999990e+00   2.4000000000000000e+01   3.5567076382539095e-05
   3.6571702179939602e-02   1.0999999999999963e+00   2.5000000000000000e+01   5.2449468265891802e-04
   3.9577259929486852e-02   1.1000000000000030e+00   2.6000000000000000e+01   9.2457959175204073e-04
   4.2696420100693244e-02   1.0999999999999590e+00   2.7000000000000000e+01   1.1179094010630407e-03
   4.5928413087459319e-02   1.1000000000000256e+00   2.8000000000000000e+01   1.0969142940124071e-03
   4.9272441443877157e-02   1.0999999999999854e+00   2.9000000000000000e+01   8.9036579360521014e-04
   5.2727680080987438e-02   1.0999999999999994e+00   3.0000000000000000e+01   5.5457918471590319e-04
   5.6293276470358367e-02   1.0999999999999766e+00   3.1000000000000000e+01   1.6146888141998827e-04
   5.9968350854434027e-02   1.1000000000000090e+00   3.2000000000000000e+01   2.1528169591504204e-04
   6.3751996463601412e-02   1.0999999999999892e+00   3.3000000000000000e+01   5.1241117093881654e-04
   6.7643279739922457e-02   1.0999999999999857e+00   3.4000000000000000e+01   6.8703965597561917e-04
   7.1641240567475173e-02   1.1000000000000107e+00   3.5000000000000000e+01   7.2151251637800915e-04
   7.5744892509248207e-02   1.0999999999999746e+00   3.6000000000000000e+01   6.2440677567689043e-04
   7.9953223050529043e-02   1.1000000000000183e+00   3.7000000000000000e+01   4.2602388706099571e-04
   8.4265193848727382e-02   1.0999999999999894e+00   3.8000000000000000e+01   1.7168666740569161e-04
   8.8679740989570099e-02   1.0999999999999852e+00   3.9000000000000000e+01   8.8165771888119049e-05
   9.3195775249606483e-02   1.0999999999999968e+00   4.0000000000000000e+01   3.0651140251067933e-04
   9.7812182364957756e-02   1.1000000000000043e+00   4.1000000000000000e+01   4.4846930792738363e-04
   1.0252782330624499e-01   1.0999999999999783e+00   4.2000000000000000e+01   4.9545513285875894e-04
   1.0734153455962753e-01   1.1000000000000085e+00   4.3000000000000000e+01   4.4801459234590480e-04
   1.1225212841388271e-01   1.1000000000000028e+00   4.4000000000000000e+01   3.2297670354375526e-04
   1.1725839325345594e-01   1.0999999999999701e+00   4.5000000000000000e+01   1.5026414123247910e-04
   1.2235909385740817e-01   1.1000000000000243e+00   4.6000000000000000e+01   3.4875125539066875e-05
   1.2755297170418894e-01   1.0999999999999668e+00   4.7000000000000000e+01   1.9718765151721651e-04
   1.3283874528215722e-01   1.1000000000000030e+00   4.8000000000000000e+01   3.0933725029276310e-04
   1.3821511040577533e-01   1.0999999999999768e+00   4.9000000000000000e+01   3.5447629830709663e-04
   1.4368074053739732e-01   1.1000000000000221e+00   5.0000000000000000e+01   3.3033718958835906e-04
   1.4923428711457210e-01   1.0999999999999792e+00   5.1000000000000000e+01   2.4645559251670272e-04
   1.5487437988278141e-01   1.0999999999999988e+00   5.2000000000000000e+01   1.2373175301206592e-04
   1.6059962723352911e-01   1.0999999999999948e+00   5.3000000000000000e+01   1.2659284446538408e-05
   1.6640861654770017e-01   1.0999999999999972e+00   5.4000000000000000e+01   1.3560699156162656e-04
   1.7229991454410298e-01   1.1000000000000043e+00   5.5000000000000000e+01   2.2399435768292880e-04
   1.7827206763311054e-01   1.0999999999999772e+00   5.6000000000000000e+01   2.6312218879450387e-04
   1.8432360227531114e-01   1.0999999999999939e+00   5.7000000000000000e+01   2.5021346269740968e-04
   1.9045302534508302e-01   1.0999999999999899e+00   5.8000000000000000e+01   1.9057182548050684e-04
   1.9665882449900013e-01   1.1000000000000159e+00   5.9000000000000000e+01   9.9786663073173309e-05
   2.0293946854898071e-01   1.0999999999999777e+00   6.0000000000000000e+01   3.9145347500495968e-06
   2.0929340784008471e-01   1.0999999999999877e+00   6.1000000000000000e+01   9.8924542548892494e-05
   2.1571907463286799e-01   1.1000000000000145e+00   6.2000000000000000e+01   1.6913910200559297e-04
   2.2221488349019880e-01   1.0999999999999934e+00   6.3000000000000000e+01   2.0166359976459884e-04
   2.2877923166844061e-01   1.0999999999999699e+00   6.4000000000000000e+01   1.9428453120312532e-04
   2.3541049951290471e-01   1.1000000000000154e+00   6.5000000000000000e+01   1.4957087587187364e-04
   2.4210705085747625e-01   1.0999999999999872e+00   6.6000000000000000e+01   8.0062116413630750e-05
   2.4886723342831374e-01   1.0999999999999814e+00   6.7000000000000000e+01   1.0909581375929613e-06
   2.5568937925152252e-01   1.1000000000000092e+00   6.8000000000000000e+01   7.5886431531160372e-05
   2.6257180506470273e-01   1.0999999999999692e+00   6.9000000000000000e+01   1.3235178381704619e-04
   2.6951281273226879e-01   1.1000000000000161e+00   7.0000000000000000e+01   1.5882871849764204e-04
   2.7651068966443937e-01   1.0999999999999821e+00   7.1000000000000000e+01   1.5422937633129217e-04
   2.8356370923979302e-01   1.0999999999999974e+00   7.2000000000000000e+01   1.1907155783890290e-04
   2.9067013123128593e-01   1.0999999999999923e+00   7.3000000000000000e+01   6.4315948352953632e-05
   2.9782820223562756e-01   1.0999999999999974e+00   7.4000000000000000e+01   8.7507549875606590e-07
   3.0503615610590584e-01   1.1000000000000110e+00   7.5000000000000000e+01   6.0703105297480565e-05
   3.1229221438735844e-01   1.0999999999999752e+00   7.6000000000000000e+01   1.0676052669467069e-04
   3.1959458675617913e-01   1.0999999999999979e+00   7.7000000000000000e+01   1.2801223139317027e-04
   3.2694147146125352e-01   1.1000000000000041e+00   7.8000000000000000e+01   1.2486093679412970e-04
   3.3433105576871447e-01   1.0999999999999810e+00   7.9000000000000000e+01   9.6011996647853506e-05
   3.4176151640920693e-01   1.0999999999999921e+00   8.0000000000000000e+01   5.1886247125168864e-05
   3.4923102002775208e-01   1.1000000000000121e+00   8.1000000000000000e+01   1.7511895447909365e-06
   3.5673772363610079e-01   1.1000000000000092e+00   8.2000000000000000e+01   5.0220631292934381e-05
   3.6427977506746273e-01   1.0999999999999743e+00   8.3000000000000000e+01   8.8368580340381997e-05
   3.7185531343350176e-01   1.0999999999999945e+00   8.4000000000000000e+01   1.0517806229504976e-04
   3.7946246958348068e-01   1.1000000000000036e+00   8.5000000000000000e+01   1.0284793117578871e-04
   3.8709936656544808e-01   1.0999999999999941e+00   8.6000000000000000e+01   7.8252158884041593e-05
   3.9476412008934708e-01   1.1000000000000003e+00   8.7000000000000000e+01   4.2073991736943553e-05
   4.0245483899193574e-01   1.0999999999999825e+00   8.8000000000000000e+01   3.0529866431720491e-06
   4.1016962570340376e-01   1.0999999999999848e+00   8.9000000000000000e+01   4.2681217015183154e-05
   4.1790657671556852e-01   1.1000000000000083e+00   9.0000000000000000e+01   7.4799006410966959e-05
   4.2566378305153846e-01   1.0999999999999952e+00   9.1000000000000000e+01   8.7820223013333328e-05
   4.3343933073672369e-01   1.1000000000000052e+00   9.2000000000000000e+01   8.6045644207942057e-05
   4.4123130127108112e-01   1.0999999999999768e+00   9.3000000000000000e+01   6.4340240012631972e-05
   4.4903777210247503e-01   1.0999999999999979e+00   9.4000000000000000e+01   3.4323026124602363e-05
   4.5685681710103831e-01   1.0999999999999943e+00   9.5000000000000000e+01   4.4581363959536631e-06
   4.6468650703441661e-01   1.0999999999999976e+00   9.6000000000000000e+01   3.7024012644450967e-05
   4.7252491004377706e-01   1.0999999999999903e+00   9.7000000000000000e+01   6.4543700863150592e-05
   4.8037009212046566e-01   1.0999999999999985e+00   9.8000000000000000e+01   7.4289816589835837e-05
   4.8822011758319483e-01   1.0999999999999905e+00   9.9000000000000000e+01   7.2994402953979292e-05
   4.9607304955564435e-01   1.0999999999999832e+00   1.0000000000000000e+02   5.3233077061893017e-05
   5.0392695044435565e-01   1.1000000000000147e+00   1.0100000000000000e+02   2.8164060366581386e-05
   5.1177988241680505e-01   1.0999999999999763e+00   1.0200000000000000e+02   5.8567025816860706e-06
   5.1962990787953423e-01   1.1000000000000203e+00   1.0300000000000000e+02   3.2631528029790492e-05
   5.2747508995622283e-01   1.0999999999999805e+00   1.0400000000000000e+02   5.6662977930388863e-05
   5.3531349296558328e-01   1.0999999999999925e+00   1.0500000000000000e+02   6.3522163826930652e-05
   5.4314318289896169e-01   1.0999999999999945e+00   1.0600000000000000e+02   6.2730624517149668e-05
   5.5096222789752503e-01   1.0999999999999857e+00   1.0700000000000000e+02   4.4226740212155011e-05
   5.5876869872891877e-01   1.1000000000000105e+00   1.0800000000000000e+02   2.3271899773377849e-05
   5.6656066926327608e-01   1.0999999999999861e+00   1.0900000000000000e+02   7.1810971371139808e-06
   5.7433621694846149e-01   1.0999999999999852e+00   1.1000000000000000e+02   2.9080887615085584e-05
   5.8209342328443148e-01   1.1000000000000021e+00   1.1100000000000000e+02   5.0498633638581183e-05
   5.8983037429659624e-01   1.1000000000000045e+00   1.1200000000000000e+02   5.4755629632346884e-05
   5.9754516100806410e-01   1.0999999999999854e+00   1.1300000000000000e+02   5.4545258160183288e-05
   6.0523587991065275e-01   1.1000000000000105e+00   1.1400000000000000e+02   3.6779176894203219e-05
   6.1290063343455170e-01   1.0999999999999861e+00   1.1500000000000000e+02   1.9358918824695839e-05
   6.2053753041651938e-01   1.0999999999999763e+00   1.1600000000000000e+02   8.4460655952906959e-06
   6.2814468656649836e-01   1.1000000000000001e+00   1.1700000000000000e+02   2.6136191725235496e-05
   6.3572022493253710e-01   1.1000000000000116e+00   1.1800000000000000e+02   4.5640763365270941e-05
   6.4326227636389910e-01   1.1000000000000001e+00   1.1900000000000000e+02   4.7500111043099157e-05
   6.5076897997224770e-01   1.0999999999999763e+00   1.2000000000000000e+02   4.7974232662229237e-05
   6.5823848359079307e-01   1.0999999999999892e+00   1.2100000000000000e+02   3.0540004777407571e-05
   6.6566894423128553e-01   1.1000000000000036e+00   1.2200000000000000e+02   1.6249002368971901e-05
   6.7305852853874648e-01   1.0999999999999928e+00   1.2300000000000000e+02   9.6304221505913012e-06
   6.8040541324382087e-01   1.1000000000000105e+00   1.2400000000000000e+02   2.3597228851037595e-05
   6.8770778561264145e-01   1.0999999999999726e+00   1.2500000000000000e+02   4.1755054146957943e-05
   6.9496384389409416e-01   1.0999999999999988e+00   1.2600000000000000e+02   4.1360608757797118e-05
   7.0217179776437244e-01   1.0999999999999848e+00   1.2700000000000000e+02   4.2629927458448753e-05
   7.0932986876871418e-01   1.1000000000000023e+00   1.2800000000000000e+02   2.5202564019872358e-05
   7.1643629076020698e-01   1.0999999999999845e+00   1.2900000000000000e+02   1.3752685031738892e-05
   7.2348931033556052e-01   1.1000000000000156e+00   1.3000000000000000e+02   1.0776602288185726e-05
   7.3048718726773110e-01   1.0999999999999690e+00   1.3100000000000000e+02   2.1381621220476133e-05
   7.3742819493529743e-01   1.0999999999999859e+00   1.3200000000000000e+02   3.8653112934862597e-05
   7.4431062074847754e-01   1.1000000000000147e+00   1.3300000000000000e+02   3.6108471105843220e-05
   7.5113276657168626e-01   1.0999999999999863e+00   1.3400000000000000e+02   3.8279508659200051e-05
   7.5789294914252370e-01   1.1000000000000227e+00   1.3500000000000000e+02   2.0599608208611998e-05
   7.6458950048709529e-01   1.0999999999999601e+00   1.3600000000000000e+02   1.1780816798439031e-05
   7.7122076833155950e-01   1.0999999999999976e+00   1.3700000000000000e+02   1.1855153769489083e-05
   7.7778511650980109e-01   1.0999999999999939e+00   1.3800000000000000e+02   1.9373761369633273e-05
   7.8428092536713201e-01   1.0999999999999976e+00   1.3900000000000000e+02   3.6127101970879923e-05
   7.9070659215991523e-01   1.1000000000000170e+00   1.4000000000000000e+02   3.1511670197667305e-05
   7.9706053145101918e-01   1.0999999999999734e+00   1.4100000000000000e+02   3.4672672794832768e-05
   8.0334117550099993e-01   1.0999999999999897e+00   1.4200000000000000e+02   1.6537366135211933e-05
   8.0954697465491710e-01   1.1000000000000068e+00   1.4300000000000000e+02   1.0183140455951517e-05
   8.1567639772468881e-01   1.0999999999999865e+00   1.4400000000000000e+02   1.2916694797449702e-05
   8.2172793236688946e-01   1.1000000000000103e+00   1.4500000000000000e+02   1.7573964776488492e-05
   8.2770008545589691e-01   1.1000000000000076e+00   1.4600000000000000e+02   3.4094457300061611e-05
   8.3359138345229977e-01   1.0999999999999746e+00   1.4700000000000000e+02   2.7484706341811128e-05
   8.3940037276647095e-01   1.0999999999999797e+00   1.4800000000000000e+02   3.1695495371267410e-05
   8.4512562011721859e-01   1.1000000000000152e+00   1.4900000000000000e+02   1.2962814674016238e-05
   8.5076571288542779e-01   1.0999999999999903e+00   1.5000000000000000e+02   8.9251974263435230e-06
   8.5631925946260257e-01   1.1000000000000176e+00   1.5100000000000000e+02   1.3898022115727172e-05
   8.6178488959422461e-01   1.0999999999999699e+00   1.5200000000000000e+02   1.5895004798544374e-05
   8.6716125471784278e-01   1.0999999999999617e+00   1.5300000000000000e+02   3.2379359012588148e-05
   8.7244702829581100e-01   1.1000000000000323e+00   1.5400000000000000e+02   2.3864982221059563e-05
   8.7764090614259183e-01   1.0999999999999923e+00   1.5500000000000000e+02   2.9136098838772934e-05
   8.8274160674654401e-01   1.1000000000000083e+00   1.5600000000000000e+02   9.7291418955905986e-06
   8.8774787158611712e-01   1.0999999999999817e+00   1.5700000000000000e+02   7.8456890811988874e-06
   8.9265846544037242e-01   1.0999999999999859e+00   1.5800000000000000e+02   1.4863215949223110e-05
   8.9747217669375501e-01   1.0999999999999959e+00   1.5900000000000000e+02   1.4412895411291295e-05
   9.0218781763504219e-01   1.1000000000000014e+00   1.6000000000000000e+02   3.0964308374946987e-05
   9.0680422475039346e-01   1.0999999999999908e+00   1.6100000000000000e+02   2.0679278412840118e-05
   9.1132025901042990e-01   1.1000000000000079e+00   1.6200000000000000e+02   2.6956499393226910e-05
   9.1573480615127245e-01   1.0999999999999848e+00   1.6300000000000000e+02   6.8887959186927889e-06
   9.2004677694947090e-01   1.0999999999999848e+00   1.6400000000000000e+02   6.9588460004739846e-06
   9.2425510749075179e-01   1.1000000000000030e+00   1.6500000000000000e+02   1.5675224952818402e-05
   9.2835875943252477e-01   1.1000000000000043e+00   1.6600000000000000e+02   1.3027758494215806e-05
   9.3235672026007754e-01   1.1000000000000054e+00   1.6700000000000000e+02   2.9622444031036503e-05
   9.3624800353639848e-01   1.0999999999999801e+00   1.6800000000000000e+02   1.7766443402587849e-05
   9.4003164914556581e-01   1.1000000000000199e+00   1.6900000000000000e+02   2.4885455694214598e-05
   9.4370672352964147e-01   1.0999999999999917e+00   1.7000000000000000e+02   4.2785781873264623e-06
   9.4727231991901240e-01   1.0999999999999848e+00   1.7100000000000000e+02   6.0073323985636683e-06
   9.5072755855612290e-01   9.9999999999994460e-01   1.7200000000000000e+02   1.6450246746260671e-05
   9.5407158691254068e-01   1.0000000000000286e+00   1.7300000000000000e+02   1.1955979369260342e-05
   9.5730357989930681e-01   9.9999999999996958e-01   1.7400000000000000e+02   2.8419423733679194e-05
   9.6042274007051309e-01   1.0000000000000320e+00   1.7500000000000000e+02   1.5327115713365465e-05
   9.6342829782006034e-01   9.9999999999997846e-01   1.7600000000000000e+02   2.2983565919911312e-05
   9.6631951157154705e-01   9.9999999999999944e-01   1.7700000000000000e+02   2.1472448167844164e-06
   9.6909566796124202e-01   1.0000000000000029e+00   1.7800000000000000e+02   5.1132097707075716e-06
   9.7175608201409669e-01   1.0000000000000107e+00   1.7900000000000000e+02   1.6825680560672947e-05
   9.7430009731275224e-01   9.9999999999998046e-01   1.8000000000000000e+02   1.0966108126209713e-05
   9.7672708615950055e-01   9.9999999999996292e-01   1.8100000000000000e+02   2.6846614231317227e-05
   9.7903644973115966e-01   9.9999999999999001e-01   1.8200000000000000e+02   1.3017233363958489e-05
   9.8122761822682358e-01   1.0000000000000064e+00   1.8300000000000000e+02   2.0609442158877219e-05
   9.8330005100845363e-01   9.9999999999999112e-01   1.8400000000000000e+02   7.6274198406031453e-08
   9.8525323673427123e-01   1.0000000000000004e+00   1.8500000000000000e+02   3.5414166386462426e-06
   9.8708669348492473e-01   9.9999999999999156e-01   1.8600000000000000e+02   1.7247328109958104e-05
   9.8879996888239530e-01   1.0000000000000160e+00   1.8700000000000000e+02   1.0865110154155296e-05
   9.9039264020161522e-01   9.9999999999999833e-01   1.8800000000000000e+02   2.5367092814160081e-05
   9.9186431447476786e-01   9.9999999999999023e-01   1.8900000000000000e+02   1.1757311585719526e-05
   9.9321462858824772e-01   9.9999999999997302e-01   1.9000000000000000e+02   1.8304826876936886e-05
   9.9444324937225226e-01   1.0000000000000184e+00   1.9100000000000000e+02   7.7647283759391805e-07
   9.9554987368298731e-01   9.9999999999996902e-01   1.9200000000000000e+02   2.0290680044122342e-06
   9.9653422847746320e-01   9.9999999999998479e-01   1.9300000000000000e+02   1.6170087906184779e-05
   9.9739607088086324e-01   1.0000000000000075e+00   1.9400000000000000e+02   1.0681232069486014e-05
   9.9813518824647063e-01   9.9999999999998379e-01   1.9500000000000000e+02   2.2091168392329461e-05
   9.9875139820813508e-01   1.0000000000000069e+00   1.9600000000000000e+02   1.0759284445897835e-05
   9.9924454872526902e-01   1.0000000000000209e+00   1.9700000000000000e+02   1.4619834589788812e-05
   9.9961451812036151e-01   9.9999999999996481e-01   1.9800000000000000e+02   7.3242988171929608e-07
   9.9986121510900028e-01   9.9999999999999822e-01   1.9900000000000000e+02   2.2083881367283628e-06
   9.9998457882239489e-01   9.9999999999998390e-01   2.0000000000000000e+02   5.8182630122157731e-06


==> E_vr_n_CoeffDiscon_01_guide.txt <==
   1.5421177605168257e-05   1.0999999999999990e+00   1.0000000000000000e+00   1.0000000000000000e+00   5.0000000000000000e+00
   1.3878489099972136e-04   1.0999999999999965e+00   2.0000000000000000e+00   1.0103522509476457e+00   1.2500000000000000e+00
   3.8548187963854952e-04   1.0999999999999883e+00   3.0000000000000000e+00   3.4990653285010392e-01   5.5555555555555558e-01
   7.5545127473103380e-04   1.0999999999999897e+00   4.0000000000000000e+00   1.2584569184030467e-01   3.1250000000000000e-01
   1.2486017918649783e-03   1.1000000000000043e+00   5.0000000000000000e+00   1.4933667480371938e-02   2.0000000000000001e-01
   1.8648117535293718e-03   1.0999999999999825e+00   6.0000000000000000e+00   1.4059290937802190e-02   1.3888888888888890e-01
   2.6039291191367608e-03   1.0999999999999939e+00   7.0000000000000000e+00   4.5070781645770008e-03   1.0204081632653061e-01
   3.4657715225368535e-03   1.0999999999999936e+00   8.0000000000000000e+00   2.2427292201154785e-03   7.8125000000000000e-02
   4.4501263170125815e-03   1.1000000000000008e+00   9.0000000000000000e+00   4.8003805738331740e-04   6.1728395061728392e-02
   5.5567506277476864e-03   1.1000000000000010e+00   1.0000000000000000e+01   2.4024229482696616e-03   5.0000000000000003e-02
   6.7853714117522834e-03   1.0999999999999908e+00   1.1000000000000000e+01   3.5527326087385286e-03   4.1322314049586778e-02
   8.1356855252320281e-03   1.0999999999999888e+00   1.2000000000000000e+01   3.9381139447956480e-03   3.4722222222222224e-02
   9.6073597983847847e-03   1.0999999999999863e+00   1.3000000000000000e+01   3.6571551829636994e-03   2.9585798816568046e-02
   1.1200031117604647e-02   1.1000000000000143e+00   1.4000000000000000e+01   2.8728037917418758e-03   2.5510204081632654e-02
   1.2913306515075329e-02   1.0999999999999759e+00   1.5000000000000000e+01   1.7860980883156700e-03   2.2222222222222223e-02
   1.4746763265728768e-02   1.1000000000000052e+00   1.6000000000000000e+01   6.0680382208884930e-04   1.9531250000000000e-02
   1.6699948991546365e-02   1.0999999999999919e+00   1.7000000000000000e+01   4.7458531145675104e-04   1.7301038062283738e-02
   1.8772381773176361e-02   1.0999999999999888e+00   1.8000000000000000e+01   1.3097864525263589e-03   1.5432098765432098e-02
   2.0963550268840447e-02   1.0999999999999968e+00   1.9000000000000000e+01   1.8077273499219086e-03   1.3850415512465374e-02
   2.3272913840499398e-02   1.0999999999999952e+00   2.0000000000000000e+01   1.9402258726322907e-03   1.2500000000000001e-02
   2.5699902687247700e-02   1.1000000000000094e+00   2.1000000000000000e+01   1.7381815732763863e-03   1.1337868480725623e-02
   2.8243917985903200e-02   1.0999999999999777e+00   2.2000000000000000e+01   1.2797926997818298e-03   1.0330578512396695e-02
   3.0904332038757920e-02   1.0999999999999965e+00   2.3000000000000000e+01   6.7300899790636724e-04   9.4517958412098299e-03
   3.3680488428452948e-02   1.0999999999999990e+00   2.4000000000000000e+01   3.5567076382539095e-05   8.6805555555555559e-03
   3.6571702179939602e-02   1.0999999999999963e+00   2.5000000000000000e+01   5.2449468265891802e-04   8.0000000000000002e-03
   3.9577259929486852e-02   1.1000000000000030e+00   2.6000000000000000e+01   9.2457959175204073e-04   7.3964497041420114e-03
   4.2696420100693244e-02   1.0999999999999590e+00   2.7000000000000000e+01   1.1179094010630407e-03   6.8587105624142667e-03
   4.5928413087459319e-02   1.1000000000000256e+00   2.8000000000000000e+01   1.0969142940124071e-03   6.3775510204081634e-03
   4.9272441443877157e-02   1.0999999999999854e+00   2.9000000000000000e+01   8.9036579360521014e-04   5.9453032104637331e-03
   5.2727680080987438e-02   1.0999999999999994e+00   3.0000000000000000e+01   5.5457918471590319e-04   5.5555555555555558e-03
   5.6293276470358367e-02   1.0999999999999766e+00   3.1000000000000000e+01   1.6146888141998827e-04   5.2029136316337158e-03
   5.9968350854434027e-02   1.1000000000000090e+00   3.2000000000000000e+01   2.1528169591504204e-04   4.8828125000000000e-03
   6.3751996463601412e-02   1.0999999999999892e+00   3.3000000000000000e+01   5.1241117093881654e-04   4.5913682277318639e-03
   6.7643279739922457e-02   1.0999999999999857e+00   3.4000000000000000e+01   6.8703965597561917e-04   4.3252595155709346e-03
   7.1641240567475173e-02   1.1000000000000107e+00   3.5000000000000000e+01   7.2151251637800915e-04   4.0816326530612249e-03
   7.5744892509248207e-02   1.0999999999999746e+00   3.6000000000000000e+01   6.2440677567689043e-04   3.8580246913580245e-03
   7.9953223050529043e-02   1.1000000000000183e+00   3.7000000000000000e+01   4.2602388706099571e-04   3.6523009495982471e-03
   8.4265193848727382e-02   1.0999999999999894e+00   3.8000000000000000e+01   1.7168666740569161e-04   3.4626038781163434e-03
   8.8679740989570099e-02   1.0999999999999852e+00   3.9000000000000000e+01   8.8165771888119049e-05   3.2873109796186721e-03
   9.3195775249606483e-02   1.0999999999999968e+00   4.0000000000000000e+01   3.0651140251067933e-04   3.1250000000000002e-03
   9.7812182364957756e-02   1.1000000000000043e+00   4.1000000000000000e+01   4.4846930792738363e-04   2.9744199881023203e-03
   1.0252782330624499e-01   1.0999999999999783e+00   4.2000000000000000e+01   4.9545513285875894e-04   2.8344671201814059e-03
   1.0734153455962753e-01   1.1000000000000085e+00   4.3000000000000000e+01   4.4801459234590480e-04   2.7041644131963224e-03
   1.1225212841388271e-01   1.1000000000000028e+00   4.4000000000000000e+01   3.2297670354375526e-04   2.5826446280991736e-03
   1.1725839325345594e-01   1.0999999999999701e+00   4.5000000000000000e+01   1.5026414123247910e-04   2.4691358024691358e-03
   1.2235909385740817e-01   1.1000000000000243e+00   4.6000000000000000e+01   3.4875125539066875e-05   2.3629489603024575e-03
   1.2755297170418894e-01   1.0999999999999668e+00   4.7000000000000000e+01   1.9718765151721651e-04   2.2634676324128564e-03
   1.3283874528215722e-01   1.1000000000000030e+00   4.8000000000000000e+01   3.0933725029276310e-04   2.1701388888888890e-03
   1.3821511040577533e-01   1.0999999999999768e+00   4.9000000000000000e+01   3.5447629830709663e-04   2.0824656393169513e-03
   1.4368074053739732e-01   1.1000000000000221e+00   5.0000000000000000e+01   3.3033718958835906e-04   2.0000000000000000e-03
   1.4923428711457210e-01   1.0999999999999792e+00   5.1000000000000000e+01   2.4645559251670272e-04   1.9223375624759708e-03
   1.5487437988278141e-01   1.0999999999999988e+00   5.2000000000000000e+01   1.2373175301206592e-04   1.8491124260355029e-03
   1.6059962723352911e-01   1.0999999999999948e+00   5.3000000000000000e+01   1.2659284446538408e-05   1.7799928800284800e-03
   1.6640861654770017e-01   1.0999999999999972e+00   5.4000000000000000e+01   1.3560699156162656e-04   1.7146776406035667e-03
   1.7229991454410298e-01   1.1000000000000043e+00   5.5000000000000000e+01   2.2399435768292880e-04   1.6528925619834710e-03
   1.7827206763311054e-01   1.0999999999999772e+00   5.6000000000000000e+01   2.6312218879450387e-04   1.5943877551020409e-03
   1.8432360227531114e-01   1.0999999999999939e+00   5.7000000000000000e+01   2.5021346269740968e-04   1.5389350569405972e-03
   1.9045302534508302e-01   1.0999999999999899e+00   5.8000000000000000e+01   1.9057182548050684e-04   1.4863258026159333e-03
   1.9665882449900013e-01   1.1000000000000159e+00   5.9000000000000000e+01   9.9786663073173309e-05   1.4363688595231256e-03
   2.0293946854898071e-01   1.0999999999999777e+00   6.0000000000000000e+01   3.9145347500495968e-06   1.3888888888888889e-03
   2.0929340784008471e-01   1.0999999999999877e+00   6.1000000000000000e+01   9.8924542548892494e-05   1.3437248051599031e-03
   2.1571907463286799e-01   1.1000000000000145e+00   6.2000000000000000e+01   1.6913910200559297e-04   1.3007284079084289e-03
   2.2221488349019880e-01   1.0999999999999934e+00   6.3000000000000000e+01   2.0166359976459884e-04   1.2597631645250695e-03
   2.2877923166844061e-01   1.0999999999999699e+00   6.4000000000000000e+01   1.9428453120312532e-04   1.2207031250000000e-03
   2.3541049951290471e-01   1.1000000000000154e+00   6.5000000000000000e+01   1.4957087587187364e-04   1.1834319526627219e-03
   2.4210705085747625e-01   1.0999999999999872e+00   6.6000000000000000e+01   8.0062116413630750e-05   1.1478420569329660e-03
   2.4886723342831374e-01   1.0999999999999814e+00   6.7000000000000000e+01   1.0909581375929613e-06   1.1138338159946536e-03
   2.5568937925152252e-01   1.1000000000000092e+00   6.8000000000000000e+01   7.5886431531160372e-05   1.0813148788927337e-03
   2.6257180506470273e-01   1.0999999999999692e+00   6.9000000000000000e+01   1.3235178381704619e-04   1.0501995379122032e-03
   2.6951281273226879e-01   1.1000000000000161e+00   7.0000000000000000e+01   1.5882871849764204e-04   1.0204081632653062e-03
   2.7651068966443937e-01   1.0999999999999821e+00   7.1000000000000000e+01   1.5422937633129217e-04   9.9186669311644520e-04
   2.8356370923979302e-01   1.0999999999999974e+00   7.2000000000000000e+01   1.1907155783890290e-04   9.6450617283950612e-04
   2.9067013123128593e-01   1.0999999999999923e+00   7.3000000000000000e+01   6.4315948352953632e-05   9.3826233814974674e-04
   2.9782820223562756e-01   1.0999999999999974e+00   7.4000000000000000e+01   8.7507549875606590e-07   9.1307523739956177e-04
   3.0503615610590584e-01   1.1000000000000110e+00   7.5000000000000000e+01   6.0703105297480565e-05   8.8888888888888893e-04
   3.1229221438735844e-01   1.0999999999999752e+00   7.6000000000000000e+01   1.0676052669467069e-04   8.6565096952908585e-04
   3.1959458675617913e-01   1.0999999999999979e+00   7.7000000000000000e+01   1.2801223139317027e-04   8.4331253162421994e-04
   3.2694147146125352e-01   1.1000000000000041e+00   7.8000000000000000e+01   1.2486093679412970e-04   8.2182774490466802e-04
   3.3433105576871447e-01   1.0999999999999810e+00   7.9000000000000000e+01   9.6011996647853506e-05   8.0115366127223205e-04
   3.4176151640920693e-01   1.0999999999999921e+00   8.0000000000000000e+01   5.1886247125168864e-05   7.8125000000000004e-04
   3.4923102002775208e-01   1.1000000000000121e+00   8.1000000000000000e+01   1.7511895447909365e-06   7.6207895137936289e-04
   3.5673772363610079e-01   1.1000000000000092e+00   8.2000000000000000e+01   5.0220631292934381e-05   7.4360499702558007e-04
   3.6427977506746273e-01   1.0999999999999743e+00   8.3000000000000000e+01   8.8368580340381997e-05   7.2579474524604444e-04
   3.7185531343350176e-01   1.0999999999999945e+00   8.4000000000000000e+01   1.0517806229504976e-04   7.0861678004535147e-04
   3.7946246958348068e-01   1.1000000000000036e+00   8.5000000000000000e+01   1.0284793117578871e-04   6.9204152249134946e-04
   3.8709936656544808e-01   1.0999999999999941e+00   8.6000000000000000e+01   7.8252158884041593e-05   6.7604110329908061e-04
   3.9476412008934708e-01   1.1000000000000003e+00   8.7000000000000000e+01   4.2073991736943553e-05   6.6058924560708160e-04
   4.0245483899193574e-01   1.0999999999999825e+00   8.8000000000000000e+01   3.0529866431720491e-06   6.4566115702479341e-04
   4.1016962570340376e-01   1.0999999999999848e+00   8.9000000000000000e+01   4.2681217015183154e-05   6.3123343012245928e-04
   4.1790657671556852e-01   1.1000000000000083e+00   9.0000000000000000e+01   7.4799006410966959e-05   6.1728395061728394e-04
   4.2566378305153846e-01   1.0999999999999952e+00   9.1000000000000000e+01   8.7820223013333328e-05   6.0379181258302138e-04
   4.3343933073672369e-01   1.1000000000000052e+00   9.2000000000000000e+01   8.6045644207942057e-05   5.9073724007561437e-04
   4.4123130127108112e-01   1.0999999999999768e+00   9.3000000000000000e+01   6.4340240012631972e-05   5.7810151462596828e-04
   4.4903777210247503e-01   1.0999999999999979e+00   9.4000000000000000e+01   3.4323026124602363e-05   5.6586690810321409e-04
   4.5685681710103831e-01   1.0999999999999943e+00   9.5000000000000000e+01   4.4581363959536631e-06   5.5401662049861489e-04
   4.6468650703441661e-01   1.0999999999999976e+00   9.6000000000000000e+01   3.7024012644450967e-05   5.4253472222222225e-04
   4.7252491004377706e-01   1.0999999999999903e+00   9.7000000000000000e+01   6.4543700863150592e-05   5.3140610054203423e-04
   4.8037009212046566e-01   1.0999999999999985e+00   9.8000000000000000e+01   7.4289816589835837e-05   5.2061640982923782e-04
   4.8822011758319483e-01   1.0999999999999905e+00   9.9000000000000000e+01   7.2994402953979292e-05   5.1015202530354045e-04
   4.9607304955564435e-01   1.0999999999999832e+00   1.0000000000000000e+02   5.3233077061893017e-05   5.0000000000000001e-04
   5.0392695044435565e-01   1.1000000000000147e+00   1.0100000000000000e+02   2.8164060366581386e-05   4.9014802470346045e-04
   5.1177988241680505e-01   1.0999999999999763e+00   1.0200000000000000e+02   5.8567025816860706e-06   4.8058439061899271e-04
   5.1962990787953423e-01   1.1000000000000203e+00   1.0300000000000000e+02   3.2631528029790492e-05   4.7129795456687717e-04
   5.2747508995622283e-01   1.0999999999999805e+00   1.0400000000000000e+02   5.6662977930388863e-05   4.6227810650887572e-04
   5.3531349296558328e-01   1.0999999999999925e+00   1.0500000000000000e+02   6.3522163826930652e-05   4.5351473922902497e-04
   5.4314318289896169e-01   1.0999999999999945e+00   1.0600000000000000e+02   6.2730624517149668e-05   4.4499822000712000e-04
   5.5096222789752503e-01   1.0999999999999857e+00   1.0700000000000000e+02   4.4226740212155011e-05   4.3671936413660587e-04
   5.5876869872891877e-01   1.1000000000000105e+00   1.0800000000000000e+02   2.3271899773377849e-05   4.2866941015089167e-04
   5.6656066926327608e-01   1.0999999999999861e+00   1.0900000000000000e+02   7.1810971371139808e-06   4.2083999663328003e-04
   5.7433621694846149e-01   1.0999999999999852e+00   1.1000000000000000e+02   2.9080887615085584e-05   4.1322314049586776e-04
   5.8209342328443148e-01   1.1000000000000021e+00   1.1100000000000000e+02   5.0498633638581183e-05   4.0581121662202745e-04
   5.8983037429659624e-01   1.1000000000000045e+00   1.1200000000000000e+02   5.4755629632346884e-05   3.9859693877551021e-04
   5.9754516100806410e-01   1.0999999999999854e+00   1.1300000000000000e+02   5.4545258160183288e-05   3.9157334168689795e-04
   6.0523587991065275e-01   1.1000000000000105e+00   1.1400000000000000e+02   3.6779176894203219e-05   3.8473376423514929e-04
   6.1290063343455170e-01   1.0999999999999861e+00   1.1500000000000000e+02   1.9358918824695839e-05   3.7807183364839316e-04
   6.2053753041651938e-01   1.0999999999999763e+00   1.1600000000000000e+02   8.4460655952906959e-06   3.7158145065398332e-04
   6.2814468656649836e-01   1.1000000000000001e+00   1.1700000000000000e+02   2.6136191725235496e-05   3.6525677551318579e-04
   6.3572022493253710e-01   1.1000000000000116e+00   1.1800000000000000e+02   4.5640763365270941e-05   3.5909221488078139e-04
   6.4326227636389910e-01   1.1000000000000001e+00   1.1900000000000000e+02   4.7500111043099157e-05   3.5308240943436196e-04
   6.5076897997224770e-01   1.0999999999999763e+00   1.2000000000000000e+02   4.7974232662229237e-05   3.4722222222222224e-04
   6.5823848359079307e-01   1.0999999999999892e+00   1.2100000000000000e+02   3.0540004777407571e-05   3.4150672768253532e-04
   6.6566894423128553e-01   1.1000000000000036e+00   1.2200000000000000e+02   1.6249002368971901e-05   3.3593120128997577e-04
   6.7305852853874648e-01   1.0999999999999928e+00   1.2300000000000000e+02   9.6304221505913012e-06   3.3049110978914666e-04
   6.8040541324382087e-01   1.1000000000000105e+00   1.2400000000000000e+02   2.3597228851037595e-05   3.2518210197710724e-04
   6.8770778561264145e-01   1.0999999999999726e+00   1.2500000000000000e+02   4.1755054146957943e-05   3.1999999999999997e-04
   6.9496384389409416e-01   1.0999999999999988e+00   1.2600000000000000e+02   4.1360608757797118e-05   3.1494079113126737e-04
   7.0217179776437244e-01   1.0999999999999848e+00   1.2700000000000000e+02   4.2629927458448753e-05   3.1000062000124002e-04
   7.0932986876871418e-01   1.1000000000000023e+00   1.2800000000000000e+02   2.5202564019872358e-05   3.0517578125000000e-04
   7.1643629076020698e-01   1.0999999999999845e+00   1.2900000000000000e+02   1.3752685031738892e-05   3.0046271257736916e-04
   7.2348931033556052e-01   1.1000000000000156e+00   1.3000000000000000e+02   1.0776602288185726e-05   2.9585798816568048e-04
   7.3048718726773110e-01   1.0999999999999690e+00   1.3100000000000000e+02   2.1381621220476133e-05   2.9135831245265427e-04
   7.3742819493529743e-01   1.0999999999999859e+00   1.3200000000000000e+02   3.8653112934862597e-05   2.8696051423324150e-04
   7.4431062074847754e-01   1.1000000000000147e+00   1.3300000000000000e+02   3.6108471105843220e-05   2.8266154107072194e-04
   7.5113276657168626e-01   1.0999999999999863e+00   1.3400000000000000e+02   3.8279508659200051e-05   2.7845845399866341e-04
   7.5789294914252370e-01   1.1000000000000227e+00   1.3500000000000000e+02   2.0599608208611998e-05   2.7434842249657066e-04
   7.6458950048709529e-01   1.0999999999999601e+00   1.3600000000000000e+02   1.1780816798439031e-05   2.7032871972318341e-04
   7.7122076833155950e-01   1.0999999999999976e+00   1.3700000000000000e+02   1.1855153769489083e-05   2.6639671799243429e-04
   7.7778511650980109e-01   1.0999999999999939e+00   1.3800000000000000e+02   1.9373761369633273e-05   2.6254988447805080e-04
   7.8428092536713201e-01   1.0999999999999976e+00   1.3900000000000000e+02   3.6127101970879923e-05   2.5878577713368876e-04
   7.9070659215991523e-01   1.1000000000000170e+00   1.4000000000000000e+02   3.1511670197667305e-05   2.5510204081632655e-04
   7.9706053145101918e-01   1.0999999999999734e+00   1.4100000000000000e+02   3.4672672794832768e-05   2.5149640360142852e-04
   8.0334117550099993e-01   1.0999999999999897e+00   1.4200000000000000e+02   1.6537366135211933e-05   2.4796667327911130e-04
   8.0954697465491710e-01   1.1000000000000068e+00   1.4300000000000000e+02   1.0183140455951517e-05   2.4451073402122355e-04
   8.1567639772468881e-01   1.0999999999999865e+00   1.4400000000000000e+02   1.2916694797449702e-05   2.4112654320987653e-04
   8.2172793236688946e-01   1.1000000000000103e+00   1.4500000000000000e+02   1.7573964776488492e-05   2.3781212841854935e-04
   8.2770008545589691e-01   1.1000000000000076e+00   1.4600000000000000e+02   3.4094457300061611e-05   2.3456558453743668e-04
   8.3359138345229977e-01   1.0999999999999746e+00   1.4700000000000000e+02   2.7484706341811128e-05   2.3138507103521682e-04
   8.3940037276647095e-01   1.0999999999999797e+00   1.4800000000000000e+02   3.1695495371267410e-05   2.2826880934989044e-04
   8.4512562011721859e-01   1.1000000000000152e+00   1.4900000000000000e+02   1.2962814674016238e-05   2.2521508040178372e-04
   8.5076571288542779e-01   1.0999999999999903e+00   1.5000000000000000e+02   8.9251974263435230e-06   2.2222222222222223e-04
   8.5631925946260257e-01   1.1000000000000176e+00   1.5100000000000000e+02   1.3898022115727172e-05   2.1928862769176791e-04
   8.6178488959422461e-01   1.0999999999999699e+00   1.5200000000000000e+02   1.5895004798544374e-05   2.1641274238227146e-04
   8.6716125471784278e-01   1.0999999999999617e+00   1.5300000000000000e+02   3.2379359012588148e-05   2.1359306249733008e-04
   8.7244702829581100e-01   1.1000000000000323e+00   1.5400000000000000e+02   2.3864982221059563e-05   2.1082813290605498e-04
   8.7764090614259183e-01   1.0999999999999923e+00   1.5500000000000000e+02   2.9136098838772934e-05   2.0811654526534860e-04
   8.8274160674654401e-01   1.1000000000000083e+00   1.5600000000000000e+02   9.7291418955905986e-06   2.0545693622616701e-04
   8.8774787158611712e-01   1.0999999999999817e+00   1.5700000000000000e+02   7.8456890811988874e-06   2.0284798571950182e-04
   8.9265846544037242e-01   1.0999999999999859e+00   1.5800000000000000e+02   1.4863215949223110e-05   2.0028841531805801e-04
   8.9747217669375501e-01   1.0999999999999959e+00   1.5900000000000000e+02   1.4412895411291295e-05   1.9777698666983111e-04
   9.0218781763504219e-01   1.1000000000000014e+00   1.6000000000000000e+02   3.0964308374946987e-05   1.9531250000000001e-04
   9.0680422475039346e-01   1.0999999999999908e+00   1.6100000000000000e+02   2.0679278412840118e-05   1.9289379267775164e-04
   9.1132025901042990e-01   1.1000000000000079e+00   1.6200000000000000e+02   2.6956499393226910e-05   1.9051973784484072e-04
   9.1573480615127245e-01   1.0999999999999848e+00   1.6300000000000000e+02   6.8887959186927889e-06   1.8818924310286424e-04
   9.2004677694947090e-01   1.0999999999999848e+00   1.6400000000000000e+02   6.9588460004739846e-06   1.8590124925639502e-04
   9.2425510749075179e-01   1.1000000000000030e+00   1.6500000000000000e+02   1.5675224952818402e-05   1.8365472910927458e-04
   9.2835875943252477e-01   1.1000000000000043e+00   1.6600000000000000e+02   1.3027758494215806e-05   1.8144868631151111e-04
   9.3235672026007754e-01   1.1000000000000054e+00   1.6700000000000000e+02   2.9622444031036503e-05   1.7928215425436553e-04
   9.3624800353639848e-01   1.0999999999999801e+00   1.6800000000000000e+02   1.7766443402587849e-05   1.7715419501133787e-04
   9.4003164914556581e-01   1.1000000000000199e+00   1.6900000000000000e+02   2.4885455694214598e-05   1.7506389832288785e-04
   9.4370672352964147e-01   1.0999999999999917e+00   1.7000000000000000e+02   4.2785781873264623e-06   1.7301038062283736e-04
   9.4727231991901240e-01   1.0999999999999848e+00   1.7100000000000000e+02   6.0073323985636683e-06   1.7099278410451078e-04
   9.5072755855612290e-01   9.9999999999994460e-01   1.7200000000000000e+02   1.6450246746260671e-05   1.6901027582477015e-04
   9.5407158691254068e-01   1.0000000000000286e+00   1.7300000000000000e+02   1.1955979369260342e-05   1.6706204684419792e-04
   9.5730357989930681e-01   9.9999999999996958e-01   1.7400000000000000e+02   2.8419423733679194e-05   1.6514731140177040e-04
   9.6042274007051309e-01   1.0000000000000320e+00   1.7500000000000000e+02   1.5327115713365465e-05   1.6326530612244895e-04
   9.6342829782006034e-01   9.9999999999997846e-01   1.7600000000000000e+02   2.2983565919911312e-05   1.6141528925619835e-04
   9.6631951157154705e-01   9.9999999999999944e-01   1.7700000000000000e+02   2.1472448167844164e-06   1.5959653994701396e-04
   9.6909566796124202e-01   1.0000000000000029e+00   1.7800000000000000e+02   5.1132097707075716e-06   1.5780835753061482e-04
   9.7175608201409669e-01   1.0000000000000107e+00   1.7900000000000000e+02   1.6825680560672947e-05   1.5605006085952374e-04
   9.7430009731275224e-01   9.9999999999998046e-01   1.8000000000000000e+02   1.0966108126209713e-05   1.5432098765432098e-04
   9.7672708615950055e-01   9.9999999999996292e-01   1.8100000000000000e+02   2.6846614231317227e-05   1.5262049387991818e-04
   9.7903644973115966e-01   9.9999999999999001e-01   1.8200000000000000e+02   1.3017233363958489e-05   1.5094795314575535e-04
   9.8122761822682358e-01   1.0000000000000064e+00   1.8300000000000000e+02   2.0609442158877219e-05   1.4930275612887815e-04
   9.8330005100845363e-01   9.9999999999999112e-01   1.8400000000000000e+02   7.6274198406031453e-08   1.4768431001890359e-04
   9.8525323673427123e-01   1.0000000000000004e+00   1.8500000000000000e+02   3.5414166386462426e-06   1.4609203798392987e-04
   9.8708669348492473e-01   9.9999999999999156e-01   1.8600000000000000e+02   1.7247328109958104e-05   1.4452537865649207e-04
   9.8879996888239530e-01   1.0000000000000160e+00   1.8700000000000000e+02   1.0865110154155296e-05   1.4298378563870859e-04
   9.9039264020161522e-01   9.9999999999999833e-01   1.8800000000000000e+02   2.5367092814160081e-05   1.4146672702580352e-04
   9.9186431447476786e-01   9.9999999999999023e-01   1.8900000000000000e+02   1.1757311585719526e-05   1.3997368494722990e-04
   9.9321462858824772e-01   9.9999999999997302e-01   1.9000000000000000e+02   1.8304826876936886e-05   1.3850415512465372e-04
   9.9444324937225226e-01   1.0000000000000184e+00   1.9100000000000000e+02   7.7647283759391805e-07   1.3705764644609522e-04
   9.9554987368298731e-01   9.9999999999996902e-01   1.9200000000000000e+02   2.0290680044122342e-06   1.3563368055555556e-04
   9.9653422847746320e-01   9.9999999999998479e-01   1.9300000000000000e+02   1.6170087906184779e-05   1.3423179145748880e-04
   9.9739607088086324e-01   1.0000000000000075e+00   1.9400000000000000e+02   1.0681232069486014e-05   1.3285152513550856e-04
   9.9813518824647063e-01   9.9999999999998379e-01   1.9500000000000000e+02   2.2091168392329461e-05   1.3149243918474687e-04
   9.9875139820813508e-01   1.0000000000000069e+00   1.9600000000000000e+02   1.0759284445897835e-05   1.3015410245730946e-04
   9.9924454872526902e-01   1.0000000000000209e+00   1.9700000000000000e+02   1.4619834589788812e-05   1.2883609472029683e-04
   9.9961451812036151e-01   9.9999999999996481e-01   1.9800000000000000e+02   7.3242988171929608e-07   1.2753800632588511e-04
   9.9986121510900028e-01   9.9999999999999822e-01   1.9900000000000000e+02   2.2083881367283628e-06   1.2625943789298249e-04
   9.9998457882239489e-01   9.9999999999998390e-01   2.0000000000000000e+02   5.8182630122157731e-06   1.2500000000000000e-04


==> Ec_Diff_vF_N540_N70whole.txt <==
   9.0000000000000002e-01   4.8129415297637479e-07
   8.0000000000000004e-01   5.3365204877309225e-07
   6.9999999999999996e-01   6.1187276667595825e-07
   5.9999999999999998e-01   7.4449524190001171e-07
   5.0000000000000000e-01   1.0175682924051799e-06
   4.0000000000000002e-01   1.6212401098281148e-06
   2.9999999999999999e-01   2.8492546760849891e-06
   2.0000000000000001e-01   5.0224854187819190e-06
   1.0000000000000001e-01   1.1297735157400624e-05
   8.0000000000000002e-02   1.4557721009111901e-05
   5.9999999999999998e-02   2.0577695668766438e-05
   5.0000000000000003e-02   3.7506940692488833e-05


==> Ec_Diff_vR_N540_N70whole.txt <==
   9.0000000000000002e-01   1.1134199651152699e-07
   8.0000000000000004e-01   2.4402302667425602e-07
   6.9999999999999996e-01   3.6316623541754467e-07
   5.9999999999999998e-01   5.2437144548722614e-07
   5.0000000000000000e-01   7.9016357623640232e-07
   4.0000000000000002e-01   1.2140393520487791e-06
   2.9999999999999999e-01   1.8906062007051361e-06
   2.0000000000000001e-01   3.2035667597574147e-06
   1.0000000000000001e-01   7.2316928664273306e-06
   8.0000000000000002e-02   9.3645688726828880e-06
   5.9999999999999998e-02   1.3525018778715037e-05
   5.0000000000000003e-02   1.8307892990288011e-05


==> Ec_test_function.txt <==
   9.9931476737728686e-01   9.9439493381352384e-01   9.9453126824082705e-01   9.9931500209554525e-01   9.9055442057422238e-01
   9.9384417029756889e-01   9.5062671631991269e-01   9.5180143795919614e-01   9.9386307859857614e-01   9.1827511714732468e-01
   9.8296291314453410e-01   8.6856932077996896e-01   8.7155953573642964e-01   9.8310722360329206e-01   7.8980938065356643e-01
   9.6679021324860082e-01   7.5809636192183594e-01   7.6323444748962554e-01   9.6733560410719244e-01   6.3131170889387278e-01
   9.4550326209418389e-01   6.3159234653216600e-01   6.3871078920723234e-01   9.4696159793070767e-01   4.7011411306349338e-01
   9.1933528397271203e-01   5.0174865219755371e-01   5.1025988735291894e-01   9.2250294004923894e-01   3.2719259138445445e-01
   8.8857298072848545e-01   3.7956262987935069e-01   3.8863760974956552e-01   8.9455667441880848e-01   2.1368245589603696e-01
   8.5355339059327384e-01   2.7295538902167937e-01   2.8173806968950771e-01   8.6377184839510845e-01   1.3156088374123415e-01
   8.1466019552491875e-01   1.8621183347510240e-01   1.9400457736686150e-01   8.3082191887437196e-01   7.6768852156012854e-02
   7.7231951750751360e-01   1.2020858452284094e-01   1.2658320317569258e-01   7.9637867611769120e-01   4.2707758279602888e-02
   7.2699524986977337e-01   7.3208060360414384e-02   7.8028379182326593e-02   7.6108917234766504e-01   2.2797240311801144e-02
   6.7918397477265025e-01   4.1907999309692766e-02   4.5279272665515236e-02   7.2555672284516781e-01   1.1757053161720495e-02
   6.2940952255126037e-01   2.2451901879392965e-02   2.4630116935591622e-02   6.9032658798531055e-01   5.9007364568515993e-03
   5.7821723252011548e-01   1.1198154421139368e-02   1.2494769417280468e-02   6.5587650162449918e-01   2.9039269723551719e-03
   5.2616797812147187e-01   5.1667826741448979e-03   5.8748301061051405e-03   6.2261182894960188e-01   1.4122466088264554e-03
   4.7383202187852819e-01   2.1883669124362621e-03   2.5409449627802083e-03   5.9086484397844752e-01   6.8408628749997140e-04
   4.2178276747988458e-01   8.4280756063653426e-04   1.0016376866070313e-03   5.6089742544559074e-01   3.3268692665607230e-04
   3.7059047744873969e-01   2.9169762722228463e-04   3.5575748422132114e-04   5.3290637732074486e-01   1.6372507851028235e-04
   3.2081602522734987e-01   8.9392203178893890e-05   1.1221435832022525e-04   5.0703057333526624e-01   8.2171827104772404e-05
   2.7300475013022663e-01   2.3801025488241032e-05   3.0857563310251973e-05   4.8335918383476256e-01   4.2377872341259101e-05
   2.2768048249248662e-01   5.3712032325950993e-06   7.2211509689138812e-06   4.6194034597314620e-01   2.2621148441966421e-05
   1.8533980447508136e-01   9.9390149602233906e-07   1.3923537992566322e-06   4.4278976374366591e-01   1.2584511980238659e-05
   1.4644660940672627e-01   1.4406896412968394e-07   2.1156049248537363e-07   4.2589885495222357e-01   7.3433570237086967e-06
   1.1142701927151455e-01   1.5322238116687672e-08   2.3764249569159898e-08   4.1124218475084634e-01   4.5211879263337772e-06
   8.0664716027288030e-02   1.0834418221326215e-09   1.7925400759585645e-09   3.9878403114011390e-01   2.9526907549423646e-06
   5.4496737905816106e-02   4.3474856381954659e-11   7.7797215774263252e-11   3.8848401241964758e-01   2.0550298593908276e-06
   3.3209786751399129e-02   7.4882771969343286e-13   1.4795467594863068e-12   3.8030176870309518e-01   1.5303035347771765e-06
   1.7037086855465844e-02   3.1437048645899179e-15   7.0984364667908863e-15   3.7420073043822000e-01   1.2232046913232000e-06
   6.1558297024311703e-03   7.4498940066004853e-19   2.0620195309681257e-18   3.7015102894271995e-01   1.0520796236619755e-06
   6.8523262271308338e-04   1.1320662742407314e-26   4.8607607600230961e-26   3.6813161055323484e-01   9.7531091639212417e-07


==> Ef_Dellogf_Del_N11_N13_N15_N17.txt <==
   9.5122942450071402e-01   7.4626865671641790e-03   3.4435402686567203e-02   8.5737497014926056e-03   7.0618080597015798e-03   7.2032374626864737e-03
   9.0483741803595952e-01   3.7878787878787880e-03   8.9313381060607266e-03   4.2956140909091722e-03   2.6576493181819090e-03   2.3340081060607698e-03
   8.6070797642505781e-01   2.5906735751295338e-03   1.6510127564766889e-02   1.7309363730569900e-03   1.1015011398963770e-03   1.1679886010362850e-03
   8.1873075307798182e-01   1.9920318725099606e-03   7.8048520717129977e-03   3.0905386454171962e-04   5.8545195219117385e-04   3.5837147410344722e-04
   7.7880078307140488e-01   1.6339869281045752e-03   2.8990663398675842e-04   4.2977372549013459e-04   6.1283428104585980e-04   8.8794039215689402e-04
   7.4081822068171777e-01   1.3927576601671309e-03   2.8471562674092787e-04   7.4099456824516796e-04   8.8251281337048404e-05   2.7470000000029419e-05
   7.0468808971871344e-01   1.2224938875305623e-03   1.4867910024449760e-03   1.5767946210276659e-04   6.4446809290963358e-04   7.4116562347192882e-04
   6.7032004603563933e-01   1.0940919037199124e-03   3.6334569584246519e-03   4.6379905908100477e-04   5.5896575492342393e-04   7.6797308533915754e-04
   6.3762815162177322e-01   9.9403578528827028e-04   3.8590545328032189e-03   4.4745823061620449e-04   4.2521586481103490e-04   6.8921733598403812e-04
   6.0653065971263342e-01   9.1407678244972588e-04   2.1193522120658281e-03   5.0193058500913601e-04   6.8149676416817684e-04   8.8394246800738152e-04
   5.7694981038048665e-01   8.4745762711864404e-04   1.0565435254238360e-03   5.3208047457631302e-04   1.0897733898307389e-04   1.3693016949201111e-05
   5.4881163609402639e-01   7.9239302694136295e-04   3.2787676703649460e-04   3.2592293185418342e-04   1.3668931854193819e-04   2.6277584786060793e-04
   5.2204577676101604e-01   7.4515648286140089e-04   2.6700496274223440e-04   1.5805235469457110e-04   1.1852268256329350e-04   3.2325390462006892e-04
   4.9658530379140947e-01   7.0422535211267609e-04   5.6458616901411407e-04   2.8939059154931002e-04   3.1679891549307731e-04   5.8402712676075552e-04
   4.7236655274101469e-01   6.6755674232309744e-04   2.5153119492656861e-03   1.5079676902540751e-04   2.5010779706280411e-04   1.1415246995993830e-05
   4.4932896411722156e-01   6.3532401524777639e-04   3.1685872426937540e-03   1.4426965692493349e-04   1.1528135959348870e-04   2.4743884371014602e-04
   4.2741493194872665e-01   6.0606060606060606e-04   3.1478722909090710e-03   1.2386812121212290e-04   2.9499999999993420e-04   3.2732653333344958e-04
   4.0656965974059911e-01   5.7937427578215526e-04   2.2223691309387621e-03   8.9719999999848810e-05   4.4485190034770922e-04   4.6465107763604680e-04
   3.8674102345450118e-01   5.5432372505543237e-04   1.7140955875830639e-03   8.0749386917944310e-04   4.0801308203985981e-04   3.0931864745009641e-04
   3.6787944117144233e-01   5.3191489361702129e-04   1.2237464893605221e-04   1.7955457446805489e-04   1.0087051063822900e-04   2.8941585106379009e-04
   3.4993774911115533e-01   5.1072522982635344e-04   5.9788899897861292e-04   2.0051310520918800e-04   1.1716945863127210e-04   7.2117007150263035e-05
   3.3287108369807950e-01   4.9115913555992149e-04   5.4797395874262023e-04   1.0197905697451050e-04   5.2770530451828890e-05   1.3118416502932989e-04
   3.1663676937905316e-01   4.7258979206049151e-04   7.2632042533093966e-04   3.8840757088853822e-04   4.0602833648384351e-04   4.4649038752353492e-04


==> Ef_Dellogf_Del_xmin_052_055_057_060.txt <==
   9.5122942450071402e-01   7.4626865671641790e-03   7.4854925373133430e-03   7.8331492537313530e-03   7.9917910447759866e-03   8.1731940298508388e-03
   9.0483741803595952e-01   3.7878787878787880e-03   1.9206136363636439e-03   1.5105681818182730e-03   1.3128257575757420e-03   1.0488030303031910e-03
   8.6070797642505781e-01   2.5906735751295338e-03   1.0566943005181351e-03   7.3529533678751147e-04   5.8198963730560216e-04   3.3759585492221239e-04
   8.1873075307798182e-01   1.9920318725099606e-03   1.5641434262914089e-05   3.3335458167327298e-04   4.8182868525903372e-04   6.7554183266937962e-04
   7.7880078307140488e-01   1.6339869281045752e-03   1.2602156862744349e-03   1.6544640522875300e-03   1.8158169934641140e-03   2.0425424836600929e-03
   7.4081822068171777e-01   1.3927576601671309e-03   3.0064345403912901e-04   6.7998885793874031e-04   8.5925905292483229e-04   1.0810027855152620e-03
   7.0468808971871344e-01   1.2224938875305623e-03   1.0029095354524560e-03   1.3579095354523400e-03   1.5186577017116680e-03   1.7400415647923499e-03
   6.7032004603563933e-01   1.0940919037199124e-03   1.0840437636761009e-03   1.4361159737417140e-03   1.5899999999999801e-03   1.7965339168490859e-03
   6.3762815162177322e-01   9.9403578528827028e-04   1.0339065606361770e-03   1.3998270377733051e-03   1.5685009940358261e-03   1.7780457256459940e-03
   6.0653065971263342e-01   9.1407678244972588e-04   1.2306142595979170e-03   1.6086873857403820e-03   1.7927477148080850e-03   2.0142632541133580e-03
   5.7694981038048665e-01   8.4745762711864404e-04   3.2767288135593381e-04   7.1341694915250109e-04   8.9389999999989200e-04   1.1422338983049229e-03
   5.4881163609402639e-01   7.9239302694136295e-04   5.7647543581618166e-04   9.5667670364507629e-04   1.1276529318542390e-03   1.3711489698891020e-03
   5.2204577676101604e-01   7.4515648286140089e-04   6.5534277198198154e-04   1.0372280178836399e-03   1.2125976154992999e-03   1.4483383010432951e-03
   4.9658530379140947e-01   7.0422535211267609e-04   9.5329859154924534e-04   1.3409211267605410e-03   1.5275464788733211e-03   1.7594042253521460e-03
   4.7236655274101469e-01   6.6755674232309744e-04   3.8927636849139802e-04   8.0944993324427728e-04   1.0087022696929631e-03   1.2515313751668700e-03
   4.4932896411722156e-01   6.3532401524777639e-04   6.6729606099102945e-04   1.1260432020330220e-03   1.3341969504445661e-03   1.6115844980939540e-03
   4.2741493194872665e-01   6.0606060606060606e-04   7.4492484848498464e-04   1.2123503030303520e-03   1.4422303030303669e-03   1.7340896969697539e-03
   4.0656965974059911e-01   5.7937427578215526e-04   8.8108342989556832e-04   1.3372850521435890e-03   1.5641923522595751e-03   1.8841066048667090e-03
   3.8674102345450118e-01   5.5432372505543237e-04   1.1479490022181520e-04   5.6300665188468990e-04   7.8382150776068471e-04   1.1006818181817919e-03
   3.6787944117144233e-01   5.3191489361702129e-04   7.7174255319145679e-04   1.2290968085104661e-03   1.4442351063828070e-03   1.7448925531915460e-03
   3.4993774911115533e-01   5.1072522982635344e-04   6.3905209397341345e-04   1.1356792645558220e-03   1.3572584269663230e-03   1.6613983656794671e-03
   3.3287108369807950e-01   4.9115913555992149e-04   7.7548428290774574e-04   1.3301581532416671e-03   1.5766866404716140e-03   1.8918349705305810e-03
   3.1663676937905316e-01   4.7258979206049151e-04   1.8088657845005679e-04   7.9824858223065398e-04   1.0741672967864439e-03   1.4311956521739779e-03


==> Emin_vK_Del_c1c4_BETAo_trunc.txt <==
   9.9999999999999978e-02   2.9999999999999999e-07   1.6123308088644706e-07   5.3171341777291659e-05   1.9890654052641304e-11
   9.0000000000000024e-02   1.6000000000000000e-07   2.4351547398548945e-06   7.4688633073805022e-05   8.4028637737500648e-12
   8.0000000000000016e-02   1.6999999999999999e-07   2.0829583613490854e-09   2.8203194536668974e-05   3.2068822108929135e-12
   7.0000000000000007e-02   3.8000000000000001e-09   8.6957364642259449e-09   2.6375226747088476e-06   1.0759778768020190e-12
   5.9999999999999998e-02   6.9000000000000000e-10   2.0263124511643582e-11   3.8598312679383184e-07   3.0499143851673606e-13
   4.9999999999999989e-02   6.1000000000000003e-12   1.1945999744966684e-13   1.1579884962031883e-07   6.8661617365722340e-14
   3.9999999999999980e-02   6.1000000000000003e-12   1.4588330543574557e-13   1.9469778678171679e-08   1.1070008996110933e-14
   3.0000000000000027e-02   7.3000000000000000e-12   1.7252865802674933e-13   1.2194376619589775e-09   1.0528163325266174e-15


==> Ep_exp_Dapprx_D.txt <==
   9.9996350042780535e-01   9.9949351424517385e-01   9.9976389611245420e-01   9.9993303844915804e-01
   9.9967153582272061e-01   9.9545129406164534e-01   9.9631917190712760e-01   9.9686208881289118e-01
   9.9908777711165875e-01   9.8741816780104963e-01   9.8947059518206004e-01   9.9075452877801862e-01
   9.9821256519326806e-01   9.7549563347816703e-01   9.7929902994187878e-01   9.8167831436562536e-01
   9.9704641116666259e-01   9.5983314875432624e-01   9.6592360169711644e-01   9.6973359625292999e-01
   9.9558999603295462e-01   9.4062488334586358e-01   9.4949916986040395e-01   9.5505064257100969e-01
   9.9384417029756889e-01   9.1810555044792830e-01   9.3021308243922329e-01   9.3778717116537935e-01
   9.9180995347357181e-01   8.9254544684786286e-01   9.0828131324095263e-01   9.1812517310685204e-01
   9.8948853348630428e-01   8.6424485338091150e-01   8.8394409880742120e-01   8.9626732312811530e-01
   9.8688126597966674e-01   8.3352796321804445e-01   8.5746120456068120e-01   8.7243308269108544e-01
   9.8398967352446143e-01   8.0073651469272789e-01   8.2910695679908286e-01   8.4685460725900341e-01
   9.8081544472925386e-01   7.6622330781956205e-01   7.9916517911748008e-01   8.1977257096211320e-01
   9.7736043325427280e-01   7.3034577950550905e-01   7.6792416866830138e-01   7.9143201931116158e-01
   9.7362665672892534e-01   6.9345980217730552e-01   7.3567183979786976e-01   7.6207835422871018e-01
   9.6961629557355766e-01   6.5591385488169318e-01   7.0269115054919518e-01   7.3195354589203032e-01
   9.6533169172615108e-01   6.1804369580304264e-01   6.6925591204785373e-01   7.0129265330777146e-01
   9.6077534727469649e-01   5.8016764167907464e-01   6.3562706272307068e-01   6.7032072085178629e-01
   9.5594992299604509e-01   5.4258253395586997e-01   6.0204946956903027e-01   6.3925010194650589e-01
   9.5085823680208970e-01   5.0556044490119456e-01   5.6874929814051745e-01   6.0827824436034084e-01
   9.4550326209418389e-01   4.6934615043825617e-01   5.3593197258770153e-01   5.7758595502000487e-01
   9.3988812602675886e-01   4.3415537121845771e-01   5.0378072757478976e-01   5.4733614638452299e-01
   9.3401610768115373e-01   4.0017376032531432e-01   4.7245573609323854e-01   5.1767305190638213e-01
   9.2789063615072376e-01   3.6755659571970312e-01   4.4209378153311113e-01   4.8872188535762595e-01
   9.2151528853834730e-01   3.3642911862981600e-01   4.1280842932513906e-01   4.6058890815971509e-01
   9.1489378786749753e-01   3.0688744588537675e-01   3.8469064326414326e-01   4.3336186053196457e-01
   9.0803000090810237e-01   2.7899997482450112e-01   3.5780978437201250e-01   4.0711070634632429e-01
   9.0092793591845921e-01   2.5280919380990935e-01   3.3221492581447803e-01   3.8188863801283429e-01
   8.9359174030452504e-01   2.2833380936654898e-01   3.0793641578757935e-01   3.5773328638842944e-01
   8.8602569819794841e-01   2.0557110215254706e-01   2.8498762117273313e-01   3.3466808138657556e-01
   8.7823422795425676e-01   1.8449942795986168e-01   2.6336678778584494e-01   3.1270371139250203e-01
   8.7022187957266173e-01   1.6508078620631697e-01   2.4305895782716172e-01   2.9183963344167541e-01
   8.6199333203898709e-01   1.4726338639200720e-01   2.2403789126375798e-01   2.7206559106446287e-01
   8.5355339059327373e-01   1.3098415221392093e-01   2.0626794493190581e-01   2.5336310240062265e-01
   8.4490698392365382e-01   1.1617111295076513e-01   1.8970587073816689e-01   2.3570688732343134e-01
   8.3605916128813629e-01   1.0274564187772364e-01   1.7430250210583348e-01   2.1906620859221942e-01
   8.2701508956598213e-01   9.0624511440413086e-02   1.6000430544341651e-01   2.0340610821866384e-01
   8.1778005024039269e-01   7.9721744370346820e-02   1.4675478064410805e-01   1.8868852607514580e-01
   8.0835943631427154e-01   6.9950248596637593e-02   1.3449570125644675e-01   1.7487329312791913e-01
   7.9875874916086365e-01   6.1223231510601994e-02   1.2316819085086284e-01   1.6191899642532637e-01
   7.8898359531110751e-01   5.3455395752074648e-02   1.1271363715301511e-01   1.4978371703794929e-01
   7.7903968317957917e-01   4.6563924153298644e-02   1.0307444968059525e-01   1.3842564549929617e-01
   7.6893281973093919e-01   4.0469265798293033e-02   9.4194669906095083e-02   1.2780358193322430e-01
   7.5866890708882839e-01   3.5095738378234882e-02   8.6020445409444452e-02   1.1787733000699932e-01
   7.4825393908919402e-01   3.0371964227550306e-02   7.8500381144167006e-02   1.0860799516806349e-01
   7.3769399778005806e-01   2.6231158717233968e-02   7.1585781900917189e-02   9.9958198375354468e-02
   7.2699524986977337e-01   2.2611290183412527e-02   6.5230800407189093e-02   9.1892216799257256e-02
   7.1616394312583864e-01   1.9455130409875215e-02   5.9392505351811495e-02   8.4376062819796885e-02
   7.0520640272637836e-01   1.6710213993255726e-02   5.4030883067841019e-02   7.7377512182152067e-02
   6.9412902756641748e-01   1.4328723823646252e-02   4.9108785744097050e-02   7.0866091450668467e-02
   6.8293828652110611e-01   1.2267318527149561e-02   4.4591837952906145e-02   6.4813034009795628e-02
   6.7164071466807918e-01   1.0486916143376348e-02   4.0448312059154626e-02   5.9191212857496824e-02
   6.6024290947115483e-01   8.9524466392421759e-03   3.6648981782108361e-02   5.3975057379512810e-02
   6.4875152692760152e-01   7.6325841648837954e-03   3.3166961873822329e-02   4.9140460227882696e-02
   6.3717327768122289e-01   6.4994682976713793e-03   2.9977540602090572e-02   4.4664679391451738e-02
   6.2551492310353085e-01   5.5284219417733827e-03   2.7058010516802358e-02   4.0526239568119155e-02
   6.1378327134529498e-01   4.6976720864315633e-03   2.4387501861379033e-02   3.6704836048526784e-02
   6.0198517336077439e-01   3.9880782976914261e-03   2.1946821982133331e-02   3.3181243511975642e-02
   5.9012751890695281e-01   3.3828726379011385e-03   1.9718303196920844e-02   2.9937231424649938e-02
   5.7821723252011548e-01   2.8674136790541038e-03   1.7685660813270523e-02   2.6955487119850415e-02
   5.6626126947211386e-01   2.4289563979832604e-03   1.5833862333358147e-02   2.4219547128021813e-02
   5.5426661170868319e-01   2.0564390067809254e-03   1.4149008343143353e-02   2.1713736906045767e-02
   5.4224026377218359e-01   1.7402871705244560e-03   1.2618225147533083e-02   1.9423118783554308e-02
   5.3018924871114315e-01   1.4722355841670239e-03   1.1229568872675453e-02   1.7333447690503389e-02
   5.1812060397899606e-01   1.2451665078394331e-03   9.9719404996087679e-03   1.5431134045766234e-02
   5.0604137732440868e-01   1.0529645809327229e-03   8.8350111093489711e-03   1.3703213061627740e-02
   4.9395862267559132e-01   8.9038703652939558e-04   7.8091564971319713e-03   1.2137319644509982e-02
   4.8187939602100388e-01   7.5294830601723827e-04   6.8854002424960266e-03   1.0721668039200842e-02
   4.6981075128885702e-01   6.3681792701509774e-04   6.0553642925495676e-03   9.4450353641483045e-03
   4.5775973622781652e-01   5.3873063518853812e-04   5.3112261194559621e-03   8.2967482117378508e-03
   4.4573338829131681e-01   4.5590752251616865e-04   4.6456815422805239e-03   7.2666715335565988e-03
   4.3373873052788636e-01   3.8598717274856856e-04   4.0519123514286826e-03   6.3451990911817567e-03
   4.2178276747988458e-01   3.2696573209359161e-04   3.5235579356187028e-03   5.5232448237677832e-03
   4.0987248109304714e-01   2.7714493365283533e-04   3.0546901824141746e-03   4.7922345614137196e-03
   3.9801482663922561e-01   2.3508716299021012e-04   2.6397910004808721e-03   4.1440975956133401e-03
   3.8621672865470502e-01   1.9957672556478520e-04   2.2737318923985073e-03   3.5712577033324574e-03
   3.7448507689646926e-01   1.6958655158046096e-04   1.9517550890514410e-03   3.0666233080637092e-03
   3.6282672231877711e-01   1.4424964779395969e-04   1.6694558385985459e-03   2.6235765481818184e-03
   3.5124847307239859e-01   1.2283467729063408e-04   1.4227655230161910e-03   2.2359611082495333e-03
   3.3975709052884528e-01   1.0472511600096699e-04   1.2079353512550828e-03   1.8980687501530470e-03
   3.2835928533192082e-01   8.9401498016103366e-05   1.0215204479716961e-03   1.6046245550160607e-03
   3.1706171347889395e-01   7.6426320121399281e-05   8.6036421839279665e-04   1.3507709504644455e-03
   3.0587097243358263e-01   6.5431229209673340e-05   7.2158292131571937e-04   1.1320506481325302e-03
   2.9479359727362170e-01   5.6106164359445075e-05   6.0255042249983577e-04   9.4438865163105651e-04
   2.8383605687416147e-01   4.8190168507491297e-05   5.0088312982552146e-04   7.8407351554527849e-04
   2.7300475013022663e-01   4.1463623047696774e-05   4.1442513076633868e-04   6.4773804316937413e-04
   2.6230600221994194e-01   3.5741692652377276e-05   3.4123356394840938e-04   5.3233960768871874e-04
   2.5174606091080626e-01   3.0868797479244374e-05   2.7956426220266913e-04   4.3514027199245464e-04
   2.4133109291117177e-01   2.6713956055944915e-05   2.2785770671829295e-04   3.5368686953395133e-04
   2.3106718026906070e-01   2.3166864886059931e-05   1.8472533231661176e-04   2.8579119509199684e-04
   2.2096031682042083e-01   2.0134600548280617e-05   1.4893622347168499e-04   2.2951044130535821e-04
   2.1101640468889254e-01   1.7538847100401754e-05   1.1940423992290927e-04   1.8312800492449138e-04
   2.0124125083913635e-01   1.5313566266503740e-05   9.5175609587714991e-05   1.4513477570033591e-04
   1.9164056368572863e-01   1.3403040469425459e-05   7.5417024832768423e-05   1.1421101027655009e-04
   1.8221994975960737e-01   1.1760229535768042e-05   5.9404275811604156e-05   8.9208882896327991e-05
   1.7298491043401776e-01   1.0345391085540373e-05   4.6511451394377960e-05   6.9135793816235247e-05
   1.6394083871186377e-01   9.1249224361541864e-06   3.6200734164837721e-05   5.3138504844542830e-05
   1.5509301607634618e-01   8.0703884896449918e-06   2.8012811097956847e-05   4.0488159365337342e-05
   1.4644660940672627e-01   7.1577056990522125e-06   2.1557915990997605e-05   3.0566231682826337e-05
   1.3800666796101302e-01   6.3664569704475505e-06   1.6507513682747502e-05   2.2851437726984171e-05
   1.2977812042733833e-01   5.6793163779542652e-06   1.2586629767147811e-05   1.6907626358916671e-05
   1.2176577204574324e-01   5.0815659601452441e-06   9.5668231005042226e-06   1.2372657977928377e-05
   1.1397430180205170e-01   4.5606897222907559e-06   7.2597921181589668e-06   8.9482651316504512e-06
   1.0640825969547496e-01   4.1060323715882220e-06   5.5115999991094421e-06   6.3908786108952802e-06
   9.9072064081540789e-02   3.7085123316047465e-06   4.1974982014284866e-06   4.5033922817864364e-06
   9.1969999091897625e-02   3.3603802773704414e-06   3.2173229637177876e-06   3.1278308370556584e-06
   8.5106212132502468e-02   3.0550158546963789e-06   2.4914351237138603e-06   2.1388768596611579e-06
   7.8484711461652756e-02   2.7867564395301776e-06   1.9571701098542204e-06   1.4382071641862276e-06
   7.2109363849276298e-02   2.5507527921008143e-06   1.5657622517622247e-06   9.4958335152782598e-07
   6.5983892318846382e-02   2.3428472971964530e-06   1.2797056415764019e-06   6.1463787764827770e-07
   6.0111873973241026e-02   2.1594711823001937e-06   1.0705126466761926e-06   3.8929465990141122e-07
   5.4496737905816106e-02   1.9975576915069239e-06   9.1683079203238996e-07   2.4076225624417850e-07
   4.9141763197910304e-02   1.8544686837007897e-06   8.0287904626960146e-07   1.4503785921870705e-07
   4.4050077003954968e-02   1.7279325339716077e-06   7.1716549465563947e-07   8.4861632666466366e-08
   3.9224652725303621e-02   1.6159915607732515e-06   6.5144988882549432e-07   4.8063153307489607e-08
   3.4668308273848980e-02   1.5169574888534753e-06   5.9991654346061243e-07   2.6244758746976443e-08
   3.0383704426442337e-02   1.4293736987095772e-06   5.5852541578087587e-07   1.3750298385772437e-08
   2.6373343271074656e-02   1.3519832149512102e-06   5.2451186373019900e-07   6.8719816298420860e-09
   2.2639566745727202e-02   1.2837015549290662e-06   4.9600844257381455e-07   3.2525674499505421e-09
   1.9184555270746195e-02   1.2235937007124894e-06   4.7176507925083625e-07   1.4448942694252670e-09
   1.6010326475538628e-02   1.1708545764855935e-06   4.5094697581404529e-07   5.9557091659831817e-10
   1.3118734020333256e-02   1.1247925134598606e-06   4.3299256062491278e-07   2.2441041149430327e-10
   1.0511466513695722e-02   1.0848152686353169e-06   4.1751665961159532e-07   7.5774448536170275e-11
   8.1900465264282407e-03   1.0504182348340526e-06   4.0424674007590089e-07   2.2308777272222060e-11
   6.1558297024311703e-03   1.0211745396046125e-06   3.9298253681488472e-07   5.5065157299606981e-12
   4.4100039670454394e-03   9.9672678172428430e-07   3.8357156638443655e-07   1.0742950198630658e-12
   2.9535888333374061e-03   9.7678019768733057e-07   3.7589494350809631e-07   1.5069114856428900e-13
   1.7874348067319357e-03   9.6109708809689572e-07   3.6985951918918741e-07   1.2861765650865776e-14
   9.1222288834125198e-04   9.4949236641552802e-07   3.6539366026037015e-07   4.7628542022164500e-16
   3.2846417727938615e-04   9.4183012105165199e-07   3.6244499394936338e-07   3.1927419418170696e-18
   3.6499572194648167e-05   9.3802110711558302e-07   3.6097916905802064e-07   6.7388013365185319e-23


==> Epo_regDo_regDpoly_apprx.txt <==
   9.9987411747125332e-01   1.0000000000000000e+00   7.4874614156680369e-02   9.9825427605276607e-01
   9.9886743752322804e-01   9.8609321920561477e-01   7.4581044459973975e-02   9.8440294659676431e-01
   9.9685610494662136e-01   9.5888312413562904e-01   7.3997060605830153e-02   9.5730114271909850e-01
   9.9384417029756889e-01   9.1953142740740201e-01   7.3128922252641768e-02   9.1810555044792830e-01
   9.8983769921161779e-01   8.6967254260618210e-01   7.1985891399918303e-02   8.6844351317114277e-01
   9.8484476018834344e-01   8.1129680507265256e-01   7.0580082351527754e-02   8.1029675955978642e-01
   9.7887540834246523e-01   7.4661446828452027e-01   6.8926266505895992e-02   7.4586599058054426e-01
   9.7194166515418379e-01   6.7791377776422379e-01   6.7041635971772359e-02   6.7742956979113456e-01
   9.6405749425951948e-01   6.0742601405688657e-01   6.4945530825855080e-02   6.0720915252989172e-01
   9.5523877332940799e-01   5.3720847741899291e-01   6.2659135532012661e-02   5.3725317906362657e-01
   9.4550326209418389e-01   4.6905336740820680e-01   6.0205150615001764e-02   4.6934615043825578e-01
   9.3487056657784773e-01   4.0442692129962271e-01   5.7607446111828366e-02   4.0494803210476638e-01
   9.2336209961414206e-01   3.4443956600324960e-01   5.4890703602295532e-02   3.4516453680813475e-01
   9.1100103772395502e-01   2.8984468415138936e-01   5.2080053741822382e-02   2.9074589789297101e-01
   8.9781227444089051e-01   2.4106123047034425e-01   4.9200716183310948e-02   2.4210938985571562e-01
   8.8382237017900556e-01   1.9821402230856783e-01   4.6277648583716531e-02   1.9937944681540992e-01
   8.6905949874367039e-01   1.6118506516240311e-01   4.3335211051960310e-02   1.6243876850254965e-01
   8.5355339059327373e-01   1.2966962446218683e-01   4.0396851918512791e-02   1.3098415221392082e-01
   8.3733527296603716e-01   1.0323169950928050e-01   3.7484820107319905e-02   1.0458172966195584e-01
   8.2043780699251201e-01   8.1354843928031217e-02   3.4619908684627311e-02   8.2717570489561576e-02
   8.0289502192041007e-01   6.3485673005490309e-02   3.1821233366025124e-02   6.4841004144003012e-02
   7.8474224658422598e-01   4.9068711125488655e-02   2.9106048903921510e-02   5.0399318923892947e-02
   7.6601603825766829e-01   3.7572332889260207e-02   2.6489605375209557e-02   3.8863592619534149e-02
   7.4675410903217343e-01   2.8506373262672600e-02   2.3985045466336542e-02   2.9746227354850500e-02
   7.2699524986977337e-01   2.1432513325084689e-02   2.1603342933593801e-02   2.2611290183412507e-02
   7.0677925248326035e-01   1.5968816782161600e-02   1.9353281522894703e-02   1.7079028433360385e-02
   6.8614682920097259e-01   1.1789849822764506e-02   1.7241472787097454e-02   1.2825985988435890e-02
   6.6513953097758360e-01   8.6237237308591664e-03   1.5272410459799981e-02   9.5820539515077095e-03
   6.4379966371600861e-01   6.2472145342536405e-03   1.3448558349977439e-02   7.1256048327603700e-03
   6.2217020306894699e-01   4.4798865413939138e-03   1.1770468126653369e-02   5.2776329779919808e-03
   6.0029470789163641e-01   3.1779142954972747e-03   1.0236922878762010e-02   3.8955926506191738e-03
   5.7821723252011548e-01   2.2280850411631197e-03   8.8451019709492405e-03   2.8674136790541038e-03
   5.5598223805165392e-01   1.5422849043159666e-03   7.5907624762972387e-03   2.1059964817768530e-03
   5.3363450280601987e-01   1.0526316080450608e-03   6.4684323533585842e-03   1.5443485607872479e-03
   5.1121903214790254e-01   7.0731365662753110e-04   5.4716105454984763e-03   1.1314222223489719e-03
   4.8878096785209757e-01   4.6712590466480697e-04   4.5929693100939268e-03   8.2864380270050177e-04
   4.6636549719398018e-01   3.0264801810208996e-04   3.8245543252631059e-03   6.0708187037075310e-04
   4.4401776194834608e-01   1.9198898395511889e-04   3.1579784613654494e-03   4.4517928728735816e-04
   4.2178276747988458e-01   1.1901161011552364e-04   2.5846055300177469e-03   3.2696573209359161e-04
   3.9970529210836364e-01   7.1951084951774825e-05   2.0957208193885159e-03   2.4066839037651671e-04
   3.7782979693105301e-01   4.2347704042631865e-05   1.6826857742197991e-03   1.7764517098796417e-04
   3.5620033628399128e-01   2.4223666255982756e-05   1.3370747646537500e-03   1.3157423612332269e-04
   3.3486046902241651e-01   1.3446087231172670e-05   1.0507924914434830e-03   9.7843950527912068e-05
   3.1385317079902753e-01   7.2318603629944279e-06   8.1617117864080178e-04   7.3097383205658484e-05
   2.9322074751673960e-01   3.7629451676189457e-06   6.2604729124476964e-04   5.4894575323488475e-05
   2.7300475013022663e-01   1.8909223003550836e-06   4.7381806865193351e-04   4.1463623047696774e-05
   2.5324589096782657e-01   9.1579961519442483e-07   3.5347867082157386e-04   3.1518148557222830e-05
   2.3398396174233177e-01   4.2643272156369943e-07   2.5964118065004057e-04   2.4124018125793711e-05
   2.1525775341577402e-01   1.9035475481618768e-07   1.8753708328043945e-04   1.8602354809652747e-05
   1.9710497807959010e-01   8.1179784365595752e-08   1.3300514368030098e-04   1.4459153203502888e-05
   1.7956219300748794e-01   3.2941637355694411e-08   9.2466823243216414e-05   1.1334303065700120e-05
   1.6266472703396284e-01   1.2658695242177172e-08   6.2891512627912644e-05   8.9647208534184157e-06
   1.4644660940672627e-01   4.5808482424583092e-09   4.1753912494597540e-05   7.1577056990522125e-06
   1.3094050125632972e-01   1.5507371222840636e-09   2.6985869804275582e-05   5.7716887503514189e-06
   1.1617762982099444e-01   4.8723447825031395e-10   1.6924880895340019e-05   4.7023202630063690e-06
   1.0218772555910954e-01   1.4074239188498628e-10   1.0261311763007636e-05   3.8724066561227977e-06
   8.8998962276045090e-02   3.6947928430518776e-11   5.9861707586882333e-06   3.2246233552441468e-06
   7.6637900385857938e-02   8.6908844737392899e-12   3.3410106237206416e-06   2.7162292553485958e-06
   6.5129433422152327e-02   1.7994070660636264e-12   1.7712476813697353e-06   2.3152255066263587e-06
   5.4496737905816106e-02   3.2059576111926198e-13   8.8387896974933931e-07   1.9975576915069239e-06
   4.4761226670592069e-02   4.7726727413452008e-14   4.1026601706217644e-07   1.7450729922550572e-06
   3.5942505740480579e-02   5.7078762317230906e-15   1.7434937391739155e-07   1.5440248370448438e-06
   2.8058334845816213e-02   5.1951730663633733e-16   6.6372657966301481e-08   1.3839756257999904e-06
   2.1124591657534775e-02   3.3305245941486415e-17   2.1939275547169861e-08   1.2569898944679933e-06
   1.5155239811656562e-02   1.3385809202522746e-18   6.0081780516384442e-09   1.1570403086598149e-06
   1.0162300788382261e-02   2.7974499054663985e-20   1.2642029531029583e-09   1.0795705173312088e-06
   6.1558297024311703e-03   2.1863927833331251e-22   1.7896394794566328e-10   1.0211745396046125e-06
   3.1438950533786980e-03   3.2764223881514244e-25   1.3021864791759369e-11   9.7936372469390063e-07
   1.1325624767719589e-03   1.6747627204688958e-29   2.4287917693888702e-13   9.5240065669078684e-07
   1.2588252874673467e-04   9.7690245377236625e-39   4.6175660072243528e-17   9.3918557153022051e-07


==> Err_Trz2.txt <==
   4.0000000000000036e-02
   2.4999999999999467e-02
   6.9999999999999396e-02
   9.4999999999999751e-02
   5.4999999999999716e-02
   4.4999999999999929e-02
   3.9999999999999147e-02
   4.5000000000000817e-02
   3.0000000000000249e-02
   4.0000000000000036e-02
   4.9999999999999822e-02
   4.4999999999999929e-02
   2.9999999999999805e-02
   5.4999999999999716e-02
   3.5000000000000142e-02
   4.4999999999999929e-02
   9.5000000000000195e-02
   2.0000000000000018e-02
   2.5000000000000355e-02
   8.4999999999999964e-02
   8.0000000000000071e-02
   4.5000000000000373e-02
   1.9500000000000028e-01
   1.8500000000000005e-01
   4.5500000000000007e-01


==> Errbar_Trz2.txt <==
   4.0000000000000036e-02
   2.4999999999999467e-02
   6.9999999999999396e-02
   9.4999999999999751e-02
   5.4999999999999716e-02
   4.4999999999999929e-02
   3.9999999999999147e-02
   4.5000000000000817e-02
   3.0000000000000249e-02
   4.0000000000000036e-02
   4.9999999999999822e-02
   4.4999999999999929e-02
   2.9999999999999805e-02
   5.4999999999999716e-02
   3.5000000000000142e-02
   4.4999999999999929e-02
   9.5000000000000195e-02
   2.0000000000000018e-02
   2.5000000000000355e-02
   8.4999999999999964e-02
   8.0000000000000071e-02
   4.5000000000000373e-02
   1.9500000000000028e-01
   1.8500000000000005e-01
   4.5500000000000007e-01


==> Exasymptotic_abs_of_cheb_coeff_m20_L1.txt <==
   1.0000000e+00   2.6178810e-01
   1.6000000e+01   5.2459016e-03
   3.1000000e+01   5.2656109e-05
   4.6000000e+01   2.3790933e-06
   6.1000000e+01   3.3280058e-07
   7.6000000e+01   1.5877077e-08
   9.1000000e+01   1.2680751e-08
   1.0600000e+02   3.1487799e-09
   1.2100000e+02   9.9829844e-10
   1.3600000e+02   4.2328198e-10
   1.5100000e+02   1.6746002e-10
   1.6600000e+02   2.7950625e-11
   1.8100000e+02   2.4710514e-11
   1.9600000e+02   1.8738141e-11
   2.1100000e+02   1.1609556e-12
   2.2600000e+02   5.9220664e-12
   2.4100000e+02   8.5738751e-14
   2.5600000e+02   2.0413497e-12
   2.7100000e+02   3.9664957e-13
   2.8600000e+02   6.7297871e-13
   3.0100000e+02   4.1166432e-13
   3.1600000e+02   9.0509413e-14
   3.3100000e+02   2.3091682e-13
   3.4600000e+02   9.8203149e-14
   3.6100000e+02   4.0261790e-14
   3.7600000e+02   7.7204689e-14
   3.9100000e+02   4.2563303e-14
   4.0600000e+02   4.2194709e-15
   4.2100000e+02   2.6301758e-14
   4.3600000e+02   2.5266003e-14
   4.5100000e+02   1.1624564e-14
   4.6600000e+02   3.6807554e-15
   4.8100000e+02   1.0412260e-14
   4.9600000e+02   5.1461614e-15
   5.1100000e+02   5.5701725e-15
   5.2600000e+02   2.8637032e-15
   5.4100000e+02   6.9868868e-16
   5.5600000e+02   5.3083512e-15
   5.7100000e+02   4.5702933e-15
   5.8600000e+02   1.8404366e-15
   6.0100000e+02   6.0309051e-13
   6.1600000e+02   1.8530537e-10
   6.3100000e+02   4.7286437e-10
   6.4600000e+02   2.8192146e-09
   6.6100000e+02   3.2297449e-09
   6.7600000e+02   7.4800119e-09
   6.9100000e+02   1.2991919e-08
   7.0600000e+02   3.4584096e-09
   7.2100000e+02   1.0336655e-09
   7.3600000e+02   2.6013587e-09
   7.5100000e+02   2.8748318e-09
   7.6600000e+02   1.9270083e-10
   7.8100000e+02   3.8842142e-09
   7.9600000e+02   8.1561529e-09
   8.1100000e+02   8.8086988e-09
   8.2600000e+02   3.4124353e-10
   8.4100000e+02   1.9226630e-08
   8.5600000e+02   1.4302269e-08
   8.7100000e+02   2.5617434e-08
   8.8600000e+02   3.8267653e-09
   9.0100000e+02   1.9228040e-08
   9.1600000e+02   3.1342951e-08
   9.3100000e+02   3.6100503e-08
   9.4600000e+02   3.7629991e-08
   9.6100000e+02   3.4870393e-08
   9.7600000e+02   2.1745529e-08
   9.9100000e+02   6.6039852e-09


==> Exasymptotic_abs_of_cheb_coeff_m45_L1.txt <==
   1.0000000e+00   1.6869718e-01
   1.6000000e+01   1.1025635e-02
   3.1000000e+01   3.7291064e-05
   4.6000000e+01   5.3686087e-07
   6.1000000e+01   4.9302938e-09
   7.6000000e+01   6.9907397e-11
   9.1000000e+01   3.5978690e-12
   1.0600000e+02   9.8910140e-14
   1.2100000e+02   1.3869124e-14
   1.3600000e+02   8.2119251e-16
   1.5100000e+02   2.0362926e-16
   1.6600000e+02   2.5359065e-16
   1.8100000e+02   3.7662388e-16
   1.9600000e+02   2.1658378e-16
   2.1100000e+02   8.9264567e-17
   2.2600000e+02   1.0228092e-16
   2.4100000e+02   3.2158538e-16
   2.5600000e+02   7.8499117e-16
   2.7100000e+02   7.1369726e-16
   2.8600000e+02   1.7761773e-16
   3.0100000e+02   1.2266223e-16
   3.1600000e+02   2.9855709e-16
   3.3100000e+02   9.7981722e-16
   3.4600000e+02   6.9589262e-16
   3.6100000e+02   6.0260465e-16
   3.7600000e+02   2.7383474e-16
   3.9100000e+02   2.8101589e-16
   4.0600000e+02   1.7803210e-15
   4.2100000e+02   2.0979304e-15
   4.3600000e+02   3.9277426e-16
   4.5100000e+02   5.6706230e-16
   4.6600000e+02   1.1893876e-15
   4.8100000e+02   4.0237707e-16
   4.9600000e+02   5.1467839e-16
   5.1100000e+02   1.9751428e-15
   5.2600000e+02   2.4937836e-16
   5.4100000e+02   1.8366334e-15
   5.5600000e+02   4.6530315e-16
   5.7100000e+02   1.3977365e-15
   5.8600000e+02   4.3333897e-14
   6.0100000e+02   1.8031503e-12
   6.1600000e+02   3.7711530e-11
   6.3100000e+02   1.4604612e-10
   6.4600000e+02   3.6148180e-10
   6.6100000e+02   8.4549205e-10
   6.7600000e+02   8.0770988e-10
   6.9100000e+02   2.4627301e-09
   7.0600000e+02   2.4312480e-09
   7.2100000e+02   1.3439223e-09
   7.3600000e+02   4.7565746e-10
   7.5100000e+02   6.4399547e-09
   7.6600000e+02   1.9547618e-09
   7.8100000e+02   7.3737281e-09
   7.9600000e+02   1.1004611e-08
   8.1100000e+02   8.1886286e-09
   8.2600000e+02   1.6551135e-09
   8.4100000e+02   1.1330693e-08
   8.5600000e+02   4.5388513e-09
   8.7100000e+02   5.8461202e-09
   8.8600000e+02   9.3493097e-10
   9.0100000e+02   1.1490100e-09
   9.1600000e+02   4.6323970e-09
   9.3100000e+02   8.4751740e-09
   9.4600000e+02   1.1798232e-08
   9.6100000e+02   1.3372578e-08
   9.7600000e+02   9.6840111e-09
   9.9100000e+02   3.2745536e-09


==> Exasymptotic_abs_of_cheb_coeff_m6_L1.txt <==
   1.0000000e+00   5.8102683e-01
   1.6000000e+01   4.5334161e-02
   3.1000000e+01   1.3174450e-02
   4.6000000e+01   9.5610774e-03
   6.1000000e+01   1.8332090e-03
   7.6000000e+01   3.6836548e-03
   9.1000000e+01   3.3733633e-03
   1.0600000e+02   1.1428100e-03
   1.2100000e+02   6.9940746e-04
   1.3600000e+02   1.5769396e-03
   1.5100000e+02   1.6623218e-03
   1.6600000e+02   1.2945273e-03
   1.8100000e+02   7.5687802e-04
   1.9600000e+02   2.2914037e-04
   2.1100000e+02   1.9758654e-04
   2.2600000e+02   4.9217933e-04
   2.4100000e+02   6.5824640e-04
   2.5600000e+02   7.1629284e-04
   2.7100000e+02   6.9260620e-04
   2.8600000e+02   6.1304827e-04
   3.0100000e+02   5.0004786e-04
   3.1600000e+02   3.7151605e-04
   3.3100000e+02   2.4082232e-04
   3.4600000e+02   1.1729127e-04
   3.6100000e+02   6.9006554e-06
   3.7600000e+02   8.6995149e-05
   3.9100000e+02   1.6300460e-04
   4.0600000e+02   2.2113769e-04
   4.2100000e+02   2.6235185e-04
   4.3600000e+02   2.8819847e-04
   4.5100000e+02   3.0055666e-04
   4.6600000e+02   3.0143947e-04
   4.8100000e+02   2.9285774e-04
   4.9600000e+02   2.7672906e-04
   5.1100000e+02   2.5482056e-04
   5.2600000e+02   2.2871704e-04
   5.4100000e+02   1.9980707e-04
   5.5600000e+02   1.6928188e-04
   5.7100000e+02   1.3814262e-04
   5.8600000e+02   1.0721314e-04
   6.0100000e+02   7.7155772e-05
   6.1600000e+02   4.8488613e-05
   6.3100000e+02   2.1606284e-05
   6.4600000e+02   3.2107640e-06
   6.6100000e+02   2.5755764e-05
   6.7600000e+02   4.5995932e-05
   6.9100000e+02   6.3762675e-05
   7.0600000e+02   7.9202597e-05
   7.2100000e+02   9.2255710e-05
   7.3600000e+02   1.0304933e-04
   7.5100000e+02   1.1164769e-04
   7.6600000e+02   1.1825491e-04
   7.8100000e+02   1.2297961e-04
   7.9600000e+02   1.2598057e-04
   8.1100000e+02   1.2731506e-04
   8.2600000e+02   1.2722878e-04
   8.4100000e+02   1.2584718e-04
   8.5600000e+02   1.2333977e-04
   8.7100000e+02   1.1990783e-04
   8.8600000e+02   1.1549562e-04
   9.0100000e+02   1.1036458e-04
   9.1600000e+02   1.0470894e-04
   9.3100000e+02   9.8380508e-05
   9.4600000e+02   9.1844002e-05
   9.6100000e+02   8.4809297e-05
   9.7600000e+02   7.7726478e-05
   9.9100000e+02   7.0418151e-05


==> FoSki_Del_c1c4_N70.txt <==
   1.0000000000000000e-04   1.7097434579227411e-14   6.1019916897109283e-09
   2.0000000000000001e-04   1.3411494137471891e-13   7.9432433963688709e-09
   5.0000000000000001e-04   5.1070259132757201e-14   2.7003266289682415e-10
   1.0000000000000000e-03   2.4868995751603507e-14   6.9027088489548305e-09
   2.0000000000000000e-03   5.3179682879544998e-14   6.6177781032905614e-09
   5.0000000000000001e-03   6.2394533983933798e-14   6.4769389851448977e-10
   1.0000000000000000e-02   4.5963233219481481e-14   1.5837096078996638e-09
   2.0000000000000000e-02   2.4202861936828413e-14   2.0684565171791292e-10
   5.0000000000000003e-02   4.6851411639181606e-14   1.0875411682320646e-10
   1.0000000000000001e-01   2.6423307986078726e-14   1.2043028796426825e-09
   2.0000000000000001e-01   7.3274719625260332e-15   9.2787044714270905e-10
   5.0000000000000000e-01   3.3306690738754696e-14   4.4447867608710112e-10
   1.0000000000000000e+01   2.9976021664879227e-14   3.6608116538161539e-10
   1.0000000000000000e+02   6.1284310959308641e-14   3.9990699640668481e-10
   1.0000000000000000e+03   3.7747582837255322e-14   8.5482509959433628e-10
   1.0000000000000000e+04   6.0174087934683484e-14   4.5017944927394637e-10


==> Fo_cond_c1c4_N70.txt <==
   1.0000000000000000e-04   2.4000000000000000e+08   9.0925412045537908e-08   3.0315522055278063e-05
   2.0000000000000001e-04   1.2000000000000000e+08   1.8185082409110329e-07   6.0631043998919115e-05
   5.0000000000000001e-04   4.8000000000000000e+07   4.5462706022772048e-07   1.5157761124224653e-04
   1.0000000000000000e-03   2.4000000000000000e+07   9.0925412045541725e-07   3.0315522449522346e-04
   2.0000000000000000e-03   1.2000000000000000e+07   1.8185082409106924e-06   6.0631044881769046e-04
   5.0000000000000001e-03   1.2000000000000000e+07   4.5462706022772566e-06   1.5157761129949152e-03
   1.0000000000000000e-02   1.2000000000000000e+07   9.0925412045543625e-06   3.0315522288274109e-03
   2.0000000000000000e-02   1.2000000000000000e+07   1.8185082409107451e-05   6.0631044493067521e-03
   5.0000000000000003e-02   1.2000000000000000e+07   4.5462706022771855e-05   1.5157761121780033e-02
   1.0000000000000001e-01   1.2000000000000000e+07   9.0925412045541866e-05   3.0315522276772203e-02
   2.0000000000000001e-01   1.2000000000000000e+07   1.8185082409108024e-04   6.0631044536784015e-02
   5.0000000000000000e-01   1.5000000000000000e+07   4.5462706022771239e-04   1.5157761126868866e-01
   1.0000000000000000e+00   2.2000000000000000e+07   9.0925412045539454e-04   3.0315522240263126e-01
   1.0000000000000000e+01   1.9000000000000000e+08   9.0925412045542182e-03   3.0315522251361067e+00
   1.0000000000000000e+02   1.9000000000000000e+09   9.0925412045545023e-02   3.0315522252386518e+01
   1.0000000000000000e+03   2.0000000000000000e+10   9.0925412045542886e-01   3.0315522266177595e+02
   1.0000000000000000e+04   2.8000000000000000e+11   9.0925412045544913e+00   3.0315522253910553e+03


==> Four_ODEs_EPS.txt <==
   9.9987411747125332e-01   1.7235069766037254e-12   4.1980308118638732e-16   1.5543122344752192e-15   8.4134088584875144e-17   2.2204460492503131e-16   2.4420522264317346e-13
   9.9886743752322804e-01   5.3694146365342296e-13   3.0357660829594124e-16   4.4408920985006262e-16   4.4061976289810900e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.9685610494662136e-01   1.1912159053736830e-12   2.1163626406917047e-16   1.1102230246251565e-15   7.9103390504542404e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.9384417029756889e-01   7.3094629629035806e-14   2.3592239273284576e-16   0.0000000000000000e+00   1.0269562977782698e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.8983769921161779e-01   1.0874763820828819e-12   2.7755575615628914e-16   9.9920072216264089e-16   1.1657341758564144e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.8484476018834344e-01   7.0232849676186128e-14   1.1102230246251565e-16   1.1102230246251565e-16   1.1102230246251565e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.7887540834246523e-01   6.0168923508664715e-13   1.1102230246251565e-16   4.4408920985006262e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.7194166515418379e-01   1.0540889492996355e-13   8.3266726846886741e-17   2.2204460492503131e-16   5.5511151231257827e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.6405749425951948e-01   1.3116491450561075e-13   4.7184478546569153e-16   0.0000000000000000e+00   1.6653345369377348e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.5523877332940799e-01   7.5264812759946824e-13   2.7755575615628914e-16   9.9920072216264089e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.4550326209418389e-01   8.4422508609065834e-14   9.9920072216264089e-16   3.3306690738754696e-16   2.8865798640254070e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.3487056657784773e-01   2.4158192435306127e-13   5.5511151231257827e-17   1.1102230246251565e-16   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.2336209961414206e-01   7.7458844057131590e-13   1.6653345369377348e-16   1.1102230246251565e-15   2.2204460492503131e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.1100103772395502e-01   3.1241097818609108e-14   1.1102230246251565e-16   3.3306690738754696e-16   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.9781227444089051e-01   4.6265442571069973e-14   1.1102230246251565e-16   0.0000000000000000e+00   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.8382237017900556e-01   3.2671987795033951e-13   2.2204460492503131e-16   4.4408920985006262e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.6905949874367039e-01   1.8959292187629191e-13   7.7715611723760958e-16   4.4408920985006262e-16   2.6645352591003757e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.5355339059327373e-01   1.0040078001247659e-13   4.4408920985006262e-16   4.4408920985006262e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.3733527296603716e-01   1.6908349888086913e-13   3.3306690738754696e-16   1.1102230246251565e-16   6.2172489379008766e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.2043780699251201e-01   1.6479082895159460e-13   2.2204460492503131e-16   2.2204460492503131e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.0289502192041007e-01   4.4834552594645128e-14   4.4408920985006262e-16   4.4408920985006262e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.8474224658422598e-01   1.2091020300789937e-13   3.3306690738754696e-16   1.1102230246251565e-16   4.8849813083506888e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.6601603825766829e-01   1.7337616881014366e-13   4.4408920985006262e-16   3.3306690738754696e-16   4.8849813083506888e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.4675410903217343e-01   4.5073034257382607e-14   2.2204460492503131e-16   6.6613381477509392e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.2699524986977337e-01   8.7999733550127937e-14   0.0000000000000000e+00   4.4408920985006262e-16   2.6645352591003757e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.0677925248326035e-01   2.9810207842184263e-14   2.2204460492503131e-16   4.4408920985006262e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.8614682920097259e-01   8.2276173644428566e-15   4.4408920985006262e-16   1.1102230246251565e-16   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   6.6513953097758360e-01   4.9246463355288403e-14   1.1102230246251565e-16   3.3306690738754696e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.4379966371600861e-01   3.0764134493134162e-14   2.2204460492503131e-16   4.4408920985006262e-16   2.6645352591003757e-15   2.2204460492503131e-16   2.4420522264317346e-13
   6.2217020306894699e-01   3.8037825206627121e-14   3.3306690738754696e-16   1.1102230246251565e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.0029470789163641e-01   4.6712595688702742e-14   0.0000000000000000e+00   0.0000000000000000e+00   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   5.7821723252011548e-01   1.3474213944667286e-14   0.0000000000000000e+00   1.1102230246251565e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   5.5598223805165392e-01   2.8617799528496892e-15   2.2204460492503131e-16   2.2204460492503131e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   5.3363450280601987e-01   2.5577158328594097e-14   2.2204460492503131e-16   1.1102230246251565e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   5.1121903214790254e-01   1.8363088030785505e-14   2.2204460492503131e-16   0.0000000000000000e+00   3.5527136788005009e-15   2.2204460492503131e-16   2.4420522264317346e-13
   4.8878096785209757e-01   6.9755886350711171e-15   2.7755575615628914e-16   2.2204460492503131e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   4.6636549719398018e-01   3.8157066037995853e-15   5.5511151231257827e-17   1.6653345369377348e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.4401776194834608e-01   4.5311515920120079e-15   3.8857805861880479e-16   1.1102230246251565e-16   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.2178276747988458e-01   1.1924083136873705e-15   0.0000000000000000e+00   5.5511151231257827e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.9970529210836364e-01   3.8157066037995853e-15   1.6653345369377348e-16   1.1102230246251565e-16   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.7782979693105301e-01   5.5148884508040885e-15   5.5511151231257827e-17   2.2204460492503131e-16   4.4408920985006262e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.5620033628399128e-01   1.4607001842670289e-15   5.5511151231257827e-17   2.2204460492503131e-16   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.3486046902241651e-01   4.3970056567221788e-15   5.5511151231257827e-16   2.2204460492503131e-16   3.5527136788005009e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.1385317079902753e-01   2.6083931861911232e-15   3.3306690738754696e-16   1.6653345369377348e-16   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.9322074751673960e-01   1.9302109577814309e-15   2.2204460492503131e-16   5.5511151231257827e-17   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.7300475013022663e-01   2.6158457381516690e-15   0.0000000000000000e+00   1.6653345369377348e-16   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.5324589096782657e-01   1.7438971587677793e-15   2.7755575615628914e-17   1.1102230246251565e-16   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.3398396174233177e-01   1.1402404499635480e-15   2.7755575615628914e-17   2.7755575615628914e-17   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.1525775341577402e-01   5.2633648221356587e-17   2.7755575615628914e-17   5.5511151231257827e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.9710497807959010e-01   7.6225633021460227e-16   1.3877787807814457e-16   8.3266726846886741e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.7956219300748794e-01   1.1844899772292904e-15   2.7755575615628914e-17   1.1102230246251565e-16   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.6266472703396284e-01   4.7568241810672933e-17   8.3266726846886741e-17   5.5511151231257827e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.4644660940672627e-01   4.5920238035334990e-15   2.7755575615628914e-16   5.5511151231257827e-17   3.9968028886505635e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.3094050125632972e-01   1.0036928133583085e-16   5.5511151231257827e-17   8.3266726846886741e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.1617762982099444e-01   1.3703889369248256e-16   0.0000000000000000e+00   5.5511151231257827e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.0218772555910954e-01   9.6682669816675961e-16   6.9388939039072284e-17   2.7755575615628914e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.8998962276045090e-02   2.6210289552897562e-15   2.7755575615628914e-17   1.3877787807814457e-17   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.6637900385857938e-02   5.7590489090097900e-16   1.1102230246251565e-16   5.5511151231257827e-17   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.5129433422152327e-02   4.7571053461478975e-16   3.4694469519536142e-17   1.3877787807814457e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   5.4496737905816106e-02   8.3603651360070404e-16   2.7755575615628914e-17   0.0000000000000000e+00   8.8817841970012523e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.4761226670592069e-02   2.6503478225338356e-15   4.8572257327350599e-17   1.3877787807814457e-17   1.7763568394002505e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.5942505740480579e-02   1.7257421232680160e-15   3.4694469519536142e-18   1.3877787807814457e-17   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.8058334845816213e-02   1.5263479653429261e-15   6.9388939039072284e-18   3.4694469519536142e-18   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   2.1124591657534775e-02   2.6875608868980294e-15   2.7755575615628914e-17   6.9388939039072284e-18   2.2204460492503131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.5155239811656562e-02   1.6627542515447228e-15   2.7755575615628914e-17   3.4694469519536142e-18   1.3322676295501878e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.0162300788382261e-02   2.4320036211551572e-16   4.6837533851373792e-17   2.4286128663675299e-17   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   6.1558297024311703e-03   1.2562287222093100e-16   9.2807705964759180e-17   2.3418766925686896e-17   4.4408920985006262e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.1438950533786980e-03   2.1938127014340852e-15   9.1072982488782372e-18   6.9388939039072284e-18   2.6645352591003757e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.1325624767719589e-03   3.6622346154877903e-16   3.0466081046842675e-17   8.0230960763927328e-18   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.2588252874673467e-04   2.0215489104974109e-13   3.5946994079300021e-15   1.0554832832396221e-13   2.0214940832374850e-12   2.2204460492503131e-16   2.4420522264317346e-13


==> Guide_exp_K001_N100.txt <==
   1.0000000000000000e+00   3.6787944117144233e-01
   2.0000000000000000e+00   1.3533528323661270e-01
   3.0000000000000000e+00   4.9787068367863944e-02
   4.0000000000000000e+00   1.8315638888734179e-02
   5.0000000000000000e+00   6.7379469990854670e-03
   6.0000000000000000e+00   2.4787521766663585e-03
   7.0000000000000000e+00   9.1188196555451624e-04
   8.0000000000000000e+00   3.3546262790251185e-04
   9.0000000000000000e+00   1.2340980408667956e-04
   1.0000000000000000e+01   4.5399929762484847e-05
   1.1000000000000000e+01   1.6701700790245659e-05
   1.2000000000000000e+01   6.1442123533282098e-06
   1.3000000000000000e+01   2.2603294069810542e-06
   1.4000000000000000e+01   8.3152871910356788e-07
   1.5000000000000000e+01   3.0590232050182579e-07
   1.6000000000000000e+01   1.1253517471925912e-07
   1.7000000000000000e+01   4.1399377187851668e-08
   1.8000000000000000e+01   1.5229979744712629e-08
   1.9000000000000000e+01   5.6027964375372678e-09
   2.0000000000000000e+01   2.0611536224385579e-09
   2.1000000000000000e+01   7.5825604279119066e-10
   2.2000000000000000e+01   2.7894680928689246e-10
   2.3000000000000000e+01   1.0261879631701890e-10
   2.4000000000000000e+01   3.7751345442790977e-11
   2.5000000000000000e+01   1.3887943864964021e-11
   2.6000000000000000e+01   5.1090890280633251e-12
   2.7000000000000000e+01   1.8795288165390832e-12
   2.8000000000000000e+01   6.9144001069402030e-13
   2.9000000000000000e+01   2.5436656473769228e-13
   3.0000000000000000e+01   9.3576229688401748e-14
   3.1000000000000000e+01   3.4424771084699768e-14
   3.2000000000000000e+01   1.2664165549094176e-14
   3.3000000000000000e+01   4.6588861451033977e-15
   3.4000000000000000e+01   1.7139084315420130e-15
   3.5000000000000000e+01   6.3051167601469892e-16
   3.6000000000000000e+01   2.3195228302435696e-16
   3.7000000000000000e+01   8.5330476257440658e-17
   3.8000000000000000e+01   3.1391327920480296e-17
   3.9000000000000000e+01   1.1548224173015786e-17
   4.0000000000000000e+01   4.2483542552915889e-18
   4.1000000000000000e+01   1.5628821893349888e-18
   4.2000000000000000e+01   5.7495222642935599e-19
   4.3000000000000000e+01   2.1151310375910805e-19
   4.4000000000000000e+01   7.7811322411337966e-20
   4.5000000000000000e+01   2.8625185805493937e-20
   4.6000000000000000e+01   1.0530617357553812e-20
   4.7000000000000000e+01   3.8739976286871868e-21
   4.8000000000000000e+01   1.4251640827409352e-21
   4.9000000000000000e+01   5.2428856633634639e-22
   5.0000000000000000e+01   1.9287498479639178e-22
   5.1000000000000000e+01   7.0954741622847048e-23
   5.2000000000000000e+01   2.6102790696677047e-23
   5.3000000000000000e+01   9.6026800545086770e-24
   5.4000000000000000e+01   3.5326285722008071e-24
   5.5000000000000000e+01   1.2995814250075031e-24
   5.6000000000000000e+01   4.7808928838854688e-25
   5.7000000000000000e+01   1.7587922024243116e-25
   5.8000000000000000e+01   6.4702349256454599e-26
   5.9000000000000000e+01   2.3802664086944007e-26
   6.0000000000000000e+01   8.7565107626965200e-27
   6.1000000000000000e+01   3.2213402859925159e-27
   6.2000000000000000e+01   1.1850648642339810e-27
   6.3000000000000000e+01   4.3596100000630809e-28
   6.4000000000000000e+01   1.6038108905486379e-28
   6.5000000000000000e+01   5.9000905415970609e-29
   6.6000000000000000e+01   2.1705220113036395e-29
   6.7000000000000000e+01   7.9849042456869792e-30
   6.8000000000000000e+01   2.9374821117108028e-30
   6.9000000000000000e+01   1.0806392777072785e-30
   7.0000000000000000e+01   3.9754497359086468e-31
   7.1000000000000000e+01   1.4624862272512309e-31
   7.2000000000000000e+01   5.3801861600211382e-32
   7.3000000000000000e+01   1.9792598779469045e-32
   7.4000000000000000e+01   7.2812901783216435e-33
   7.5000000000000000e+01   2.6786369618080778e-33
   7.6000000000000000e+01   9.8541546861112575e-34
   7.7000000000000000e+01   3.6251409191435593e-34
   7.8000000000000000e+01   1.3336148155022614e-34
   7.9000000000000000e+01   4.9060947306492808e-35
   8.0000000000000000e+01   1.8048513878454150e-35
   8.1000000000000000e+01   6.6396771995807348e-36
   8.2000000000000000e+01   2.4426007377405277e-36
   8.3000000000000000e+01   8.9858259440493810e-37
   8.4000000000000000e+01   3.3057006267607343e-37
   8.5000000000000000e+01   1.2160992992528256e-37
   8.6000000000000000e+01   4.4737793061811207e-38
   8.7000000000000000e+01   1.6458114310822737e-38
   8.8000000000000000e+01   6.0546018954011858e-39
   8.9000000000000000e+01   2.2273635617957438e-39
   9.0000000000000000e+01   8.1940126239905147e-40
   9.1000000000000000e+01   3.0144087850653746e-40
   9.2000000000000000e+01   1.1089390193121365e-40
   9.3000000000000000e+01   4.0795586671775603e-41
   9.4000000000000000e+01   1.5007857627073948e-41
   9.5000000000000000e+01   5.5210822770285325e-42
   9.6000000000000000e+01   2.0310926627348109e-42
   9.7000000000000000e+01   7.4719723373429907e-43
   9.8000000000000000e+01   2.7487850079102147e-43
   9.9000000000000000e+01   1.0112214926104486e-43
   1.0000000000000000e+02   3.7200759760208361e-44


==> HSConst_power_L_70.txt <==
   9.5122942450071402e-01   1.3906510010989948e+00
   9.0483741803595952e-01   1.8969521896806982e+00
   8.6070797642505781e-01   2.5311831078344120e+00
   8.1873075307798182e-01   3.2554794511926999e+00
   7.7880078307140488e-01   4.0974849979931278e+00
   7.4081822068171777e-01   4.8235125116275039e+00
   7.0468808971871344e-01   5.3620894796120639e+00
   6.7032004603563933e-01   5.3245722265697797e+00
   6.3762815162177322e-01   4.3351601242810682e+00
   6.0653065971263342e-01   2.0971938026991310e+00
   5.7694981038048665e-01   2.2039344056737367e+00
   5.4881163609402639e-01   1.0421128644008654e+01
   5.2204577676101604e-01   2.0114747512036885e+01
   4.9658530379140947e-01   3.7077619993653215e+01
   4.7236655274101469e-01   6.1004608110448373e+01
   4.4932896411722156e-01   8.4002845131897004e+01
   4.2741493194872665e-01   1.1478577393672296e+02
   4.0656965974059911e-01   1.3821206330252562e+02
   3.8674102345450118e-01   1.5704271204724515e+02
   3.6787944117144233e-01   1.9857406989082494e+02
   3.4993774911115533e-01   1.8677740804638469e+02
   3.3287108369807950e-01   2.8113532429386703e+02
   3.1663676937905316e-01   2.9805165939370607e+02


==> HS_Phi.txt <==
   4.5722251951421597e+00   9.5122942450071402e-01
   7.1706764883466132e+00   9.0483741803595952e-01
   9.7766804095289039e+00   8.6070797642505781e-01
   1.2553506136668229e+01   8.1873075307798182e-01
   1.5799842948260395e+01   7.7880078307140488e-01
   1.9491919596031121e+01   7.4081822068171777e-01
   2.3807484356428667e+01   7.0468808971871344e-01
   2.9078527057797075e+01   6.7032004603563933e-01
   3.5163197145106615e+01   6.3762815162177322e-01
   4.2948425978763012e+01   6.0653065971263342e-01
   5.1935366834831441e+01   5.7694981038048665e-01
   6.3434000298123344e+01   5.4881163609402639e-01
   7.7478462925260828e+01   5.2204577676101604e-01
   9.4632408314924064e+01   4.9658530379140947e-01
   1.1674592589898990e+02   4.7236655274101469e-01
   1.4259379589698909e+02   4.4932896411722156e-01
   1.7591483748406529e+02   4.2741493194872665e-01
   2.1702227542494745e+02   4.0656965974059911e-01
   2.6773561971364717e+02   3.8674102345450118e-01
   3.3029955990964856e+02   3.6787944117144233e-01
   4.0748332027390137e+02   3.4993774911115533e-01
   5.0775548349579390e+02   3.3287108369807950e-01
   6.2640679981148924e+02   3.1663676937905316e-01


==> HS_soln.txt <==
  -1.0000000000000000e+00   1.0000000000000000e+00
  -9.5122942450071402e-01   5.1170857778654244e-01
  -9.0483741803595952e-01   2.6713530196585034e-01
  -8.6070797642505781e-01   1.4514819848362373e-01
  -8.1873075307798182e-01   8.1268239240891715e-02
  -7.7880078307140488e-01   4.6887695219988486e-02
  -7.4081822068171777e-01   2.7598330423249287e-02
  -7.0468808971871344e-01   1.6739233558580632e-02
  -6.7032004603563933e-01   1.0357959717613698e-02
  -6.3762815162177322e-01   6.5388105705490637e-03
  -6.0653065971263342e-01   4.2112321579970352e-03
  -5.7694981038048665e-01   2.7394448187683684e-03
  -5.4881163609402639e-01   1.8180332392102730e-03
  -5.2204577676101604e-01   1.2186641246017523e-03
  -4.9658530379140947e-01   8.2510492326590460e-04
  -4.7236655274101469e-01   5.5864296047946108e-04
  -4.4932896411722156e-01   3.8203436220004671e-04
  -4.2741493194872665e-01   2.6125855730166754e-04
  -4.0656965974059911e-01   1.7866464516510524e-04
  -3.8674102345450118e-01   1.2096612623880994e-04
  -3.6787944117144233e-01   8.2724065556632228e-05
  -3.4993774911115533e-01   5.6008897271554768e-05
  -3.3287108369807950e-01   3.7921208930767630e-05
  -3.1663676937905316e-01   2.5419346516199247e-05


==> HS_vFG_70.txt <==
   1.0000000000000000e+00   0.0000000000000000e+00   7.2078462238766100e-02
   9.5122942450071402e-01  -2.6021739130434784e-01   7.5774004022845495e-02
   9.0483741803595952e-01  -5.0043478260869523e-01   7.9659020285898038e-02
   8.6070797642505781e-01  -7.0065217391304335e-01   8.3743225592195977e-02
   8.1873075307798182e-01  -8.7086956521739034e-01   8.7160851461981242e-02
   7.7880078307140488e-01  -1.0110869565217389e+00   9.1629683877504836e-02
   7.4081822068171777e-01  -1.1313043478260854e+00   9.5369162215549613e-02
   7.0468808971871344e-01  -1.2215217391304343e+00   9.9261251559645644e-02
   6.7032004603563933e-01  -1.2917391304347827e+00   1.0228420671553751e-01
   6.3762815162177322e-01  -1.3419565217391292e+00   1.0539922456186433e-01
   6.0653065971263342e-01  -1.3721739130434771e+00   1.0860910882495799e-01
   5.7694981038048665e-01  -1.3923913043478251e+00   1.1080315836233388e-01
   5.4881163609402639e-01  -1.3926086956521722e+00   1.1304153064044985e-01
   5.2204577676101604e-01  -1.3828260869565208e+00   1.1417761691083657e-01
   4.9658530379140947e-01  -1.3630434782608676e+00   1.1417761691083639e-01
   4.7236655274101469e-01  -1.3432608695652164e+00   1.1532512103806250e-01
   4.4932896411722156e-01  -1.3134782608695637e+00   1.1532512103806253e-01
   4.2741493194872665e-01  -1.2836956521739116e+00   1.1417761691083654e-01
   4.0656965974059911e-01  -1.2539130434782604e+00   1.1417761691083665e-01
   3.8674102345450118e-01  -1.2341304347826063e+00   1.1417761691083635e-01
   3.6787944117144233e-01  -1.2043478260869558e+00   1.1304153064044992e-01
   3.4993774911115533e-01  -1.1845652173913015e+00   1.1191674861732884e-01
   3.3287108369807950e-01  -1.1647826086956490e+00   1.1080315836233380e-01
   3.1663676937905316e-01  -1.1549999999999971e+00   1.1080315836233393e-01


==> HS_vKLRQ_70.txt <==
   9.5122942450071402e-01   1.4122302410163958e-02  -7.6131544589042796e-02   2.8129227501808627e+00   3.2333770649096560e-01
   9.0483741803595952e-01   3.1745636378067946e-02  -1.6279027142444347e-01   2.7113016218263923e+00   5.5908750737838453e-01
   8.6070797642505781e-01   5.2865728738350361e-02  -2.5787183397365143e-01   2.6134174172587108e+00   7.2578079400848605e-01
   8.1873075307798182e-01   7.8866399790674904e-02  -3.6593755128823685e-01   2.5143206830939548e+00   8.3842354374060279e-01
   7.7880078307140488e-01   1.0645850437925281e-01  -4.6987311677457028e-01   2.4273892529838856e+00   9.1519036294971756e-01
   7.4081822068171777e-01   1.3945685621505097e-01  -5.8549795714135922e-01   2.3407649803204658e+00   9.5981521948149828e-01
   7.0468808971871344e-01   1.7377394345044503e-01  -6.9399356903781628e-01   2.2581224486787983e+00   9.8340019035627990e-01
   6.7032004603563933e-01   2.0804518235702060e-01  -7.9828261903961506e-01   2.1856860310118553e+00   9.9421966932039707e-01
   6.3762815162177322e-01   2.4414328315343720e-01  -8.9110538166239561e-01   2.1110204553226533e+00   9.9184502787924100e-01
   6.0653065971263342e-01   2.7803730045319408e-01  -9.6532293589043061e-01   2.0524630213053330e+00   9.8290149066526422e-01
   5.7694981038048665e-01   3.1036694126548520e-01  -1.0250151725469234e+00   1.9888278798697263e+00   9.7079720795435298e-01
   5.4881163609402639e-01   3.4300851741870647e-01  -1.0775688242454620e+00   1.9392395319992464e+00   9.5247096805896947e-01
   5.2204577676101604e-01   3.6421897957152349e-01  -1.0993371584662774e+00   1.8930332026578203e+00   9.3761084838008613e-01
   4.9658530379140947e-01   3.8289288597511190e-01  -1.1215452422085010e+00   1.8496922405346261e+00   9.1991108452092207e-01
   4.7236655274101469e-01   4.0252422403363619e-01  -1.1328169592851514e+00   1.8188071673027848e+00   9.0254544823847227e-01
   4.4932896411722156e-01   4.1065575275234512e-01  -1.1215452422085008e+00   1.7800479700292693e+00   8.8846424909831700e-01
   4.2741493194872665e-01   4.1895154924763889e-01  -1.1103856805906975e+00   1.7531448081417760e+00   8.7460273991351112e-01
   4.0656965974059911e-01   4.2316208231774938e-01  -1.0883985709738218e+00   1.7278742431934908e+00   8.6383213988472773e-01
   3.8674102345450118e-01   4.2741493194872648e-01  -1.0668468352975065e+00   1.7040491965362263e+00   8.5604290399350402e-01
   3.6787944117144233e-01   4.2741493194872715e-01  -1.0562315319221240e+00   1.6815114857370184e+00   8.4550086552778447e-01
   3.4993774911115533e-01   4.2741493194872643e-01  -1.0353167462948261e+00   1.6601261837356225e+00   8.4067450717055525e-01
   3.3287108369807950e-01   4.3171052342907956e-01  -1.0353167462948261e+00   1.6497772913119699e+00   8.3309408530183027e-01
   3.1663676937905316e-01   4.3171052342907940e-01  -1.0250151725469214e+00   1.6303643721733363e+00   8.2833854835930509e-01


==> HoredtSolnm6m10m20.txt <==
   1.0000000e-01   9.9833830e-01   9.9834160e-01   9.9834980e-01
   3.0000000e-01   9.8539300e-01   9.8564080e-01   9.8621660e-01
   6.0000000e-01   9.4577540e-01   9.4891830e-01   9.5512190e-01
   1.0000000e+00   8.7077320e-01   8.8625810e-01   9.1083810e-01
   2.0000000e+00   6.8054840e-01   7.5053030e-01   8.3258880e-01
   3.0000000e+00   5.4666740e-01   6.6393480e-01   7.8753300e-01
   6.0000000e+00   3.5333350e-01   5.3840190e-01   7.2189380e-01
   1.0000000e+01   2.5681190e-01   4.6976020e-01   6.8283240e-01
   2.0000000e+01   1.7591850e-01   4.0225360e-01   6.3835330e-01
   3.0000000e+01   1.4661890e-01   3.7187910e-01   6.1476060e-01
   6.0000000e+01   1.1479360e-01   3.2807720e-01   5.7555210e-01
   1.0000000e+02   1.0009970e-01   2.9849770e-01   5.4658710e-01
   3.0000000e+02   7.8258100e-02   2.3631420e-01   4.8545010e-01
   5.0000000e+02   6.8338640e-02   2.0924640e-01   4.5899930e-01
   1.0000000e+03   5.3136000e-02   1.7689890e-01   4.2598060e-01


==> K_zt.txt <==
   1.0000000000000000e-03   5.6454457086480940e-02
   1.0000000000000000e-02   1.7866431410472339e-01
   1.0000000000000001e-01   5.6948706376616931e-01
   5.0000000000000000e-01   1.3226563786321373e+00
   1.0000000000000000e+00   1.9747281095397693e+00
   2.0000000000000000e+00   3.1986422618058516e+00
   3.0000000000000000e+00   4.6994074327624302e+00
   4.0000000000000000e+00   6.9201948420402166e+00
   5.0000000000000000e+00   1.0697049547705815e+01
   6.0000000000000000e+00   1.7991609725590344e+01
   7.0000000000000000e+00   3.3708570275249905e+01
   8.0000000000000000e+00   6.8146772462692908e+01
   9.0000000000000000e+00   1.3138069562510330e+02
   1.0000000000000000e+01   2.2372111280188952e+02
   1.1000000000000000e+01   3.5319562385852169e+02
   1.2000000000000000e+01   5.4819906610204896e+02
   1.3000000000000000e+01   8.6103776805044106e+02
   1.4000000000000000e+01   1.3828722378095638e+03
   1.5000000000000000e+01   2.2715504202974780e+03


==> LE1asympOscL2m20.txt <==
   2.2738868e-03  -3.6494917e-02
   6.8217918e-03  -4.6094721e-02
   1.1370091e-02  -5.0073499e-02
   1.5919046e-02  -5.2217729e-02
   2.0468921e-02  -5.3438949e-02
   2.5019978e-02  -5.4107066e-02
   2.9572481e-02  -5.4409579e-02
   3.4126692e-02  -5.4454652e-02
   3.8682877e-02  -5.4310282e-02
   4.3241298e-02  -5.4021920e-02
   4.7802221e-02  -5.3621392e-02
   5.2365911e-02  -5.3131806e-02
   5.6932632e-02  -5.2570435e-02
   6.1502652e-02  -5.1950506e-02
   6.6076236e-02  -5.1282355e-02
   7.0653653e-02  -5.0574193e-02
   7.5235170e-02  -4.9832644e-02
   7.9821057e-02  -4.9063121e-02
   8.4411582e-02  -4.8270094e-02
   8.9007017e-02  -4.7457293e-02
   9.3607632e-02  -4.6627860e-02
   9.8213701e-02  -4.5784460e-02
   1.0282550e-01  -4.4929372e-02
   1.0744329e-01  -4.4064555e-02
   1.1206737e-01  -4.3191707e-02
   1.1669800e-01  -4.2312304e-02
   1.2133546e-01  -4.1427637e-02
   1.2598003e-01  -4.0538843e-02
   1.3063199e-01  -3.9646922e-02
   1.3529163e-01  -3.8752762e-02
   1.3995922e-01  -3.7857152e-02
   1.4463506e-01  -3.6960797e-02
   1.4931942e-01  -3.6064328e-02
   1.5401261e-01  -3.5168310e-02
   1.5871490e-01  -3.4273255e-02
   1.6342659e-01  -3.3379622e-02
   1.6814797e-01  -3.2487830e-02
   1.7287935e-01  -3.1598258e-02
   1.7762100e-01  -3.0711248e-02
   1.8237324e-01  -2.9827117e-02
   1.8713637e-01  -2.8946151e-02
   1.9191069e-01  -2.8068614e-02
   1.9669650e-01  -2.7194746e-02
   2.0149411e-01  -2.6324769e-02
   2.0630384e-01  -2.5458887e-02
   2.1112599e-01  -2.4597289e-02
   2.1596088e-01  -2.3740148e-02
   2.2080883e-01  -2.2887626e-02
   2.2567015e-01  -2.2039872e-02
   2.3054518e-01  -2.1197024e-02
   2.3543423e-01  -2.0359211e-02
   2.4033763e-01  -1.9526553e-02
   2.4525572e-01  -1.8699162e-02
   2.5018882e-01  -1.7877141e-02
   2.5513728e-01  -1.7060588e-02
   2.6010143e-01  -1.6249595e-02
   2.6508162e-01  -1.5444246e-02
   2.7007820e-01  -1.4644622e-02
   2.7509151e-01  -1.3850799e-02
   2.8012190e-01  -1.3062846e-02
   2.8516973e-01  -1.2280831e-02
   2.9023537e-01  -1.1504816e-02
   2.9531918e-01  -1.0734861e-02
   3.0042151e-01  -9.9710207e-03
   3.0554275e-01  -9.2133494e-03
   3.1068328e-01  -8.4618965e-03
   3.1584345e-01  -7.7167096e-03
   3.2102367e-01  -6.9778336e-03
   3.2622432e-01  -6.2453113e-03
   3.3144579e-01  -5.5191833e-03
   3.3668848e-01  -4.7994883e-03
   3.4195278e-01  -4.0862630e-03
   3.4723910e-01  -3.3795425e-03
   3.5254786e-01  -2.6793604e-03
   3.5787945e-01  -1.9857484e-03
   3.6323432e-01  -1.2987373e-03
   3.6861287e-01  -6.1835625e-04
   3.7401554e-01   5.5366809e-05
   3.7944276e-01   7.2240501e-04
   3.8489497e-01   1.3827326e-03
   3.9037263e-01   2.0363249e-03
   3.9587617e-01   2.6831581e-03
   4.0140605e-01   3.3232095e-03
   4.0696274e-01   3.9564569e-03
   4.1254671e-01   4.5828793e-03
   4.1815843e-01   5.2024562e-03
   4.2379837e-01   5.8151678e-03
   4.2946704e-01   6.4209953e-03
   4.3516491e-01   7.0199202e-03
   4.4089250e-01   7.6119247e-03
   4.4665030e-01   8.1969916e-03
   4.5243883e-01   8.7751042e-03
   4.5825862e-01   9.3462465e-03
   4.6411018e-01   9.9104026e-03
   4.6999406e-01   1.0467558e-02
   4.7591079e-01   1.1017696e-02
   4.8186094e-01   1.1560805e-02
   4.8784504e-01   1.2096869e-02
   4.9386368e-01   1.2625876e-02
   4.9991743e-01   1.3147811e-02
   5.0600686e-01   1.3662663e-02
   5.1213257e-01   1.4170418e-02
   5.1829517e-01   1.4671064e-02
   5.2449525e-01   1.5164590e-02
   5.3073344e-01   1.5650983e-02
   5.3701036e-01   1.6130234e-02
   5.4332666e-01   1.6602329e-02
   5.4968297e-01   1.7067259e-02
   5.5607995e-01   1.7525013e-02
   5.6251828e-01   1.7975581e-02
   5.6899862e-01   1.8418952e-02
   5.7552167e-01   1.8855117e-02
   5.8208813e-01   1.9284066e-02
   5.8869869e-01   1.9705789e-02
   5.9535409e-01   2.0120277e-02
   6.0205506e-01   2.0527521e-02
   6.0880233e-01   2.0927513e-02
   6.1559668e-01   2.1320242e-02
   6.2243885e-01   2.1705701e-02
   6.2932965e-01   2.2083882e-02
   6.3626985e-01   2.2454776e-02
   6.4326027e-01   2.2818374e-02
   6.5030173e-01   2.3174670e-02
   6.5739506e-01   2.3523655e-02
   6.6454111e-01   2.3865321e-02
   6.7174075e-01   2.4199662e-02
   6.7899484e-01   2.4526669e-02
   6.8630429e-01   2.4846336e-02
   6.9367001e-01   2.5158655e-02
   7.0109290e-01   2.5463620e-02
   7.0857393e-01   2.5761224e-02
   7.1611404e-01   2.6051460e-02
   7.2371420e-01   2.6334321e-02
   7.3137541e-01   2.6609802e-02
   7.3909867e-01   2.6877895e-02
   7.4688501e-01   2.7138596e-02
   7.5473548e-01   2.7391897e-02
   7.6265114e-01   2.7637793e-02
   7.7063306e-01   2.7876278e-02
   7.7868237e-01   2.8107346e-02
   7.8680016e-01   2.8330992e-02
   7.9498760e-01   2.8547211e-02
   8.0324585e-01   2.8755997e-02
   8.1157608e-01   2.8957346e-02
   8.1997951e-01   2.9151251e-02
   8.2845738e-01   2.9337709e-02
   8.3701093e-01   2.9516714e-02
   8.4564145e-01   2.9688263e-02
   8.5435024e-01   2.9852349e-02
   8.6313862e-01   3.0008970e-02
   8.7200795e-01   3.0158121e-02
   8.8095961e-01   3.0299798e-02
   8.8999500e-01   3.0433997e-02
   8.9911557e-01   3.0560714e-02
   9.0832276e-01   3.0679945e-02
   9.1761809e-01   3.0791688e-02
   9.2700305e-01   3.0895938e-02
   9.3647922e-01   3.0992693e-02
   9.4604816e-01   3.1081949e-02
   9.5571149e-01   3.1163704e-02
   9.6547087e-01   3.1237955e-02
   9.7532796e-01   3.1304699e-02
   9.8528449e-01   3.1363934e-02
   9.9534221e-01   3.1415658e-02
   1.0055029e+00   3.1459869e-02
   1.0157684e+00   3.1496564e-02
   1.0261405e+00   3.1525743e-02
   1.0366212e+00   3.1547404e-02
   1.0472124e+00   3.1561545e-02
   1.0579161e+00   3.1568165e-02
   1.0687342e+00   3.1567264e-02
   1.0796689e+00   3.1558841e-02
   1.0907224e+00   3.1542896e-02
   1.1018966e+00   3.1519428e-02
   1.1131939e+00   3.1488437e-02
   1.1246164e+00   3.1449923e-02
   1.1361666e+00   3.1403888e-02
   1.1478467e+00   3.1350331e-02
   1.1596591e+00   3.1289255e-02
   1.1716063e+00   3.1220659e-02
   1.1836908e+00   3.1144546e-02
   1.1959152e+00   3.1060918e-02
   1.2082821e+00   3.0969776e-02
   1.2207942e+00   3.0871123e-02
   1.2334541e+00   3.0764962e-02
   1.2462649e+00   3.0651296e-02
   1.2592292e+00   3.0530128e-02
   1.2723500e+00   3.0401462e-02
   1.2856304e+00   3.0265302e-02
   1.2990734e+00   3.0121653e-02
   1.3126822e+00   2.9970519e-02
   1.3264599e+00   2.9811906e-02
   1.3404100e+00   2.9645819e-02
   1.3545356e+00   2.9472265e-02
   1.3688404e+00   2.9291249e-02
   1.3833279e+00   2.9102779e-02
   1.3980016e+00   2.8906862e-02
   1.4128653e+00   2.8703506e-02
   1.4279228e+00   2.8492719e-02
   1.4431780e+00   2.8274511e-02
   1.4586348e+00   2.8048890e-02
   1.4742974e+00   2.7815867e-02
   1.4901700e+00   2.7575451e-02
   1.5062567e+00   2.7327655e-02
   1.5225622e+00   2.7072490e-02
   1.5390907e+00   2.6809967e-02
   1.5558471e+00   2.6540101e-02
   1.5728359e+00   2.6262905e-02
   1.5900622e+00   2.5978392e-02
   1.6075308e+00   2.5686579e-02
   1.6252469e+00   2.5387480e-02
   1.6432158e+00   2.5081113e-02
   1.6614428e+00   2.4767495e-02
   1.6799334e+00   2.4446644e-02
   1.6986934e+00   2.4118579e-02
   1.7177285e+00   2.3783320e-02
   1.7370448e+00   2.3440888e-02
   1.7566483e+00   2.3091304e-02
   1.7765454e+00   2.2734592e-02
   1.7967425e+00   2.2370775e-02
   1.8172464e+00   2.1999879e-02
   1.8380637e+00   2.1621928e-02
   1.8592016e+00   2.1236951e-02
   1.8806673e+00   2.0844975e-02
   1.9024681e+00   2.0446031e-02
   1.9246116e+00   2.0040148e-02
   1.9471058e+00   1.9627359e-02
   1.9699586e+00   1.9207698e-02
   1.9931784e+00   1.8781199e-02
   2.0167736e+00   1.8347898e-02
   2.0407529e+00   1.7907834e-02
   2.0651255e+00   1.7461046e-02
   2.0899005e+00   1.7007575e-02
   2.1150876e+00   1.6547464e-02
   2.1406964e+00   1.6080757e-02
   2.1667371e+00   1.5607500e-02
   2.1932202e+00   1.5127741e-02
   2.2201562e+00   1.4641532e-02
   2.2475562e+00   1.4148923e-02
   2.2754316e+00   1.3649970e-02
   2.3037941e+00   1.3144728e-02
   2.3326557e+00   1.2633257e-02
   2.3620289e+00   1.2115616e-02
   2.3919263e+00   1.1591871e-02
   2.4223612e+00   1.1062086e-02
   2.4533473e+00   1.0526330e-02
   2.4848984e+00   9.9846753e-03
   2.5170291e+00   9.4371946e-03
   2.5497542e+00   8.8839654e-03
   2.5830891e+00   8.3250676e-03
   2.6170497e+00   7.7605843e-03
   2.6516524e+00   7.1906019e-03
   2.6869139e+00   6.6152099e-03
   2.7228519e+00   6.0345015e-03
   2.7594841e+00   5.4485735e-03
   2.7968293e+00   4.8575264e-03
   2.8349065e+00   4.2614644e-03
   2.8737357e+00   3.6604959e-03
   2.9133373e+00   3.0547334e-03
   2.9537323e+00   2.4442938e-03
   2.9949427e+00   1.8292983e-03
   3.0369911e+00   1.2098728e-03
   3.0799007e+00   5.8614804e-04
   3.1236958e+00  -4.1740374e-05
   3.1684012e+00  -6.7365164e-04
   3.2140428e+00  -1.3094396e-03
   3.2606472e+00  -1.9489527e-03
   3.3082420e+00  -2.5920336e-03
   3.3568559e+00  -3.2385189e-03
   3.4065184e+00  -3.8882394e-03
   3.4572600e+00  -4.5410194e-03
   3.5091124e+00  -5.1966765e-03
   3.5621085e+00  -5.8550218e-03
   3.6162821e+00  -6.5158592e-03
   3.6716685e+00  -7.1789853e-03
   3.7283040e+00  -7.8441895e-03
   3.7862265e+00  -8.5112531e-03
   3.8454749e+00  -9.1799496e-03
   3.9060897e+00  -9.8500442e-03
   3.9681131e+00  -1.0521293e-02
   4.0315885e+00  -1.1193445e-02
   4.0965610e+00  -1.1866238e-02
   4.1630775e+00  -1.2539401e-02
   4.2311864e+00  -1.3212654e-02
   4.3009381e+00  -1.3885706e-02
   4.3723848e+00  -1.4558257e-02
   4.4455807e+00  -1.5229996e-02
   4.5205820e+00  -1.5900599e-02
   4.5974469e+00  -1.6569735e-02
   4.6762362e+00  -1.7237056e-02
   4.7570125e+00  -1.7902208e-02
   4.8398411e+00  -1.8564819e-02
   4.9247898e+00  -1.9224510e-02
   5.0119289e+00  -1.9880884e-02
   5.1013314e+00  -2.0533535e-02
   5.1930733e+00  -2.1182041e-02
   5.2872332e+00  -2.1825967e-02
   5.3838930e+00  -2.2464865e-02
   5.4831378e+00  -2.3098270e-02
   5.5850558e+00  -2.3725704e-02
   5.6897390e+00  -2.4346675e-02
   5.7972826e+00  -2.4960674e-02
   5.9077857e+00  -2.5567177e-02
   6.0213513e+00  -2.6165646e-02
   6.1380865e+00  -2.6755524e-02
   6.2581024e+00  -2.7336241e-02
   6.3815146e+00  -2.7907208e-02
   6.5084433e+00  -2.8467823e-02
   6.6390133e+00  -2.9017466e-02
   6.7733544e+00  -2.9555500e-02
   6.9116013e+00  -3.0081273e-02
   7.0538942e+00  -3.0594115e-02
   7.2003788e+00  -3.1093342e-02
   7.3512062e+00  -3.1578254e-02
   7.5065338e+00  -3.2048133e-02
   7.6665249e+00  -3.2502248e-02
   7.8313491e+00  -3.2939853e-02
   8.0011827e+00  -3.3360187e-02
   8.1762088e+00  -3.3762476e-02
   8.3566174e+00  -3.4145931e-02
   8.5426059e+00  -3.4509753e-02
   8.7343793e+00  -3.4853131e-02
   8.9321502e+00  -3.5175244e-02
   9.1361394e+00  -3.5475262e-02
   9.3465757e+00  -3.5752346e-02
   9.5636967e+00  -3.6005654e-02
   9.7877487e+00  -3.6234335e-02
   1.0018987e+01  -3.6437539e-02
   1.0257676e+01  -3.6614413e-02
   1.0504091e+01  -3.6764105e-02
   1.0758514e+01  -3.6885768e-02
   1.1021241e+01  -3.6978560e-02
   1.1292574e+01  -3.7041645e-02
   1.1572831e+01  -3.7074203e-02
   1.1862335e+01  -3.7075425e-02
   1.2161423e+01  -3.7044518e-02
   1.2470445e+01  -3.6980713e-02
   1.2789757e+01  -3.6883262e-02
   1.3119733e+01  -3.6751446e-02
   1.3460754e+01  -3.6584576e-02
   1.3813216e+01  -3.6381998e-02
   1.4177525e+01  -3.6143098e-02
   1.4554101e+01  -3.5867303e-02
   1.4943377e+01  -3.5554088e-02
   1.5345796e+01  -3.5202979e-02
   1.5761817e+01  -3.4813556e-02
   1.6191911e+01  -3.4385460e-02
   1.6636560e+01  -3.3918392e-02
   1.7096263e+01  -3.3412125e-02
   1.7571528e+01  -3.2866498e-02
   1.8062881e+01  -3.2281429e-02
   1.8570858e+01  -3.1656911e-02
   1.9096010e+01  -3.0993020e-02
   1.9638902e+01  -3.0289918e-02
   2.0200112e+01  -2.9547853e-02
   2.0780232e+01  -2.8767164e-02
   2.1379869e+01  -2.7948282e-02
   2.1999643e+01  -2.7091731e-02
   2.2640189e+01  -2.6198132e-02
   2.3302157e+01  -2.5268201e-02
   2.3986209e+01  -2.4302753e-02
   2.4693026e+01  -2.3302696e-02
   2.5423300e+01  -2.2269038e-02
   2.6177741e+01  -2.1202881e-02
   2.6957073e+01  -2.0105421e-02
   2.7762037e+01  -1.8977945e-02
   2.8593391e+01  -1.7821831e-02
   2.9451907e+01  -1.6638544e-02
   3.0338378e+01  -1.5429631e-02
   3.1253613e+01  -1.4196721e-02
   3.2198438e+01  -1.2941516e-02
   3.3173700e+01  -1.1665791e-02
   3.4180266e+01  -1.0371387e-02
   3.5219023e+01  -9.0602065e-03
   3.6290879e+01  -7.7342072e-03
   3.7396765e+01  -6.3953977e-03
   3.8537636e+01  -5.0458311e-03
   3.9714469e+01  -3.6875995e-03
   4.0928269e+01  -2.3228275e-03
   4.2180068e+01  -9.5366681e-04
   4.3470924e+01   4.1771005e-04
   4.4801926e+01   1.7891157e-03
   4.6174194e+01   3.1583538e-03
   4.7588880e+01   4.5232246e-03
   4.9047169e+01   5.8815310e-03
   5.0550284e+01   7.2310836e-03
   5.2099484e+01   8.5697066e-03
   5.3696067e+01   9.8952421e-03
   5.5341373e+01   1.1205556e-02
   5.7036786e+01   1.2498541e-02
   5.8783734e+01   1.3772124e-02
   6.0583693e+01   1.5024266e-02
   6.2438190e+01   1.6252970e-02
   6.4348803e+01   1.7456282e-02
   6.6317164e+01   1.8632296e-02
   6.8344966e+01   1.9779156e-02
   7.0433957e+01   2.0895059e-02
   7.2585953e+01   2.1978257e-02
   7.4802832e+01   2.3027063e-02
   7.7086542e+01   2.4039847e-02
   7.9439103e+01   2.5015042e-02
   8.1862611e+01   2.5951145e-02
   8.4359241e+01   2.6846720e-02
   8.6931248e+01   2.7700395e-02
   8.9580975e+01   2.8510865e-02
   9.2310855e+01   2.9276898e-02
   9.5123414e+01   2.9997326e-02
   9.8021277e+01   3.0671054e-02
   1.0100717e+02   3.1297059e-02
   1.0408393e+02   3.1874385e-02
   1.0725450e+02   3.2402150e-02
   1.1052195e+02   3.2879545e-02
   1.1388946e+02   3.3305828e-02
   1.1736034e+02   3.3680334e-02
   1.2093804e+02   3.4002468e-02
   1.2462615e+02   3.4271706e-02
   1.2842841e+02   3.4487596e-02
   1.3234868e+02   3.4649761e-02
   1.3639102e+02   3.4757891e-02
   1.4055965e+02   3.4811752e-02
   1.4485893e+02   3.4811179e-02
   1.4929343e+02   3.4756080e-02
   1.5386792e+02   3.4646434e-02
   1.5858734e+02   3.4482290e-02
   1.6345686e+02   3.4263770e-02
   1.6848185e+02   3.3991067e-02
   1.7366791e+02   3.3664444e-02
   1.7902090e+02   3.3284236e-02
   1.8454689e+02   3.2850848e-02
   1.9025224e+02   3.2364757e-02
   1.9614357e+02   3.1826511e-02
   2.0222777e+02   3.1236728e-02
   2.0851207e+02   3.0596097e-02
   2.1500395e+02   2.9905380e-02
   2.2171127e+02   2.9165407e-02
   2.2864220e+02   2.8377081e-02
   2.3580527e+02   2.7541377e-02
   2.4320940e+02   2.6659339e-02
   2.5086387e+02   2.5732083e-02
   2.5877839e+02   2.4760797e-02
   2.6696309e+02   2.3746741e-02
   2.7542855e+02   2.2691243e-02
   2.8418583e+02   2.1595707e-02
   2.9324645e+02   2.0461603e-02
   3.0262247e+02   1.9290476e-02
   3.1232649e+02   1.8083941e-02
   3.2237164e+02   1.6843683e-02
   3.3277168e+02   1.5571458e-02
   3.4354096e+02   1.4269090e-02
   3.5469450e+02   1.2938475e-02
   3.6624796e+02   1.1581578e-02
   3.7821775e+02   1.0200431e-02
   3.9062100e+02   8.7971332e-03
   4.0347562e+02   7.3738514e-03
   4.1680033e+02   5.9328174e-03
   4.3061471e+02   4.4763273e-03
   4.4493924e+02   3.0067397e-03
   4.5979532e+02   1.5264746e-03
   4.7520534e+02   3.8011472e-05
   4.9119269e+02  -1.4561132e-03
   5.0778187e+02  -2.9533076e-03
   5.2499848e+02  -4.4509275e-03
   5.4286930e+02  -5.9462786e-03
   5.6142234e+02  -7.4366199e-03
   5.8068690e+02  -8.9191667e-03
   6.0069363e+02  -1.0391095e-02
   6.2147459e+02  -1.1849543e-02
   6.4306331e+02  -1.3291618e-02
   6.6549489e+02  -1.4714401e-02
   6.8880602e+02  -1.6114949e-02
   7.1303509e+02  -1.7490302e-02
   7.3822227e+02  -1.8837487e-02
   7.6440957e+02  -2.0153527e-02
   7.9164094e+02  -2.1435443e-02
   8.1996237e+02  -2.2680266e-02
   8.4942194e+02  -2.3885036e-02
   8.8006997e+02  -2.5046817e-02
   9.1195909e+02  -2.6162702e-02
   9.4514435e+02  -2.7229817e-02
   9.7968334e+02  -2.8245336e-02
   1.0156363e+03  -2.9206484e-02
   1.0530662e+03  -3.0110547e-02
   1.0920389e+03  -3.0954885e-02
   1.1326234e+03  -3.1736933e-02
   1.1748918e+03  -3.2454220e-02
   1.2189193e+03  -3.3104371e-02
   1.2647849e+03  -3.3685121e-02
   1.3125710e+03  -3.4194322e-02
   1.3623638e+03  -3.4629956e-02
   1.4142533e+03  -3.4990140e-02
   1.4683340e+03  -3.5273141e-02
   1.5247042e+03  -3.5477384e-02
   1.5834672e+03  -3.5601457e-02
   1.6447306e+03  -3.5644128e-02
   1.7086070e+03  -3.5604347e-02
   1.7752143e+03  -3.5481259e-02
   1.8446756e+03  -3.5274209e-02
   1.9171197e+03  -3.4982754e-02
   1.9926812e+03  -3.4606666e-02
   2.0715008e+03  -3.4145940e-02
   2.1537256e+03  -3.3600801e-02
   2.2395096e+03  -3.2971710e-02
   2.3290136e+03  -3.2259364e-02
   2.4224057e+03  -3.1464707e-02
   2.5198620e+03  -3.0588927e-02
   2.6215662e+03  -2.9633459e-02
   2.7277108e+03  -2.8599991e-02
   2.8384968e+03  -2.7490459e-02
   2.9541346e+03  -2.6307046e-02
   3.0748442e+03  -2.5052185e-02
   3.2008557e+03  -2.3728553e-02
   3.3324100e+03  -2.2339067e-02
   3.4697589e+03  -2.0886880e-02
   3.6131659e+03  -1.9375376e-02
   3.7629067e+03  -1.7808162e-02
   3.9192701e+03  -1.6189061e-02
   4.0825580e+03  -1.4522102e-02
   4.2530867e+03  -1.2811513e-02
   4.4311871e+03  -1.1061706e-02
   4.6172060e+03  -9.2772694e-03
   4.8115063e+03  -7.4629548e-03
   5.0144682e+03  -5.6236626e-03
   5.2264900e+03  -3.7644290e-03
   5.4479890e+03  -1.8904113e-03
   5.6794023e+03  -6.8730071e-06
   5.9211883e+03   1.8808323e-03
   6.1738274e+03   3.7672770e-03
   6.4378230e+03   5.6469762e-03
   6.7137035e+03   7.5144048e-03
   7.0020226e+03   9.3640148e-03
   7.3033613e+03   1.1190253e-02
   7.6183293e+03   1.2987578e-02
   7.9475661e+03   1.4750481e-02
   8.2917431e+03   1.6473500e-02
   8.6515652e+03   1.8151239e-02
   9.0277722e+03   1.9778389e-02
   9.4211413e+03   2.1349740e-02
   9.8324886e+03   2.2860204e-02
   1.0262672e+04   2.4304831e-02
   1.0712591e+04   2.5678823e-02
   1.1183195e+04   2.6977555e-02
   1.1675477e+04   2.8196590e-02
   1.2190484e+04   2.9331694e-02
   1.2729317e+04   3.0378852e-02
   1.3293133e+04   3.1334285e-02
   1.3883148e+04   3.2194460e-02
   1.4500644e+04   3.2956109e-02
   1.5146967e+04   3.3616241e-02
   1.5823537e+04   3.4172150e-02
   1.6531846e+04   3.4621433e-02
   1.7273465e+04   3.4962000e-02
   1.8050050e+04   3.5192081e-02
   1.8863344e+04   3.5310239e-02
   1.9715183e+04   3.5315378e-02
   2.0607500e+04   3.5206749e-02
   2.1542335e+04   3.4983963e-02
   2.2521834e+04   3.4646988e-02
   2.3548261e+04   3.4196163e-02
   2.4624004e+04   3.3632199e-02
   2.5751577e+04   3.2956178e-02
   2.6933634e+04   3.2169564e-02
   2.8172974e+04   3.1274196e-02
   2.9472547e+04   3.0272292e-02
   3.0835467e+04   2.9166450e-02
   3.2265019e+04   2.7959640e-02
   3.3764669e+04   2.6655205e-02
   3.5338076e+04   2.5256856e-02
   3.6989101e+04   2.3768664e-02
   3.8721820e+04   2.2195055e-02
   4.0540536e+04   2.0540802e-02
   4.2449794e+04   1.8811011e-02
   4.4454392e+04   1.7011117e-02
   4.6559398e+04   1.5146864e-02
   4.8770164e+04   1.3224299e-02
   5.1092347e+04   1.1249750e-02
   5.3531919e+04   9.2298124e-03
   5.6095195e+04   7.1713330e-03
   5.8788846e+04   5.0813875e-03
   6.1619920e+04   2.9672618e-03
   6.4595871e+04   8.3642933e-04
   6.7724575e+04  -1.3034717e-03
   7.1014360e+04  -3.4446633e-03
   7.4474031e+04  -5.5792531e-03
   7.8112897e+04  -7.6992616e-03
   8.1940803e+04  -9.7966500e-03
   8.5968162e+04  -1.1863350e-02
   9.0205986e+04  -1.3891292e-02
   9.4665925e+04  -1.5872441e-02
   9.9360303e+04  -1.7798821e-02
   1.0430216e+05  -1.9662556e-02
   1.0950529e+05  -2.1455895e-02
   1.1498429e+05  -2.3171253e-02
   1.2075462e+05  -2.4801240e-02
   1.2683262e+05  -2.6338699e-02
   1.3323560e+05  -2.7776734e-02
   1.3998189e+05  -2.9108754e-02
   1.4709089e+05  -3.0328496e-02
   1.5458314e+05  -3.1430068e-02
   1.6248038e+05  -3.2407974e-02
   1.7080565e+05  -3.3257150e-02
   1.7958334e+05  -3.3972996e-02
   1.8883930e+05  -3.4551402e-02
   1.9860088e+05  -3.4988778e-02
   2.0889710e+05  -3.5282081e-02
   2.1975867e+05  -3.5428840e-02
   2.3121816e+05  -3.5427177e-02
   2.4331007e+05  -3.5275830e-02
   2.5607098e+05  -3.4974170e-02
   2.6953964e+05  -3.4522218e-02
   2.8375716e+05  -3.3920656e-02
   2.9876711e+05  -3.3170837e-02
   3.1461570e+05  -3.2274797e-02
   3.3135194e+05  -3.1235251e-02
   3.4902779e+05  -3.0055603e-02
   3.6769839e+05  -2.8739934e-02
   3.8742224e+05  -2.7293005e-02
   4.0826140e+05  -2.5720241e-02
   4.3028174e+05  -2.4027721e-02
   4.5355315e+05  -2.2222159e-02
   4.7814986e+05  -2.0310888e-02
   5.0415062e+05  -1.8301831e-02
   5.3163910e+05  -1.6203478e-02
   5.6070412e+05  -1.4024853e-02
   5.9144003e+05  -1.1775481e-02
   6.2394706e+05  -9.4653468e-03
   6.5833166e+05  -7.1048607e-03
   6.9470701e+05  -4.7048097e-03
   7.3319332e+05  -2.2763125e-03
   7.7391842e+05   1.6922996e-04
   8.1701818e+05   2.6201862e-03
   8.6263706e+05   5.0647486e-03
   9.1092870e+05   7.4909895e-03
   9.6205650e+05   9.8869193e-03
   1.0161943e+06   1.2240546e-02
   1.0735270e+06   1.4539936e-02
   1.1342514e+06   1.6773275e-02
   1.1985769e+06   1.8928934e-02
   1.2667266e+06   2.0995526e-02
   1.3389378e+06   2.2961975e-02
   1.4154633e+06   2.4817574e-02
   1.4965722e+06   2.6552051e-02
   1.5825512e+06   2.8155626e-02
   1.6737060e+06   2.9619073e-02
   1.7703619e+06   3.0933777e-02
   1.8728660e+06   3.2091790e-02
   1.9815879e+06   3.3085886e-02
   2.0969219e+06   3.3909609e-02
   2.2192883e+06   3.4557325e-02
   2.3491353e+06   3.5024260e-02
   2.4869412e+06   3.5306550e-02
   2.6332160e+06   3.5401267e-02
   2.7885039e+06   3.5306462e-02
   2.9533857e+06   3.5021185e-02
   3.1284814e+06   3.4545512e-02
   3.3144526e+06   3.3880560e-02
   3.5120060e+06   3.3028505e-02
   3.7218961e+06   3.1992581e-02
   3.9449288e+06   3.0777089e-02
   4.1819649e+06   2.9387385e-02
   4.4339241e+06   2.7829878e-02
   4.7017892e+06   2.6112001e-02
   4.9866106e+06   2.4242200e-02
   5.2895111e+06   2.2229895e-02
   5.6116910e+06   2.0085448e-02
   5.9544339e+06   1.7820122e-02
   6.3191122e+06   1.5446027e-02
   6.7071943e+06   1.2976071e-02
   7.1202507e+06   1.0423894e-02
   7.5599619e+06   7.8038046e-03
   8.0281265e+06   5.1307057e-03
   8.5266690e+06   2.4200171e-03
   9.0576501e+06  -3.1240801e-04
   9.6232757e+06  -3.0503702e-03
   1.0225908e+07  -5.7774165e-03
   1.0868077e+07  -8.4769363e-03
   1.1552493e+07  -1.1132261e-02
   1.2282059e+07  -1.3726765e-02
   1.3059886e+07  -1.6243973e-02
   1.3889308e+07  -1.8667665e-02
   1.4773898e+07  -2.0981981e-02
   1.5717487e+07  -2.3171536e-02
   1.6724183e+07  -2.5221518e-02
   1.7798390e+07  -2.7117805e-02
   1.8944833e+07  -2.8847060e-02
   2.0168580e+07  -3.0396839e-02
   2.1475067e+07  -3.1755690e-02
   2.2870131e+07  -3.2913245e-02
   2.4360033e+07  -3.3860309e-02
   2.5951496e+07  -3.4588950e-02
   2.7651737e+07  -3.5092570e-02
   2.9468505e+07  -3.5365980e-02
   3.1410126e+07  -3.5405460e-02
   3.3485539e+07  -3.5208813e-02
   3.5704351e+07  -3.4775413e-02
   3.8076883e+07  -3.4106236e-02
   4.0614230e+07  -3.3203884e-02
   4.3328316e+07  -3.2072603e-02
   4.6231963e+07  -3.0718280e-02
   4.9338958e+07  -2.9148436e-02
   5.2664127e+07  -2.7372205e-02
   5.6223421e+07  -2.5400296e-02
   6.0034002e+07  -2.3244952e-02
   6.4114337e+07  -2.0919888e-02
   6.8484302e+07  -1.8440222e-02
   7.3165295e+07  -1.5822389e-02
   7.8180354e+07  -1.3084052e-02
   8.3554289e+07  -1.0243989e-02
   8.9313824e+07  -7.3219810e-03
   9.5487750e+07  -4.3386810e-03
   1.0210709e+08  -1.3154791e-03
   1.0920527e+08   1.7256454e-03
   1.1681834e+08   4.7622777e-03
   1.2498516e+08   7.7717290e-03
   1.3374762e+08   1.0731204e-02
   1.4315092e+08   1.3617975e-02
   1.5324381e+08   1.6409554e-02
   1.6407891e+08   1.9083875e-02
   1.7571299e+08   2.1619473e-02
   1.8820733e+08   2.3995662e-02
   2.0162810e+08   2.6192714e-02
   2.1604676e+08   2.8192030e-02
   2.3154048e+08   2.9976313e-02
   2.4819264e+08   3.1529730e-02
   2.6609332e+08   3.2838066e-02
   2.8533988e+08   3.3888871e-02
   3.0603758e+08   3.4671594e-02
   3.2830021e+08   3.5177706e-02
   3.5225082e+08   3.5400811e-02
   3.7802252e+08   3.5336738e-02
   4.0575931e+08   3.4983617e-02
   4.3561702e+08   3.4341944e-02
   4.6776430e+08   3.3414620e-02
   5.0238371e+08   3.2206974e-02
   5.3967294e+08   3.0726765e-02
   5.7984609e+08   2.8984165e-02
   6.2313506e+08   2.6991719e-02
   6.6979111e+08   2.4764282e-02
   7.2008653e+08   2.2318939e-02
   7.7431646e+08   1.9674897e-02
   8.3280088e+08   1.6853364e-02
   8.9588675e+08   1.3877396e-02
   9.6395040e+08   1.0771733e-02
   1.0374001e+09   7.5626139e-03
   1.1166788e+09   4.2775677e-03
   1.2022673e+09   9.4519470e-04
   1.2946875e+09  -2.4050725e-03
   1.3945061e+09  -5.7432195e-03
   1.5023385e+09  -9.0389137e-03
   1.6188531e+09  -1.2261777e-02
   1.7447764e+09  -1.5381666e-02
   1.8808977e+09  -1.8368957e-02
   2.0280748e+09  -2.1194836e-02
   2.1872407e+09  -2.3831585e-02
   2.3594096e+09  -2.6252863e-02
   2.5456850e+09  -2.8433995e-02
   2.7472672e+09  -3.0352231e-02
   2.9654625e+09  -3.1987010e-02
   3.2016926e+09  -3.3320206e-02
   3.4575055e+09  -3.4336349e-02
   3.7345866e+09  -3.5022832e-02
   4.0347719e+09  -3.5370097e-02
   4.3600614e+09  -3.5371788e-02
   4.7126347e+09  -3.5024884e-02
   5.0948672e+09  -3.4329791e-02
   5.5093488e+09  -3.3290414e-02
   5.9589036e+09  -3.1914188e-02
   6.4466120e+09  -3.0212069e-02
   6.9758345e+09  -2.8198501e-02
   7.5502384e+09  -2.5891333e-02
   8.1738265e+09  -2.3311706e-02
   8.8509688e+09  -2.0483898e-02
   9.5864379e+09  -1.7435136e-02
   1.0385446e+10  -1.4195364e-02
   1.1253690e+10  -1.0796988e-02
   1.2197393e+10  -7.2745714e-03
   1.3223358e+10  -3.6645149e-03
   1.4339026e+10  -4.6973613e-06
   1.5552532e+10   3.6659053e-03
   1.6872775e+10   7.3076236e-03
   1.8309495e+10   1.0880517e-02
   1.9873350e+10   1.4344811e-02
   2.1576008e+10   1.7661342e-02
   2.3430248e+10   2.0792010e-02
   2.5450065e+10   2.3700230e-02
   2.7650793e+10   2.6351378e-02
   3.0049236e+10   2.8713226e-02
   3.2663815e+10   3.0756363e-02
   3.5514728e+10   3.2454592e-02
   3.8624125e+10   3.3785302e-02
   4.2016309e+10   3.4729805e-02
   4.5717945e+10   3.5273645e-02
   4.9758305e+10   3.5406848e-02
   5.4169523e+10   3.5124142e-02
   5.8986892e+10   3.4425118e-02
   6.4249180e+10   3.3314337e-02
   6.9998989e+10   3.1801380e-02
   7.6283138e+10   2.9900841e-02
   8.3153104e+10   2.7632251e-02
   9.0665496e+10   2.5019946e-02
   9.8882584e+10   2.2092866e-02
   1.0787288e+11   1.8884294e-02
   1.1771181e+11   1.5431533e-02
   1.2848238e+11   1.1775519e-02
   1.4027602e+11   7.9603833e-03
   1.5319345e+11   4.0329527e-03
   1.6734564e+11   4.2211462e-05
   1.8285490e+11  -3.9612883e-03
   1.9985607e+11  -7.9260488e-03
   2.1849787e+11  -1.1800280e-02
   2.3894433e+11  -1.5532577e-02
   2.6137647e+11  -1.9072603e-02
   2.8599410e+11  -2.2371794e-02
   3.1301780e+11  -2.5384037e-02
   3.4269120e+11  -2.8066355e-02
   3.7528346e+11  -3.0379553e-02
   4.1109200e+11  -3.2288841e-02
   4.5044560e+11  -3.3764405e-02
   4.9370779e+11  -3.4781933e-02
   5.4128068e+11  -3.5323070e-02
   5.9360915e+11  -3.5375812e-02
   6.5118556e+11  -3.4934809e-02
   7.1455501e+11  -3.4001595e-02
   7.8432115e+11  -3.2584717e-02
   8.6115266e+11  -3.0699764e-02
   9.4579053e+11  -2.8369303e-02
   1.0390561e+12  -2.5622708e-02
   1.1418601e+12  -2.2495876e-02
   1.2552126e+12  -1.9030851e-02
   1.3802343e+12  -1.5275335e-02
   1.5181692e+12  -1.1282105e-02
   1.6703980e+12  -7.1083337e-03
   1.8384545e+12  -2.8148285e-03
   2.0240424e+12   1.5348140e-03
   2.2290550e+12   5.8751163e-03
   2.4555971e+12   1.0139685e-02
   2.7060093e+12   1.4262221e-02
   2.9828951e+12   1.8177552e-02
   3.2891518e+12   2.1822682e-02
   3.6280043e+12   2.5137840e-02
   4.0030437e+12   2.8067497e-02
   4.4182698e+12   3.0561357e-02
   4.8781398e+12   3.2575288e-02
   5.3876216e+12   3.4072173e-02
   5.9522546e+12   3.5022683e-02
   6.5782177e+12   3.5405938e-02
   7.2724050e+12   3.5210045e-02
   8.0425118e+12   3.4432506e-02
   8.8971304e+12   3.3080478e-02
   9.8458583e+12   3.1170880e-02
   1.0899419e+13   2.8730329e-02
   1.2069800e+13   2.5794914e-02
   1.3370404e+13   2.2409799e-02
   1.4816224e+13   1.8628655e-02
   1.6424035e+13   1.4512920e-02
   1.8212617e+13   1.0130911e-02
   2.0202998e+13   5.5567754e-03
   2.2418734e+13   8.6931476e-04
   2.4886224e+13  -3.8493183e-03
   2.7635059e+13  -8.5150180e-03
   3.0698427e+13  -1.3043206e-02
   3.4113560e+13  -1.7350363e-02
   3.7922243e+13  -2.1355592e-02
   4.2171390e+13  -2.4982174e-02
   4.6913693e+13  -2.8159105e-02
   5.2208357e+13  -3.0822560e-02
   5.8121928e+13  -3.2917275e-02
   6.4729238e+13  -3.4397803e-02
   7.2114464e+13  -3.5229628e-02
   8.0372335e+13  -3.5390089e-02
   8.9609498e+13  -3.4869114e-02
   9.9946062e+13  -3.3669725e-02
   1.1151736e+14  -3.1808292e-02
   1.2447591e+14  -2.9314547e-02
   1.3899374e+14  -2.6231308e-02
   1.5526485e+14  -2.2613950e-02
   1.7350823e+14  -1.8529587e-02
   1.9397109e+14  -1.4056000e-02
   2.1693264e+14  -9.2803022e-03
   2.4270840e+14  -4.2973717e-03
   2.7165502e+14   7.9193045e-04
   3.0417582e+14   5.8827250e-03
   3.4072715e+14   1.0868229e-02
   3.8182549e+14   1.5641978e-02
   4.2805570e+14   2.0100113e-02
   4.8008033e+14   2.4143688e-02
   5.3865027e+14   2.7680943e-02
   6.0461689e+14   3.0629496e-02
   6.7894594e+14   3.2918392e-02
   7.6273340e+14   3.4489973e-02
   8.5722354e+14   3.5301507e-02
   9.6382971e+14   3.5326532e-02
   1.0841580e+15   3.4555871e-02
   1.2200343e+15   3.2998293e-02
   1.3735354e+15   3.0680767e-02
   1.5470246e+15   2.7648315e-02
   1.7431924e+15   2.3963424e-02
   1.9651032e+15   1.9705031e-02
   2.2162491e+15   1.4967083e-02
   2.5006110e+15   9.8566844e-03
   2.8227299e+15   4.4918662e-03
   3.1877877e+15  -1.0009870e-03
   3.6017005e+15  -6.4900008e-03
   4.0712259e+15  -1.1840914e-02
   4.6040870e+15  -1.6920339e-02
   5.2091137e+15  -2.1599115e-02
   5.8964074e+15  -2.5755673e-02
   6.6775290e+15  -2.9279320e-02
   7.5657168e+15  -3.2073355e-02
   8.5761376e+15  -3.4057935e-02
   9.7261760e+15  -3.5172598e-02
   1.1035770e+16  -3.5378373e-02
   1.2527795e+16  -3.4659379e-02
   1.4228516e+16  -3.3023879e-02
   1.6168097e+16  -3.0504715e-02
   1.8381208e+16  -2.7159100e-02
   2.0907709e+16  -2.3067722e-02
   2.3793460e+16  -1.8333188e-02
   2.7091247e+16  -1.3077797e-02
   3.0861864e+16  -7.4406864e-03
   3.5175363e+16  -1.5743942e-03
   4.0112510e+16   4.3590723e-03
   4.5766476e+16   1.0192577e-02
   5.2244799e+16   1.5758517e-02
   5.9671672e+16   2.0893647e-02
   6.8190601e+16   2.5443963e-02
   7.7967502e+16   2.9269486e-02
   8.9194312e+16   3.2248808e-02
   1.0209320e+17   3.4283239e-02
   1.1692146e+17   3.5300425e-02
   1.3397729e+17   3.5257298e-02
   1.5360641e+17   3.4142224e-02
   1.7620995e+17   3.1976282e-02
   2.0225360e+17   2.8813532e-02
   2.3227828e+17   2.4740285e-02
   2.6691270e+17   1.9873315e-02
   3.0688806e+17   1.4357019e-02
   3.5305530e+17   8.3595815e-03
   4.0640525e+17   2.0682374e-03
   4.6809242e+17  -4.3162941e-03
   5.3946286e+17  -1.0586021e-02
   6.2208689e+17  -1.6532366e-02
   7.1779772e+17  -2.1953140e-02
   8.2873674e+17  -2.6659554e-02
   9.5740703e+17  -3.0483061e-02
   1.1067363e+18  -3.3281732e-02
   1.2801512e+18  -3.4945996e-02
   1.4816650e+18  -3.5403421e-02
   1.7159812e+18  -3.4622417e-02
   1.9886158e+18  -3.2614575e-02
   2.3060423e+18  -2.9435598e-02
   2.6758628e+18  -2.5184590e-02
   3.1070111e+18  -2.0001822e-02
   3.6099932e+18  -1.4064814e-02
   4.1971728e+18  -7.5828838e-03
   4.8831096e+18  -7.9034421e-04
   5.6849621e+18   6.0616222e-03
   6.6229655e+18   1.2713968e-02
   7.7210008e+18   1.8909549e-02
   9.0072723e+18   2.4403070e-02
   1.0515115e+19   2.8971146e-02
   1.2283955e+19   3.2421784e-02
   1.4360461e+19   3.4603017e-02
   1.6799914e+19   3.5410312e-02
   1.9667846e+19   3.4792360e-02
   2.3042001e+19   3.2754806e-02
   2.7014682e+19   2.9361941e-02
   3.1695563e+19   2.4735879e-02
   3.7215058e+19   1.9053273e-02
   4.3728370e+19   1.2539680e-02
   5.1420347e+19   5.4613943e-03
   6.0511322e+19  -1.8846426e-03
   7.1264139e+19  -9.1828905e-03
   8.3992612e+19  -1.6112384e-02
   9.9071717e+19  -2.2361019e-02
   1.1694989e+20  -2.7639698e-02
   1.3816385e+20  -3.1696278e-02
   1.6335656e+20  -3.4328340e-02
   1.9329889e+20  -3.5394320e-02
   2.2891586e+20  -3.4822127e-02
   2.7131844e+20  -3.2614690e-02
   3.2184209e+20  -2.8852872e-02
   3.8209358e+20  -2.3693792e-02
   4.5400777e+20  -1.7366111e-02
   5.3991679e+20  -1.0161291e-02
   6.4263411e+20  -2.4210556e-03
   7.6555702e+20   5.4774235e-03
   9.1279159e+20   1.3139670e-02
   1.0893052e+21   2.0173432e-02
   1.3011128e+21   2.6208802e-02
   1.5555050e+21   3.0918140e-02
   1.8613268e+21   3.4035074e-02
   2.2293199e+21   3.5370550e-02
   2.6725416e+21   3.4826136e-02
   3.2068803e+21   3.2402158e-02
   3.8516880e+21   2.8201820e-02
   4.6305602e+21   2.2428735e-02
   5.5722947e+21   1.5379109e-02
   6.7120751e+21   7.4296212e-03
   8.0929321e+21  -9.8279209e-04
   9.7675482e+21  -9.3824493e-03
   1.1800491e+22  -1.7282038e-02
   1.4270980e+22  -2.4210880e-02
   1.7276316e+22  -2.9742744e-02
   2.0936139e+22  -3.3523883e-02
   2.5397719e+22  -3.5297035e-02
   3.0842538e+22  -3.4921450e-02
   3.7494494e+22  -3.2384915e-02
   4.5630123e+22  -2.7810782e-02
   5.5591371e+22  -2.1454974e-02
   6.7801558e+22  -1.3694163e-02
   8.2785351e+22  -5.0061159e-03
   1.0119381e+23   4.0564852e-03
   1.2383580e+23   1.2900954e-02
   1.5171744e+23   2.0933317e-02
   1.8609179e+23   2.7596092e-02
   2.2852132e+23   3.2410252e-02
   2.8095683e+23   3.5011618e-02
   3.4583696e+23   3.5180833e-02
   4.2621417e+23   3.2863123e-02
   5.2591411e+23   2.8181139e-02
   6.4973778e+23   2.1432248e-02
   8.0371817e+23   1.3075405e-02
   9.9544650e+23   3.7021985e-03
   1.2344876e+24  -6.0036854e-03
   1.5329097e+24  -1.5310517e-02
   1.9059601e+24  -2.3497954e-02
   2.3729306e+24  -2.9907153e-02
   2.9582637e+24  -3.4001657e-02
   3.6929731e+24  -3.5417534e-02
   4.6164667e+24  -3.3985821e-02
   5.7788924e+24  -2.9771895e-02
   7.2441591e+24  -2.3075789e-02
   9.0938359e+24  -1.4407741e-02
   1.1432190e+25  -4.4669961e-03
   1.4392706e+25   5.9155749e-03
   1.8146543e+25   1.5850876e-02
   2.2913509e+25   2.4452899e-02
   2.8976341e+25   3.0930596e-02
   3.6699305e+25   3.4655677e-02
   4.6552477e+25   3.5243563e-02
   5.9143478e+25   3.2563641e-02
   7.5259033e+25   2.6816227e-02
   9.5919499e+25   1.8476845e-02
   1.2245051e+26   8.3149780e-03
   1.5657733e+26  -2.7350998e-03
   2.0054925e+26  -1.3584547e-02
   2.5730401e+26  -2.3136241e-02
   3.3068547e+26  -3.0409993e-02
   4.2573229e+26  -3.4604893e-02
   5.4906161e+26  -3.5211231e-02
   7.0937986e+26  -3.2082954e-02
   9.1816432e+26  -2.5522357e-02
   1.1905742e+27  -1.6111409e-02
   1.5466711e+27  -4.8770574e-03
   2.0130571e+27   6.9893608e-03
   2.6250780e+27   1.8124929e-02
   3.4297937e+27   2.7289438e-02
   4.4899899e+27   3.3274396e-02
   5.8896088e+27   3.5409127e-02
   7.7411178e+27   3.3258647e-02
   1.0195529e+28   2.7076108e-02
   1.3456052e+28   1.7444198e-02
   1.7796748e+28   5.5386401e-03
   2.3588064e+28  -7.1573392e-03
   3.1331881e+28  -1.9041506e-02
   4.1709729e+28  -2.8453445e-02
   5.5649273e+28  -3.4178414e-02
   7.4416238e+28  -3.5260673e-02
   9.9741803e+28  -3.1535628e-02
   1.3399962e+29  -2.3354858e-02
   1.8045240e+29  -1.1739393e-02
   2.4359638e+29   1.5911619e-03
   3.2964370e+29   1.4742180e-02
   4.4719980e+29   2.5616538e-02
   6.0821738e+29   3.2982145e-02
   8.2934341e+29   3.5126352e-02
   1.1338268e+30   3.1630911e-02
   1.5542279e+30   2.3331739e-02
   2.1362772e+30   1.0622914e-02
   2.9443900e+30  -3.7826417e-03
   4.0695671e+30  -1.7998298e-02
   5.6407534e+30  -2.8877377e-02
   7.8412169e+30  -3.5323004e-02
   1.0932243e+31  -3.6306417e-02
   1.5287521e+31  -2.9441526e-02
   2.1443223e+31  -1.7859686e-02
   3.0171166e+31  -2.3694906e-03
   4.2586072e+31   1.2895288e-02
   6.0303386e+31   2.4915059e-02
   8.5672270e+31   3.2196692e-02
   1.2212087e+32   3.3946287e-02
   1.7466981e+32   2.7249549e-02
   2.5069883e+32   1.5030450e-02
   3.6109556e+32  -3.9452378e-03
   5.2198397e+32  -1.6426590e-02
   7.5733498e+32  -2.8539103e-02
   1.1029257e+33  -3.9234721e-02
   1.6123689e+33  -4.1306449e-02
   2.3663337e+33  -3.6459464e-02
   3.4867077e+33  -1.7381207e-02
   5.1584435e+33   0.0000000e+00
   7.6634113e+33   1.5812163e-02
   1.1433095e+34   3.0861872e-02
   1.7131004e+34   4.3443699e-02
   2.5782175e+34   8.5085556e-03
   3.8977657e+34  -1.5024528e-02
   5.9199007e+34  -5.3157718e-02
   9.0335860e+34  -8.3744701e-02
   1.3851572e+35  -9.9137016e-02
   2.1344140e+35  -9.7989181e-02
   3.3055848e+35  -5.8228572e-02
   5.1458716e+35  -4.1606388e-02
   8.0531064e+35  -8.2753592e-02
   1.2671163e+36  -1.9793473e-02


==> LE1m10L5.txt <==
   1.4363907e-02   9.9996562e-01
   4.3106742e-02   9.9969059e-01
   7.1894685e-02   9.9914075e-01
   1.0075797e-01   9.9831651e-01
   1.2972709e-01   9.9721851e-01
   1.5883287e-01   9.9584761e-01
   1.8810660e-01   9.9420484e-01
   2.1758011e-01   9.9229147e-01
   2.4728593e-01   9.9010898e-01
   2.7725734e-01   9.8765903e-01
   3.0752854e-01   9.8494350e-01
   3.3813473e-01   9.8196446e-01
   3.6911229e-01   9.7872419e-01
   4.0049888e-01   9.7522517e-01
   4.3233359e-01   9.7147005e-01
   4.6465712e-01   9.6746168e-01
   4.9751192e-01   9.6320311e-01
   5.3094238e-01   9.5869754e-01
   5.6499503e-01   9.5394839e-01
   5.9971871e-01   9.4895922e-01
   6.3516486e-01   9.4373378e-01
   6.7138769e-01   9.3827597e-01
   7.0844449e-01   9.3258987e-01
   7.4639592e-01   9.2667971e-01
   7.8530626e-01   9.2054986e-01
   8.2524386e-01   9.1420485e-01
   8.6628139e-01   9.0764935e-01
   9.0849637e-01   9.0088816e-01
   9.5197152e-01   8.9392622e-01
   9.9679535e-01   8.8676859e-01
   1.0430626e+00   8.7942044e-01
   1.0908751e+00   8.7188707e-01
   1.1403420e+00   8.6417389e-01
   1.1915810e+00   8.5628638e-01
   1.2447189e+00   8.4823015e-01
   1.2998925e+00   8.4001089e-01
   1.3572500e+00   8.3163436e-01
   1.4169518e+00   8.2310640e-01
   1.4791719e+00   8.1443294e-01
   1.5440994e+00   8.0561995e-01
   1.6119402e+00   7.9667347e-01
   1.6829189e+00   7.8759959e-01
   1.7572808e+00   7.7840442e-01
   1.8352945e+00   7.6909416e-01
   1.9172543e+00   7.5967498e-01
   2.0034839e+00   7.5015313e-01
   2.0943393e+00   7.4053483e-01
   2.1902134e+00   7.3082635e-01
   2.2915405e+00   7.2103394e-01
   2.3988017e+00   7.1116387e-01
   2.5125315e+00   7.0122238e-01
   2.6333244e+00   6.9121571e-01
   2.7618440e+00   6.8115008e-01
   2.8988327e+00   6.7103168e-01
   3.0451228e+00   6.6086667e-01
   3.2016506e+00   6.5066118e-01
   3.3694722e+00   6.4042128e-01
   3.5497820e+00   6.3015302e-01
   3.7439355e+00   6.1986235e-01
   3.9534759e+00   6.0955521e-01
   4.1801654e+00   5.9923744e-01
   4.4260242e+00   5.8891482e-01
   4.6933759e+00   5.7859306e-01
   4.9849035e+00   5.6827778e-01
   5.3037166e+00   5.5797453e-01
   5.6534343e+00   5.4768876e-01
   6.0382855e+00   5.3742582e-01
   6.4632329e+00   5.2719098e-01
   6.9341257e+00   5.1698939e-01
   7.4578874e+00   5.0682611e-01
   8.0427502e+00   4.9670608e-01
   8.6985441e+00   4.8663412e-01
   9.4370572e+00   4.7661496e-01
   1.0272482e+01   4.6665319e-01
   1.1221969e+01   4.5675327e-01
   1.2306306e+01   4.4691956e-01
   1.3550748e+01   4.3715628e-01
   1.4986013e+01   4.2746751e-01
   1.6649460e+01   4.1785721e-01
   1.8586420e+01   4.0832922e-01
   2.0851645e+01   3.9888721e-01
   2.3510768e+01   3.8953474e-01
   2.6641579e+01   3.8027522e-01
   3.0334885e+01   3.7111192e-01
   3.4694642e+01   3.6204798e-01
   3.9837147e+01   3.5308639e-01
   4.5889248e+01   3.4422999e-01
   5.2985900e+01   3.3548150e-01
   6.1267785e+01   3.2684347e-01
   7.0879937e+01   3.1831833e-01
   8.1972228e+01   3.0990835e-01
   9.4702120e+01   3.0161568e-01
   1.0923961e+02   2.9344230e-01
   1.2577389e+02   2.8539007e-01
   1.4452119e+02   2.7746071e-01
   1.6573354e+02   2.6965579e-01
   1.8970820e+02   2.6197674e-01
   2.1679831e+02   2.5442486e-01
   2.4742493e+02   2.4700133e-01
   2.8209125e+02   2.3970717e-01
   3.2139974e+02   2.3254327e-01
   3.6607308e+02   2.2551042e-01
   4.1698013e+02   2.1860925e-01
   4.7516823e+02   2.1184027e-01
   5.4190354e+02   2.0520389e-01
   6.1872162e+02   1.9870036e-01
   7.0749099e+02   1.9232984e-01
   8.1049282e+02   1.8609238e-01
   9.3052112e+02   1.7998789e-01
   1.0710083e+03   1.7401618e-01
   1.2361822e+03   1.6817696e-01
   1.4312616e+03   1.6246983e-01
   1.6626979e+03   1.5689429e-01
   1.9384720e+03   1.5144973e-01
   2.2684541e+03   1.4613547e-01
   2.6648366e+03   1.4095070e-01
   3.1426442e+03   1.3589457e-01
   3.7203310e+03   1.3096609e-01
   4.4204682e+03   1.2616423e-01
   5.2705325e+03   1.2148787e-01
   6.3038129e+03   1.1693579e-01
   7.5604669e+03   1.1250672e-01
   9.0887852e+03   1.0819933e-01
   1.0946748e+04   1.0401221e-01
   1.3203999e+04   9.9943875e-02
   1.5944390e+04   9.5992809e-02
   1.9269294e+04   9.2157424e-02
   2.3301919e+04   8.8436083e-02
   2.8192916e+04   8.4827100e-02
   3.4127630e+04   8.1328745e-02
   4.1335483e+04   7.7939245e-02
   5.0102060e+04   7.4656788e-02
   6.0784741e+04   7.1479527e-02
   7.3832875e+04   6.8405584e-02
   8.9813909e+04   6.5433050e-02
   1.0944720e+05   6.2559990e-02
   1.3364784e+05   5.9784448e-02
   1.6358335e+05   5.7104445e-02
   2.0074703e+05   5.4517988e-02
   2.4705263e+05   5.2023069e-02
   3.0495624e+05   4.9617667e-02
   3.7761295e+05   4.7299754e-02
   4.6907774e+05   4.5067297e-02
   5.8456277e+05   4.2918257e-02
   7.3076711e+05   4.0850597e-02
   9.1630021e+05   3.8862279e-02
   1.1522278e+06   3.6951272e-02
   1.4527797e+06   3.5115550e-02
   1.8362746e+06   3.3353094e-02
   2.3263350e+06   3.1661899e-02
   2.9534962e+06   3.0039968e-02
   3.7573493e+06   2.8485324e-02
   4.7894069e+06   2.6996003e-02
   6.1169529e+06   2.5570059e-02
   7.8282273e+06   2.4205569e-02
   1.0039428e+07   2.2900629e-02
   1.2904181e+07   2.1653358e-02
   1.6626377e+07   2.0461902e-02
   2.1477586e+07   1.9324430e-02
   2.7820713e+07   1.8239139e-02
   3.6142168e+07   1.7204256e-02
   4.7095641e+07   1.6218035e-02
   6.1561763e+07   1.5278761e-02
   8.0729506e+07   1.4384751e-02
   1.0620749e+08   1.3534354e-02
   1.4017658e+08   1.2725952e-02
   1.8559971e+08   1.1957959e-02
   2.4651162e+08   1.1228824e-02
   3.2842057e+08   1.0537032e-02
   4.3886776e+08   9.8811014e-03
   5.8821002e+08   9.2595870e-03
   7.9071963e+08   8.6710789e-03
   1.0661360e+09   8.1142036e-03
   1.4418632e+09   7.5876234e-03
   1.9560932e+09   7.0900373e-03
   2.6622584e+09   6.6201804e-03
   3.6353988e+09   6.1768241e-03
   4.9812935e+09   5.7587763e-03
   6.8495929e+09   5.3648809e-03
   9.4527603e+09   4.9940176e-03
   1.3093477e+10   4.6451022e-03
   1.8204426e+10   4.3170855e-03
   2.5406247e+10   4.0089538e-03
   3.5592303e+10   3.7197278e-03
   5.0053175e+10   3.4484630e-03
   7.0660296e+10   3.1942483e-03
   1.0013804e+11   2.9562065e-03
   1.4246868e+11   2.7334928e-03
   2.0349788e+11   2.5252951e-03
   2.9184383e+11   2.3308332e-03
   4.2026848e+11   2.1493576e-03
   6.0775445e+11   1.9801498e-03
   8.8266413e+11   1.8225211e-03
   1.2875655e+12   1.6758118e-03
   1.8866365e+12   1.5393912e-03
   2.7770754e+12   1.4126562e-03
   4.1067693e+12   1.2950307e-03
   6.1017814e+12   1.1859654e-03
   9.1093312e+12   1.0849366e-03
   1.3665344e+13   9.9144524e-04
   2.0601178e+13   9.0501691e-04
   3.1213147e+13   8.2520045e-04
   4.7533254e+13   7.5156748e-04
   7.2763930e+13   6.8371157e-04
   1.1197994e+14   6.2124756e-04
   1.7326806e+14   5.6381074e-04
   2.6958788e+14   5.1105615e-04
   4.2182787e+14   4.6265787e-04
   6.6385393e+14   4.1830822e-04
   1.0509005e+15   3.7771711e-04
   1.6736041e+15   3.4061131e-04
   2.6816243e+15   3.0673373e-04
   4.3236611e+15   2.7584275e-04
   7.0157054e+15   2.4771155e-04
   1.1458233e+16   2.2212744e-04
   1.8838838e+16   1.9889120e-04
   3.1185074e+16   1.7781646e-04
   5.1983302e+16   1.5872909e-04
   8.7272091e+16   1.4146657e-04
   1.4758875e+17   1.2587742e-04
   2.5146155e+17   1.1182063e-04
   4.3172494e+17   9.9165104e-05
   7.4703317e+17   8.7789129e-05
   1.3030268e+18   7.7579843e-05
   2.2915791e+18   6.8432748e-05
   4.0642045e+18   6.0251218e-05
   7.2706013e+18   5.2946038e-05
   1.3122538e+19   4.6434957e-05
   2.3901248e+19   4.0642257e-05
   4.3942538e+19   3.5498337e-05
   8.1568538e+19   3.0939329e-05
   1.5291471e+20   2.6906710e-05
   2.8959186e+20   2.3346948e-05
   5.5419297e+20   2.0211161e-05
   1.0720283e+21   1.7454784e-05
   2.0968203e+21   1.5037267e-05
   4.1483132e+21   1.2921775e-05
   8.3040455e+21   1.1074915e-05
   1.6825799e+22   9.4664680e-06
   3.4522114e+22   8.0691466e-06
   7.1751538e+22   6.8583569e-06
   1.5113420e+23   5.8119807e-06
   3.2276564e+23   4.9101695e-06
   6.9921444e+23   4.1351508e-06
   1.5372650e+24   3.4710479e-06
   3.4318711e+24   2.9037115e-06
   7.7839222e+24   2.4205621e-06
   1.7947609e+25   2.0104450e-06
   4.2094510e+25   1.6634944e-06
   1.0049427e+26   1.3710082e-06
   2.4437554e+26   1.1253324e-06
   6.0575508e+26   9.1975488e-07
   1.5317999e+27   7.4840669e-07
   3.9549180e+27   6.0617281e-07
   1.0434998e+28   4.8860964e-07
   2.8163189e+28   3.9187012e-07
   7.7830476e+28   3.1263542e-07
   2.2048094e+29   2.4805304e-07
   6.4099620e+29   1.9568071e-07
   1.9149178e+30   1.5343589e-07
   5.8863213e+30   1.1955027e-07
   1.8645398e+31   9.2528973e-08
   6.0956326e+31   7.1114173e-08
   2.0602847e+32   5.4252649e-08
   7.2127630e+32   4.1067030e-08
   2.6206962e+33   3.0830378e-08
   9.9043343e+33   2.2943825e-08
   3.9027296e+34   1.6916982e-08
   1.6076310e+35   1.2350846e-08
   6.9427479e+35   8.9229593e-09
   3.1534307e+36   6.3746000e-09
   1.5117054e+37   4.4997652e-09
   7.6784669e+37   3.1357669e-09
   4.1503860e+38   2.1552429e-09
   2.3989096e+39   1.4594172e-09
   1.4907791e+40   9.7245270e-10
   1.0021927e+41   6.3675325e-10
   7.3391817e+41   4.0908769e-10
   5.9012510e+42   2.5741831e-10
   5.2575843e+43   1.5833007e-10
   5.2447803e+44   9.4967825e-11
   5.9300650e+45   5.5399096e-11
   7.7087342e+46   3.1330267e-11
   1.1717289e+48   1.7113234e-11
   2.1249122e+49   8.9879850e-12
   4.7107140e+50   4.5144799e-12
   1.3151569e+52   2.1542627e-12
   4.7976857e+53   9.6866920e-13
   2.3958289e+55   4.0620750e-13
   1.7387804e+57   1.5676145e-13
   1.9843999e+59   5.4706980e-14
   3.9625007e+61   1.6859940e-14
   1.6079142e+64   4.4384901e-15
   1.6508346e+67   9.5066217e-16
   6.0238482e+70   1.5361470e-16
   1.3804421e+75   1.6501060e-17
   5.7760928e+80   9.2953095e-19
   4.8449894e+88   1.6123184e-20
  1.7036244e+102   1.5747463e-23
             Inf   0.0000000e+00


==> LE1m20L2.txt <==
   9.0844859e-03   9.9998625e-01
   2.7261832e-02   9.9987622e-01
   4.5464324e-02   9.9965621e-01
   6.3708811e-02   9.9932626e-01
   8.2012265e-02   9.9888648e-01
   1.0039183e-01   9.9833697e-01
   1.1886489e-01   9.9767789e-01
   1.3744909e-01   9.9690943e-01
   1.5616243e-01   9.9603179e-01
   1.7502328e-01   9.9504521e-01
   1.9405048e-01   9.9394997e-01
   2.1326337e-01   9.9274637e-01
   2.3268188e-01   9.9143473e-01
   2.5232657e-01   9.9001542e-01
   2.7221871e-01   9.8848883e-01
   2.9238038e-01   9.8685537e-01
   3.1283453e-01   9.8511549e-01
   3.3360504e-01   9.8326968e-01
   3.5471688e-01   9.8131842e-01
   3.7619613e-01   9.7926226e-01
   3.9807017e-01   9.7710177e-01
   4.2036770e-01   9.7483752e-01
   4.4311895e-01   9.7247015e-01
   4.6635577e-01   9.7000028e-01
   4.9011176e-01   9.6742861e-01
   5.1442249e-01   9.6475582e-01
   5.3932559e-01   9.6198265e-01
   5.6486103e-01   9.5910985e-01
   5.9107123e-01   9.5613820e-01
   6.1800136e-01   9.5306851e-01
   6.4569956e-01   9.4990161e-01
   6.7421719e-01   9.4663835e-01
   7.0360918e-01   9.4327963e-01
   7.3393430e-01   9.3982634e-01
   7.6525557e-01   9.3627943e-01
   7.9764065e-01   9.3263985e-01
   8.3116227e-01   9.2890857e-01
   8.6589875e-01   9.2508660e-01
   9.0193453e-01   9.2117498e-01
   9.3936081e-01   9.1717474e-01
   9.7827620e-01   9.1308696e-01
   1.0187875e+00   9.0891274e-01
   1.0610106e+00   9.0465319e-01
   1.1050714e+00   9.0030944e-01
   1.1511069e+00   8.9588266e-01
   1.1992663e+00   8.9137402e-01
   1.2497126e+00   8.8678471e-01
   1.3026241e+00   8.8211596e-01
   1.3581961e+00   8.7736900e-01
   1.4166427e+00   8.7254508e-01
   1.4781995e+00   8.6764548e-01
   1.5431259e+00   8.6267148e-01
   1.6117081e+00   8.5762439e-01
   1.6842625e+00   8.5250554e-01
   1.7611399e+00   8.4731626e-01
   1.8427292e+00   8.4205791e-01
   1.9294634e+00   8.3673185e-01
   2.0218253e+00   8.3133948e-01
   2.1203539e+00   8.2588220e-01
   2.2256533e+00   8.2036140e-01
   2.3384012e+00   8.1477853e-01
   2.4593604e+00   8.0913501e-01
   2.5893910e+00   8.0343230e-01
   2.7294656e+00   7.9767186e-01
   2.8806868e+00   7.9185516e-01
   3.0443076e+00   7.8598369e-01
   3.2217554e+00   7.8005893e-01
   3.4146612e+00   7.7408239e-01
   3.6248927e+00   7.6805559e-01
   3.8545944e+00   7.6198004e-01
   4.1062352e+00   7.5585726e-01
   4.3826638e+00   7.4968880e-01
   4.6871752e+00   7.4347620e-01
   5.0235887e+00   7.3722099e-01
   5.3963400e+00   7.3092475e-01
   5.8105892e+00   7.2458901e-01
   6.2723470e+00   7.1821536e-01
   6.7886212e+00   7.1180534e-01
   7.3675846e+00   7.0536054e-01
   8.0187661e+00   6.9888253e-01
   8.7532634e+00   6.9237287e-01
   9.5839763e+00   6.8583316e-01
   1.0525856e+01   6.7926496e-01
   1.1596161e+01   6.7266985e-01
   1.2814715e+01   6.6604942e-01
   1.4204144e+01   6.5940524e-01
   1.5790094e+01   6.5273888e-01
   1.7601407e+01   6.4605193e-01
   1.9670261e+01   6.3934596e-01
   2.2032278e+01   6.3262253e-01
   2.4726634e+01   6.2588322e-01
   2.7796202e+01   6.1912959e-01
   3.1287786e+01   6.1236320e-01
   3.5252509e+01   6.0558561e-01
   3.9746406e+01   5.9879835e-01
   4.4831266e+01   5.9200299e-01
   5.0575765e+01   5.8520104e-01
   5.7056901e+01   5.7839405e-01
   6.4361754e+01   5.7158354e-01
   7.2589599e+01   5.6477103e-01
   8.1854399e+01   5.5795801e-01
   9.2287730e+01   5.5114598e-01
   1.0404223e+02   5.4433644e-01
   1.1729565e+02   5.3753087e-01
   1.3225568e+02   5.3073073e-01
   1.4916567e+02   5.2393747e-01
   1.6831150e+02   5.1715255e-01
   1.9002978e+02   5.1037740e-01
   2.1471775e+02   5.0361344e-01
   2.4284524e+02   4.9686208e-01
   2.7496903e+02   4.9012471e-01
   3.1175022e+02   4.8340272e-01
   3.5397522e+02   4.7669747e-01
   4.0258098e+02   4.7001033e-01
   4.5868549e+02   4.6334262e-01
   5.2362430e+02   4.5669568e-01
   5.9899445e+02   4.5007080e-01
   6.8670699e+02   4.4346929e-01
   7.8904964e+02   4.3689241e-01
   9.0876146e+02   4.3034143e-01
   1.0491215e+03   4.2381759e-01
   1.2140543e+03   4.1732210e-01
   1.4082542e+03   4.1085619e-01
   1.6373347e+03   4.0442102e-01
   1.9080040e+03   3.9801778e-01
   2.2282774e+03   3.9164761e-01
   2.6077304e+03   3.8531164e-01
   3.0578070e+03   3.7901099e-01
   3.5921937e+03   3.7274674e-01
   4.2272786e+03   3.6651996e-01
   4.9827167e+03   3.6033171e-01
   5.8821301e+03   3.5418301e-01
   6.9539768e+03   3.4807487e-01
   8.2326330e+03   3.4200828e-01
   9.7597427e+03   3.3598421e-01
   1.1585904e+04   3.3000359e-01
   1.3772777e+04   3.2406736e-01
   1.6395724e+04   3.1817640e-01
   1.9547120e+04   3.1233160e-01
   2.3340499e+04   3.0653381e-01
   2.7915768e+04   3.0078386e-01
   3.3445755e+04   2.9508257e-01
   4.0144447e+04   2.8943071e-01
   4.8277357e+04   2.8382904e-01
   5.8174583e+04   2.7827831e-01
   7.0247280e+04   2.7277924e-01
   8.5008445e+04   2.6733250e-01
   1.0309917e+05   2.6193877e-01
   1.2532189e+05   2.5659870e-01
   1.5268249e+05   2.5131290e-01
   1.8644378e+05   2.4608197e-01
   2.2819362e+05   2.4090647e-01
   2.7993185e+05   2.3578696e-01
   3.4418145e+05   2.3072396e-01
   4.2413145e+05   2.2571796e-01
   5.2382078e+05   2.2076944e-01
   6.4837583e+05   2.1587885e-01
   8.0431817e+05   2.1104662e-01
   9.9996438e+05   2.0627314e-01
   1.2459469e+06   2.0155879e-01
   1.5558944e+06   1.9690392e-01
   1.9473225e+06   1.9230886e-01
   2.4428028e+06   1.8777391e-01
   3.0715010e+06   1.8329936e-01
   3.8712040e+06   1.7888545e-01
   4.8909994e+06   1.7453242e-01
   6.1948219e+06   1.7024047e-01
   7.8661623e+06   1.6600979e-01
   1.0014330e+07   1.6184054e-01
   1.2782805e+07   1.5773285e-01
   1.6360405e+07   1.5368683e-01
   2.0996250e+07   1.4970257e-01
   2.7019883e+07   1.4578014e-01
   3.4868393e+07   1.4191958e-01
   4.5123083e+07   1.3812090e-01
   5.8559211e+07   1.3438411e-01
   7.6213656e+07   1.3070918e-01
   9.9477278e+07   1.2709606e-01
   1.3022138e+08   1.2354468e-01
   1.7097140e+08   1.2005494e-01
   2.2514629e+08   1.1662673e-01
   2.9738943e+08   1.1325992e-01
   3.9402754e+08   1.0995435e-01
   5.2370925e+08   1.0670984e-01
   6.9829645e+08   1.0352619e-01
   9.3411268e+08   1.0040318e-01
   1.2536975e+09   9.7340574e-02
   1.6882802e+09   9.4338110e-02
   2.2812804e+09   9.1395509e-02
   3.0932790e+09   8.8512473e-02
   4.2091042e+09   8.5688684e-02
   5.7479686e+09   8.2923805e-02
   7.8780294e+09   8.0217481e-02
   1.0837380e+10   7.7569341e-02
   1.4964438e+10   7.4978993e-02
   2.0742109e+10   7.2446029e-02
   2.8862241e+10   6.9970025e-02
   4.0320076e+10   6.7550538e-02
   5.6553247e+10   6.5187111e-02
   7.9647215e+10   6.2879270e-02
   1.1264022e+11   6.0626525e-02
   1.5997799e+11   5.8428372e-02
   2.2819477e+11   5.6284290e-02
   3.2693813e+11   5.4193746e-02
   4.7051830e+11   5.2156192e-02
   6.8026184e+11   5.0171067e-02
   9.8810484e+11   4.8237795e-02
   1.4421059e+12   4.6355789e-02
   2.1149483e+12   4.4524449e-02
   3.1171199e+12   4.2743164e-02
   4.6174555e+12   4.1011308e-02
   6.8753259e+12   3.9328249e-02
   1.0291360e+13   3.7693341e-02
   1.5487827e+13   3.6105927e-02
   2.3436752e+13   3.4565344e-02
   3.5665337e+13   3.3070916e-02
   5.4587333e+13   3.1621960e-02
   8.4040877e+13   3.0217784e-02
   1.3016704e+14   2.8857688e-02
   2.0285421e+14   2.7540963e-02
   3.1812852e+14   2.6266897e-02
   5.0213711e+14   2.5034767e-02
   7.9783162e+14   2.3843845e-02
   1.2762630e+15   2.2693400e-02
   2.0558092e+15   2.1582691e-02
   3.3351525e+15   2.0510976e-02
   5.4502775e+15   1.9477508e-02
   8.9737628e+15   1.8481534e-02
   1.4889157e+16   1.7522301e-02
   2.4899773e+16   1.6599049e-02
   4.1980198e+16   1.5711019e-02
   7.1369987e+16   1.4857449e-02
   1.2238027e+17   1.4037574e-02
   2.1170889e+17   1.3250629e-02
   3.6958201e+17   1.2495850e-02
   6.5124441e+17   1.1772469e-02
   1.1586749e+18   1.1079722e-02
   2.0820559e+18   1.0416844e-02
   3.7798239e+18   9.7830706e-03
   6.9349120e+18   9.1776405e-03
   1.2863216e+19   8.5997937e-03
   2.4129817e+19   8.0487728e-03
   4.5795123e+19   7.5238234e-03
   8.7966787e+19   7.0241947e-03
   1.7109430e+20   6.5491395e-03
   3.3710308e+20   6.0979152e-03
   6.7313810e+20   5.6697837e-03
   1.3629360e+21   5.2640121e-03
   2.7996565e+21   4.8798732e-03
   5.8375915e+21   4.5166456e-03
   1.2362852e+22   4.1736145e-03
   2.6609204e+22   3.8500719e-03
   5.8245548e+22   3.5453169e-03
   1.2975358e+23   3.2586565e-03
   2.9439480e+23   2.9894054e-03
   6.8084098e+23   2.7368870e-03
   1.6063522e+24   2.5004333e-03
   3.8700501e+24   2.2793857e-03
   9.5302306e+24   2.0730950e-03
   2.4013937e+25   1.8809220e-03
   6.1986014e+25   1.7022378e-03
   1.6410826e+26   1.5364241e-03
   4.4622351e+26   1.3828735e-03
   1.2479186e+27   1.2409903e-03
   3.5951029e+27   1.1101900e-03
   1.0687256e+28   9.8990049e-04
   3.2843975e+28   8.7956174e-04
   1.0455838e+29   7.7862646e-04
   3.4557190e+29   6.8656029e-04
   1.1886445e+30   6.0284209e-04
   4.2664307e+30   5.2696428e-04
   1.6027449e+31   4.5843307e-04
   6.3223642e+31   3.9676880e-04
   2.6284529e+32   3.4150612e-04
   1.1563887e+33   2.9219433e-04
   5.4086092e+33   2.4839760e-04
   2.7033073e+34   2.0969519e-04
   1.4523908e+35   1.7568172e-04
   8.4441518e+35   1.4596737e-04
   5.3535883e+36   1.2017811e-04
   3.7341795e+37   9.7955899e-05
   2.8951807e+38   7.8958897e-05
   2.5253541e+39   6.2861630e-05
   2.5137608e+40   4.9355190e-05
   2.9044839e+41   3.8147399e-05
   3.9762757e+42   2.8962970e-05
   6.6137987e+43   2.1543659e-05
   1.3788562e+45   1.5648409e-05
   3.7475179e+46   1.1053484e-05
   1.3966146e+48   7.5525866e-06
   7.6282243e+49   4.9569792e-06
   6.6824070e+51   3.0955827e-06
   1.0653490e+54   1.8150730e-06
   3.7195145e+56   9.7996482e-07
   3.7891457e+59   4.7268640e-07
   1.8215489e+63   1.9364431e-07
   1.0176143e+68   6.1278135e-08
   4.9965789e+74   1.2105433e-08
   1.3727315e+86   7.5663119e-10
             Inf   0.0000000e+00


==> LE1m6L18.txt <==
   2.7254620e-02   9.9987623e-01
   8.1816901e-02   9.9888657e-01
   1.3653858e-01   9.9691014e-01
   1.9152700e-01   9.9395268e-01
   2.4689092e-01   9.9002281e-01
   3.0274141e-01   9.8513190e-01
   3.5919221e-01   9.7929411e-01
   4.1636074e-01   9.7252625e-01
   4.7436847e-01   9.6484777e-01
   5.3334203e-01   9.5628058e-01
   5.9341369e-01   9.4684903e-01
   6.5472254e-01   9.3657977e-01
   7.1741515e-01   9.2550159e-01
   7.8164686e-01   9.1364535e-01
   8.4758261e-01   9.0104378e-01
   9.1539851e-01   8.8773140e-01
   9.8528279e-01   8.7374428e-01
   1.0574377e+00   8.5911996e-01
   1.1320808e+00   8.4389723e-01
   1.2094470e+00   8.2811600e-01
   1.2897907e+00   8.1181710e-01
   1.3733879e+00   7.9504212e-01
   1.4605387e+00   7.7783324e-01
   1.5515708e+00   7.6023305e-01
   1.6468421e+00   7.4228440e-01
   1.7467449e+00   7.2403018e-01
   1.8517099e+00   7.0551322e-01
   1.9622115e+00   6.8677609e-01
   2.0787729e+00   6.6786092e-01
   2.2019728e+00   6.4880932e-01
   2.3324529e+00   6.2966217e-01
   2.4709262e+00   6.1045951e-01
   2.6181871e+00   5.9124040e-01
   2.7751233e+00   5.7204281e-01
   2.9427288e+00   5.5290351e-01
   3.1221207e+00   5.3385793e-01
   3.3145569e+00   5.1494011e-01
   3.5214604e+00   4.9618260e-01
   3.7444436e+00   4.7761636e-01
   3.9853428e+00   4.5927073e-01
   4.2462546e+00   4.4117336e-01
   4.5295848e+00   4.2335016e-01
   4.8381030e+00   4.0582525e-01
   5.1750154e+00   3.8862098e-01
   5.5440484e+00   3.7175787e-01
   5.9495594e+00   3.5525462e-01
   6.3966684e+00   3.3912809e-01
   6.8914332e+00   3.2339337e-01
   7.4410637e+00   3.0806372e-01
   8.0542080e+00   2.9315065e-01
   8.7413150e+00   2.7866393e-01
   9.5151246e+00   2.6461164e-01
   1.0391307e+01   2.5100023e-01
   1.1389346e+01   2.3783451e-01
   1.2533732e+01   2.2511781e-01
   1.3855646e+01   2.1285195e-01
   1.5395331e+01   2.0103734e-01
   1.7205553e+01   1.8967307e-01
   1.9356680e+01   1.7875695e-01
   2.1944425e+01   1.6828560e-01
   2.5101795e+01   1.5825454e-01
   2.9018264e+01   1.4865822e-01
   3.3971108e+01   1.3949016e-01
   4.0378592e+01   1.3074300e-01
   4.8891823e+01   1.2240855e-01
   6.0556311e+01   1.1447793e-01
   7.7088251e+01   1.0694161e-01
   1.0129425e+02   9.9789467e-02
   1.3745201e+02   9.3010908e-02
   1.9081724e+02   8.6594904e-02
   2.6519519e+02   8.0530076e-02
   3.6056610e+02   7.4804757e-02
   4.7450997e+02   6.9407055e-02
   6.0525172e+02   6.4324919e-02
   7.5281024e+02   5.9546192e-02
   9.1879464e+02   5.5058669e-02
   1.1060574e+03   5.0850144e-02
   1.3185561e+03   4.6908462e-02
   1.5614169e+03   4.3221562e-02
   1.8411567e+03   3.9777515e-02
   2.1660634e+03   3.6564564e-02
   2.5467568e+03   3.3571157e-02
   2.9970060e+03   3.0785974e-02
   3.5349091e+03   2.8197959e-02
   4.1846342e+03   2.5796339e-02
   4.9790172e+03   2.3570648e-02
   5.9635402e+03   2.1510740e-02
   7.2025302e+03   1.9606806e-02
   8.7890682e+03   1.7849387e-02
   1.0861115e+04   1.6229379e-02
   1.3628231e+04   1.4738042e-02
   1.7416012e+04   1.3367004e-02
   2.2738630e+04   1.2108261e-02
   3.0408888e+04   1.0954181e-02
   4.1674536e+04   9.8974968e-03
   5.8301235e+04   8.9313081e-03
   8.2435553e+04   8.0490722e-03
   1.1619804e+05   7.2445995e-03
   1.6137679e+05   6.5120458e-03
   2.1962842e+05   5.8459039e-03
   2.9301233e+05   5.2409935e-03
   3.8449227e+05   4.6924517e-03
   4.9835138e+05   4.1957221e-03
   6.4065989e+05   3.7465428e-03
   8.1995286e+05   3.3409355e-03
   1.0482817e+06   2.9751930e-03
   1.3428739e+06   2.6458672e-03
   1.7287804e+06   2.3497568e-03
   2.2431664e+06   2.0838948e-03
   2.9423529e+06   1.8455365e-03
   3.9134767e+06   1.6321474e-03
   5.2936841e+06   1.4413909e-03
   7.3007611e+06   1.2711174e-03
   1.0278214e+07   1.1193518e-03
   1.4750965e+07   9.8428363e-04
   2.1472050e+07   8.6425540e-04
   3.1431224e+07   7.5775280e-04
   4.5831347e+07   6.6339461e-04
   6.6107132e+07   5.7992325e-04
   9.4065415e+07   5.0619569e-04
   1.3216049e+08   4.4117488e-04
   1.8390003e+08   3.8392155e-04
   2.5443490e+08   3.3358651e-04
   3.5146931e+08   2.8940332e-04
   4.8673244e+08   2.5068149e-04
   6.7841896e+08   2.1680002e-04
   9.5528376e+08   1.8720144e-04
   1.3634999e+09   1.6138612e-04
   1.9779066e+09   1.3890716e-04
   2.9195241e+09   1.1936545e-04
   4.3803451e+09   1.0240527e-04
   6.6537310e+09   8.7710074e-05
   1.0166796e+10   7.4998749e-05
   1.5517342e+10   6.4022054e-05
   2.3534364e+10   5.4559426e-05
   3.5394892e+10   4.6416033e-05
   5.2834584e+10   3.9420089e-05
   7.8502992e+10   3.3420405e-05
   1.1655678e+11   2.8284165e-05
   1.7366485e+11   2.3894915e-05
   2.6073420e+11   2.0150732e-05
   3.9587524e+11   1.6962583e-05
   6.0941368e+11   1.4252841e-05
   9.5203878e+11   1.1953951e-05
   1.5072690e+12   1.0007238e-05
   2.4092919e+12   8.3618383e-06
   3.8678636e+12   6.9737413e-06
   6.2054343e+12   5.8049451e-06
   9.9190888e+12   4.8226981e-06
   1.5790212e+13   3.9988309e-06
   2.5079812e+13   3.3091625e-06
   3.9875491e+13   2.7329784e-06
   6.3709853e+13   2.2525688e-06
   1.0266457e+14   1.8528243e-06
   1.6732532e+14   1.5208804e-06
   2.7616563e+14   1.2458067e-06
   4.6120315e+14   1.0183356e-06
   7.7713828e+14   8.3062614e-07
   1.3159932e+15   6.7605819e-07
   2.2313528e+15   5.4905472e-07
   3.7807592e+15   4.4492748e-07
   6.4028705e+15   3.5974405e-07
   1.0860419e+16   2.9021330e-07
   1.8506938e+16   2.3358691e-07
   3.1785117e+16   1.8757509e-07
   5.5152120e+16   1.5027439e-07
   9.6771250e+16   1.2010618e-07
   1.7154085e+17   9.5764243e-08
   3.0643885e+17   7.6170333e-08
   5.5000139e+17   6.0436496e-08
   9.8958989e+17   4.7833242e-08
   1.7839089e+18   3.7762723e-08
   3.2257698e+18   2.9736184e-08
   5.8648306e+18   2.3355048e-08
   1.0748661e+19   1.8295095e-08
   1.9894582e+19   1.4293262e-08
   3.7204429e+19   1.1136657e-08
   7.0219515e+19   8.6534393e-09
   1.3347936e+20   6.7052704e-09
   2.5502547e+20   5.1810795e-09
   4.8928025e+20   3.9919305e-09
   9.4313593e+20   3.0668062e-09
   1.8296510e+21   2.3491555e-09
   3.5794168e+21   1.7940734e-09
   7.0716617e+21   1.3660043e-09
   1.4111974e+22   1.0368770e-09
   2.8416841e+22   7.8459428e-10
   5.7650819e+22   5.9181307e-10
   1.1769875e+23   4.4496282e-10
   2.4179334e+23   3.3345733e-10
   5.0035048e+23   2.4906416e-10
   1.0445607e+24   1.8540138e-10
   2.2026797e+24   1.3753752e-10
   4.6929824e+24   1.0167423e-10
   1.0095506e+25   7.4895621e-11
   2.1904014e+25   5.4970702e-11
   4.7902507e+25   4.0198353e-11
   1.0562138e+26   2.9285951e-11
   2.3504663e+26   2.1254732e-11
   5.2852287e+26   1.5366234e-11
   1.2015354e+27   1.1065323e-11
   2.7610680e+27   7.9362263e-12
   6.4090320e+27   5.6687163e-12
   1.5020569e+28   4.0322045e-12
   3.5551919e+28   2.8559652e-12
   8.5052122e+28   2.0140954e-12
   2.0584318e+29   1.4141225e-12
   5.0418194e+29   9.8840703e-13
   1.2495462e+30   6.8768100e-13
   3.1323441e+30   4.7621160e-13
   7.9421010e+30   3.2819550e-13
   2.0379110e+31   2.2508239e-13
   5.2960827e+31   1.5359662e-13
   1.3946520e+32   1.0428133e-13
   3.7216856e+32   7.0431668e-14
   1.0062686e+33   4.7316875e-14
   2.7570040e+33   3.1615430e-14
   7.6584201e+33   2.1006975e-14
   2.1582949e+34   1.3878858e-14
   6.1736025e+34   9.1161646e-15
   1.7925517e+35   5.9522193e-15
   5.2838429e+35   3.8627085e-15
   1.5817487e+36   2.4910742e-15
   4.8117687e+36   1.5962321e-15
   1.4883115e+37   1.0161325e-15
   4.6821039e+37   6.4250570e-16
   1.4984711e+38   4.0346000e-16
   4.8809070e+38   2.5156035e-16
   1.6190887e+39   1.5571130e-16
   5.4729038e+39   9.5664069e-17
   1.8859426e+40   5.8322913e-17
   6.6279655e+40   3.5277528e-17
   2.3769762e+41   2.1165496e-17
   8.7049436e+41   1.2592981e-17
   3.2574529e+42   7.4283463e-18
   1.2462356e+43   4.3431823e-18
   4.8776011e+43   2.5162850e-18
   1.9544791e+44   1.4441935e-18
   8.0244056e+44   8.2087437e-19
   3.3780456e+45   4.6193342e-19
   1.4592359e+46   2.5727186e-19
   6.4741370e+46   1.4176434e-19
   2.9528242e+47   7.7258689e-20
   1.3857599e+48   4.1626400e-20
   6.6982119e+48   2.2164513e-20
   3.3382708e+49   1.1658225e-20
   1.7173602e+50   6.0547810e-21
   9.1301335e+50   3.1035014e-21
   5.0224036e+51   1.5691947e-21
   2.8624986e+52   7.8224743e-22
   1.6926977e+53   3.8424747e-22
   1.0400539e+54   1.8587439e-22
   6.6506843e+54   8.8490284e-23
   4.4334149e+55   4.1433080e-23
   3.0863623e+56   1.9066163e-23
   2.2481544e+57   8.6161200e-24
   1.7169687e+58   3.8206518e-24
   1.3778578e+59   1.6609646e-24
   1.1645914e+60   7.0724982e-25
   1.0393528e+61   2.9467079e-25
   9.8208789e+61   1.2000022e-25
   9.8538528e+62   4.7708952e-26
   1.0531739e+64   1.8494482e-26
   1.2031426e+65   6.9809643e-27
   1.4745719e+66   2.5619808e-27
   1.9466862e+67   9.1269119e-28
   2.7804380e+68   3.1506269e-28
   4.3171736e+69   1.0518709e-28
   7.3254682e+70   3.3892851e-29
   1.3662349e+72   1.0515552e-29
   2.8185725e+73   3.1335063e-30
   6.4773431e+74   8.9430052e-31
   1.6711354e+76   2.4368994e-31
   4.8824700e+77   6.3180988e-32
   1.6311367e+79   1.5525518e-32
   6.2992554e+80   3.6001994e-33
   2.8468535e+82   7.8396415e-34
   1.5267146e+84   1.5941864e-34
   9.8707643e+85   3.0081670e-35
   7.8349294e+87   5.2291152e-36
   7.7968146e+89   8.3037711e-37
   9.9673911e+91   1.1929154e-37
   1.6843361e+94   1.5327480e-38
   3.8914987e+96   1.7377828e-39
   1.2798073e+99   1.7107416e-40
  6.2897889e+101   1.4341277e-41
  4.9025016e+104   9.9971257e-43
  6.5241837e+107   5.6264151e-44
  1.6269501e+111   2.4631596e-45
  8.5694324e+114   7.9957908e-47
  1.1161459e+119   1.8069821e-48
  4.4504231e+123   2.6102477e-50
  7.3280490e+128   2.1381930e-52
  7.7244884e+134   8.3347841e-55
  1.0285150e+142   1.1780345e-57
  5.4013087e+150   3.8286234e-61
  9.4565109e+161   1.2182878e-65
  6.6534708e+177   5.5824256e-72
  8.2264089e+204   8.1275216e-83
             Inf   0.0000000e+00


==> Lugger_NGC6681_error.txt <==
0.463 6569.287
0.463 6246.265
0.797 6246.265
0.798 5552.973
1.017 5191.926
1.008 4854.353
1.260 4693.889
1.273 4243.627
1.577 4034.962
1.577 3709.737
1.954 3353.879
1.955 3083.551
2.444 2981.622
2.446 2606.504
3.030 2437.032
3.031 2203.260
3.752 2317.200
3.752 2317.200
3.755 1991.912
4.694 2060.007
4.697 1770.823
5.876 1600.957
5.880 1376.215
7.426 1265.289
7.577 1087.668
9.379 1183.022
9.481 904.075
11.742 889.007
11.757 656.929
14.427 564.709
14.577 485.435
17.867 546.042
18.403 493.663
22.590 396.771
23.046 346.853
28.288 278.776
28.298 256.306
35.429 189.397
35.456 157.427
44.786 142.326
44.834 110.610
54.500 88.901
55.063 77.716
66.982 52.799
71.023 49.366
84.769 30.322
85.712 22.033
108.059 31.358
108.267 19.919
130.410 13.995
139.726 11.061


==> MilnePlaneL2m20zoom.txt <==
0.894736842102692 0.105263157894733
0.894736842103058 0.105263157894696
0.894736842103468 0.105263157894665
0.894736842103902 0.105263157894639
0.894736842104336 0.105263157894619
0.894736842104757 0.105263157894606
0.894736842105154 0.105263157894600
0.894736842105509 0.105263157894599
0.894736842105821 0.105263157894603
0.894736842106076 0.105263157894613
0.894736842106272 0.105263157894625
0.894736842106409 0.105263157894640
0.894736842106486 0.105263157894658
0.894736842106513 0.105263157894676
0.894736842106481 0.105263157894695
0.894736842106406 0.105263157894714
0.894736842106296 0.105263157894732
0.894736842106156 0.105263157894747
0.894736842105996 0.105263157894761
0.894736842105824 0.105263157894772
0.894736842105650 0.105263157894780
0.894736842105473 0.105263157894786
0.894736842105311 0.105263157894789
0.894736842105166 0.105263157894789
0.894736842105038 0.105263157894788
0.894736842104941 0.105263157894784
0.894736842104861 0.105263157894779
0.894736842104810 0.105263157894772
0.894736842104785 0.105263157894765
0.894736842104784 0.105263157894757
0.894736842104806 0.105263157894749
0.894736842104848 0.105263157894741
0.894736842104905 0.105263157894735
0.894736842104964 0.105263157894729
0.894736842105037 0.105263157894724
0.894736842105112 0.105263157894720
0.894736842105183 0.105263157894718
0.894736842105250 0.105263157894717
0.894736842105308 0.105263157894716
0.894736842105361 0.105263157894717
0.894736842105397 0.105263157894719
0.894736842105428 0.105263157894722
0.894736842105443 0.105263157894725
0.894736842105448 0.105263157894728
0.894736842105440 0.105263157894731
0.894736842105427 0.105263157894734
0.894736842105406 0.105263157894737
0.894736842105379 0.105263157894740
0.894736842105356 0.105263157894741
0.894736842105324 0.105263157894743
0.894736842105297 0.105263157894744
0.894736842105270 0.105263157894744
0.894736842105248 0.105263157894744
0.894736842105229 0.105263157894744
0.894736842105214 0.105263157894743
0.894736842105204 0.105263157894742
0.894736842105198 0.105263157894742
0.894736842105195 0.105263157894740
0.894736842105196 0.105263157894739
0.894736842105199 0.105263157894738
0.894736842105208 0.105263157894737
0.894736842105215 0.105263157894736
0.894736842105228 0.105263157894735
0.894736842105243 0.105263157894734
0.894736842105254 0.105263157894734
0.894736842105266 0.105263157894734
0.894736842105280 0.105263157894734
0.894736842105285 0.105263157894734
0.894736842105289 0.105263157894734
0.894736842105296 0.105263157894735
0.894736842105294 0.105263157894736
0.894736842105292 0.105263157894736
0.894736842105291 0.105263157894736
0.894736842105288 0.105263157894737
0.894736842105280 0.105263157894738
0.894736842105274 0.105263157894738
0.894736842105263 0.105263157894738
0.894736842105258 0.105263157894738
0.894736842105251 0.105263157894738
0.894736842105249 0.105263157894738
0.894736842105247 0.105263157894738
0.894736842105247 0.105263157894738
0.894736842105247 0.105263157894737
0.894736842105248 0.105263157894737
0.894736842105254 0.105263157894736
0.894736842105256 0.105263157894736
0.894736842105263 0.105263157894736
0.894736842105264 0.105263157894736
0.894736842105270 0.105263157894736
0.894736842105271 0.105263157894736
0.894736842105271 0.105263157894736
0.894736842105269 0.105263157894736
0.894736842105266 0.105263157894737
0.894736842105267 0.105263157894736
0.894736842105269 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105259 0.105263157894737
0.894736842105260 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105268 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105269 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105267 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105260 0.105263157894737
0.894736842105258 0.105263157894737
0.894736842105259 0.105263157894737
0.894736842105255 0.105263157894737
0.894736842105257 0.105263157894737
0.894736842105256 0.105263157894737
0.894736842105258 0.105263157894737
0.894736842105260 0.105263157894736
0.894736842105258 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105267 0.105263157894737
0.894736842105268 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105267 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105260 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105269 0.105263157894737
0.894736842105267 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105268 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105260 0.105263157894737
0.894736842105263 0.105263157894736
0.894736842105263 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105260 0.105263157894737
0.894736842105258 0.105263157894737
0.894736842105259 0.105263157894737
0.894736842105259 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105268 0.105263157894737
0.894736842105270 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105266 0.105263157894738
0.894736842105265 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105260 0.105263157894737
0.894736842105258 0.105263157894737
0.894736842105257 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105259 0.105263157894737
0.894736842105260 0.105263157894736
0.894736842105262 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105259 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105257 0.105263157894737
0.894736842105260 0.105263157894737
0.894736842105265 0.105263157894736
0.894736842105264 0.105263157894737
0.894736842105267 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105269 0.105263157894737
0.894736842105269 0.105263157894737
0.894736842105267 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105259 0.105263157894737
0.894736842105258 0.105263157894737
0.894736842105260 0.105263157894737
0.894736842105262 0.105263157894736
0.894736842105263 0.105263157894736
0.894736842105262 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105264 0.105263157894736
0.894736842105267 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105268 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105266 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105258 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105267 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105264 0.105263157894736
0.894736842105264 0.105263157894736
0.894736842105262 0.105263157894737
0.894736842105266 0.105263157894736
0.894736842105267 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105260 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105264 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105267 0.105263157894737
0.894736842105264 0.105263157894736
0.894736842105265 0.105263157894736
0.894736842105267 0.105263157894737
0.894736842105266 0.105263157894736
0.894736842105264 0.105263157894737
0.894736842105265 0.105263157894737
0.894736842105263 0.105263157894737
0.894736842105262 0.105263157894737
0.894736842105257 0.105263157894737
0.894736842105261 0.105263157894737
0.894736842105261 0.105263157894737

==> Miocchi_NGC5466.txt <==
0.875 -0.989
1.300 -1.000
1.475 -1.044
1.619 -1.122
1.756 -1.178
1.850 -1.233
1.950 -1.344
2.031 -1.422
2.125 -1.600
2.225 -1.833
2.337 -2.144
2.462 -2.556
2.669 -3.222
2.837 -3.711
2.944 -4.100
3.044 -4.778


==> Miocchi_NGC5466_error.txt <==
0.875 0.105
0.875 -0.112
1.300 0.105
1.300 -0.063
1.475 0.084
1.475 -0.077
1.625 0.028
1.619 -0.098
1.750 0.063
1.756 -0.077
1.844 0.077
1.844 -0.056
1.937 0.063
1.944 -0.056
2.037 0.105
2.031 0.014
2.131 0.063
2.131 -0.021
2.231 0.035
2.231 -0.035
2.350 -0.014
2.356 -0.105
2.462 -0.035
2.475 -0.147
2.675 -0.063
2.675 -0.175
2.837 0.189
2.844 -0.077
2.931 0.365
2.931 -0.035
3.050 0.449
3.050 -0.428


==> NGC6397_R_Sig.txt <==
   8.7963126144643532e-03   1.2000000000000000e+00
   2.6428275487961866e-02   1.1902972126293068e+00
   4.4195359167345717e-02   1.1711996228070833e+00
   6.2204009325158384e-02   1.1432789870960829e+00
   8.0555319096930755e-02   1.1073560565240310e+00
   9.9354619368580227e-02   1.0644553016657043e+00
   1.1871368781447979e-01   1.0157497436299701e+00
   1.3875211635265905e-01   9.6250254272690838e-01
   1.5959903165113090e-01   9.0600735166297930e-01
   1.8139488572662285e-01   8.4753242939376672e-01
   2.0429346043326455e-01   7.8827123314923886e-01
   2.2846401701732238e-01   7.2930245625386392e-01
   2.5409364686515890e-01   6.7156069026228704e-01
   2.8138978611184584e-01   6.1581845754100573e-01
   3.1058290734650523e-01   5.6267899787956888e-01
   3.4192933656670021e-01   5.1257879181299504e-01
   3.7571416236297461e-01   4.6579800671578403e-01
   4.1225414363860952e-01   4.2247698139930734e-01
   4.5190052394338809e-01   3.8263661924625708e-01
   4.9504160109856382e-01   3.4620081976823897e-01
   5.4210490264465472e-01   3.1301920772169040e-01
   5.9355877574551941e-01   2.8288884827909899e-01
   6.4991323497748565e-01   2.5557391354605546e-01
   7.1171992370650983e-01   2.3082268670995651e-01
   7.7957115724104353e-01   2.0838154045579974e-01
   8.5409811756817744e-01   1.8800583255322700e-01
   9.3596847614692036e-01   1.6946780979784626e-01
   1.0258838871117599e+00   1.5256178583659055e-01
   1.1245780197412909e+00   1.3710691124127034e-01
   1.2328159024697416e+00   1.2294793402948340e-01
   1.3513954447980243e+00   1.0995434484983896e-01
   1.4811519063893479e+00   9.8018327105698022e-02
   1.6229659759523012e+00   8.7051896869786288e-02
   1.7777758621054633e+00   7.6983606394137011e-02
   1.9465936410747682e+00   6.7755123277617416e-02
   2.1305259065348063e+00   5.9317954640238278e-02
   2.3307987940427783e+00   5.1630504873408631e-02
   2.5487874920600033e+00   4.4655596690696492e-02
   2.7860506443313580e+00   3.8358505287978434e-02
   3.0443703066583656e+00   3.2705504441399490e-02
   3.3257985874617182e+00   2.7662867471262589e-02
   3.6327124621276630e+00   2.3196245483093618e-02
   3.9678788026707976e+00   1.9270331496050896e-02
   4.3345321112502218e+00   1.5848738651631326e-02
   4.7364681668780646e+00   1.2894040182105777e-02
   5.1781575068541983e+00   1.0367947721754318e-02
   5.6648837883179990e+00   8.2316118908520031e-03
   6.2029132761629970e+00   6.4460304348803159e-03
   6.7997033890597560e+00   4.9725351389279387e-03
   7.4641599736702018e+00   3.7733221924031012e-03
   8.2069551054614553e+00   2.8119843835237193e-03
   9.0409190347380637e+00   2.0540090550847053e-03
   9.9815213078352443e+00   1.4672109795167455e-03
   1.1047455376719700e+01   1.0220804196431831e-03
   1.2261336239155717e+01   6.9203384581950742e-04
   1.3650506518094858e+01   4.5356411132156362e-04
   1.5247914596026131e+01   2.8629167739948615e-04
   1.7092962205609886e+01   1.7292437693603759e-04
   1.9232090940191362e+01   9.9135316670625058e-05
   2.1718641217178806e+01   5.3371597008539841e-05
   2.4611108319525389e+01   2.6606685084787506e-05
   2.7968264882058570e+01   1.2050336348771992e-05
   3.1838704870525032e+01   4.8288294446752715e-06
   3.6241425395532126e+01   1.6482477484549214e-06
   4.1134000044507133e+01   4.5272135637835155e-07
   4.6367869278997780e+01   9.1418080836815934e-08
   5.1639744261545275e+01   1.1603509676220518e-08
   5.6465987265748318e+01   6.7858601541599457e-10
   6.0224681316451083e+01   8.1306413620946041e-12
   6.2300300538850834e+01   5.0015187527612640e-14


==> NGC6397_R_Sig_Err_Data.txt <==
   1.4899999999999999e-01   1.0000000000000000e+00   2.8282828282828282e-01
   1.8700000000000000e-01   8.9898989898989901e-01   2.1212121212121213e-01
   2.7900000000000003e-01   5.3535353535353536e-01   1.7171717171717171e-01
   3.4999999999999998e-01   4.0404040404040403e-01   1.1111111111111110e-01
   4.4200000000000000e-01   3.5656565656565653e-01   8.3838383838383851e-02
   5.5500000000000005e-01   3.3030303030303032e-01   6.3636363636363630e-02
   6.9999999999999996e-01   2.3939393939393938e-01   7.7777777777777779e-02
   6.9999999999999996e-01   2.8181818181818180e-01   4.7474747474747475e-02
   8.4699999999999998e-01   2.6565656565656565e-01   5.6565656565656562e-02
   8.8000000000000000e-01   1.9191919191919191e-01   3.1313131313131314e-02
   1.1090000000000000e+00   1.5757575757575756e-01   2.2222222222222223e-02
   1.1190000000000000e+00   2.4040404040404040e-01   4.5454545454545456e-02
   1.3939999999999999e+00   1.1515151515151516e-01   1.5151515151515152e-02
   1.4030000000000000e+00   1.2828282828282828e-01   2.5252525252525252e-02
   1.7580000000000000e+00   6.8686868686868685e-02   1.0101010101010102e-02
   1.7660000000000000e+00   6.2626262626262627e-02   1.4141414141414141e-02
   1.8660000000000001e+00   6.3636363636363630e-02   2.2222222222222223e-02
   2.9180000000000001e+00   6.0606060606060608e-02   1.4141414141414141e-02
   2.2100000000000000e+00   4.8080808080808078e-02   6.6666666666666671e-03
   2.2180000000000000e+00   4.7474747474747475e-02   9.8989898989898985e-03
   2.7370000000000001e+00   3.0000000000000002e-02   4.6464646464646469e-03
   2.7490000000000001e+00   3.4848484848484851e-02   7.0707070707070703e-03
   2.7820000000000000e+00   2.7979797979797980e-02   8.1818181818181825e-03
   2.9960000000000000e+00   2.1515151515151515e-02   5.3535353535353542e-03
   3.3730000000000002e+00   2.2828282828282826e-02   5.4545454545454550e-03
   3.4980000000000002e+00   2.3636363636363636e-02   6.1616161616161614e-03
   4.2750000000000004e+00   1.5656565656565657e-02   4.5454545454545452e-03
   4.3449999999999998e+00   2.5151515151515154e-02   8.2828282828282824e-03
   5.2969999999999997e+00   1.4242424242424242e-02   4.2424242424242420e-03
   5.7370000000000001e+00   7.8787878787878792e-03   4.3434343434343436e-03
   5.7859999999999996e+00   9.2929292929292938e-03   3.1313131313131311e-03
   5.8570000000000002e+00   1.4646464646464645e-02   5.7575757575757574e-03
   6.3789999999999996e+00   4.0404040404040404e-03   3.2323232323232323e-03
   6.8670000000000000e+00   8.3838383838383840e-03   3.1313131313131311e-03
   8.4749999999999996e+00   4.6464646464646469e-03   2.6262626262626263e-03
   9.3499999999999996e+00   9.0909090909090909e-04   2.8282828282828287e-03
   9.4420000000000002e+00   1.8181818181818182e-03   3.0303030303030303e-03
   1.1212000000000000e+01   3.0303030303030303e-04   2.1212121212121210e-03
   1.2020000000000000e+01   1.5151515151515152e-03   2.1212121212121210e-03


==> NGC6522_d_f_No61.txt <==
0.147 362.3

0.184 255.3
0.221 244.8
0.258 264.2
0.294 269.1
0.331 208.3

0.368 152.5
0.405 136.5
0.442 118.0
0.478 105.0
0.515 96.0

0.552 89.0
0.589 86.6
0.662 82.0
0.773 62.9
0.883 50.9

0.994 43.2
1.104 44.7
1.214 36.7
1.325 20.5
1.435 16.9

1.656 15.7
1.987 12.1
2.318 4.7
2.650 2.4
2.981 4.2

3.312 6.6
3.643 3.7
3.974 2.6
4.637 0.7

==> NGC6752_LogR_LogSig.txt <==
  -6.0588350558727788e-01  -4.5757490560675115e-02
  -1.2693841288899724e-01  -4.9593857281203808e-02
   9.4740378246890841e-02  -5.6991889444885438e-02
   2.4351606041037380e-01  -6.8170377901804108e-02
   3.5542780314539174e-01  -8.2849799585041017e-02
   4.4687595996164564e-01  -1.0118795756040667e-01
   5.2408737855859022e-01  -1.2282715714648942e-01
   5.9220085394167010e-01  -1.4792711519519505e-01
   6.5304392481017803e-01  -1.7604824479549749e-01
   7.0906754361701296e-01  -2.0734800198600983e-01
   7.6088917851948856e-01  -2.4131512037975189e-01
   8.0997335286078886e-01  -2.7809608482453646e-01
   8.5649878380794342e-01  -3.1712418992657593e-01
   9.0147216999606239e-01  -3.5852841337152758e-01
   9.4488697592364346e-01  -4.0170807275589870e-01
   9.8750256944663206e-01  -4.4677436085955297e-01
   1.0292261894160242e+00  -4.9311967170883797e-01
   1.0706677107778433e+00  -5.4084617805264246e-01
   1.1116903258612187e+00  -5.8937170728888399e-01
   1.1528042660634874e+00  -6.3880766972483760e-01
   1.1938463140707778e+00  -6.8863241507090978e-01
   1.2352532622857069e+00  -7.3899114609644045e-01
   1.2768409677857291e+00  -7.8945479432047017e-01
   1.3189859582214902e+00  -8.4022629635796942e-01
   1.3614821218110307e+00  -8.9099033052042331e-01
   1.4046515549098786e+00  -9.4202260916117331e-01
   1.4482622075742597e+00  -9.9312524803751068e-01
   1.4925845595921863e+00  -1.0446473104058360e+00
   1.5373572813401832e+00  -1.0964930911197250e+00
   1.5828033692896424e+00  -1.1490714540764824e+00
   1.6286333424256674e+00  -1.2023597296531983e+00
   1.6750321437696190e+00  -1.2568051800054147e+00
   1.7216905366519459e+00  -1.3124248435667671e+00
   1.7687718412198876e+00  -1.3696844943278386e+00
   1.8159622594051832e+00  -1.4286139541710756e+00
   1.8634245733698789e+00  -1.4896877074614676e+00
   1.9108579754237167e+00  -1.5529353786148929e+00
   1.9584449982809313e+00  -1.6188444020076012e+00
   2.0059119210396013e+00  -1.6874462866415525e+00
   2.0534757354929836e+00  -1.7592561173896302e+00
   2.1008971900095741e+00  -1.8343178721571800e+00
   2.1484357799253049e+00  -1.9131891038425974e+00
   2.1958880286676363e+00  -1.9959361215189362e+00
   2.2435594520596807e+00  -2.0831652053589522e+00
   2.2912802422589134e+00  -2.1749744162450209e+00
   2.3394039113005425e+00  -2.2720193272243137e+00
   2.3877914366955451e+00  -2.3744536685956135e+00
   2.4368474180949433e+00  -2.4829852018530687e+00
   2.4864622541477073e+00  -2.5978805769287145e+00
   2.5370984635972409e+00  -2.7199017236355854e+00
   2.5886784096410729e+00  -2.8495393856547544e+00
   2.6417361127840913e+00  -2.9875905085999763e+00
   2.6962351585633466e+00  -3.1349799714998499e+00
   2.7528053564271211e+00  -3.2924516894686766e+00
   2.8114715367322911e+00  -3.4617935752828761e+00
   2.8730006799144987e+00  -3.6434069976959407e+00
   2.9375169574437137e+00  -3.8409299605581531e+00
   3.0059949683608447e+00  -4.0534933977934520e+00
   3.0787290226334383e+00  -4.2892281586504843e+00
   3.1570245767759304e+00  -4.5427412534084972e+00
   3.2414793406125617e+00  -4.8353144116869178e+00
   3.3339519154372907e+00  -5.1433818493522114e+00
   3.4355936207766762e+00  -5.5396472802235017e+00
   3.5492049227325122e+00  -5.9046473296876361e+00
   3.6768777255644949e+00  -6.6781328759311531e+00
   3.8227158986843954e+00  -6.8137746767282303e+00
   3.9891632928018890e+00  -6.9579939691032600e+00
   4.1773504718866086e+00  -7.3857073932254522e+00
   4.3719052330648553e+00  -7.1561444617321488e+00
   4.5167290676919523e+00  -8.4833999862321487e+00


==> NGC6752_LogR_LogSig_guide.txt <==
  -6.1210960694161622e+00  -4.8902444106496947e-11
  -6.0776666212258368e+00  -5.9729623604071408e-11
  -6.0342371730355122e+00  -7.2953880102296697e-11
  -5.9908077248451859e+00  -8.9106075871837941e-11
  -5.9473782766548613e+00  -1.0883438361982758e-10
  -5.9039488284645358e+00  -1.3293066084615484e-10
  -5.8605193802742113e+00  -1.6236183870262017e-10
  -5.8170899320838858e+00  -1.9830917012100038e-10
  -5.7736604838935603e+00  -2.4221543364279953e-10
  -5.7302310357032349e+00  -2.9584260020214106e-10
  -5.6868015875129103e+00  -3.6134290406063832e-10
  -5.6433721393225849e+00  -4.4134524654927123e-10
  -5.5999426911322603e+00  -5.3906030776354354e-10
  -5.5565132429419339e+00  -6.5840971822957086e-10
  -5.5130837947516094e+00  -8.0418348536589613e-10
  -5.4696543465612839e+00  -9.8223194287003216e-10
  -5.4262248983709593e+00  -1.1997007573285145e-09
  -5.3827954501806339e+00  -1.4653178156478288e-09
  -5.3393660019903084e+00  -1.7897432277227579e-09
  -5.2959365537999830e+00  -2.1859972949874659e-09
  -5.2525071056096584e+00  -2.6699831277179588e-09
  -5.2090776574193329e+00  -3.2611247405643916e-09
  -5.1656482092290075e+00  -3.9831467595952832e-09
  -5.1222187610386820e+00  -4.8650264064786268e-09
  -5.0787893128483574e+00  -5.9421566222139931e-09
  -5.0353598646580320e+00  -7.2577665217269464e-09
  -4.9919304164677074e+00  -8.8646559782518582e-09
  -4.9485009682773820e+00  -1.0827315215629031e-08
  -4.9050715200870565e+00  -1.3224512630061740e-08
  -4.8616420718967310e+00  -1.6152456097803286e-08
  -4.8182126237064065e+00  -1.9728654240511021e-08
  -4.7747831755160810e+00  -2.4096632471325047e-08
  -4.7313537273257555e+00  -2.9431693023142680e-08
  -4.6879242791354310e+00  -3.5947950542959544e-08
  -4.6444948309451055e+00  -4.3906925126135246e-08
  -4.6010653827547809e+00  -5.3628038310516555e-08
  -4.5576359345644555e+00  -6.5501432238202398e-08
  -4.5142064863741300e+00  -8.0003627469317361e-08
  -4.4707770381838046e+00  -9.7716647470709461e-08
  -4.4273475899934800e+00  -1.1935137700544675e-07
  -4.3839181418031545e+00  -1.4577609267587770e-07
  -4.3404886936128291e+00  -1.7805130908699816e-07
  -4.2970592454225045e+00  -2.1747234119416965e-07
  -4.2536297972321790e+00  -2.6562128929524089e-07
  -4.2102003490418536e+00  -3.2443053347478873e-07
  -4.1667709008515290e+00  -3.9626028605341242e-07
  -4.1233414526612036e+00  -4.8399331322129502e-07
  -4.0799120044708781e+00  -5.9115062880348105e-07
  -4.0364825562805526e+00  -7.2203280123686388e-07
  -3.9930531080902276e+00  -8.8189254573344957e-07
  -3.9496236598999026e+00  -1.0771455265968993e-06
  -3.9061942117095771e+00  -1.3156278290859859e-06
  -3.8627647635192521e+00  -1.6069104327305612e-06
  -3.8193353153289271e+00  -1.9626833033573098e-06
  -3.7759058671386017e+00  -2.3972245157588481e-06
  -3.7324764189482771e+00  -2.9279732275751190e-06
  -3.6890469707579516e+00  -3.5762294920372047e-06
  -3.6456175225676266e+00  -4.3680089811368668e-06
  -3.6021880743773012e+00  -5.3350869027809137e-06
  -3.5587586261869761e+00  -6.5162729791263808e-06
  -3.5153291779966511e+00  -7.9589686093405287e-06
  -3.4718997298063257e+00  -9.7210686472855885e-06
  -3.4284702816160006e+00  -1.1873284019449650e-05
  -3.3850408334256752e+00  -1.4501978251156559e-05
  -3.3416113852353502e+00  -1.7712631522345942e-05
  -3.2981819370450252e+00  -2.1634070950566142e-05
  -3.2547524888546997e+00  -2.6423636389650064e-05
  -3.2113230406643747e+00  -3.2273488339294533e-05
  -3.1678935924740492e+00  -3.9418310039968275e-05
  -3.1244641442837242e+00  -4.8144711247271655e-05
  -3.0810346960933992e+00  -5.8802708682167146e-05
  -3.0376052479030737e+00  -7.1819740310919621e-05
  -2.9941757997127487e+00  -8.7717770534934036e-05
  -2.9507463515224233e+00  -1.0713416478850751e-04
  -2.9073169033320982e+00  -1.3084715939680613e-04
  -2.8638874551417732e+00  -1.5980693112714321e-04
  -2.8204580069514478e+00  -1.9517348689493380e-04
  -2.7770285587611228e+00  -2.3836285483584118e-04
  -2.7335991105707973e+00  -2.9110337182291379e-04
  -2.6901696623804723e+00  -3.5550423900170762e-04
  -2.6467402141901473e+00  -4.3413896658986217e-04
  -2.6033107659998223e+00  -5.3014686332755886e-04
  -2.5598813178094963e+00  -6.4735635602686009e-04
  -2.5164518696191713e+00  -7.9043466121889833e-04
  -2.4730224214288463e+00  -9.6506918184888365e-04
  -2.4295929732385213e+00  -1.1781869697525911e-03
  -2.3861635250481963e+00  -1.4382196717839149e-03
  -2.3427340768578704e+00  -1.7554225399244027e-03
  -2.2993046286675454e+00  -2.1422572830658180e-03
  -2.2558751804772204e+00  -2.6138496794699548e-03
  -2.2124457322868953e+00  -3.1885338029466331e-03
  -2.1690162840965703e+00  -3.8884952042622907e-03
  -2.1255868359062444e+00  -4.7405250721916188e-03
  -2.0821573877159194e+00  -5.7768957519242882e-03
  -2.0387279395255944e+00  -7.0363642874870080e-03
  -1.9952984913352696e+00  -8.5653038915605769e-03
  -1.9518690431449437e+00  -1.0418952169752888e-02
  -1.9084395949546187e+00  -1.2662748039594008e-02
  -1.8650101467642937e+00  -1.5373705000221593e-02
  -1.8215806985739686e+00  -1.8641735387351956e-02
  -1.7781512503836436e+00  -2.2570798022217529e-02
  -1.7347218021933186e+00  -2.7279691636824980e-02
  -1.6912923540029936e+00  -3.2902263289194607e-02
  -1.6478629058126686e+00  -3.9586754152549669e-02
  -1.6044334576223436e+00  -4.7493980064562055e-02
  -1.5610040094320177e+00  -5.6794062289558980e-02
  -1.5175745612416927e+00  -6.7661508815152732e-02
  -1.4741451130513676e+00  -8.0268616871136997e-02
  -1.4307156648610426e+00  -9.4777425117880620e-02
  -1.3872862166707167e+00  -1.1133076141459310e-01
  -1.3438567684803917e+00  -1.3004324521151750e-01
  -1.3004273202900667e+00  -1.5099332011560182e-01
  -1.2569978720997417e+00  -1.7421741910022076e-01
  -1.2135684239094167e+00  -1.9970714921942329e-01
  -1.1701389757190908e+00  -2.2740994607252163e-01
  -1.1267095275287660e+00  -2.5723309209541778e-01
  -1.0832800793384409e+00  -2.8905046512352101e-01
  -1.0398506311481159e+00  -3.2271102134740726e-01
  -9.9642118295779081e-01  -3.5804789335449771e-01
  -9.5299173476746502e-01  -3.9488709063356547e-01
  -9.0956228657714000e-01  -4.3305505400037392e-01
  -8.6613283838681498e-01  -4.7238463981551804e-01
  -8.2270339019648997e-01  -5.1271941064417714e-01
  -7.7927394200616451e-01  -5.5391633566516441e-01
  -7.3584449381583950e-01  -5.9584714129157956e-01
  -6.9241504562551404e-01  -6.3839860981518926e-01
  -6.4898559743518902e-01  -6.8147212318115902e-01
  -6.0555614924486401e-01  -7.2498271367551081e-01
  -5.6212670105453855e-01  -7.6885783264694263e-01
  -5.1869725286421353e-01  -8.1303599556841621e-01
  -4.7526780467388818e-01  -8.5746541428253908e-01
  -4.3183835648356311e-01  -9.0210268843489172e-01
  -3.8840890829323804e-01  -9.4691159844667072e-01
  -3.4497946010291269e-01  -9.9186202102509613e-01
  -3.0155001191258762e-01  -1.0369289736700384e+00
  -2.5812056372226222e-01  -1.0820917853272838e+00
  -2.1469111553193718e-01  -1.1273333848435627e+00
  -1.7126166734161216e-01  -1.1726396960363874e+00
  -1.2783221915128673e-01  -1.2179991271131043e+00
  -8.4402770960961743e-02  -1.2634021422075834e+00
  -4.0973322770636339e-02  -1.3088409034918691e+00
   2.4561254196887533e-03  -1.3543089733537430e+00
   4.5885573610013740e-02  -1.3998010673072823e+00
   8.9315021800339151e-02  -1.4453128494959377e+00
   1.3274446999066417e-01  -1.4908407637826220e+00
   1.7617391818098957e-01  -1.5363818944595053e+00
   2.1960336637131464e-01  -1.5819338515347519e+00
   2.6303281456163968e-01  -1.6274946763612015e+00
   3.0646226275196503e-01  -1.6730627640678040e+00
   3.4989171094229010e-01  -1.7186367998476983e+00
   3.9332115913261551e-01  -1.7642157066582067e+00
   4.3675060732294047e-01  -1.8097986023091608e+00
   4.8018005551326554e-01  -1.8553847642680286e+00
   5.2360950370359105e-01  -1.9009736008033309e+00
   5.6703895189391607e-01  -1.9465646273310608e+00
   6.1046840008424141e-01  -1.9921574470301213e+00
   6.5389784827456643e-01  -2.0377517349590684e+00
   6.9732729646489189e-01  -2.0833472250436182e+00
   7.4075674465521690e-01  -2.1289436994172846e+00
   7.8418619284554192e-01  -2.1745409796904664e+00
   8.2761564103586727e-01  -2.2201389197996475e+00
   8.7104508922619228e-01  -2.2657374001511181e+00
   9.1447453741651741e-01  -2.3113363228251278e+00
   9.5790398560684276e-01  -2.3569356076486145e+00
   1.0013334337971682e+00  -2.4025351889793116e+00
   1.0447628819874932e+00  -2.4481350130724602e+00
   1.0881923301778182e+00  -2.4937350359246255e+00
   1.1316217783681433e+00  -2.5393352215082041e+00
   1.1750512265584687e+00  -2.5849355403258634e+00
   1.2184806747487942e+00  -2.6305359682269431e+00
   1.2619101229391192e+00  -2.6761364854383634e+00
   1.3053395711294442e+00  -2.7217370757711676e+00
   1.3487690193197692e+00  -2.7673377259708727e+00
   1.3921984675100947e+00  -2.8129384251855685e+00
   1.4356279157004201e+00  -2.8585391645304230e+00
   1.4790573638907452e+00  -2.9041399367311245e+00
   1.5224868120810700e+00  -2.9497407358319547e+00
   1.5659162602713952e+00  -2.9953415569567712e+00
   1.6093457084617204e+00  -3.0409423961133180e+00
   1.6527751566520459e+00  -3.0865432500330083e+00
   1.6962046048423709e+00  -3.1321441160397443e+00
   1.7396340530326961e+00  -3.1777449919425220e+00
   1.7830635012230212e+00  -3.2233458759474960e+00
   1.8264929494133468e+00  -3.2689467665859904e+00
   1.8699223976036718e+00  -3.3145476626555519e+00
   1.9133518457939969e+00  -3.3601485631716970e+00
   1.9567812939843219e+00  -3.4057494673283975e+00
   2.0002107421746471e+00  -3.4513503744657323e+00
   2.0436401903649726e+00  -3.4969512840434058e+00
   2.0870696385552976e+00  -3.5425521956190584e+00
   2.1304990867456226e+00  -3.5881531088305190e+00
   2.1739285349359481e+00  -3.6337540233812651e+00
   2.2173579831262731e+00  -3.6793549390285265e+00
   2.2607874313165985e+00  -3.7249558555735387e+00
   2.3042168795069236e+00  -3.7705567728535661e+00
   2.3476463276972486e+00  -3.8161576907353734e+00
   2.3910757758875736e+00  -3.8617586091098768e+00
   2.4345052240778986e+00  -3.9073595278877660e+00
   2.4779346722682245e+00  -3.9529604469959194e+00
   2.5213641204585495e+00  -3.9985613663744690e+00
   2.5647935686488745e+00  -4.0441622859744015e+00


==> NGC6752_LogR_LogSig_m3.txt <==
  -7.4793964274378966e-01   1.7609125905568124e-01
  -2.7012869253562793e-01   1.7215996342335024e-01
  -4.6724567953344211e-02   1.6431967195720507e-01
   1.0187144916569539e-01   1.5260339362927225e-01
   2.1436046612916143e-01   1.3706228763909817e-01
   3.0573022725822091e-01   1.1776564891419158e-01
   3.8338752168177492e-01   9.4800564181371560e-02
   4.5154722991180807e-01   6.8272371202605278e-02
   5.1284470863672271e-01   3.8304862958923359e-02
   5.6904412122588721e-01   5.0406861316211029e-03
   6.2139033547391165e-01  -3.1358448008271450e-02
   6.7079998002354913e-01  -7.0711550244878768e-02
   7.1797261792533806e-01  -1.1281839988576070e-01
   7.6345900808389233e-01  -1.5745978609209710e-01
   8.0770493970909385e-01  -2.0439818065973420e-01
   8.5108039426672955e-01  -2.5337885915945707e-01
   8.9389953871385885e-01  -3.0413170527890576e-01
   9.3643473225293672e-01  -3.5637375845891855e-01
   9.7892649070333748e-01  -4.0981271471755071e-01
   1.0215905851909108e+00  -4.6415141510704061e-01
   1.0646230171834907e+00  -5.1909343307494038e-01
   1.1082032998624254e+00  -5.7434966406602195e-01
   1.1524962896029618e+00  -6.2964582861208063e-01
   1.1976526500796869e+00  -6.8473056442472735e-01
   1.2438079342819239e+00  -7.3938376845264542e-01
   1.2910801766187650e+00  -7.9342464708191396e-01
   1.3395658587513850e+00  -8.4671898626786168e-01
   1.3893341186243480e+00  -8.9918506648236329e-01
   1.4404192027230738e+00  -9.5079783681073871e-01
   1.4928114136766131e+00  -1.0015910072837522e+00
   1.5464472811858450e+00  -1.0516570098066378e+00
   1.6012003316088876e+00  -1.1011448703114217e+00
   1.6568746091098687e+00  -1.1502563291135746e+00
   1.7132036710661367e+00  -1.1992405937778481e+00
   1.7698577595659752e+00  -1.2483883306595949e+00
   1.8264607165574567e+00  -1.2980254112875234e+00
   1.8826159395424673e+00  -1.3485069381819539e+00
   1.9379378059057348e+00  -1.4002116883508751e+00
   1.9920828562623605e+00  -1.4535368872687919e+00
   2.0447747329099646e+00  -1.5088928658401290e+00
   2.0958187537089694e+00  -1.5666973876249504e+00
   2.1451050531872169e+00  -1.6273698260361711e+00
   2.1926020803378679e+00  -1.6913262401127542e+00
   2.2383438140967420e+00  -1.7589767818420539e+00
   2.2824142685807316e+00  -1.8307269481197763e+00
   2.3249320956719237e+00  -1.9069833774361289e+00
   2.3660370291788517e+00  -1.9881641494435609e+00
   2.4058789084427796e+00  -2.0747127666915017e+00
   2.4446093260724044e+00  -2.1671150778418209e+00
   2.4823755150732518e+00  -2.2659185980529335e+00
   2.5193159200252251e+00  -2.3717544705448499e+00
   2.5555568413629852e+00  -2.4853627532423244e+00
   2.5912095835335398e+00  -2.6076225767293018e+00
   2.6263675771430921e+00  -2.7395891518834152e+00
   2.6611030061968801e+00  -2.8825407310718938e+00
   2.6954625048535812e+00  -3.0380394754009417e+00
   2.7294615505185056e+00  -3.2080123372617222e+00
   2.7630772640157368e+00  -3.3948604255164816e+00
   2.7962395225664816e+00  -3.6016106076657803e+00
   2.8288206298295764e+00  -3.8321306196678204e+00
   2.8606243666467743e+00  -4.0914451284253701e+00
   2.8913760473727317e+00  -4.3862182471621107e+00
   2.9207161390254108e+00  -4.7255301154691782e+00
   2.9482007123130418e+00  -5.1222027198874507e+00
   2.9733120161697948e+00  -5.5952434102935307e+00
   2.9954813600284096e+00  -6.1747725407353267e+00
   3.0141243097811881e+00  -6.9132892191928477e+00
   3.0286855573466656e+00  -7.9163675550477111e+00
   3.0386884986908149e+00  -9.4561719966101485e+00
   3.0437828734886794e+00  -1.2757606773081200e+01


==> NGC6752_LogR_LogSig_m35.txt <==
  -7.1575457372012830e-01   1.1394335230683678e-01
  -2.3794736052808413e-01   1.1004309614446738e-01
  -1.4551649030237051e-02   1.0226527733400261e-01
   1.3403087541108438e-01   9.0643836011694415e-02
   2.4650123449618627e-01   7.5231303518947065e-02
   3.3784681485659651e-01   5.6098778986220683e-02
   4.1547386378320650e-01   3.3335571983229707e-02
   4.8359655216595354e-01   7.0496227626882504e-03
   5.4484934166497279e-01  -2.2632352238765988e-02
   6.0099528635763921e-01  -5.5564556468672768e-02
   6.5327789173567674e-01  -9.1582040516551555e-02
   7.0261212202602796e-01  -1.3050068798407458e-01
   7.4969551344775887e-01  -1.7211753592271894e-01
   7.9507636141970828e-01  -2.1621138334623521e-01
   8.3919746537552209e-01  -2.6254393808117688e-01
   8.8242518237868772e-01  -3.1086153083677620e-01
   9.2506929178061748e-01  -3.6089763231999467e-01
   9.6739685053319302e-01  -4.1237622271319585e-01
   1.0096419835417993e+00  -4.6501619148935097e-01
   1.0520127871841909e+00  -5.1853674778813774e-01
   1.0946960956595737e+00  -5.7266387041487110e-01
   1.1378605544309963e+00  -6.2713759606485464e-01
   1.1816582729716472e+00  -6.8171993442499579e-01
   1.2262251860943705e+00  -7.3620296338418623e-01
   1.2716801853109312e+00  -7.9041665902350000e-01
   1.3181230252673968e+00  -8.4423585319575678e-01
   1.3656310280955701e+00  -8.9758581822914829e-01
   1.4142546575310109e+00  -9.5044595741182336e-01
   1.4640121881718700e+00  -1.0028513273061248e+00
   1.5148839090502537e+00  -1.0548918157535574e+00
   1.5668066250964443e+00  -1.1067091251479282e+00
   1.6196695462842838e+00  -1.1584918354893985e+00
   1.6733129336181616e+00  -1.2104691380284873e+00
   1.7275308736739896e+00  -1.2629038983029988e+00
   1.7820791747996083e+00  -1.3160859195269992e+00
   1.8366884837357140e+00  -1.3703261403398554e+00
   1.8910815318883940e+00  -1.4259524056054056e+00
   1.9449922508684061e+00  -1.4833069214113639e+00
   1.9981838939350891e+00  -1.5427451083630919e+00
   2.0504634813882250e+00  -1.6046350139366821e+00
   2.1016908503993066e+00  -1.6693564839250301e+00
   2.1517818539951654e+00  -1.7372995489289491e+00
   2.2007064155871330e+00  -1.8088623979670899e+00
   2.2484828230653782e+00  -1.8844499706721833e+00
   2.2951698622420200e+00  -1.9644747428140950e+00
   2.3408581998676068e+00  -2.0493608795651408e+00
   2.3856620786989695e+00  -2.1395524204837812e+00
   2.4297119605473854e+00  -2.2355253155573305e+00
   2.4731484005183488e+00  -2.3378030396669924e+00
   2.5161171363226806e+00  -2.4469754635175902e+00
   2.5587651935953248e+00  -2.5637213595829462e+00
   2.6012376694453248e+00  -2.6888352836690692e+00
   2.6436747861640746e+00  -2.8232605744299804e+00
   2.6862087256701161e+00  -2.9681307169988309e+00
   2.7289596838771009e+00  -3.1248228022834228e+00
   2.7720304590373992e+00  -3.2950278803929920e+00
   2.8154987432906435e+00  -3.4808458866907777e+00
   2.8594060920647135e+00  -3.6849156624877870e+00
   2.9037423859707219e+00  -3.9105973338966757e+00
   2.9484245490279317e+00  -4.1622327961852204e+00
   2.9932685970730857e+00  -4.4455292881746340e+00
   3.0379550792359220e+00  -4.7681413012512088e+00
   3.0819901209430092e+00  -5.1405971466095064e+00
   3.1246678768196441e+00  -5.5778551116312451e+00
   3.1650450484182211e+00  -6.1021346684939708e+00
   3.2019428617674035e+00  -6.7485563073751047e+00
   3.2339940142158365e+00  -7.5779963118761851e+00
   3.2597483570927719e+00  -8.7116831422522143e+00
   3.2778384835636101e+00  -1.0443768279957443e+01
   3.2871837082381576e+00  -1.2436264200589861e+01


==> NGC6752_LogR_LogSig_m39.txt <==
  -7.1575389392077793e-01   4.1392685158225070e-02
  -2.3795200460056648e-01   3.7537178807501015e-02
  -1.4568270140059902e-02   2.9849386978604547e-02
   1.3399505762191966e-01   1.8364507351862673e-02
   2.4643889617666118e-01   3.1369177468745313e-03
   3.3775014877670617e-01  -1.5759865782549839e-02
   4.1533432689813338e-01  -3.8233572194678281e-02
   4.8340464089266194e-01  -6.4172818822537364e-02
   5.4459434556018693e-01  -9.3447056549136945e-02
   6.0066500768368725e-01  -1.2590640608631176e-01
   6.5285831734113775e-01  -1.6138178156570340e-01
   7.0208703720901799e-01  -1.9968515083246299e-01
   7.4904604440800526e-01  -2.4061021967021329e-01
   7.9428043294667627e-01  -2.8393351253234161e-01
   8.3822915770022421e-01  -3.2941610591698772e-01
   8.8125397093814173e-01  -3.7680604768935433e-01
   9.2365915231047091e-01  -4.2584168128851313e-01
   9.6570521379762941e-01  -4.7625589423239278e-01
   1.0076185269492495e+00  -5.2778140838166299e-01
   1.0495980592052518e+00  -5.8015701170823375e-01
   1.0918199828685144e+00  -6.3313465068519637e-01
   1.1344406260703561e+00  -6.8648706349991762e-01
   1.1775980756413913e+00  -7.4001561983374320e-01
   1.2214126187766432e+00  -7.9355782604149561e-01
   1.2659861641718784e+00  -8.4699399516002671e-01
   1.3114007530748120e+00  -9.0025248898112720e-01
   1.3577163076079302e+00  -9.5331311215016645e-01
   1.4049678184919077e+00  -1.0062082915893331e+00
   1.4531622954223398e+00  -1.0590219665293499e+00
   1.5022759290210372e+00  -1.1118862455864893e+00
   1.5522520664508903e+00  -1.1649762059428508e+00
   1.6030006829401717e+00  -1.2185033161504124e+00
   1.6544000281981370e+00  -1.2727082235410707e+00
   1.7063009275262688e+00  -1.3278536502411944e+00
   1.7585338591138244e+00  -1.3842182576209141e+00
   1.8109184077658969e+00  -1.4420921229557275e+00
   1.8632741995603690e+00  -1.5017743152096852e+00
   1.9154320601665240e+00  -1.5635725361047532e+00
   1.9672440980914283e+00  -1.6278044295133842e+00
   2.0185916524534253e+00  -1.6947996422405587e+00
   2.0693905217703814e+00  -1.7649017090681487e+00
   2.1195933832586760e+00  -1.8384689757881392e+00
   2.1691897348635458e+00  -1.9158745705998004e+00
   2.2182039199499806e+00  -1.9975060940827982e+00
   2.2666918898866770e+00  -2.0837664092217789e+00
   2.3147373176637194e+00  -2.1750767791906305e+00
   2.3624475945680974e+00  -2.2718833264636489e+00
   2.4099501059019510e+00  -2.3746670188807295e+00
   2.4573890561015688e+00  -2.4839572521752702e+00
   2.5049229704202491e+00  -2.6003489005779752e+00
   2.5527228909358932e+00  -2.7245233159646789e+00
   2.6009711745023134e+00  -2.8572740124712599e+00
   2.6498607182090081e+00  -2.9995388254227726e+00
   2.6995943343865840e+00  -3.1524408359283855e+00
   2.7503838770816267e+00  -3.3173420950733274e+00
   2.8024485194425890e+00  -3.4959154100190273e+00
   2.8560112698362534e+00  -3.6902430520572249e+00
   2.9112922907698731e+00  -3.9029547365476183e+00
   2.9684967593799194e+00  -4.1374259629015722e+00
   3.0277937104043637e+00  -4.3980683665767701e+00
   3.0892803938833704e+00  -4.6907684198925619e+00
   3.1529240944791921e+00  -5.0235666109961068e+00
   3.2184705275979337e+00  -5.4077544702666369e+00
   3.2853065244263671e+00  -5.8597175206355381e+00
   3.3522692804657073e+00  -6.4042567438815929e+00
   3.4174142942105612e+00  -7.0810501006021109e+00
   3.4778032707815845e+00  -7.9591492814865195e+00
   3.5294596126341355e+00  -9.1749943630367028e+00
   3.5677275992373096e+00  -1.1090471528902158e+01
   3.5882263075967162e+00  -1.3270618349986520e+01


==> NGC6752_LogR_LogSig_m425.txt <==
  -6.0588350558727788e-01  -4.5757490560675115e-02
  -1.2693841288899724e-01  -4.9593857281203808e-02
   9.4740378246890841e-02  -5.6991889444885438e-02
   2.4351606041037380e-01  -6.8170377901804108e-02
   3.5542780314539174e-01  -8.2849799585041017e-02
   4.4687595996164564e-01  -1.0118795756040667e-01
   5.2408737855859022e-01  -1.2282715714648942e-01
   5.9220085394167010e-01  -1.4792711519519505e-01
   6.5304392481017803e-01  -1.7604824479549749e-01
   7.0906754361701296e-01  -2.0734800198600983e-01
   7.6088917851948856e-01  -2.4131512037975189e-01
   8.0997335286078886e-01  -2.7809608482453646e-01
   8.5649878380794342e-01  -3.1712418992657593e-01
   9.0147216999606239e-01  -3.5852841337152758e-01
   9.4488697592364346e-01  -4.0170807275589870e-01
   9.8750256944663206e-01  -4.4677436085955297e-01
   1.0292261894160242e+00  -4.9311967170883797e-01
   1.0706677107778433e+00  -5.4084617805264246e-01
   1.1116903258612187e+00  -5.8937170728888399e-01
   1.1528042660634874e+00  -6.3880766972483760e-01
   1.1938463140707778e+00  -6.8863241507090978e-01
   1.2352532622857069e+00  -7.3899114609644045e-01
   1.2768409677857291e+00  -7.8945479432047017e-01
   1.3189859582214902e+00  -8.4022629635796942e-01
   1.3614821218110307e+00  -8.9099033052042331e-01
   1.4046515549098786e+00  -9.4202260916117331e-01
   1.4482622075742597e+00  -9.9312524803751068e-01
   1.4925845595921863e+00  -1.0446473104058360e+00
   1.5373572813401832e+00  -1.0964930911197250e+00
   1.5828033692896424e+00  -1.1490714540764824e+00
   1.6286333424256674e+00  -1.2023597296531983e+00
   1.6750321437696190e+00  -1.2568051800054147e+00
   1.7216905366519459e+00  -1.3124248435667671e+00
   1.7687718412198876e+00  -1.3696844943278386e+00
   1.8159622594051832e+00  -1.4286139541710756e+00
   1.8634245733698789e+00  -1.4896877074614676e+00
   1.9108579754237167e+00  -1.5529353786148929e+00
   1.9584449982809313e+00  -1.6188444020076012e+00
   2.0059119210396013e+00  -1.6874462866415525e+00
   2.0534757354929836e+00  -1.7592561173896302e+00
   2.1008971900095741e+00  -1.8343178721571800e+00
   2.1484357799253049e+00  -1.9131891038425974e+00
   2.1958880286676363e+00  -1.9959361215189362e+00
   2.2435594520596807e+00  -2.0831652053589522e+00
   2.2912802422589134e+00  -2.1749744162450209e+00
   2.3394039113005425e+00  -2.2720193272243137e+00
   2.3877914366955451e+00  -2.3744536685956135e+00
   2.4368474180949433e+00  -2.4829852018530687e+00
   2.4864622541477073e+00  -2.5978805769287145e+00
   2.5370984635972409e+00  -2.7199017236355854e+00
   2.5886784096410729e+00  -2.8495393856547544e+00
   2.6417361127840913e+00  -2.9875905085999763e+00
   2.6962351585633466e+00  -3.1349799714998499e+00
   2.7528053564271211e+00  -3.2924516894686766e+00
   2.8114715367322911e+00  -3.4617935752828761e+00
   2.8730006799144987e+00  -3.6434069976959407e+00
   2.9375169574437137e+00  -3.8409299605581531e+00
   3.0059949683608447e+00  -4.0534933977934520e+00
   3.0787290226334383e+00  -4.2892281586504843e+00
   3.1570245767759304e+00  -4.5427412534084972e+00
   3.2414793406125617e+00  -4.8353144116869178e+00
   3.3339519154372907e+00  -5.1433818493522114e+00
   3.4355936207766762e+00  -5.5396472802235017e+00
   3.5492049227325122e+00  -5.9046473296876361e+00
   3.6768777255644949e+00  -6.6781328759311531e+00
   3.8227158986843954e+00  -6.8137746767282303e+00
   3.9891632928018890e+00  -6.9579939691032600e+00
   4.1773504718866086e+00  -7.3857073932254522e+00
   4.3719052330648553e+00  -7.1561444617321488e+00
   4.5167290676919523e+00  -8.4833999862321487e+00


==> NGC6752_LogR_Sig_Err_Data.txt <==
   9.6910013008056420e-02   0.0000000000000000e+00   2.1988475673386670e-01
   5.7403126772771884e-01  -1.2600999999999996e-01   1.3752060616143133e-01
   7.9588001734407521e-01  -3.1674999999999998e-01   1.2266904614267783e-01
   9.4200805302231327e-01  -4.9830999999999998e-01   1.1593896039079871e-01
   1.1139433523068367e+00  -5.9409000000000001e-01   1.5261414679148835e-01
   1.2787536009528289e+00  -7.3814000000000002e-01   1.6478879629769666e-01
   1.3979400086720377e+00  -8.7656999999999996e-01   1.3363379259236854e-01
   1.4913616938342726e+00  -9.3791000000000002e-01   1.3210628998351506e-01
   1.5682017240669950e+00  -1.0189900000000001e+00   9.8985193811345865e-02
   1.6334684555795866e+00  -1.1600500000000000e+00   1.3868513785332950e-01
   1.6901960800285136e+00  -1.2134100000000001e+00   1.0778723854751139e-01
   1.7403626894942439e+00  -1.2737499999999999e+00   1.3770209161990898e-01
   1.8095597146352678e+00  -1.3683700000000001e+00   7.1520394428396430e-02
   1.8893017025063104e+00  -1.4830900000000000e+00   9.8153385459990028e-02
   2.0086001717619175e+00  -1.6189100000000001e+00   6.9130835891774170e-02
   2.1205739312058500e+00  -2.0181700000000000e+00   8.4027767275147075e-02
   2.1931245983544616e+00  -2.0937100000000002e+00   6.0691762072563937e-02
   2.2552725051033060e+00  -2.1966999999999999e+00   8.6704677787692266e-02
   2.3222192947339191e+00  -2.2877000000000001e+00   9.6641006639343024e-02
   2.3864989655506532e+00  -2.4223800000000000e+00   1.1867636605616975e-01
   2.4385423487861106e+00  -2.5084800000000000e+00   1.5964670830749686e-01
   2.4899584794248346e+00  -2.6529099999999999e+00   8.8156561455513385e-02
   2.5403294747908736e+00  -2.7375200000000000e+00   9.8652470470803527e-02
   2.5854607295085006e+00  -2.8493900000000001e+00   1.3189455694862448e-01
   2.6263403673750423e+00  -2.9204400000000001e+00   1.1014654950772071e-01
   2.6637009253896480e+00  -3.0535399999999999e+00   1.1040365390723068e-01
   2.7096938697277917e+00  -3.1572200000000001e+00   1.4766866804797268e-01
   2.7615519885641819e+00  -3.2625100000000002e+00   1.7607114229972323e-01
   2.8078731320033321e+00  -3.3989400000000001e+00   1.4902980898655496e-01
   2.8497264441963277e+00  -3.4681700000000002e+00   1.3469245776682143e-01
   2.9190780923760737e+00  -3.6575400000000000e+00   1.1128083362320595e-01
   3.0043213737826426e+00  -3.7905899999999999e+00   8.5056184873187043e-02
   3.0755469613925306e+00  -3.8728799999999999e+00   2.7481435549976563e-01
   3.1367205671564067e+00  -3.9541200000000001e+00   1.7608626608792971e-01
   3.1875207208364631e+00  -4.0671299999999997e+00   9.8743213200042354e-02


==> N_Delc1_Delc4_vKmin_Fixed_cQ_betao.txt <==
   1.5000000000000000e+01   3.4468393323627833e-03   1.8305176457098504e-03   8.5000000000000006e-05
   2.0000000000000000e+01   1.7487512394254168e-04   5.5360216710420573e-04   1.7000000000000000e-06
   3.0000000000000000e+01   8.3577740450646587e-07   7.9961415251350587e-06   7.4999999999999997e-08
   4.0000000000000000e+01   3.5966990497016127e-09   1.1108064790210648e-07   6.0000000000000000e-09
   5.0000000000000000e+01   4.7180814810587890e-11   1.8362069642563483e-09   2.5000000000000002e-10
   6.0000000000000000e+01   2.9293678593944605e-11   4.5724091179977222e-11   4.3999999999999998e-12
   7.0000000000000000e+01   2.8980817745605236e-11   2.3810065030716032e-11   4.1999999999999998e-13
   8.0000000000000000e+01   2.8855140499217669e-11   3.7020719823033232e-11   1.5000000000000001e-12
   1.0000000000000000e+02   2.8978597299555986e-11   2.3221424783059774e-12   2.6000000000000000e-13
   1.2000000000000000e+02   2.8994029399598276e-11   1.0875744749228033e-11   2.9999999999999998e-13
   1.5000000000000000e+02   2.8970492671476222e-11   2.4499402506705792e-11   1.9000000000000000e-13
   2.0000000000000000e+02   2.8994917578017976e-11   2.6448176981830329e-11   6.5999999999999996e-14
   2.5000000000000000e+02   2.8979152411068299e-11   2.6486701720784822e-11   1.6000000000000001e-14
   3.0000000000000000e+02   2.8978819344160911e-11   9.0992213763740892e-11   4.2999999999999997e-15
   3.5000000000000000e+02   3.5527136788005009e-15   1.4346301924206273e-12   2.2999999999999999e-15
   4.0000000000000000e+02   3.7747582837255322e-15   1.1359801987964602e-12   2.7000000000000001e-15
   5.0000000000000000e+02   4.4408920985006262e-15   6.1195493117338629e-13   2.1999999999999999e-15
   6.0000000000000000e+02   9.1038288019262836e-15   3.7658764995285310e-13   2.9000000000000002e-15
   7.0000000000000000e+02   1.1990408665951691e-14   3.0397906414236786e-13   1.7000000000000000e-15
   8.0000000000000000e+02   7.7715611723760958e-15   1.7297274723659939e-13   4.1000000000000004e-15
   9.0000000000000000e+02   9.5479180117763462e-15   1.3056222769591841e-13   2.9999999999999998e-15
   1.0000000000000000e+03   0.0000000000000000e+00   0.0000000000000000e+00   1.8000000000000001e-15


==> N_vK_Del_c1c4_cF_xmin_080_trunc.txt <==
   2.0000000000000000e+01   5.0000000000000001e-04   6.0311579582617014e-04   5.5428360102614205e-02   4.0000000000000002e-04
   2.5000000000000000e+01   8.6999999999999997e-06   5.8144482171229583e-06   1.1238676893665644e-03   5.1000000000000003e-06
   2.7000000000000000e+01   2.9999999999999999e-07   1.6123308088644706e-07   5.3171341777291659e-05   3.7000000000000000e-08
   2.9000000000000000e+01   9.1000000000000003e-05   2.7813259249054312e-06   1.1383666354512045e-02   3.8999999999999999e-05
   3.5000000000000000e+01   4.1999999999999998e-05   2.4463820613718212e-07   5.3176455918888532e-03   1.2999999999999999e-05
   4.0000000000000000e+01   4.8999999999999998e-05   4.3102399331917951e-06   6.4265408065534713e-03   1.2000000000000000e-05
   4.5000000000000000e+01   4.0999999999999997e-06   2.3848178476448822e-07   5.1891547031457375e-04   8.0999999999999997e-07
   5.0000000000000000e+01   7.5000000000000002e-06   3.1401008637743644e-07   9.8158556215444115e-04   1.1999999999999999e-06


==> N_vK_Del_c1c4_cF_xmin_082_trunc.txt <==
   1.6000000000000000e+01   7.6000000000000004e-04   4.5086049937504979e-03   8.3066846235830383e-02   8.9999999999999998e-04
   2.0000000000000000e+01   3.8000000000000002e-04   2.9403927577598132e-04   4.3353749866855695e-02   3.1000000000000000e-04
   2.5000000000000000e+01   1.6000000000000000e-07   2.4351547398548945e-06   7.4688633073805022e-05   1.6999999999999999e-07
   3.0000000000000000e+01   8.3999999999999995e-05   2.7138311866403697e-05   1.0699588344376121e-02   3.4000000000000000e-05
   3.5000000000000000e+01   2.0000000000000002e-05   1.8336951734809759e-07   2.6650421793313894e-03   6.2999999999999998e-06
   4.0000000000000000e+01   5.1000000000000000e-05   5.4167959193662796e-06   6.7643576564330177e-03   1.2000000000000000e-05
   4.5000000000000000e+01   1.2000000000000000e-05   5.7100201700244213e-07   1.6146590549906970e-03   2.3999999999999999e-06
   5.0000000000000000e+01   1.4000000000000000e-05   6.4461249027480960e-07   1.8824673218863497e-03   2.3000000000000000e-06


==> N_vK_Del_c1c4_cF_xmin_084_trunc.txt <==
   1.9000000000000000e+01   6.9999999999999994e-05   3.5840989676705348e-04   1.0659214557388275e-02   6.3999999999999997e-05
   2.0000000000000000e+01   2.7000000000000000e-04   7.9309484488643278e-05   3.2190233736159035e-02   2.2000000000000001e-04
   2.5000000000000000e+01   2.6000000000000001e-06   1.1157281225582238e-06   2.8591186144610869e-04   1.5999999999999999e-06
   3.0000000000000000e+01   1.2000000000000000e-05   2.7883679309947951e-06   1.5780220923222732e-03   4.8999999999999997e-06
   3.5000000000000000e+01   1.6999999999999999e-07   2.0829583613490854e-09   2.8203194536668974e-05   6.1999999999999999e-08
   4.0000000000000000e+01   3.6000000000000001e-05   4.0092940332137061e-06   4.8809244827170417e-03   8.8000000000000004e-06
   4.5000000000000000e+01   1.0000000000000001e-05   4.0913184673474490e-07   1.4132892031640809e-03   1.9999999999999999e-06
   5.0000000000000000e+01   1.7000000000000000e-05   9.1832432458360813e-07   2.4366750696012129e-03   2.9000000000000002e-06
   5.5000000000000000e+01   2.0999999999999998e-06   8.2398930789651104e-08   2.9489643907032459e-04   2.9999999999999999e-07
   6.0000000000000000e+01   4.8999999999999997e-06   1.6058584750844318e-07   6.8664544173813180e-04   5.8000000000000004e-06


==> N_vK_Del_c1c4_cF_xmin_086_trunc.txt <==
   2.2000000000000000e+01   4.8999999999999998e-04   1.8712392549480317e-04   6.3669571194960972e-02   3.4000000000000002e-04
   2.5000000000000000e+01   3.5999999999999998e-06   2.4135299980798663e-08   4.4272515788168487e-04   2.3999999999999999e-06
   3.0000000000000000e+01   1.5999999999999999e-06   1.4183751484431184e-07   2.1809505038894450e-04   6.7000000000000004e-07
   3.5000000000000000e+01   3.8000000000000001e-09   8.6957364642259449e-09   2.6375226747088476e-06   7.8999999999999996e-09
   3.6000000000000000e+01   1.6000000000000000e-07   9.4572789599567386e-09   2.0099048403388053e-05   4.9999999999999998e-08
   3.7000000000000000e+01   2.4000000000000000e-08   4.4315955349816250e-09   4.9147333807120219e-06   2.6000000000000001e-09


==> N_vK_Del_c1c4_cF_xmin_088_trunc.txt <==
   2.2000000000000000e+01   6.4000000000000005e-04   5.3070145786815459e-05   8.6580847838878983e-02   4.4999999999999999e-04
   2.5000000000000000e+01   2.9000000000000002e-06   1.0111129797873986e-06   3.9408940040930318e-04   2.3999999999999999e-06
   3.0000000000000000e+01   1.7999999999999999e-06   1.2485422207220154e-07   2.5700018465657504e-04   7.9999999999999996e-07
   3.5000000000000000e+01   1.1999999999999999e-07   1.4272568904516447e-08   1.5767187320769871e-05   3.4000000000000000e-08
   4.0000000000000000e+01   3.3999999999999998e-09   3.3395131104896336e-10   6.9503785615765423e-08   3.4000000000000001e-10
   4.5000000000000000e+01   2.7000000000000002e-09   1.2333423171639879e-10   8.9060490449099916e-07   7.5000000000000000e-10
   4.7000000000000000e+01   6.9000000000000000e-10   2.0263124511643582e-11   3.8598312679383184e-07   1.7000000000000001e-10
   4.8000000000000000e+01   2.0999999999999999e-05   1.1093218397206783e-06   3.0537771303373873e-03   3.7000000000000002e-06


==> N_vK_Del_c1c4_cF_xmin_090_trunc.txt <==
   2.4000000000000000e+01   8.7000000000000001e-05   3.7240969385843314e-05   1.2521887007292953e-02   5.3000000000000001e-05
   2.5000000000000000e+01   5.0999999999999999e-07   1.6360731256437333e-06   9.4424100028800417e-05   1.3000000000000000e-06
   3.0000000000000000e+01   1.7000000000000000e-06   1.0952008300257887e-07   2.4538880566471466e-04   7.8000000000000005e-07
   3.5000000000000000e+01   1.9999999999999999e-07   1.4971880291092532e-08   2.9213924290338866e-05   6.8000000000000000e-08
   4.0000000000000000e+01   4.6999999999999997e-08   2.5725503949303175e-09   6.8840705222950049e-06   1.0999999999999999e-08
   4.5000000000000000e+01   9.5999999999999999e-10   9.5297325586329862e-11   1.6870362884446877e-08   3.9999999999999999e-12
   5.0000000000000000e+01   1.3999999999999999e-09   6.9349304077093166e-11   3.2634509916640297e-07   2.5999999999999998e-10
   5.5000000000000000e+01   1.2000000000000000e-10   5.0730530887221903e-12   1.3551431932157243e-07   2.3000000000000001e-11
   5.7000000000000000e+01   6.1000000000000003e-12   1.1945999744966684e-13   1.1579884962031883e-07   8.3000000000000000e-13


==> N_vK_Del_c1c4_cF_xmin_092_trunc.txt <==
   2.4000000000000000e+01   5.8000000000000000e-05   1.0857806324260366e-05   8.9951355804571698e-03   3.6000000000000001e-05
   2.5000000000000000e+01   3.8000000000000000e-06   1.5255054968132953e-06   5.3984713984700505e-04   9.5999999999999991e-07
   3.0000000000000000e+01   7.4000000000000001e-07   1.3770677620428273e-07   1.1985898289923469e-04   4.5999999999999999e-07
   3.5000000000000000e+01   1.9000000000000001e-07   6.4348579797979255e-09   3.0125901373856401e-05   7.6000000000000006e-08
   4.0000000000000000e+01   7.9000000000000006e-08   4.2641226105644137e-09   1.2209267808982460e-05   2.0000000000000000e-08
   4.5000000000000000e+01   6.3000000000000002e-09   3.7338399039299475e-10   9.5579691583580484e-07   1.2000000000000000e-09
   5.0000000000000000e+01   9.5999999999999999e-10   3.9776182347850408e-11   1.2775574542711610e-07   1.2999999999999999e-10
   5.5000000000000000e+01   5.0999999999999998e-11   1.8318679906315083e-12   2.8850175359806940e-08   1.4000000000000000e-11
   6.0000000000000000e+01   1.0999999999999999e-10   3.7654324103186809e-12   3.8062327067933666e-08   1.4000000000000000e-11
   6.5000000000000000e+01   6.1000000000000003e-12   1.4588330543574557e-13   1.9469778678171679e-08   2.8000000000000002e-13
   7.0000000000000000e+01   9.7000000000000003e-07   2.5595843666792462e-08   1.5411541720011801e-04   8.7999999999999994e-08


==> N_vK_Del_c1c4_cF_xmin_094_trunc.txt <==
   2.3000000000000000e+01   4.8999999999999998e-05   7.7654710218366674e-05   9.3371751011317450e-03   3.3000000000000003e-05
   2.5000000000000000e+01   1.0000000000000001e-05   2.4265360132336156e-07   1.7279102318064066e-03   4.6999999999999999e-06
   3.0000000000000000e+01   3.4999999999999999e-06   6.3520945858819289e-07   5.7808739546594268e-04   1.3000000000000000e-06
   3.5000000000000000e+01   3.1000000000000000e-08   1.7193631629552897e-08   5.8096238433336111e-06   3.4000000000000000e-08
   4.0000000000000000e+01   8.4999999999999994e-08   4.4487959982575376e-09   1.4193867042378017e-05   2.4000000000000000e-08
   4.5000000000000000e+01   8.7999999999999994e-09   4.3959991202768833e-10   1.4445823681707992e-06   2.0000000000000001e-09
   5.0000000000000000e+01   4.1000000000000003e-09   1.7328072310363041e-10   6.6888837080281149e-07   6.6999999999999996e-10
   5.5000000000000000e+01   1.8999999999999999e-10   7.6689765649007313e-12   2.7693193960232065e-08   2.0999999999999999e-11
   6.0000000000000000e+01   3.9000000000000001e-11   1.3344880755994382e-12   4.0243153254237995e-09   3.6000000000000000e-12
   6.5000000000000000e+01   7.3000000000000000e-12   1.7252865802674933e-13   1.2194376619589775e-09   5.6000000000000004e-13
   7.0000000000000000e+01   5.4000000000000000e-10   1.3994139180795173e-11   8.5931310622733292e-08   4.8999999999999999e-11


==> N_vK_Del_c1c4_xmin_055_trunc.txt <==
   5.0000000000000000e+01   1.6000000000000001e-04   7.0626819206331959e-06   9.1801773047889279e-03
   7.0000000000000000e+01   4.0000000000000002e-04   3.6586715953523807e-05   3.6530568806476205e-02
   9.0000000000000000e+01   5.1000000000000004e-04   5.5054628824269258e-05   4.8114982571518694e-02
   1.2000000000000000e+02   5.1000000000000004e-04   6.4626127758593555e-05   4.8638339880143433e-02
   1.5000000000000000e+02   4.2000000000000002e-04   5.7102683481469185e-05   3.9951218256505716e-02
   2.0000000000000000e+02   2.7000000000000000e-04   3.3748917592557603e-05   2.3508420214055969e-02
   2.5000000000000000e+02   1.8000000000000001e-04   1.6871705309728924e-05   1.3169463358854605e-02
   3.0000000000000000e+02   1.2999999999999999e-04   7.0764914568144377e-06   7.4369527861011253e-03
   3.5000000000000000e+02   1.0000000000000000e-04   1.0069495635089964e-06   3.9562613736631169e-03
   3.6000000000000000e+02   9.7999999999999997e-05   6.8020207022456702e-08   3.4221232159944437e-03


==> Non_Soln_vK_Del_c1c4_cond_N40_trunc.txt <==
   9.9999999999999978e-02   1.8000000000000001e-04   3.6177801203463034e-05   2.3683435492756422e-02   2.5000000000000000e+06
   1.2500000000000000e-01   1.6000000000000001e-04   2.7255061610276243e-05   2.0044540824021406e-02   2.5000000000000000e+06
   1.5000000000000002e-01   1.7000000000000001e-04   3.1528413779291498e-05   2.0163023377541167e-02   2.5000000000000000e+06
   1.7499999999999999e-01   2.1000000000000001e-04   3.5220686690040637e-05   2.2737128708157694e-02   2.5000000000000000e+06
   2.0000000000000001e-01   2.5000000000000001e-04   3.3915517953175822e-05   2.3166410510098490e-02   2.5000000000000000e+06
   2.2499999999999998e-01   2.9999999999999997e-04   4.2651105177649029e-05   2.3057960708279035e-02   2.6000000000000000e+06
   2.5000000000000000e-01   1.2000000000000000e-01   3.6253488650295775e+00   3.2842826565522148e+02   3.5000000000000000e+09
   2.7500000000000002e-01   8.9999999999999997e-02   3.9280745185684580e+00   2.0637485677148953e+02   1.1000000000000000e+09
   2.9999999999999999e-01   7.2999999999999995e-02   3.9555324377785448e+00   1.2147958864199003e+02   4.4999999999999997e+08
   3.2500000000000001e-01   5.8999999999999997e-02   4.0301613583716005e+00   7.3225611481454237e+01   1.8000000000000000e+08
   3.4999999999999998e-01   4.4999999999999998e-02   4.1253006323409522e+00   4.5063293267583276e+01   7.5000000000000000e+07


==> Phi_N70.txt <==
   8.5362067172272852e+11   2.4999999999999467e-03
   4.2173525493421654e+10   5.0000000000000044e-03
   7.2601777787693491e+09   7.5000000000000622e-03
   2.0836026018088424e+09   1.0000000000000009e-02
   7.9123294164349568e+08   1.2499999999999956e-02
   3.5869245296551627e+08   1.5000000000000013e-02
   1.8375014685951599e+08   1.7500000000000071e-02
   1.0294135364617869e+08   2.0000000000000018e-02
   6.1748951408495694e+07   2.2499999999999964e-02
   3.9091230732840717e+07   2.5000000000000022e-02
   2.5850491287658732e+07   2.7500000000000080e-02
   1.7721367126418531e+07   3.0000000000000027e-02
   1.2521547132620029e+07   3.2499999999999973e-02
   9.0782612943201344e+06   3.5000000000000031e-02
   6.7295603450702466e+06   3.7499999999999978e-02
   5.0858653590145586e+06   4.0000000000000036e-02
   3.9094774057856607e+06   4.2499999999999982e-02
   3.0507356080685104e+06   4.4999999999999929e-02
   2.4127689699713965e+06   4.7499999999999987e-02
   1.9313204028830891e+06   5.0000000000000044e-02
   1.5628238416869952e+06   5.2499999999999991e-02
   1.2771555266821876e+06   5.4999999999999938e-02
   1.0531133952926453e+06   5.7499999999999996e-02
   8.7553237661191646e+05   6.0000000000000053e-02
   7.3340489166042197e+05   6.2500000000000000e-02
   6.1863285910230887e+05   6.4999999999999947e-02
   5.2518453531447193e+05   6.7500000000000004e-02
   4.4851572743510822e+05   7.0000000000000062e-02
   3.8516661584758124e+05   7.2500000000000009e-02
   3.3247707092516433e+05   7.4999999999999956e-02
   2.8838309531241091e+05   7.7500000000000013e-02
   2.5126956198659528e+05   8.0000000000000071e-02
   2.1986251144096805e+05   8.2500000000000018e-02
   1.9314957470576305e+05   8.4999999999999964e-02
   1.7032061367935297e+05   8.7500000000000022e-02
   1.5072304404306173e+05   8.9999999999999969e-02
   1.3382792461732685e+05   9.2500000000000027e-02
   1.1920401355337468e+05   9.4999999999999973e-02
   1.0649777043216533e+05   9.7500000000000031e-02
   9.5417832018677494e+04   9.9999999999999978e-02
   8.5722879808994097e+04   1.0250000000000004e-01
   7.7212097840252347e+04   1.0499999999999998e-01
   6.9717622296718677e+04   1.0749999999999993e-01
   6.3098532757267501e+04   1.0999999999999999e-01
   5.7236044105838017e+04   1.1250000000000004e-01
   5.2029639095810271e+04   1.1499999999999999e-01
   4.7393942037392306e+04   1.1749999999999994e-01
   4.3256179556814910e+04   1.2000000000000000e-01
   3.9554108798771093e+04   1.2250000000000005e-01
   3.6234319658731918e+04   1.2500000000000000e-01
   3.3250837714717389e+04   1.2749999999999995e-01
   3.0563970000506066e+04   1.3000000000000000e-01
   2.8139347747373402e+04   1.3250000000000006e-01
   2.5947129553638835e+04   1.3500000000000001e-01
   2.3961335744144500e+04   1.3749999999999996e-01
   2.2159290424050087e+04   1.4000000000000001e-01
   2.0521152267349971e+04   1.4250000000000007e-01
   1.9029518679624089e+04   1.4500000000000002e-01
   1.7669090842461108e+04   1.4749999999999996e-01
   1.6426389441716037e+04   1.5000000000000002e-01
   1.5289512725142591e+04   1.5249999999999997e-01
   1.4247930021438426e+04   1.5500000000000003e-01
   1.3292305055888606e+04   1.5749999999999997e-01
   1.2414344375081677e+04   1.6000000000000003e-01
   1.1606666989758136e+04   1.6249999999999998e-01
   1.0862691996307531e+04   1.6500000000000004e-01
   1.0176541471932898e+04   1.6749999999999998e-01
   9.5429563784136790e+03   1.7000000000000004e-01
   8.9572235725666906e+03   1.7249999999999999e-01
   8.4151123221928192e+03   1.7500000000000004e-01
   7.9128189759718962e+03   1.7749999999999999e-01
   7.4469186436520340e+03   1.7999999999999994e-01
   7.0143229164381382e+03   1.8250000000000000e-01
   6.6122428027593851e+03   1.8500000000000005e-01
   6.2381561765069182e+03   1.8750000000000000e-01
   5.8897791373895507e+03   1.8999999999999995e-01
   5.5650407695363110e+03   1.9250000000000000e-01
   5.2620608575701372e+03   1.9500000000000006e-01
   4.9791301812984875e+03   1.9750000000000001e-01
   4.7146930627389729e+03   1.9999999999999996e-01
   4.4673318839272015e+03   2.0250000000000001e-01
   4.2357533320912826e+03   2.0500000000000007e-01
   4.0187761613591392e+03   2.0750000000000002e-01
   3.8153202880572148e+03   2.0999999999999996e-01
   3.6243970605816417e+03   2.1250000000000002e-01
   3.4451005653808438e+03   2.1499999999999997e-01
   3.2765998482867863e+03   2.1750000000000003e-01
   3.1181319456962588e+03   2.1999999999999997e-01
   2.9689956332913634e+03   2.2250000000000003e-01
   2.8285458114019625e+03   2.2499999999999998e-01
   2.6961884560072031e+03   2.2750000000000004e-01
   2.5713760729651672e+03   2.2999999999999998e-01
   2.4536036005316669e+03   2.3250000000000004e-01
   2.3424047117386153e+03   2.3499999999999999e-01
   2.2373484738804618e+03   2.3750000000000004e-01
   2.1380363273190596e+03   2.3999999999999999e-01
   2.0440993501581602e+03   2.4249999999999994e-01
   1.9551957791429711e+03   2.4500000000000000e-01
   1.8710087604780119e+03   2.4750000000000005e-01
   1.7912443071894197e+03   2.5000000000000000e-01
   1.7156294422385795e+03   2.5249999999999995e-01
   1.6439105088674171e+03   2.5500000000000000e-01
   1.5758516316613454e+03   2.5750000000000006e-01
   1.5112333135873403e+03   2.6000000000000001e-01
   1.4498511558313674e+03   2.6249999999999996e-01
   1.3915146886464813e+03   2.6500000000000001e-01
   1.3360463026526604e+03   2.6750000000000007e-01
   1.2832802711208856e+03   2.7000000000000002e-01
   1.2330618547436547e+03   2.7249999999999996e-01
   1.1852464812568769e+03   2.7500000000000002e-01
   1.1396989930461800e+03   2.7750000000000008e-01
   1.0962929565555328e+03   2.8000000000000003e-01
   1.0549100279272648e+03   2.8249999999999997e-01
   1.0154393698485461e+03   2.8500000000000003e-01
   9.7777711506760761e+02   2.8750000000000009e-01
   9.4182587248008838e+02   2.9000000000000004e-01
   9.0749427207753547e+02   2.9249999999999998e-01
   8.7469654540134218e+02   2.9499999999999993e-01
   8.4335213846074873e+02   2.9749999999999999e-01
   8.1338535435694052e+02   3.0000000000000004e-01
   7.8472502311015569e+02   3.0249999999999999e-01
   7.5730419641615390e+02   3.0499999999999994e-01
   7.3105986526519575e+02   3.0750000000000000e-01
   7.0593269854309108e+02   3.1000000000000005e-01
   6.8186680090221159e+02   3.1250000000000000e-01
   6.5880948834236017e+02   3.1499999999999995e-01
   6.3671108007889961e+02   3.1750000000000000e-01
   6.1552470539987200e+02   3.2000000000000006e-01
   5.9520612432650182e+02   3.2250000000000001e-01
   5.7571356099355285e+02   3.2499999999999996e-01
   5.5700754875860503e+02   3.2750000000000001e-01
   5.3905078613334854e+02   3.3000000000000007e-01
   5.2180800270633677e+02   3.3250000000000002e-01
   5.0524583429603808e+02   3.3499999999999996e-01
   4.8933270663618288e+02   3.3750000000000002e-01
   4.7403872695284593e+02   3.4000000000000008e-01
   4.5933558284506546e+02   3.4250000000000003e-01
   4.4519644792857730e+02   3.4499999999999997e-01
   4.3159589374573790e+02   3.4750000000000003e-01
   4.1850980748449859e+02   3.5000000000000009e-01
   4.0591531508558654e+02   3.5250000000000004e-01
   3.9379070935027192e+02   3.5499999999999998e-01
   3.8211538269143387e+02   3.5749999999999993e-01
   3.7086976419846019e+02   3.5999999999999999e-01
   3.6003526071194301e+02   3.6250000000000004e-01
   3.4959420162748910e+02   3.6499999999999999e-01
   3.3952978716932489e+02   3.6749999999999994e-01
   3.2982603989403168e+02   3.7000000000000000e-01
   3.2046775920275257e+02   3.7250000000000005e-01
   3.1144047865676606e+02   3.7500000000000000e-01
   3.0273042590654927e+02   3.7749999999999995e-01
   2.9432448505844940e+02   3.8000000000000000e-01
   2.8621016131594740e+02   3.8250000000000006e-01
   2.7837554774437871e+02   3.8500000000000001e-01
   2.7080929401889136e+02   3.8749999999999996e-01
   2.6350057702549020e+02   3.9000000000000001e-01
   2.5643907319432492e+02   3.9250000000000007e-01
   2.4961493245292792e+02   3.9500000000000002e-01
   2.4301875369503972e+02   3.9749999999999996e-01
   2.3664156166797605e+02   4.0000000000000002e-01
   2.3047478518823144e+02   4.0250000000000008e-01
   2.2451023660128467e+02   4.0500000000000003e-01
   2.1874009240733548e+02   4.0749999999999997e-01
   2.1315687498007668e+02   4.1000000000000003e-01
   2.0775343531054367e+02   4.1250000000000009e-01
   2.0252293671268782e+02   4.1500000000000004e-01
   1.9745883943157938e+02   4.1749999999999998e-01
   1.9255488609909094e+02   4.1999999999999993e-01
   1.8780508798558418e+02   4.2249999999999999e-01
   1.8320371199951546e+02   4.2500000000000004e-01
   1.7874526839005000e+02   4.2749999999999999e-01
   1.7442449911069534e+02   4.2999999999999994e-01
   1.7023636680470827e+02   4.3250000000000000e-01
   1.6617604437555801e+02   4.3500000000000005e-01
   1.6223890510809491e+02   4.3750000000000000e-01
   1.5842051330826899e+02   4.3999999999999995e-01
   1.5471661543129449e+02   4.4250000000000000e-01
   1.5112313167005433e+02   4.4500000000000006e-01
   1.4763614797732504e+02   4.4750000000000001e-01
   1.4425190849704546e+02   4.4999999999999996e-01
   1.4096680838141643e+02   4.5250000000000001e-01
   1.3777738697203228e+02   4.5500000000000007e-01
   1.3468032132461772e+02   4.5750000000000002e-01
   1.3167242005817522e+02   4.5999999999999996e-01
   1.2875061751053681e+02   4.6250000000000002e-01
   1.2591196818339583e+02   4.6500000000000008e-01
   1.2315364146092845e+02   4.6750000000000003e-01
   1.2047291658706233e+02   4.6999999999999997e-01
   1.1786717788735021e+02   4.7250000000000003e-01
   1.1533391022224004e+02   4.7500000000000009e-01
   1.1287069465931320e+02   4.7750000000000004e-01
   1.1047520435280288e+02   4.7999999999999998e-01
   1.0814520061938083e+02   4.8249999999999993e-01
   1.0587852919985184e+02   4.8499999999999999e-01
   1.0367311669699092e+02   4.8750000000000004e-01
   1.0152696718032408e+02   4.8999999999999999e-01
   9.9438158949183659e+01   4.9249999999999994e-01
   9.7404841445863582e+01   4.9500000000000000e-01
   9.5425232311163356e+01   4.9750000000000005e-01
   9.3497614575050392e+01   5.0000000000000000e-01
   9.1620333975571270e+01   5.0249999999999995e-01
   8.9791796399539606e+01   5.0500000000000000e-01
   8.8010465438874007e+01   5.0750000000000006e-01
   8.6274860056811860e+01   5.1000000000000001e-01
   8.4583552358533936e+01   5.1249999999999996e-01
   8.2935165461040540e+01   5.1500000000000001e-01
   8.1328371457395917e+01   5.1750000000000007e-01
   7.9761889470726999e+01   5.2000000000000002e-01
   7.8234483793609499e+01   5.2249999999999996e-01
   7.6744962108706275e+01   5.2499999999999991e-01
   7.5292173786749331e+01   5.2749999999999997e-01
   7.3875008258159340e+01   5.3000000000000003e-01
   7.2492393454792293e+01   5.3249999999999997e-01
   7.1143294318491002e+01   5.3499999999999992e-01
   6.9826711373289726e+01   5.3749999999999998e-01
   6.8541679358283716e+01   5.4000000000000004e-01
   6.7287265918331201e+01   5.4249999999999998e-01
   6.6062570349899886e+01   5.4499999999999993e-01
   6.4866722399509655e+01   5.4749999999999999e-01
   6.3698881112347770e+01   5.5000000000000004e-01
   6.2558233728761763e+01   5.5249999999999999e-01
   6.1443994626445175e+01   5.5499999999999994e-01
   6.0355404306244608e+01   5.5750000000000000e-01
   5.9291728419617023e+01   5.6000000000000005e-01
   5.8252256835865595e+01   5.6250000000000000e-01
   5.7236302747372299e+01   5.6499999999999995e-01
   5.6243201811137155e+01   5.6750000000000000e-01
   5.5272311325011046e+01   5.7000000000000006e-01
   5.4323009437091137e+01   5.7250000000000001e-01
   5.3394694386820497e+01   5.7499999999999996e-01
   5.2486783776403115e+01   5.7750000000000001e-01
   5.1598713871214521e+01   5.8000000000000007e-01
   5.0729938927945014e+01   5.8250000000000002e-01
   4.9879930549280566e+01   5.8499999999999996e-01
   4.9048177063975977e+01   5.8749999999999991e-01
   4.8234182931230485e+01   5.8999999999999997e-01
   4.7437468168329971e+01   5.9250000000000003e-01
   4.6657567800562539e+01   5.9499999999999997e-01
   4.5894031332464891e+01   5.9749999999999992e-01
   4.5146422239497987e+01   5.9999999999999998e-01
   4.4414317479292599e+01   6.0250000000000004e-01
   4.3697307021643361e+01   6.0499999999999998e-01
   4.2994993396469297e+01   6.0749999999999993e-01
   4.2306991258992383e+01   6.0999999999999999e-01
   4.1632926971420147e+01   6.1250000000000004e-01
   4.0972438200450313e+01   6.1499999999999999e-01
   4.0325173529946092e+01   6.1749999999999994e-01
   3.9690792088158844e+01   6.2000000000000000e-01
   3.9068963188904149e+01   6.2250000000000005e-01
   3.8459365986120716e+01   6.2500000000000000e-01
   3.7861689141270830e+01   6.2749999999999995e-01
   3.7275630503059709e+01   6.3000000000000000e-01
   3.6700896798978270e+01   6.3250000000000006e-01
   3.6137203338192023e+01   6.3500000000000001e-01
   3.5584273725322724e+01   6.3749999999999996e-01
   3.5041839584685349e+01   6.4000000000000001e-01
   3.4509640294564285e+01   6.4250000000000007e-01
   3.3987422731130181e+01   6.4500000000000002e-01
   3.3474941021614100e+01   6.4749999999999996e-01
   3.2971956306374317e+01   6.4999999999999991e-01
   3.2478236509504612e+01   6.5249999999999997e-01
   3.1993556117648851e+01   6.5500000000000003e-01
   3.1517695966699836e+01   6.5749999999999997e-01
   3.1050443036074501e+01   6.5999999999999992e-01
   3.0591590250271299e+01   6.6249999999999998e-01
   3.0140936287423681e+01   6.6500000000000004e-01
   2.9698285394582744e+01   6.6749999999999998e-01
   2.9263447209464211e+01   6.6999999999999993e-01
   2.8836236588414323e+01   6.7249999999999999e-01
   2.8416473440352327e+01   6.7500000000000004e-01
   2.8003982566462053e+01   6.7749999999999999e-01
   2.7598593505410509e+01   6.7999999999999994e-01
   2.7200140383883635e+01   6.8250000000000000e-01
   2.6808461772235763e+01   6.8500000000000005e-01
   2.6423400545057401e+01   6.8750000000000000e-01
   2.6044803746475004e+01   6.8999999999999995e-01
   2.5672522460003769e+01   6.9250000000000000e-01
   2.5306411682778982e+01   6.9500000000000006e-01
   2.4946330204002152e+01   6.9750000000000001e-01
   2.4592140487441711e+01   6.9999999999999996e-01
   2.4243708557835628e+01   7.0250000000000001e-01
   2.3900903891048362e+01   7.0500000000000007e-01
   2.3563599307841304e+01   7.0750000000000002e-01
   2.3231670871119913e+01   7.0999999999999996e-01
   2.2904997786527343e+01   7.1249999999999991e-01
   2.2583462306258394e+01   7.1499999999999997e-01
   2.2266949635971702e+01   7.1750000000000003e-01
   2.1955347844684919e+01   7.1999999999999997e-01
   2.1648547777539267e+01   7.2249999999999992e-01
   2.1346442971325118e+01   7.2499999999999998e-01
   2.1048929572665060e+01   7.2750000000000004e-01
   2.0755906258752297e+01   7.2999999999999998e-01
   2.0467274160548712e+01   7.3249999999999993e-01
   2.0182936788347760e+01   7.3499999999999999e-01
   1.9902799959612029e+01   7.3750000000000004e-01
   1.9626771728997976e+01   7.3999999999999999e-01
   1.9354762320483374e+01   7.4249999999999994e-01
   1.9086684061515221e+01   7.4500000000000000e-01
   1.8822451319099859e+01   7.4750000000000005e-01
   1.8561980437757363e+01   7.5000000000000000e-01
   1.8305189679266771e+01   7.5249999999999995e-01
   1.8051999164129683e+01   7.5500000000000000e-01
   1.7802330814682335e+01   7.5750000000000006e-01
   1.7556108299787009e+01   7.6000000000000001e-01
   1.7313256981038062e+01   7.6249999999999996e-01
   1.7073703860416064e+01   7.6500000000000001e-01
   1.6837377529328489e+01   7.6749999999999996e-01
   1.6604208118973805e+01   7.7000000000000002e-01
   1.6374127251969636e+01   7.7249999999999996e-01
   1.6147067995185083e+01   7.7500000000000002e-01
   1.5922964813718776e+01   7.7749999999999997e-01
   1.5701753525966183e+01   7.8000000000000003e-01
   1.5483371259718348e+01   7.8249999999999997e-01
   1.5267756409236748e+01   7.8500000000000003e-01
   1.5054848593248773e+01   7.8749999999999998e-01
   1.4844588613807984e+01   7.9000000000000004e-01
   1.4636918415964319e+01   7.9249999999999998e-01
   1.4431781048189078e+01   7.9499999999999993e-01
   1.4229120623498819e+01   7.9749999999999999e-01
   1.4028882281222714e+01   8.0000000000000004e-01
   1.3831012149356699e+01   8.0249999999999999e-01
   1.3635457307446840e+01   8.0499999999999994e-01
   1.3442165749943426e+01   8.0750000000000000e-01
   1.3251086349966645e+01   8.1000000000000005e-01
   1.3062168823421302e+01   8.1250000000000000e-01
   1.2875363693397956e+01   8.1499999999999995e-01
   1.2690622254794830e+01   8.1750000000000000e-01
   1.2507896539091529e+01   8.2000000000000006e-01
   1.2327139279203923e+01   8.2250000000000001e-01
   1.2148303874344561e+01   8.2499999999999996e-01
   1.1971344354810478e+01   8.2750000000000001e-01
   1.1796215346613637e+01   8.2999999999999996e-01
   1.1622872035866461e+01   8.3250000000000002e-01
   1.1451270132826478e+01   8.3499999999999996e-01
   1.1281365835499200e+01   8.3750000000000002e-01
   1.1113115792689966e+01   8.3999999999999997e-01
   1.0946477066386654e+01   8.4250000000000003e-01
   1.0781407093345562e+01   8.4499999999999997e-01
   1.0617863645742176e+01   8.4750000000000003e-01
   1.0455804790734973e+01   8.4999999999999998e-01
   1.0295188848777007e+01   8.5250000000000004e-01
   1.0135974350493317e+01   8.5499999999999998e-01
   9.9781199919240180e+00   8.5749999999999993e-01
   9.8215845879117438e+00   8.5999999999999999e-01
   9.6663270233888454e+00   8.6250000000000004e-01
   9.5123062022907607e+00   8.6499999999999999e-01
   9.3594809937934667e+00   8.6749999999999994e-01
   9.2078101755339912e+00   8.7000000000000000e-01
   9.0572523734346913e+00   8.7250000000000005e-01
   8.9077659977028123e+00   8.7500000000000000e-01
   8.7593091745229810e+00   8.7749999999999995e-01
   8.6118396728978013e+00   8.8000000000000000e-01
   8.4653148260173676e+00   8.8250000000000006e-01
   8.3196914464548133e+00   8.8500000000000001e-01
   8.1749257343847272e+00   8.8749999999999996e-01
   8.0309731779061160e+00   8.9000000000000001e-01
   7.8877884444151176e+00   8.9250000000000007e-01
   7.7453252618125124e+00   8.9500000000000002e-01
   7.6035362881415214e+00   8.9749999999999996e-01
   7.4623729680277080e+00   9.0000000000000002e-01
   7.3217853740247705e+00   9.0249999999999997e-01
   7.1817220306512750e+00   9.0500000000000003e-01
   7.0421297185203899e+00   9.0749999999999997e-01
   6.9029532555021387e+00   9.1000000000000003e-01
   6.7641352512988844e+00   9.1249999999999998e-01
   6.6256158311324764e+00   9.1500000000000004e-01
   6.4873323234088041e+00   9.1749999999999998e-01
   6.3492189051981773e+00   9.1999999999999993e-01
   6.2112061981002977e+00   9.2249999999999999e-01
   6.0732208054807426e+00   9.2500000000000004e-01
   5.9351847800810429e+00   9.2749999999999999e-01
   5.7970150085017016e+00   9.2999999999999994e-01
   5.6586224958704268e+00   9.3250000000000000e-01
   5.5199115299245163e+00   9.3500000000000005e-01
   5.3807786984539074e+00   9.3750000000000000e-01
   5.2411117271596277e+00   9.3999999999999995e-01
   5.1007880958990031e+00   9.4250000000000000e-01
   4.9596733791930312e+00   9.4500000000000006e-01
   4.8176192405773621e+00   9.4750000000000001e-01
   4.6744609881583266e+00   9.4999999999999996e-01
   4.5300145680224091e+00   9.5250000000000001e-01
   4.3840728290705249e+00   9.5500000000000007e-01
   4.2364008314480959e+00   9.5750000000000002e-01
   4.0867298816597017e+00   9.5999999999999996e-01
   3.9347498456548204e+00   9.6250000000000002e-01
   3.7800990918525059e+00   9.6499999999999997e-01
   3.6223511071866650e+00   9.6750000000000003e-01
   3.4609963371554695e+00   9.6999999999999997e-01
   3.2954169918214835e+00   9.7249999999999992e-01
   3.1248511806233097e+00   9.7499999999999998e-01
   2.9483402871152333e+00   9.7750000000000004e-01
   2.7646489146259099e+00   9.7999999999999998e-01
   2.5721376544169448e+00   9.8249999999999993e-01
   2.3685495744489358e+00   9.8499999999999999e-01
   2.1506261374434077e+00   9.8750000000000004e-01
   1.9133494584712150e+00   9.8999999999999999e-01
   1.6482404190958919e+00   9.9249999999999994e-01
   1.3386952801371725e+00   9.9500000000000000e-01
   9.4163942533358824e-01   9.9750000000000005e-01
   0.0000000000000000e+00   1.0000000000000000e+00

==> PhifssOAFP_del000001.txt <==
   5.4498553591650130e-02   9.9999153842887212e-01
   1.6351326391942922e-01   9.9992384757819563e-01
   2.7258816509104566e-01   9.9978847504110036e-01
   3.8176974483916198e-01   9.9958543914486064e-01
   4.9110075191751001e-01   9.9931476737728686e-01
   6.0062389671629957e-01   9.9897649638300368e-01
   7.1038221163441129e-01   9.9857067195848870e-01
   8.2041900931673828e-01   9.9809734904587277e-01
   9.3077793802222142e-01   9.9755659172550160e-01
   1.0415030124748728e+00   9.9694847320725999e-01
   1.1526386663519670e+00   9.9627307582066105e-01
   1.2642297977326935e+00   9.9553049100369928e-01
   1.3763218222436580e+00   9.9472081929047218e-01
   1.4889607238226621e+00   9.9384417029756889e-01
   1.6021931094546060e+00   9.9290066270922983e-01
   1.7160662634273049e+00   9.9189042426127938e-01
   1.8306282043384954e+00   9.9081359172383199e-01
   1.9459277426118291e+00   9.8967031088277579e-01
   2.0620145403674637e+00   9.8846073652003552e-01
   2.1789391724329161e+00   9.8718503239261768e-01
   2.2967531896496034e+00   9.8584337121044019e-01
   2.4155091837999363e+00   9.8443593461295031e-01
   2.5352608549377873e+00   9.8296291314453410e-01
   2.6560630807582792e+00   9.8142450622871880e-01
   2.7779719885773506e+00   9.7982092214117467e-01
   2.9010450297516535e+00   9.7815237798151777e-01
   3.0253410569848391e+00   9.7641909964391804e-01
   3.1509204044821986e+00   9.7462132178651695e-01
   3.2778449713268825e+00   9.7275928779965848e-01
   3.4061783081354968e+00   9.7083324977293772e-01
   3.5359857073259877e+00   9.6884346846107250e-01
   3.6673342971309011e+00   9.6679021324860082e-01
   3.8002931396707020e+00   9.6467376211341116e-01
   3.9349333332839800e+00   9.6249440158910804e-01
   4.0713281194268767e+00   9.6025242672622024e-01
   4.2095529943964722e+00   9.5794814105225545e-01
   4.3496858262008171e+00   9.5558185653060845e-01
   4.4918069768860933e+00   9.5315389351832502e-01
   4.6359994306645538e+00   9.5066458072273119e-01
   4.7823489282102383e+00   9.4811425515693171e-01
   4.9309441074970124e+00   9.4550326209418389e-01
   5.0818766516053948e+00   9.4283195502115302e-01
   5.2352414439129147e+00   9.4010069559005549e-01
   5.3911367311591221e+00   9.3730985356969798e-01
   5.5496642948501789e+00   9.3445980679541507e-01
   5.7109296315651212e+00   9.3155094111791814e-01
   5.8750421426899786e+00   9.2858365035105617e-01
   6.0421153342211378e+00   9.2555833621849981e-01
   6.2122670272369804e+00   9.2247540829935515e-01
   6.3856195797694619e+00   9.1933528397271203e-01
   6.5623001207606366e+00   9.1613838836113892e-01
   6.7424407969381086e+00   9.1288515427312711e-01
   6.9261790333962168e+00   9.0957602214449595e-01
   7.1136578088345308e+00   9.0621143997876463e-01
   7.3050259463588141e+00   9.0279186328649974e-01
   7.5004384209322712e+00   8.9931775502364641e-01
   7.7000566845208134e+00   8.9578958552885168e-01
   7.9040490101772294e+00   8.9220783245978785e-01
   8.1125908562706499e+00   8.8857298072848545e-01
   8.3258652522878727e+00   8.8488552243568397e-01
   8.5440632076034220e+00   8.8114595680420904e-01
   8.7673841448565675e+00   8.7735479011138606e-01
   8.9960363595546635e+00   8.7351253562049802e-01
   9.2302375077875229e+00   8.6961971351129796e-01
   9.4702151239336647e+00   8.6567685080958534e-01
   9.7162071705302679e+00   8.6168448131585396e-01
   9.9684626224944264e+00   8.5764314553302579e-01
   1.0227242088204120e+01   8.5355339059327373e-01
   1.0492818469985673e+01   8.4941577018394998e-01
   1.0765477666911146e+01   8.4523084447262486e-01
   1.1045519322875236e+01   8.4099918003124929e-01
   1.1333257623318000e+01   8.3672134975945012e-01
   1.1629022144061091e+01   8.3239793280696894e-01
   1.1933158756168471e+01   8.2802951449525364e-01
   1.2246030590886216e+01   8.2361668623821616e-01
   1.2568019069213870e+01   8.1916004546216414e-01
   1.2899525000854906e+01   8.1466019552491875e-01
   1.3240969757856019e+01   8.1011774563412997e-01
   1.3592796528500889e+01   8.0553331076479995e-01
   1.3955471657663782e+01   8.0090751157602413e-01
   1.4329486080156913e+01   7.9624097432696539e-01
   1.4715356854335909e+01   7.9153433079206748e-01
   1.5113628803646007e+01   7.8678821817552302e-01
   1.5524876274627680e+01   7.8200327902500710e-01
   1.5949705020426585e+01   7.7718016114468580e-01
   1.6388754219817123e+01   7.7231951750751360e-01
   1.6842698642400968e+01   7.6742200616683220e-01
   1.7312250971761213e+01   7.6248829016728026e-01
   1.7798164299157889e+01   7.5751903745502713e-01
   1.8301234801650537e+01   7.5251492078734505e-01
   1.8822304619526648e+01   7.4747661764152706e-01
   1.9362264949428592e+01   7.4240481012316861e-01
   1.9922059370791040e+01   7.3730018487382032e-01
   2.0502687424970663e+01   7.3216343297802844e-01
   2.1105208467941146e+01   7.2699524986977337e-01
   2.1730745819504641e+01   7.2179633523831788e-01
   2.2380491233786508e+01   7.1656739293348148e-01
   2.3055709718227572e+01   7.1130913087034975e-01
   2.3757744730498143e+01   7.0602226093343423e-01
   2.4488023785645119e+01   7.0070749888029460e-01
   2.5248064508467444e+01   6.9536556424463680e-01
   2.6039481169533911e+01   6.8999718023889955e-01
   2.6863991746508336e+01   6.8460307365634221e-01
   2.7723425556505404e+01   6.7918397477265025e-01
   2.8619731509138660e+01   6.7374061724706569e-01
   2.9554987034743586e+01   6.6827373802306322e-01
   3.0531407747029917e+01   6.6278407722857835e-01
   3.1551357905158440e+01   6.5727237807580685e-01
   3.2617361746010069e+01   6.5173938676058540e-01
   3.3732115764272066e+01   6.4618585236136838e-01
   3.4898502024943404e+01   6.4061252673781532e-01
   3.6119602601071726e+01   6.3502016442900044e-01
   3.7398715237970514e+01   6.2940952255126037e-01
   3.8739370355013691e+01   6.2378136069569312e-01
   4.0145349506317970e+01   6.1813644082532082e-01
   4.1620705433454468e+01   6.1247552717193243e-01
   4.3169783855726500e+01   6.0679938613262008e-01
   4.4797247157787432e+01   6.0110878616601893e-01
   4.6508100149438512e+01   5.9540449768827242e-01
   4.8307718089644581e+01   5.8968729296872879e-01
   5.0201877185151524e+01   5.8395794602538853e-01
   5.2196787794926955e+01   5.7821723252011548e-01
   5.4299130594051434e+01   5.7246592965362331e-01
   5.6516095976041960e+01   5.6670481606025636e-01
   5.8855427000028548e+01   5.6093467170257383e-01
   6.1325466220182548e+01   5.5515627776575582e-01
   6.3935206768527941e+01   5.4937041655184393e-01
   6.6694348100284600e+01   5.4357787137382907e-01
   6.9613356852487655e+01   5.3777942644960408e-01
   7.2703533313516544e+01   5.3197586679579290e-01
   7.5977084052643519e+01   5.2616797812147198e-01
   7.9447201316724232e+01   5.2035654672179799e-01
   8.3128149865115233e+01   5.1454235937155568e-01
   8.7035361985855047e+01   5.0872620321864181e-01
   9.1185541515796871e+01   5.0290886567749704e-01
   9.5596777776824496e+01   4.9709113432250313e-01
   1.0028867043949805e+02   4.9127379678135824e-01
   1.0528246643671355e+02   4.8545764062844426e-01
   1.1060121017341540e+02   4.7964345327820213e-01
   1.1626990841648112e+02   4.7383202187852808e-01
   1.2231571140201665e+02   4.6802413320420722e-01
   1.2876811186797761e+02   4.6222057355039597e-01
   1.3565916390887114e+02   4.5642212862617088e-01
   1.4302372375874808e+02   4.5062958344815607e-01
   1.5089971483959201e+02   4.4484372223424412e-01
   1.5932841966667741e+02   4.3906532829742634e-01
   1.6835480148132223e+02   4.3329518393974376e-01
   1.7802785878629700e+02   4.2753407034637658e-01
   1.8840101629040927e+02   4.2178276747988458e-01
   1.9953255612691194e+02   4.1604205397461147e-01
   2.1148609359502268e+02   4.1031270703127137e-01
   2.2433110208330848e+02   4.0459550231172769e-01
   2.3814349226584679e+02   3.9889121383398102e-01
   2.5300625111176478e+02   3.9320061386738003e-01
   2.6901014671029714e+02   3.8752447282806746e-01
   2.8625450537599153e+02   3.8186355917467940e-01
   3.0484806795022013e+02   3.7621863930430710e-01
   3.2490993263532800e+02   3.7059047744873957e-01
   3.4657059206416977e+02   3.6497983557099967e-01
   3.6997307258504725e+02   3.5938747326218468e-01
   3.9527418389066696e+02   3.5381414763863167e-01
   4.2264588708121039e+02   3.4826061323941482e-01
   4.5227678896059354e+02   3.4272762192419326e-01
   4.8437376972864348e+02   3.3721592277142165e-01
   5.1916375014807284e+02   3.3172626197693678e-01
   5.5689560259417397e+02   3.2625938275293431e-01
   5.9784220798644037e+02   3.2081602522734998e-01
   6.4230265725839081e+02   3.1539692634365785e-01
   6.9060459154078967e+02   3.1000281976110067e-01
   7.4310666936294194e+02   3.0463443575536320e-01
   8.0020114167551765e+02   2.9929250111970551e-01
   8.6231650609465112e+02   2.9397773906656582e-01
   9.2992020024788053e+02   2.8869086912965036e-01
   1.0035212802772905e+03   2.8343260706651840e-01
   1.0836730143945392e+03   2.7820366476168201e-01
   1.1709753029970434e+03   2.7300475013022663e-01
   1.2660768166895878e+03   2.6783656702197156e-01
   1.3696767223924744e+03   2.6269981512617996e-01
   1.4825258469118546e+03   2.5759518987683150e-01
   1.6054271088144233e+03   2.5252338235847299e-01
   1.7392350358895230e+03   2.4748507921265511e-01
   1.8848541802244047e+03   2.4248096254497287e-01
   2.0432362499946719e+03   2.3751170983271996e-01
   2.2153758006960538e+03   2.3257799383316774e-01
   2.4023043728280777e+03   2.2768048249248646e-01
   2.6050830309311687e+03   2.2281983885531426e-01
   2.8247933514698011e+03   2.1799672097499290e-01
   3.0625270221426931e+03   2.1321178182447709e-01
   3.3193743467403483e+03   2.0846566920793264e-01
   3.5964120868563891e+03   2.0375902567303472e-01
   3.8946911998540627e+03   1.9909248842397598e-01
   4.2152251337193820e+03   1.9446668923520027e-01
   4.5589793961315236e+03   1.8988225436587003e-01
   4.9268631124133608e+03   1.8533980447508119e-01
   5.3197232172077738e+03   1.8083995453783586e-01
   5.7383417889611565e+03   1.7638331376178384e-01
   6.1834368466364331e+03   1.7197048550474642e-01
   6.6556667052263247e+03   1.6760206719303106e-01
   7.1556377575959477e+03   1.6327865024054983e-01
   7.6839153422372392e+03   1.5900081996875082e-01
   8.2410371935436324e+03   1.5476915552737530e-01
   8.8275288683363524e+03   1.5058422981605013e-01
   9.4439205055491566e+03   1.4644660940672627e-01
   1.0090764300719653e+04   1.4235685446697416e-01
   1.0768652152120518e+04   1.3831551868414599e-01
   1.1478233044679781e+04   1.3432314919041477e-01
   1.2220229864967843e+04   1.3038028648870204e-01
   1.2995455469824217e+04   1.2648746437950198e-01
   1.3804827951594343e+04   1.2264520988861399e-01
   1.4649385146268760e+04   1.1885404319579107e-01
   1.5530298514132954e+04   1.1511447756431620e-01
   1.6448886584751719e+04   1.1142701927151466e-01
   1.7406628201862848e+04   1.0779216754021215e-01
   1.8405175831487384e+04   1.0421041447114820e-01
   1.9446369212875499e+04   1.0068224497635353e-01
   2.0532249639698155e+04   9.7208136713500315e-02
   2.1665075162425685e+04   9.3788560021235479e-02
   2.2847337004005989e+04   9.0423977855504045e-02
   2.4081777482892390e+04   8.7114845726872947e-02
   2.5371409740855150e+04   8.3861611638861189e-02
   2.6719539579846936e+04   8.0664716027288030e-02
   2.8129789722219968e+04   7.7524591700645018e-02
   2.9606126823061568e+04   7.4441663781500134e-02
   3.1152891581196945e+04   7.1416349648943889e-02
   3.2774832317410641e+04   6.8449058882081804e-02
   3.4477142412642366e+04   6.5540193204584929e-02
   3.6265502025686423e+04   6.2690146430302129e-02
   3.8146124536345051e+04   5.9899304409944398e-02
   4.0125808185244343e+04   5.7168044978846977e-02
   4.2211993401223153e+04   5.4496737905816106e-02
   4.4412826318305597e+04   5.1885744843068349e-02
   4.6737228979537504e+04   4.9335419277268977e-02
   4.9194976697400416e+04   4.6846106481675032e-02
   5.1796782977254748e+04   4.4418143469391547e-02
   5.4554392297281120e+04   4.2051858947744547e-02
   5.7480680852626188e+04   3.9747573273779813e-02
   6.0589765085866769e+04   3.7505598410891960e-02
   6.3897117400065363e+04   3.5326237886588729e-02
   6.7419687834272394e+04   3.3209786751399129e-02
   7.1176029604487572e+04   3.1156531538927612e-02
   7.5186425186965906e+04   2.9166750227062388e-02
   7.9473007927451195e+04   2.7240712200341632e-02
   8.4059871851335003e+04   2.5378678213483052e-02
   8.8973159237172658e+04   2.3580900356082013e-02
   9.4241111371560110e+04   2.1847622018482282e-02
   9.9894062454319079e+04   2.0179077858825334e-02
   1.0596434956716106e+05   1.8575493771281204e-02
   1.1248610264160701e+05   1.7037086855465844e-02
   1.1949486719450103e+05   1.5564065387049630e-02
   1.2702699910371850e+05   1.4156628789559922e-02
   1.3511875503152717e+05   1.2814967607382433e-02
   1.4380498496281533e+05   1.1539263479964534e-02
   1.5311731632202273e+05   1.0329689117224261e-02
   1.6308170529794015e+05   9.1864082761680121e-03
   1.7371522545924719e+05   8.1095757387206202e-03
   1.8502197440335510e+05   7.0993372907702246e-03
   1.9698801737264558e+05   6.1558297024311703e-03
   2.0957536727509057e+05   5.2791807095277088e-03
   2.2271514040982575e+05   4.4695089963006640e-03
   2.3630024219485503e+05   3.7269241793390084e-03
   2.5017823465187231e+05   3.0515267927400114e-03
   2.6414540436326293e+05   2.4434082744985153e-03
   2.7794343695216556e+05   1.9026509541272274e-03
   2.9126041093561758e+05   1.4293280415113019e-03
   3.0373789254224265e+05   1.0235036169963241e-03
   3.1498555232924322e+05   6.8523262271308338e-04
   3.2460377548831189e+05   4.1456085513935648e-04
   3.3221318454008928e+05   2.1152495889970035e-04
   3.3748807611591200e+05   7.6152421804365211e-05
   3.4018902506169741e+05   8.4615711278823724e-06


==> PhifssOAFP_del00001.txt <==
   5.4480956251183613e-02   9.9999153842887212e-01
   1.6346045717789853e-01   9.9992384757819563e-01
   2.7250009894765581e-01   9.9978847504110036e-01
   3.8164633084435173e-01   9.9958543914486064e-01
   4.9094186596230444e-01   9.9931476737728686e-01
   6.0042937883995595e-01   9.9897649638300368e-01
   7.1015186548633036e-01   9.9857067195848870e-01
   8.2015260158046621e-01   9.9809734904587277e-01
   9.3047519773016196e-01   9.9755659172550160e-01
   1.0411636302231897e+00   9.9694847320725999e-01
   1.1522622934028968e+00   9.9627307582066105e-01
   1.2638160449990599e+00   9.9553049100369928e-01
   1.3758702591528391e+00   9.9472081929047218e-01
   1.4884708770501314e+00   9.9384417029756889e-01
   1.6016644615261897e+00   9.9290066270922983e-01
   1.7154982511776253e+00   9.9189042426127938e-01
   1.8300202172245525e+00   9.9081359172383199e-01
   1.9452791208670976e+00   9.8967031088277579e-01
   2.0613245729944083e+00   9.8846073652003552e-01
   2.1782070950173456e+00   9.8718503239261768e-01
   2.2959781819932354e+00   9.8584337121044019e-01
   2.4146903673524673e+00   9.8443593461295031e-01
   2.5343972900229952e+00   9.8296291314453410e-01
   2.6551537635730034e+00   9.8142450622871880e-01
   2.7770158479556772e+00   9.7982092214117467e-01
   2.9000409236703879e+00   9.7815237798151777e-01
   3.0242877687999137e+00   9.7641909964391804e-01
   3.1498166388688897e+00   9.7462132178651695e-01
   3.2766893499103480e+00   9.7275928779965848e-01
   3.4049693647807158e+00   9.7083324977293772e-01
   3.5347218830698339e+00   9.6884346846107250e-01
   3.6660139347211276e+00   9.6679021324860082e-01
   3.7989144776899124e+00   9.6467376211341116e-01
   3.9334944998182353e+00   9.6249440158910804e-01
   4.0698271252516358e+00   9.6025242672622024e-01
   4.2079877256333234e+00   9.5794814105225545e-01
   4.3480540364112628e+00   9.5558185653060845e-01
   4.4901062785484314e+00   9.5315389351832502e-01
   4.6342272859924414e+00   9.5066458072273119e-01
   4.7805026392502068e+00   9.4811425515693171e-01
   4.9290208054541766e+00   9.4550326209418389e-01
   5.0798732853241058e+00   9.4283195502115302e-01
   5.2331547674503431e+00   9.4010069559005549e-01
   5.3889632903661129e+00   9.3730985356969798e-01
   5.5474004128834249e+00   9.3445980679541507e-01
   5.7085713932301250e+00   9.3155094111791814e-01
   5.8725853775224088e+00   9.2858365035105617e-01
   6.0395555981873938e+00   9.2555833621849981e-01
   6.2095995829421646e+00   9.2247540829935515e-01
   6.3828393750309420e+00   9.1933528397271203e-01
   6.5594017654111934e+00   9.1613838836113892e-01
   6.7394185376904625e+00   9.1288515427312711e-01
   6.9230267266027266e+00   9.0957602214449595e-01
   7.1103688909412694e+00   9.0621143997876463e-01
   7.3015934018522657e+00   9.0279186328649974e-01
   7.4968547475372027e+00   8.9931775502364641e-01
   7.6963138554039530e+00   8.9578958552885168e-01
   7.9001384328658784e+00   8.9220783245978785e-01
   8.1085033279874246e+00   8.8857298072848545e-01
   8.3215909113501301e+00   8.8488552243568397e-01
   8.5395914805223487e+00   8.8114595680420904e-01
   8.7627036887104506e+00   8.7735479011138606e-01
   8.9911349991895353e+00   8.7351253562049802e-01
   9.2251021673284974e+00   8.6961971351129796e-01
   9.4648317520588758e+00   8.6567685080958534e-01
   9.7105606588780127e+00   8.6168448131585396e-01
   9.9625367165300247e+00   8.5764314553302579e-01
   1.0221019289777013e+01   8.5355339059327373e-01
   1.0486279930748109e+01   8.4941577018394998e-01
   1.0758603071654063e+01   8.4523084447262486e-01
   1.1038286761759247e+01   8.4099918003124929e-01
   1.1325643451837953e+01   8.3672134975945012e-01
   1.1621000829479538e+01   8.3239793280696894e-01
   1.1924702708985066e+01   8.2802951449525364e-01
   1.2237109979774736e+01   8.2361668623821616e-01
   1.2558601617652990e+01   8.1916004546216414e-01
   1.2889575763503247e+01   8.1466019552491875e-01
   1.3230450874468547e+01   8.1011774563412997e-01
   1.3581666952956789e+01   8.0553331076479995e-01
   1.3943686859361321e+01   8.0090751157602413e-01
   1.4316997714738367e+01   7.9624097432696539e-01
   1.4702112400313094e+01   7.9153433079206748e-01
   1.5099571161118734e+01   7.8678821817552302e-01
   1.5509943321796863e+01   7.8200327902500710e-01
   1.5933829123114506e+01   7.7718016114468580e-01
   1.6371861688588844e+01   7.7231951750751360e-01
   1.6824709131250732e+01   7.6742200616683220e-01
   1.7293076811542903e+01   7.6248829016728026e-01
   1.7777709758124196e+01   7.5751903745502713e-01
   1.8279395264467681e+01   7.5251492078734505e-01
   1.8798965675077397e+01   7.4747661764152706e-01
   1.9337301376439630e+01   7.4240481012316861e-01
   1.9895334008954549e+01   7.3730018487382032e-01
   2.0474049917592783e+01   7.3216343297802844e-01
   2.1074493860371714e+01   7.2699524986977337e-01
   2.1697772995495125e+01   7.2179633523831788e-01
   2.2345061169605234e+01   7.1656739293348148e-01
   2.3017603531635960e+01   7.1130913087034975e-01
   2.3716721498665162e+01   7.0602226093343423e-01
   2.4443818102534859e+01   7.0070749888029460e-01
   2.5200383748278306e+01   6.9536556424463680e-01
   2.5988002418144280e+01   6.8999718023889955e-01
   2.6808358357694516e+01   6.8460307365634221e-01
   2.7663243283647180e+01   6.7918397477265025e-01
   2.8554564156297257e+01   6.7374061724706569e-01
   2.9484351563054116e+01   6.6827373802306322e-01
   3.0454768763335693e+01   6.6278407722857835e-01
   3.1468121449345556e+01   6.5727237807580685e-01
   3.2526868281576228e+01   6.5173938676058540e-01
   3.3633632262815468e+01   6.4618585236136838e-01
   3.4791213019437102e+01   6.4061252673781532e-01
   3.6002600064414899e+01   6.3502016442900044e-01
   3.7270987122253544e+01   6.2940952255126037e-01
   3.8599787602476184e+01   6.2378136069569312e-01
   3.9992651314882053e+01   6.1813644082532082e-01
   4.1453482527057730e+01   6.1247552717193243e-01
   4.2986459472066350e+01   6.0679938613262008e-01
   4.4596055422354418e+01   6.0110878616601893e-01
   4.6287061454225281e+01   5.9540449768827242e-01
   4.8064611036167548e+01   5.8968729296872879e-01
   4.9934206583448685e+01   5.8395794602538853e-01
   5.1901748131049324e+01   5.7821723252011548e-01
   5.3973564286810387e+01   5.7246592965362331e-01
   5.6156445636840289e+01   5.6670481606025636e-01
   5.8457680785407369e+01   5.6093467170257383e-01
   6.0885095221861995e+01   5.5515627776575582e-01
   6.3447093217182754e+01   5.4937041655184393e-01
   6.6152702962558763e+01   5.4357787137382907e-01
   6.9011625171526759e+01   5.3777942644960408e-01
   7.2034285375459902e+01   5.3197586679579290e-01
   7.5231890149091285e+01   5.2616797812147198e-01
   7.8616487507857130e+01   5.2035654672179799e-01
   8.2201031721543671e+01   5.1454235937155568e-01
   8.5999452788201438e+01   5.0872620321864181e-01
   9.0026730807801542e+01   5.0290886567749704e-01
   9.4298975485333898e+01   4.9709113432250313e-01
   9.8833510976995782e+01   4.9127379678135824e-01
   1.0364896626880301e+02   4.8545764062844426e-01
   1.0876537124304717e+02   4.7964345327820213e-01
   1.1420425854175323e+02   4.7383202187852808e-01
   1.1998877127582564e+02   4.6802413320420722e-01
   1.2614377655022864e+02   4.6222057355039597e-01
   1.3269598467703966e+02   4.5642212862617088e-01
   1.3967407382476216e+02   4.5062958344815607e-01
   1.4710881970139326e+02   4.4484372223424412e-01
   1.5503322968465019e+02   4.3906532829742634e-01
   1.6348268059322237e+02   4.3329518393974376e-01
   1.7249505903184914e+02   4.2753407034637658e-01
   1.8211090293941319e+02   4.2178276747988458e-01
   1.9237354261798950e+02   4.1604205397461147e-01
   2.0332923912414333e+02   4.1031270703127137e-01
   2.1502731745984076e+02   4.0459550231172769e-01
   2.2752029151779695e+02   3.9889121383398102e-01
   2.4086397721972932e+02   3.9320061386738003e-01
   2.5511758975539382e+02   3.8752447282806746e-01
   2.7034382030113306e+02   3.8186355917467940e-01
   2.8660888710450490e+02   3.7621863930430710e-01
   3.0398255539720321e+02   3.7059047744873957e-01
   3.2253812029654716e+02   3.6497983557099967e-01
   3.4235234672378164e+02   3.5938747326218468e-01
   3.6350536047711768e+02   3.5381414763863167e-01
   3.8608048500628695e+02   3.4826061323941482e-01
   4.1016401922093155e+02   3.4272762192419326e-01
   4.3584495287486806e+02   3.3721592277142165e-01
   4.6321461775935245e+02   3.3172626197693678e-01
   4.9236627511389457e+02   3.2625938275293431e-01
   5.2339464232107571e+02   3.2081602522734998e-01
   5.5639536500835038e+02   3.1539692634365785e-01
   5.9146444403699286e+02   3.1000281976110067e-01
   6.2869763031826869e+02   3.0463443575536320e-01
   6.6818980375672299e+02   2.9929250111970551e-01
   7.1003435558842307e+02   2.9397773906656582e-01
   7.5432259570101257e+02   2.8869086912965036e-01
   8.0114320789163014e+02   2.8343260706651840e-01
   8.5058177624376481e+02   2.7820366476168201e-01
   9.0272040470472302e+02   2.7300475013022663e-01
   9.5763744952244497e+02   2.6783656702197156e-01
   1.0154073805022209e+03   2.6269981512617996e-01
   1.0761007823304135e+03   2.5759518987683150e-01
   1.1397845017630825e+03   2.5252338235847299e-01
   1.2065219407447141e+03   2.4748507921265511e-01
   1.2763734898884161e+03   2.4248096254497287e-01
   1.3493970916867518e+03   2.3751170983271996e-01
   1.4256489186236317e+03   2.3257799383316774e-01
   1.5051841483395019e+03   2.2768048249248646e-01
   1.5880578162270403e+03   2.2281983885531426e-01
   1.6743257253867901e+03   2.1799672097499290e-01
   1.7640453945707677e+03   2.1321178182447709e-01
   1.8572770264879332e+03   2.0846566920793264e-01
   1.9540844813091899e+03   2.0375902567303472e-01
   2.0545362432271777e+03   1.9909248842397598e-01
   2.1587063711450087e+03   1.9446668923520027e-01
   2.2666754278708449e+03   1.8988225436587003e-01
   2.3785313852944319e+03   1.8533980447508119e-01
   2.4943705058991286e+03   1.8083995453783586e-01
   2.6142982034240763e+03   1.7638331376178384e-01
   2.7384298876186340e+03   1.7197048550474642e-01
   2.8668917997036797e+03   1.6760206719303106e-01
   2.9998218465238560e+03   1.6327865024054983e-01
   3.1373704423577979e+03   1.5900081996875082e-01
   3.2797013681411527e+03   1.5476915552737530e-01
   3.4269926583662559e+03   1.5058422981605013e-01
   3.5794375263591201e+03   1.4644660940672627e-01
   3.7372453389017633e+03   1.4235685446697416e-01
   3.9006426514668437e+03   1.3831551868414599e-01
   4.0698743155459424e+03   1.3432314919041477e-01
   4.2452046698758513e+03   1.3038028648870204e-01
   4.4269188276632121e+03   1.2648746437950198e-01
   4.6153240723580229e+03   1.2264520988861399e-01
   4.8107513749825875e+03   1.1885404319579107e-01
   5.0135570466562658e+03   1.1511447756431620e-01
   5.2241245406051085e+03   1.1142701927151466e-01
   5.4428664187756922e+03   1.0779216754021215e-01
   5.6702264990063431e+03   1.0421041447114820e-01
   5.9066821997088364e+03   1.0068224497635353e-01
   6.1527470999787238e+03   9.7208136713500315e-02
   6.4089737341418850e+03   9.3788560021235479e-02
   6.6759566407264756e+03   9.0423977855504045e-02
   6.9543356868692254e+03   8.7114845726872947e-02
   7.2447996899441268e+03   8.3861611638861189e-02
   7.5480903588603824e+03   8.0664716027288030e-02
   7.8650065776661058e+03   7.7524591700645018e-02
   8.1964090538819910e+03   7.4441663781500134e-02
   8.5432253529130012e+03   7.1416349648943889e-02
   8.9064553379218505e+03   6.8449058882081804e-02
   9.2871770310669526e+03   6.5540193204584929e-02
   9.6865529068019696e+03   6.2690146430302129e-02
   1.0105836620134416e+04   5.9899304409944398e-02
   1.0546380161831174e+04   5.7168044978846977e-02
   1.1009641417291999e+04   5.4496737905816106e-02
   1.1497192085185923e+04   5.1885744843068349e-02
   1.2010725884119800e+04   4.9335419277268977e-02
   1.2552066938855156e+04   4.6846106481675032e-02
   1.3123178189162401e+04   4.4418143469391547e-02
   1.3726169601523799e+04   4.2051858947744547e-02
   1.4363305882524746e+04   3.9747573273779813e-02
   1.5037013288709064e+04   3.7505598410891960e-02
   1.5749884995205432e+04   3.5326237886588729e-02
   1.6504684318645290e+04   3.3209786751399129e-02
   1.7304344881337463e+04   3.1156531538927612e-02
   1.8151966545967975e+04   2.9166750227062388e-02
   1.9050805634963366e+04   2.7240712200341632e-02
   2.0004257569103913e+04   2.5378678213483052e-02
   2.1015829610257060e+04   2.3580900356082013e-02
   2.2089100872212228e+04   2.1847622018482282e-02
   2.3227666177049661e+04   2.0179077858825334e-02
   2.4435059700374939e+04   1.8575493771281204e-02
   2.5714653702554526e+04   1.7037086855465844e-02
   2.7069527047687599e+04   1.5564065387049630e-02
   2.8502297766633845e+04   1.4156628789559922e-02
   3.0014913774194898e+04   1.2814967607382433e-02
   3.1608396213951240e+04   1.1539263479964534e-02
   3.3282531060305766e+04   1.0329689117224261e-02
   3.5035506913001758e+04   9.1864082761680121e-03
   3.6863500794303727e+04   8.1095757387206202e-03
   3.8760219643492499e+04   7.0993372907702246e-03
   4.0716413478030416e+04   6.1558297024311703e-03
   4.2719387034213927e+04   5.2791807095277088e-03
   4.4752549880842802e+04   4.4695089963006640e-03
   4.6795059599879234e+04   3.7269241793390084e-03
   4.8821626749384894e+04   3.0515267927400114e-03
   5.0802560859524579e+04   2.4434082744985153e-03
   5.2704139367435972e+04   1.9026509541272274e-03
   5.4489371171055325e+04   1.4293280415113019e-03
   5.6119198827988723e+04   1.0235036169963241e-03
   5.7554136102983495e+04   6.8523262271308338e-04
   5.8756272855328374e+04   4.1456085513935648e-04
   5.9691505665207005e+04   2.1152495889970035e-04
   6.0331784890202463e+04   7.6152421804365211e-05
   6.0657125371697453e+04   8.4615711278823724e-06


==> PhifssOAFP_del0001.txt <==
   5.4305915277066796e-02   9.9999153842887212e-01
   1.6293518831226594e-01   9.9992384757819563e-01
   2.7162410643960899e-01   9.9978847504110036e-01
   3.8041873774566282e-01   9.9958543914486064e-01
   4.8936144178149460e-01   9.9931476737728686e-01
   5.9849453766973881e-01   9.9897649638300368e-01
   7.0786066067694209e-01   9.9857067195848870e-01
   8.1750272007404257e-01   9.9809734904587277e-01
   9.2746395328703723e-01   9.9755659172550160e-01
   1.0377879556958911e+00   9.9694847320725999e-01
   1.1485187318705155e+00   9.9627307582066105e-01
   1.2597007397718600e+00   9.9553049100369928e-01
   1.3713789425598071e+00   9.9472081929047218e-01
   1.4835988579729344e+00   9.9384417029756889e-01
   1.5964066116112778e+00   9.9290066270922983e-01
   1.7098489896640596e+00   9.9189042426127938e-01
   1.8239734943173451e+00   9.9081359172383199e-01
   1.9388283995734221e+00   9.8967031088277579e-01
   2.0544628093424775e+00   9.8846073652003552e-01
   2.1709267165559392e+00   9.8718503239261768e-01
   2.2882710644770756e+00   9.8584337121044019e-01
   2.4065478094909767e+00   9.8443593461295031e-01
   2.5258099861791505e+00   9.8296291314453410e-01
   2.6461117742671973e+00   9.8142450622871880e-01
   2.7675085680389313e+00   9.7982092214117467e-01
   2.8900570479960370e+00   9.7815237798151777e-01
   3.0138152552315161e+00   9.7641909964391804e-01
   3.1388426684235360e+00   9.7462132178651695e-01
   3.2652002838436780e+00   9.7275928779965848e-01
   3.3929506983777777e+00   9.7083324977293772e-01
   3.5221581959108494e+00   9.6884346846107250e-01
   3.6528888371450114e+00   9.6679021324860082e-01
   3.7852105531804963e+00   9.6467376211341116e-01
   3.9191932429872329e+00   9.6249440158910804e-01
   4.0549088750907991e+00   9.6025242672622024e-01
   4.1924315936520173e+00   9.5794814105225545e-01
   4.3318378292692303e+00   9.5558185653060845e-01
   4.4732064147313171e+00   9.5315389351832502e-01
   4.6166187060650081e+00   9.5066458072273119e-01
   4.7621587091527378e+00   9.4811425515693171e-01
   4.9099132122877416e+00   9.4550326209418389e-01
   5.0599719249916468e+00   9.4283195502115302e-01
   5.2124276234925340e+00   9.4010069559005549e-01
   5.3673763032407402e+00   9.3730985356969798e-01
   5.5249173388989226e+00   9.3445980679541507e-01
   5.6851536522400767e+00   9.3155094111791814e-01
   5.8481918884369337e+00   9.2858365035105617e-01
   6.0141426012376487e+00   9.2555833621849981e-01
   6.1831204475668633e+00   9.2247540829935515e-01
   6.3552443921155284e+00   9.1933528397271203e-01
   6.5306379225225424e+00   9.1613838836113892e-01
   6.7094292757882448e+00   9.1288515427312711e-01
   6.8917516765975266e+00   9.0957602214449595e-01
   7.0777435882782180e+00   9.0621143997876463e-01
   7.2675489771579338e+00   9.0279186328649974e-01
   7.4613175911422100e+00   8.9931775502364641e-01
   7.6592052533749806e+00   8.9578958552885168e-01
   7.8613741719129777e+00   8.9220783245978785e-01
   8.0679932663878624e+00   8.8857298072848545e-01
   8.2792385127103447e+00   8.8488552243568397e-01
   8.4952933069179899e+00   8.8114595680420904e-01
   8.7163488493597541e+00   8.7735479011138606e-01
   8.9426045504648339e+00   8.7351253562049802e-01
   9.1742684594452495e+00   8.6961971351129796e-01
   9.4115577173444773e+00   8.6567685080958534e-01
   9.6546990359589557e+00   8.6168448131585396e-01
   9.9039292042306251e+00   8.5764314553302579e-01
   1.0159495623836778e+01   8.5355339059327373e-01
   1.0421656875785489e+01   8.4941577018394998e-01
   1.0690683319966224e+01   8.4523084447262486e-01
   1.0966857729700779e+01   8.4099918003124929e-01
   1.1250475963493587e+01   8.3672134975945012e-01
   1.1541847676291081e+01   8.3239793280696894e-01
   1.1841297072728624e+01   8.2802951449525364e-01
   1.2149163704968414e+01   8.2361668623821616e-01
   1.2465803317916000e+01   8.1916004546216414e-01
   1.2791588744744637e+01   8.1466019552491875e-01
   1.3126910855856131e+01   8.1011774563412997e-01
   1.3472179564563568e+01   8.0553331076479995e-01
   1.3827824892996974e+01   8.0090751157602413e-01
   1.4194298101906403e+01   7.9624097432696539e-01
   1.4572072888263413e+01   7.9153433079206748e-01
   1.4961646654753284e+01   7.8678821817552302e-01
   1.5363541855485410e+01   7.8200327902500710e-01
   1.5778307422454130e+01   7.7718016114468580e-01
   1.6206520277523683e+01   7.7231951750751360e-01
   1.6648786934922359e+01   7.6742200616683220e-01
   1.7105745199472675e+01   7.6248829016728026e-01
   1.7578065965996700e+01   7.5751903745502713e-01
   1.8066455125564588e+01   7.5251492078734505e-01
   1.8571655584458441e+01   7.4747661764152706e-01
   1.9094449401925726e+01   7.4240481012316861e-01
   1.9635660052975037e+01   7.3730018487382032e-01
   2.0196154822623498e+01   7.3216343297802844e-01
   2.0776847338134399e+01   7.2699524986977337e-01
   2.1378700245870867e+01   7.2179633523831788e-01
   2.2002728039438868e+01   7.1656739293348148e-01
   2.2650000045773652e+01   7.1130913087034975e-01
   2.3321643575755115e+01   7.0602226093343423e-01
   2.4018847245760099e+01   7.0070749888029460e-01
   2.4742864476325529e+01   6.9536556424463680e-01
   2.5495017173703161e+01   6.8999718023889955e-01
   2.6276699599619828e+01   6.8460307365634221e-01
   2.7089382433876370e+01   6.7918397477265025e-01
   2.7934617033638489e+01   6.7374061724706569e-01
   2.8814039892215302e+01   6.6827373802306322e-01
   2.9729377298936356e+01   6.6278407722857835e-01
   3.0682450200194413e+01   6.5727237807580685e-01
   3.1675179260026216e+01   6.5173938676058540e-01
   3.2709590116458941e+01   6.4618585236136838e-01
   3.3787818827520688e+01   6.4061252673781532e-01
   3.4912117497950504e+01   6.3502016442900044e-01
   3.6084860074557504e+01   6.2940952255126037e-01
   3.7308548294479024e+01   6.2378136069569312e-01
   3.8585817766643231e+01   6.1813644082532082e-01
   3.9919444162105187e+01   6.1247552717193243e-01
   4.1312349484053861e+01   6.0679938613262008e-01
   4.2767608382678432e+01   6.0110878616601893e-01
   4.4288454474274559e+01   5.9540449768827242e-01
   4.5878286617429950e+01   5.8968729296872879e-01
   4.7540675092513467e+01   5.8395794602538853e-01
   4.9279367623383969e+01   5.7821723252011548e-01
   5.1098295173095508e+01   5.7246592965362331e-01
   5.3001577437667486e+01   5.6670481606025636e-01
   5.4993527954829702e+01   5.6093467170257383e-01
   5.7078658737167075e+01   5.5515627776575582e-01
   5.9261684332669390e+01   5.4937041655184393e-01
   6.1547525209357921e+01   5.4357787137382907e-01
   6.3941310356064101e+01   5.3777942644960408e-01
   6.6448378987466782e+01   5.3197586679579290e-01
   6.9074281240114175e+01   5.2616797812147198e-01
   7.1824777746047616e+01   5.2035654672179799e-01
   7.4705837974090500e+01   5.1454235937155568e-01
   7.7723637234279281e+01   5.0872620321864181e-01
   8.0884552250840329e+01   5.0290886567749704e-01
   8.4195155221652755e+01   4.9709113432250313e-01
   8.7662206300005906e+01   4.9127379678135824e-01
   9.1292644455297321e+01   4.8545764062844426e-01
   9.5093576695996049e+01   4.7964345327820213e-01
   9.9072265667710809e+01   4.7383202187852808e-01
   1.0323611567449630e+02   4.6802413320420722e-01
   1.0759265720886249e+02   4.6222057355039597e-01
   1.1214953011818677e+02   4.5642212862617088e-01
   1.1691446557785331e+02   4.5062958344815607e-01
   1.2189526708726653e+02   4.4484372223424412e-01
   1.2709979074843993e+02   4.3906532829742634e-01
   1.3253592513121146e+02   4.3329518393974376e-01
   1.3821157106774803e+02   4.2753407034637658e-01
   1.4413462175545840e+02   4.2178276747988458e-01
   1.5031294357447601e+02   4.1604205397461147e-01
   1.5675435804767403e+02   4.1031270703127137e-01
   1.6346662538025973e+02   4.0459550231172769e-01
   1.7045743001757356e+02   3.9889121383398102e-01
   1.7773436864618472e+02   3.9320061386738003e-01
   1.8530494104166931e+02   3.8752447282806746e-01
   1.9317654412902201e+02   3.8186355917467940e-01
   2.0135646957731620e+02   3.7621863930430710e-01
   2.0985190519179713e+02   3.7059047744873957e-01
   2.1866994030469758e+02   3.6497983557099967e-01
   2.2781757529364984e+02   3.5938747326218468e-01
   2.3730173528597726e+02   3.5381414763863167e-01
   2.4712928803092683e+02   3.4826061323941482e-01
   2.5730706585362037e+02   3.4272762192419326e-01
   2.6784189153560629e+02   3.3721592277142165e-01
   2.7874060791175850e+02   3.3172626197693678e-01
   2.9001011092158922e+02   3.2625938275293431e-01
   3.0165738581915707e+02   3.2081602522734998e-01
   3.1368954621763947e+02   3.1539692634365785e-01
   3.2611387563617609e+02   3.1000281976110067e-01
   3.3893787121358031e+02   3.0463443575536320e-01
   3.5216928926997088e+02   2.9929250111970551e-01
   3.6581619241678266e+02   2.9397773906656582e-01
   3.7988699795246021e+02   2.8869086912965036e-01
   3.9439052731716293e+02   2.8343260706651840e-01
   4.0933605643017091e+02   2.7820366476168201e-01
   4.2473336677928683e+02   2.7300475013022663e-01
   4.4059279718813042e+02   2.6783656702197156e-01
   4.5692529623546125e+02   2.6269981512617996e-01
   4.7374247535762169e+02   2.5759518987683150e-01
   4.9105666271066076e+02   2.5252338235847299e-01
   5.0888095792186840e+02   2.4748507921265511e-01
   5.2722928790010440e+02   2.4248096254497287e-01
   5.4611646392154375e+02   2.3751170983271996e-01
   5.6555824024052174e+02   2.3257799383316774e-01
   5.8557137451595372e+02   2.2768048249248646e-01
   6.0617369037108131e+02   2.2281983885531426e-01
   6.2738414244003241e+02   2.1799672097499290e-01
   6.4922288427727437e+02   2.1321178182447709e-01
   6.7171133953909509e+02   2.0846566920793264e-01
   6.9487227686624180e+02   2.0375902567303472e-01
   7.1872988892925162e+02   1.9909248842397598e-01
   7.4330987611770445e+02   1.9446668923520027e-01
   7.6863953538866053e+02   1.8988225436587003e-01
   7.9474785481086019e+02   1.8533980447508119e-01
   8.2166561437870314e+02   1.8083995453783586e-01
   8.4942549369490325e+02   1.7638331376178384e-01
   8.7806218716287128e+02   1.7197048550474642e-01
   9.0761252735944447e+02   1.6760206719303106e-01
   9.3811561730675885e+02   1.6327865024054983e-01
   9.6961297239699275e+02   1.5900081996875082e-01
   1.0021486727779067e+03   1.5476915552737530e-01
   1.0357695270478703e+03   1.5058422981605013e-01
   1.0705252481689388e+03   1.4644660940672627e-01
   1.1064686425520074e+03   1.4235685446697416e-01
   1.1436558133320175e+03   1.3831551868414599e-01
   1.1821463788994706e+03   1.3432314919041477e-01
   1.2220037078191669e+03   1.3038028648870204e-01
   1.2632951713135669e+03   1.2648746437950198e-01
   1.3060924145478664e+03   1.2264520988861399e-01
   1.3504716479908318e+03   1.1885404319579107e-01
   1.3965139601702401e+03   1.1511447756431620e-01
   1.4443056531562565e+03   1.1142701927151466e-01
   1.4939386021194568e+03   1.0779216754021215e-01
   1.5455106402815554e+03   1.0421041447114820e-01
   1.5991259705328409e+03   1.0068224497635353e-01
   1.6548956048849841e+03   9.7208136713500315e-02
   1.7129378327855254e+03   9.3788560021235479e-02
   1.7733787190866165e+03   9.0423977855504045e-02
   1.8363526321558325e+03   8.7114845726872947e-02
   1.9020028021756848e+03   8.3861611638861189e-02
   1.9704819091129016e+03   8.0664716027288030e-02
   2.0419526990692571e+03   7.7524591700645018e-02
   2.1165886267516903e+03   7.4441663781500134e-02
   2.1945745205202111e+03   7.1416349648943889e-02
   2.2761072648696822e+03   6.8449058882081804e-02
   2.3613964931448500e+03   6.5540193204584929e-02
   2.4506652807326659e+03   6.2690146430302129e-02
   2.5441508257565079e+03   5.9899304409944398e-02
   2.6421051003249854e+03   5.7168044978846977e-02
   2.7447954504563995e+03   5.4496737905816106e-02
   2.8525051167727902e+03   5.1885744843068349e-02
   2.9655336406659030e+03   4.9335419277268977e-02
   3.0841971117016733e+03   4.6846106481675032e-02
   3.2088282012218183e+03   4.4418143469391547e-02
   3.3397759142014538e+03   4.2051858947744547e-02
   3.4774049760762209e+03   3.9747573273779813e-02
   3.6220947532517625e+03   3.7505598410891960e-02
   3.7742375850541985e+03   3.5326237886588729e-02
   3.9342363808988443e+03   3.3209786751399129e-02
   4.1025013094040814e+03   3.1156531538927612e-02
   4.2794453763922820e+03   2.9166750227062388e-02
   4.4654786567935807e+03   2.7240712200341632e-02
   4.6610009126731329e+03   2.5378678213483052e-02
   4.8663922978382216e+03   2.3580900356082013e-02
   5.0820018218237547e+03   2.1847622018482282e-02
   5.3081332267583939e+03   2.0179077858825334e-02
   5.5450279257747670e+03   1.8575493771281204e-02
   5.7928446691731906e+03   1.7037086855465844e-02
   6.0516356548624299e+03   1.5564065387049630e-02
   6.3213188952442006e+03   1.4156628789559922e-02
   6.6016468085866345e+03   1.2814967607382433e-02
   6.8921712351522920e+03   1.1539263479964534e-02
   7.1922054030412219e+03   1.0329689117224261e-02
   7.5007837989964091e+03   9.1864082761680121e-03
   7.8166214416474186e+03   8.1095757387206202e-03
   8.1380747023371705e+03   7.0993372907702246e-03
   8.4631065455677344e+03   6.1558297024311703e-03
   8.7892598127496476e+03   5.2791807095277088e-03
   9.1136428596378410e+03   4.4695089963006640e-03
   9.4329323501175586e+03   3.7269241793390084e-03
   9.7433981412982666e+03   3.0515267927400114e-03
   1.0040954780226903e+04   2.4434082744985153e-03
   1.0321242994018792e+04   1.9026509541272274e-03
   1.0579742573364803e+04   1.4293280415113019e-03
   1.0811915222072552e+04   1.0235036169963241e-03
   1.1013372444774295e+04   6.8523262271308338e-04
   1.1180059752071793e+04   4.1456085513935648e-04
   1.1308444951590938e+04   2.1152495889970035e-04
   1.1395695752633517e+04   7.6152421804365211e-05
   1.1439830998148365e+04   8.4615711278823724e-06


==> PhifssOAFP_del001.txt <==
   5.2643506061784820e-02   9.9999153842887212e-01
   1.5794661726617865e-01   9.9992384757819563e-01
   2.6330480973145964e-01   9.9978847504110036e-01
   3.6876064252479179e-01   9.9958543914486064e-01
   4.7435322216351167e-01   9.9931476737728686e-01
   5.8012159911391536e-01   9.9897649638300368e-01
   6.8610509297572841e-01   9.9857067195848870e-01
   7.9234324777956200e-01   9.9809734904587277e-01
   8.9887587642479505e-01   9.9755659172550160e-01
   1.0057430823271700e+00   9.9694847320725999e-01
   1.1129853007287906e+00   9.9627307582066105e-01
   1.2206433332036364e+00   9.9553049100369928e-01
   1.3287583889313395e+00   9.9472081929047218e-01
   1.4373721233618977e+00   9.9384417029756889e-01
   1.5465266801373241e+00   9.9290066270922983e-01
   1.6562647320575958e+00   9.9189042426127938e-01
   1.7666295240832739e+00   9.9081359172383199e-01
   1.8776649161859065e+00   9.8967031088277579e-01
   1.9894154277597560e+00   9.8846073652003552e-01
   2.1019262823420348e+00   9.8718503239261768e-01
   2.2152434537141339e+00   9.8584337121044019e-01
   2.3294137126164158e+00   9.8443593461295031e-01
   2.4444846747982312e+00   9.8296291314453410e-01
   2.5605048499098446e+00   9.8142450622871880e-01
   2.6775236917522873e+00   9.7982092214117467e-01
   2.7955916495570432e+00   9.7815237798151777e-01
   2.9147602206845855e+00   9.7641909964391804e-01
   3.0350820045183307e+00   9.7462132178651695e-01
   3.1566107578610256e+00   9.7275928779965848e-01
   3.2794014516792784e+00   9.7083324977293772e-01
   3.4035103294481814e+00   9.6884346846107250e-01
   3.5289949669888214e+00   9.6679021324860082e-01
   3.6559143340122993e+00   9.6467376211341116e-01
   3.7843288572957849e+00   9.6249440158910804e-01
   3.9143004856766281e+00   9.6025242672622024e-01
   4.0458927568128118e+00   9.5794814105225545e-01
   4.1791708658749736e+00   9.5558185653060845e-01
   4.3142017361341605e+00   9.5315389351832502e-01
   4.4510540915939085e+00   9.5066458072273119e-01
   4.5897985316410832e+00   9.4811425515693171e-01
   4.7305076078503339e+00   9.4550326209418389e-01
   4.8732559029221676e+00   9.4283195502115302e-01
   5.0181201118769581e+00   9.4010069559005549e-01
   5.1651791254868842e+00   9.3730985356969798e-01
   5.3145141160555776e+00   9.3445980679541507e-01
   5.4662086255256312e+00   9.3155094111791814e-01
   5.6203486560109992e+00   9.2858365035105617e-01
   5.7770227627288939e+00   9.2555833621849981e-01
   5.9363221494139635e+00   9.2247540829935515e-01
   6.0983407661799829e+00   9.1933528397271203e-01
   6.2631754098960446e+00   9.1613838836113892e-01
   6.4309258270288199e+00   9.1288515427312711e-01
   6.6016948189992313e+00   9.0957602214449595e-01
   6.7755883499879248e+00   9.0621143997876463e-01
   6.9527156572151529e+00   9.0279186328649974e-01
   7.1331893636079817e+00   8.9931775502364641e-01
   7.3171255928543353e+00   8.9578958552885168e-01
   7.5046440867297788e+00   8.9220783245978785e-01
   7.6958683246661419e+00   8.8857298072848545e-01
   7.8909256454161936e+00   8.8488552243568397e-01
   8.0899473707478133e+00   8.8114595680420904e-01
   8.2930689309843491e+00   8.7735479011138606e-01
   8.5004299922852287e+00   8.7351253562049802e-01
   8.7121745854389196e+00   8.6961971351129796e-01
   8.9284512360184554e+00   8.6567685080958534e-01
   9.1494130956218971e+00   8.6168448131585396e-01
   9.3752180739981501e+00   8.5764314553302579e-01
   9.6060289717269534e+00   8.5355339059327373e-01
   9.8420136131985547e+00   8.4941577018394998e-01
   1.0083344979503520e+01   8.4523084447262486e-01
   1.0330201340921235e+01   8.4099918003124929e-01
   1.0582766388555243e+01   8.3672134975945012e-01
   1.0841229364745280e+01   8.3239793280696894e-01
   1.1105785191741202e+01   8.2802951449525364e-01
   1.1376634598210110e+01   8.2361668623821616e-01
   1.1653984243000599e+01   8.1916004546216414e-01
   1.1938046835680586e+01   8.1466019552491875e-01
   1.2229041253216094e+01   8.1011774563412997e-01
   1.2527192652260442e+01   8.0553331076479995e-01
   1.2832732576374022e+01   8.0090751157602413e-01
   1.3145899057609233e+01   7.9624097432696539e-01
   1.3466936711748351e+01   7.9153433079206748e-01
   1.3796096826612363e+01   7.8678821817552302e-01
   1.4133637442716335e+01   7.8200327902500710e-01
   1.4479823425697843e+01   7.7718016114468580e-01
   1.4834926529808703e+01   7.7231951750751360e-01
   1.5199225451936449e+01   7.6742200616683220e-01
   1.5573005875495667e+01   7.6248829016728026e-01
   1.5956560503732405e+01   7.5751903745502713e-01
   1.6350189081873204e+01   7.5251492078734505e-01
   1.6754198407784472e+01   7.4747661764152706e-01
   1.7168902330710360e+01   7.4240481012316861e-01
   1.7594621737927088e+01   7.3730018487382032e-01
   1.8031684529071452e+01   7.3216343297802844e-01
   1.8480425578203835e+01   7.2699524986977337e-01
   1.8941186683606109e+01   7.2179633523831788e-01
   1.9414316505650660e+01   7.1656739293348148e-01
   1.9900170493032071e+01   7.1130913087034975e-01
   2.0399110798022502e+01   7.0602226093343423e-01
   2.0911506181377941e+01   7.0070749888029460e-01
   2.1437731907919673e+01   6.9536556424463680e-01
   2.1978169633785850e+01   6.8999718023889955e-01
   2.2533207286767858e+01   6.8460307365634221e-01
   2.3103238941108511e+01   6.7918397477265025e-01
   2.3688664688575461e+01   6.7374061724706569e-01
   2.4289890507563634e+01   6.6827373802306322e-01
   2.4907328132421860e+01   6.6278407722857835e-01
   2.5541394925109092e+01   6.5727237807580685e-01
   2.6192513751713097e+01   6.5173938676058540e-01
   2.6861112866234393e+01   6.4618585236136838e-01
   2.7547625804443438e+01   6.4061252673781532e-01
   2.8252491290428516e+01   6.3502016442900044e-01
   2.8976153158830975e+01   6.2940952255126037e-01
   2.9719060295501645e+01   6.2378136069569312e-01
   3.0481666599652833e+01   6.1813644082532082e-01
   3.1264430970249169e+01   6.1247552717193243e-01
   3.2067817319669672e+01   6.0679938613262008e-01
   3.2892294617275354e+01   6.0110878616601893e-01
   3.3738336965760539e+01   5.9540449768827242e-01
   3.4606423712696490e+01   5.8968729296872879e-01
   3.5497039599889682e+01   5.8395794602538853e-01
   3.6410674952641983e+01   5.7821723252011548e-01
   3.7347825911192622e+01   5.7246592965362331e-01
   3.8308994706043443e+01   5.6670481606025636e-01
   3.9294689979046993e+01   5.6093467170257383e-01
   4.0305427151536890e+01   5.5515627776575582e-01
   4.1341728840971683e+01   5.4937041655184393e-01
   4.2404125326941802e+01   5.4357787137382907e-01
   4.3493155067623057e+01   5.3777942644960408e-01
   4.4609365267146551e+01   5.3197586679579290e-01
   4.5753312494634159e+01   5.2616797812147198e-01
   4.6925563355058948e+01   5.2035654672179799e-01
   4.8126695212443529e+01   5.1454235937155568e-01
   4.9357296965348148e+01   5.0872620321864181e-01
   5.0617969875033978e+01   5.0290886567749704e-01
   5.1909328446172445e+01   4.9709113432250313e-01
   5.3232001360485661e+01   4.9127379678135824e-01
   5.4586632463241074e+01   4.8545764062844426e-01
   5.5973881803114921e+01   4.7964345327820213e-01
   5.7394426725534935e+01   4.7383202187852808e-01
   5.8848963020268897e+01   4.6802413320420722e-01
   6.0338206123680749e+01   4.6222057355039597e-01
   6.1862892376792402e+01   4.5642212862617088e-01
   6.3423780339981434e+01   4.5062958344815607e-01
   6.5021652165925502e+01   4.4484372223424412e-01
   6.6657315032118959e+01   4.3906532829742634e-01
   6.8331602635123872e+01   4.3329518393974376e-01
   7.0045376748431977e+01   4.2753407034637658e-01
   7.1799528846716328e+01   4.2178276747988458e-01
   7.3594981798948368e+01   4.1604205397461147e-01
   7.5432691633805263e+01   4.1031270703127137e-01
   7.7313649380483497e+01   4.0459550231172769e-01
   7.9238882989021178e+01   3.9889121383398102e-01
   8.1209459333910161e+01   3.9320061386738003e-01
   8.3226486305790729e+01   3.8752447282806746e-01
   8.5291114995727199e+01   3.8186355917467940e-01
   8.7404541977572578e+01   3.7621863930430710e-01
   8.9568011693663337e+01   3.7059047744873957e-01
   9.1782818950144900e+01   3.6497983557099967e-01
   9.4050311527945524e+01   3.5938747326218468e-01
   9.6371892916579284e+01   3.5381414763863167e-01
   9.8749025177672166e+01   3.4826061323941482e-01
   1.0118323194634030e+02   3.4272762192419326e-01
   1.0367610157833681e+02   3.3721592277142165e-01
   1.0622929045218187e+02   3.3172626197693678e-01
   1.0884452643534884e+02   3.2625938275293431e-01
   1.1152361252497586e+02   3.2081602522734998e-01
   1.1426843067351756e+02   3.1539692634365785e-01
   1.1708094581125954e+02   3.1000281976110067e-01
   1.1996321007763798e+02   3.0463443575536320e-01
   1.2291736727496792e+02   2.9929250111970551e-01
   1.2594565755828268e+02   2.9397773906656582e-01
   1.2905042237678413e+02   2.8869086912965036e-01
   1.3223410968261965e+02   2.8343260706651840e-01
   1.3549927942463637e+02   2.7820366476168201e-01
   1.3884860934507833e+02   2.7300475013022663e-01
   1.4228490109930445e+02   2.6783656702197156e-01
   1.4581108671902336e+02   2.6269981512617996e-01
   1.4943023544179229e+02   2.5759518987683150e-01
   1.5314556093011674e+02   2.5252338235847299e-01
   1.5696042890585852e+02   2.4748507921265511e-01
   1.6087836522638602e+02   2.4248096254497287e-01
   1.6490306443145684e+02   2.3751170983271996e-01
   1.6903839879066970e+02   2.3257799383316774e-01
   1.7328842788401968e+02   2.2768048249248646e-01
   1.7765740874908170e+02   2.2281983885531426e-01
   1.8214980663120375e+02   2.1799672097499290e-01
   1.8677030637413725e+02   2.1321178182447709e-01
   1.9152382449155857e+02   2.0846566920793264e-01
   1.9641552196101250e+02   2.0375902567303472e-01
   2.0145081778487929e+02   1.9909248842397598e-01
   2.0663540336407121e+02   1.9446668923520027e-01
   2.1197525773315957e+02   1.8988225436587003e-01
   2.1747666370660224e+02   1.8533980447508119e-01
   2.2314622498857696e+02   1.8083995453783586e-01
   2.2899088429950663e+02   1.7638331376178384e-01
   2.3501794257480591e+02   1.7197048550474642e-01
   2.4123507929130878e+02   1.6760206719303106e-01
   2.4765037397850574e+02   1.6327865024054983e-01
   2.5427232897054512e+02   1.5900081996875082e-01
   2.6110989345530032e+02   1.5476915552737530e-01
   2.6817248887393578e+02   1.5058422981605013e-01
   2.7547003572259666e+02   1.4644660940672627e-01
   2.8301298180233050e+02   1.4235685446697416e-01
   2.9081233195831288e+02   1.3831551868414599e-01
   2.9887967933985936e+02   1.3432314919041477e-01
   3.0722723820289139e+02   1.3038028648870204e-01
   3.1586787826088636e+02   1.2648746437950198e-01
   3.2481516057346983e+02   1.2264520988861399e-01
   3.3408337493742755e+02   1.1885404319579107e-01
   3.4368757871771896e+02   1.1511447756431620e-01
   3.5364363701919524e+02   1.1142701927151466e-01
   3.6396826405767530e+02   1.0779216754021215e-01
   3.7467906553445289e+02   1.0421041447114820e-01
   3.8579458175516953e+02   1.0068224497635353e-01
   3.9733433115449759e+02   9.7208136713500315e-02
   4.0931885379551932e+02   9.3788560021235479e-02
   4.2176975429846698e+02   9.0423977855504045e-02
   4.3470974352035665e+02   8.7114845726872947e-02
   4.4816267814511355e+02   8.3861611638861189e-02
   4.6215359715534765e+02   8.0664716027288030e-02
   4.7670875393067064e+02   7.7524591700645018e-02
   4.9185564245482846e+02   7.4441663781500134e-02
   5.0762301580238324e+02   7.1416349648943889e-02
   5.2404089471617181e+02   6.8449058882081804e-02
   5.4114056366476211e+02   6.5540193204584929e-02
   5.5895455128646790e+02   6.2690146430302129e-02
   5.7751659156723792e+02   5.9899304409944398e-02
   5.9686156146638166e+02   5.7168044978846977e-02
   6.1702538998278419e+02   5.4496737905816106e-02
   6.3804493284897603e+02   5.1885744843068349e-02
   6.5995780614269177e+02   4.9335419277268977e-02
   6.8280217112569051e+02   4.6846106481675032e-02
   7.0661646155862604e+02   4.4418143469391547e-02
   7.3143904362411115e+02   4.2051858947744547e-02
   7.5730779743622747e+02   3.9747573273779813e-02
   7.8425960797556104e+02   3.7505598410891960e-02
   8.1232975221457798e+02   3.5326237886588729e-02
   8.4155116828303198e+02   3.3209786751399129e-02
   8.7195359186869621e+02   3.1156531538927612e-02
   9.0356254481185090e+02   2.9166750227062388e-02
   9.3639816120784246e+02   2.7240712200341632e-02
   9.7047383752153780e+02   2.5378678213483052e-02
   1.0057946955076171e+03   2.3580900356082013e-02
   1.0423558504556406e+03   2.1847622018482282e-02
   1.0801404827938516e+03   2.0179077858825334e-02
   1.1191177187927674e+03   1.8575493771281204e-02
   1.1592403363929554e+03   1.7037086855465844e-02
   1.2004423254085339e+03   1.5564065387049630e-02
   1.2426363477770969e+03   1.4156628789559922e-02
   1.2857111632370236e+03   1.2814967607382433e-02
   1.3295291086076365e+03   1.1539263479964534e-02
   1.3739237441469061e+03   1.0329689117224261e-02
   1.4186978071253861e+03   9.1864082761680121e-03
   1.4636216390004431e+03   8.1095757387206202e-03
   1.5084322758307387e+03   7.0993372907702246e-03
   1.5528334084895023e+03   6.1558297024311703e-03
   1.5964964257383110e+03   5.2791807095277088e-03
   1.6390627448024584e+03   4.4695089963006640e-03
   1.6801476062390882e+03   3.7269241793390084e-03
   1.7193454588673239e+03   3.0515267927400114e-03
   1.7562369842243972e+03   2.4434082744985153e-03
   1.7903977090110163e+03   1.9026509541272274e-03
   1.8214080324641336e+03   1.4293280415113019e-03
   1.8488643619296638e+03   1.0235036169963241e-03
   1.8723909165893979e+03   6.8523262271308338e-04
   1.8916516420450928e+03   4.1456085513935648e-04
   1.9063615942993597e+03   2.1152495889970035e-04
   1.9162971162889612e+03   7.6152421804365211e-05
   1.9213041548295439e+03   8.4615711278823724e-06


==> PhifssOAFP_del01.txt <==
   4.1581097777094893e-02   9.9999153842887212e-01
   1.2475226138158783e-01   9.9992384757819563e-01
   2.0795425830617145e-01   9.9978847504110036e-01
   2.9121100511376052e-01   9.9958543914486064e-01
   3.7454437495867332e-01   9.9931476737728686e-01
   4.5797615250019341e-01   9.9897649638300368e-01
   5.4152820620895403e-01   9.9857067195848870e-01
   6.2522244595489873e-01   9.9809734904587277e-01
   7.0908083202720329e-01   9.9755659172550160e-01
   7.9312537066589439e-01   9.9694847320725999e-01
   8.7737812064393461e-01   9.9627307582066105e-01
   9.6186119552540961e-01   9.9553049100369928e-01
   1.0465967694118026e+00   9.9472081929047218e-01
   1.1316070806985512e+00   9.9384417029756889e-01
   1.2169144371959861e+00   9.9290066270922983e-01
   1.3025412201233921e+00   9.9189042426127938e-01
   1.3885098886705753e+00   9.9081359172383199e-01
   1.4748429838039954e+00   9.8967031088277579e-01
   1.5615631322746146e+00   9.8846073652003552e-01
   1.6486930500441248e+00   9.8718503239261768e-01
   1.7362555457181437e+00   9.8584337121044019e-01
   1.8242735234825440e+00   9.8443593461295031e-01
   1.9127699859307354e+00   9.8296291314453410e-01
   2.0017680364361574e+00   9.8142450622871880e-01
   2.0912908813408930e+00   9.7982092214117467e-01
   2.1813618317106021e+00   9.7815237798151777e-01
   2.2720043048554732e+00   9.7641909964391804e-01
   2.3632418254289624e+00   9.7462132178651695e-01
   2.4550980262593187e+00   9.7275928779965848e-01
   2.5475966487674322e+00   9.7083324977293772e-01
   2.6407615430973528e+00   9.6884346846107250e-01
   2.7346166678429089e+00   9.6679021324860082e-01
   2.8291860894784642e+00   9.6467376211341116e-01
   2.9244939813997162e+00   9.6249440158910804e-01
   3.0205646226711127e+00   9.6025242672622024e-01
   3.1174223964036458e+00   9.5794814105225545e-01
   3.2150917878528467e+00   9.5558185653060845e-01
   3.3135973821755429e+00   9.5315389351832502e-01
   3.4129638619318818e+00   9.5066458072273119e-01
   3.5132160042838403e+00   9.4811425515693171e-01
   3.6143786779759615e+00   9.4550326209418389e-01
   3.7164768400607144e+00   9.4283195502115302e-01
   3.8195355324551583e+00   9.4010069559005549e-01
   3.9235798783014748e+00   9.3730985356969798e-01
   4.0286350782201348e+00   9.3445980679541507e-01
   4.1347264064375446e+00   9.3155094111791814e-01
   4.2418792068797728e+00   9.2858365035105617e-01
   4.3501188892225224e+00   9.2555833621849981e-01
   4.4594709249923064e+00   9.2247540829935515e-01
   4.5699608437161743e+00   9.1933528397271203e-01
   4.6816142292183365e+00   9.1613838836113892e-01
   4.7944567160672147e+00   9.1288515427312711e-01
   4.9085139862743681e+00   9.0957602214449595e-01
   5.0238117662535400e+00   9.0621143997876463e-01
   5.1403758241437236e+00   9.0279186328649974e-01
   5.2582319675083120e+00   8.9931775502364641e-01
   5.3774060415150577e+00   8.9578958552885168e-01
   5.4979239276114473e+00   8.9220783245978785e-01
   5.6198115428001172e+00   8.8857298072848545e-01
   5.7430948395294887e+00   8.8488552243568397e-01
   5.8677998063027417e+00   8.8114595680420904e-01
   5.9939524690193826e+00   8.7735479011138606e-01
   6.1215788931494588e+00   8.7351253562049802e-01
   6.2507051867519419e+00   8.6961971351129796e-01
   6.3813575044328052e+00   8.6567685080958534e-01
   6.5135620522499860e+00   8.6168448131585396e-01
   6.6473450936546667e+00   8.5764314553302579e-01
   6.7827329564704382e+00   8.5355339059327373e-01
   6.9197520409921314e+00   8.4941577018394998e-01
   7.0584288291990962e+00   8.4523084447262486e-01
   7.1987898951561338e+00   8.4099918003124929e-01
   7.3408619165888114e+00   8.3672134975945012e-01
   7.4846716876974639e+00   8.3239793280696894e-01
   7.6302461331875877e+00   8.2802951449525364e-01
   7.7776123235717067e+00   8.2361668623821616e-01
   7.9267974917112181e+00   8.1916004546216414e-01
   8.0778290506442616e+00   8.1466019552491875e-01
   8.2307346126589849e+00   8.1011774563412997e-01
   8.3855420096494981e+00   8.0553331076479995e-01
   8.5422793147056506e+00   8.0090751157602413e-01
   8.7009748649656320e+00   7.9624097432696539e-01
   8.8616572856757614e+00   7.9153433079206748e-01
   9.0243555154791899e+00   7.8678821817552302e-01
   9.1890988328716823e+00   7.8200327902500710e-01
   9.3559168838416955e+00   7.7718016114468580e-01
   9.5248397106275711e+00   7.7231951750751360e-01
   9.6958977816058223e+00   7.6742200616683220e-01
   9.8691220222404308e+00   7.6248829016728026e-01
   1.0044543847105562e+01   7.5751903745502713e-01
   1.0222195192910521e+01   7.5251492078734505e-01
   1.0402108552538806e+01   7.4747661764152706e-01
   1.0584317010032105e+01   7.4240481012316861e-01
   1.0768854276532062e+01   7.3730018487382032e-01
   1.0955754727113305e+01   7.3216343297802844e-01
   1.1145053438524219e+01   7.2699524986977337e-01
   1.1336786227773411e+01   7.2179633523831788e-01
   1.1530989691582930e+01   7.1656739293348148e-01
   1.1727701246651538e+01   7.1130913087034975e-01
   1.1926959170756231e+01   7.0602226093343423e-01
   1.2128802644641462e+01   7.0070749888029460e-01
   1.2333271794731303e+01   6.9536556424463680e-01
   1.2540407736622345e+01   6.8999718023889955e-01
   1.2750252619400113e+01   6.8460307365634221e-01
   1.2962849670745513e+01   6.7918397477265025e-01
   1.3178243242882253e+01   6.7374061724706569e-01
   1.3396478859341043e+01   6.6827373802306322e-01
   1.3617603262600133e+01   6.6278407722857835e-01
   1.3841664462586879e+01   6.5727237807580685e-01
   1.4068711786109359e+01   6.5173938676058540e-01
   1.4298795927211504e+01   6.4618585236136838e-01
   1.4531968998529733e+01   6.4061252673781532e-01
   1.4768284583653703e+01   6.3502016442900044e-01
   1.5007797790578145e+01   6.2940952255126037e-01
   1.5250565306256538e+01   6.2378136069569312e-01
   1.5496645452353276e+01   6.1813644082532082e-01
   1.5746098242212705e+01   6.1247552717193243e-01
   1.5998985439150008e+01   6.0679938613262008e-01
   1.6255370616091973e+01   6.0110878616601893e-01
   1.6515319216678716e+01   5.9540449768827242e-01
   1.6778898617863234e+01   5.8968729296872879e-01
   1.7046178194128508e+01   5.8395794602538853e-01
   1.7317229383365316e+01   5.7821723252011548e-01
   1.7592125754538369e+01   5.7246592965362331e-01
   1.7870943077192173e+01   5.6670481606025636e-01
   1.8153759392930858e+01   5.6093467170257383e-01
   1.8440655088930015e+01   5.5515627776575582e-01
   1.8731712973623171e+01   5.4937041655184393e-01
   1.9027018354627725e+01   5.4357787137382907e-01
   1.9326659119058984e+01   5.3777942644960408e-01
   1.9630725816304682e+01   5.3197586679579290e-01
   1.9939311743415846e+01   5.2616797812147198e-01
   2.0252513033192628e+01   5.2035654672179799e-01
   2.0570428745127312e+01   5.1454235937155568e-01
   2.0893160959290729e+01   5.0872620321864181e-01
   2.1220814873329935e+01   5.0290886567749704e-01
   2.1553498902670018e+01   4.9709113432250313e-01
   2.1891324784093722e+01   4.9127379678135824e-01
   2.2234407682798775e+01   4.8545764062844426e-01
   2.2582866303111725e+01   4.7964345327820213e-01
   2.2936823002962949e+01   4.7383202187852808e-01
   2.3296403912308925e+01   4.6802413320420722e-01
   2.3661739055609392e+01   4.6222057355039597e-01
   2.4032962478550541e+01   4.5642212862617088e-01
   2.4410212379125383e+01   4.5062958344815607e-01
   2.4793631243266702e+01   4.4484372223424412e-01
   2.5183365985144711e+01   4.3906532829742634e-01
   2.5579568092327374e+01   4.3329518393974376e-01
   2.5982393775915220e+01   4.2753407034637658e-01
   2.6392004125848270e+01   4.2178276747988458e-01
   2.6808565271496796e+01   4.1604205397461147e-01
   2.7232248547725995e+01   4.1031270703127137e-01
   2.7663230666545225e+01   4.0459550231172769e-01
   2.8101693894522800e+01   3.9889121383398102e-01
   2.8547826236066758e+01   3.9320061386738003e-01
   2.9001821622744693e+01   3.8752447282806746e-01
   2.9463880108723469e+01   3.8186355917467940e-01
   2.9934208072488037e+01   3.7621863930430710e-01
   3.0413018424898336e+01   3.7059047744873957e-01
   3.0900530823718071e+01   3.6497983557099967e-01
   3.1396971894645336e+01   3.5938747326218468e-01
   3.1902575458945304e+01   3.5381414763863167e-01
   3.2417582767675363e+01   3.4826061323941482e-01
   3.2942242742557305e+01   3.4272762192419326e-01
   3.3476812223435417e+01   3.3721592277142165e-01
   3.4021556222314345e+01   3.3172626197693678e-01
   3.4576748183848011e+01   3.2625938275293431e-01
   3.5142670252196673e+01   3.2081602522734998e-01
   3.5719613544033784e+01   3.1539692634365785e-01
   3.6307878427519476e+01   3.1000281976110067e-01
   3.6907774806913125e+01   3.0463443575536320e-01
   3.7519622412507310e+01   2.9929250111970551e-01
   3.8143751095418786e+01   2.9397773906656582e-01
   3.8780501126753528e+01   2.8869086912965036e-01
   3.9430223500496226e+01   2.8343260706651840e-01
   4.0093280239443487e+01   2.7820366476168201e-01
   4.0770044703296541e+01   2.7300475013022663e-01
   4.1460901897980392e+01   2.6783656702197156e-01
   4.2166248785016563e+01   2.6269981512617996e-01
   4.2886494589697200e+01   2.5759518987683150e-01
   4.3622061106533124e+01   2.5252338235847299e-01
   4.4373383000329575e+01   2.4748507921265511e-01
   4.5140908100918693e+01   2.4248096254497287e-01
   4.5925097689418564e+01   2.3751170983271996e-01
   4.6726426773508187e+01   2.3257799383316774e-01
   4.7545384348990190e+01   2.2768048249248646e-01
   4.8382473644470075e+01   2.2281983885531426e-01
   4.9238212345700852e+01   2.1799672097499290e-01
   5.0113132795618604e+01   2.1321178182447709e-01
   5.1007782165739769e+01   2.0846566920793264e-01
   5.1922722593975841e+01   2.0375902567303472e-01
   5.2858531283484361e+01   1.9909248842397598e-01
   5.3815800556454093e+01   1.9446668923520027e-01
   5.4795137856171038e+01   1.8988225436587003e-01
   5.5797165689898968e+01   1.8533980447508119e-01
   5.6822521504418518e+01   1.8083995453783586e-01
   5.7871857485135450e+01   1.7638331376178384e-01
   5.8945840268849111e+01   1.7197048550474642e-01
   6.0045150559191924e+01   1.6760206719303106e-01
   6.1170482632800692e+01   1.6327865024054983e-01
   6.2322543723033938e+01   1.5900081996875082e-01
   6.3502053266966222e+01   1.5476915552737530e-01
   6.4709741999985596e+01   1.5058422981605013e-01
   6.5946350881083916e+01   1.4644660940672627e-01
   6.7212629830387172e+01   1.4235685446697416e-01
   6.8509336259098504e+01   1.3831551868414599e-01
   6.9837233370359883e+01   1.3432314919041477e-01
   7.1197088208053415e+01   1.3038028648870204e-01
   7.2589669428816393e+01   1.2648746437950198e-01
   7.4015744771017893e+01   1.2264520988861399e-01
   7.5476078192667998e+01   1.1885404319579107e-01
   7.6971426648752981e+01   1.1511447756431620e-01
   7.8502536476806668e+01   1.1142701927151466e-01
   8.0070139358225688e+01   1.0779216754021215e-01
   8.1674947821398945e+01   1.0421041447114820e-01
   8.3317650251797801e+01   1.0068224497635353e-01
   8.4998905373198014e+01   9.7208136713500315e-02
   8.6719336163917447e+01   9.3788560021235479e-02
   8.8479523171757663e+01   9.0423977855504045e-02
   9.0279997192016324e+01   8.7114845726872947e-02
   9.2121231273921083e+01   8.3861611638861189e-02
   9.4003632022924236e+01   8.0664716027288030e-02
   9.5927530168940663e+01   7.7524591700645018e-02
   9.7893170374663157e+01   7.4441663781500134e-02
   9.9900700262979370e+01   7.1416349648943889e-02
   1.0195015864915752e+02   6.8449058882081804e-02
   1.0404146297128410e+02   6.5540193204584929e-02
   1.0617439592237534e+02   6.2690146430302129e-02
   1.0834859129905111e+02   5.9899304409944398e-02
   1.1056351909560604e+02   5.7168044978846977e-02
   1.1281846988815761e+02   5.4496737905816106e-02
   1.1511253857214365e+02   5.1885744843068349e-02
   1.1744460753720848e+02   4.9335419277268977e-02
   1.1981332938726716e+02   4.6846106481675032e-02
   1.2221710933946825e+02   4.4418143469391547e-02
   1.2465408746468859e+02   4.2051858947744547e-02
   1.2712212096312010e+02   3.9747573273779813e-02
   1.2961876670193305e+02   3.7505598410891960e-02
   1.3214126427682422e+02   3.5326237886588729e-02
   1.3468651989566644e+02   3.3209786751399129e-02
   1.3725109141897346e+02   3.1156531538927612e-02
   1.3983117492835649e+02   2.9166750227062388e-02
   1.4242259322866803e+02   2.7240712200341632e-02
   1.4502078672155113e+02   2.5378678213483052e-02
   1.4762080711523507e+02   2.3580900356082013e-02
   1.5021731445674243e+02   2.1847622018482282e-02
   1.5280457798536602e+02   2.0179077858825334e-02
   1.5537648130902940e+02   1.8575493771281204e-02
   1.5792653239503619e+02   1.7037086855465844e-02
   1.6044787884227830e+02   1.5564065387049630e-02
   1.6293332886039119e+02   1.4156628789559922e-02
   1.6537537832163451e+02   1.2814967607382433e-02
   1.6776624417114755e+02   1.1539263479964534e-02
   1.7009790438079699e+02   1.0329689117224261e-02
   1.7236214451011841e+02   9.1864082761680121e-03
   1.7455061079664890e+02   8.1095757387206202e-03
   1.7665486953833883e+02   7.0993372907702246e-03
   1.7866647235672741e+02   6.1558297024311703e-03
   1.8057702674478588e+02   5.2791807095277088e-03
   1.8237827111415768e+02   4.4695089963006640e-03
   1.8406215336899589e+02   3.7269241793390084e-03
   1.8562091185608261e+02   3.0515267927400114e-03
   1.8704715738090945e+02   2.4434082744985153e-03
   1.8833395484604955e+02   1.9026509541272274e-03
   1.8947490296887753e+02   1.4293280415113019e-03
   1.9046421047840548e+02   1.0235036169963241e-03
   1.9129676718105131e+02   6.8523262271308338e-04
   1.9196820832710696e+02   4.1456085513935648e-04
   1.9247497080488213e+02   2.1152495889970035e-04
   1.9281433983761318e+02   7.6152421804365211e-05
   1.9298448505545696e+02   8.4615711278823724e-06


==> PhifssOAFP_del1.txt <==
   1.9056298291923859e-02   9.9999153842887212e-01
   5.7170754511732466e-02   9.9992384757819563e-01
   9.5291737399684287e-02   9.9978847504110036e-01
   1.3342440636589678e-01   9.9958543914486064e-01
   1.7157342307348056e-01   9.9931476737728686e-01
   2.0974342163896736e-01   9.9897649638300368e-01
   2.4793904845960146e-01   9.9857067195848870e-01
   2.8616495028619715e-01   9.9809734904587277e-01
   3.2442577473134465e-01   9.9755659172550160e-01
   3.6272616758505455e-01   9.9694847320725999e-01
   4.0107077284055825e-01   9.9627307582066105e-01
   4.3946423174762173e-01   9.9553049100369928e-01
   4.7791118276831829e-01   9.9472081929047218e-01
   5.1641626113507788e-01   9.9384417029756889e-01
   5.5498409881427846e-01   9.9290066270922983e-01
   5.9361932429262676e-01   9.9189042426127938e-01
   6.3232656259123221e-01   9.9081359172383199e-01
   6.7111043520447644e-01   9.8967031088277579e-01
   7.0997556019179442e-01   9.8846073652003552e-01
   7.4892655224821003e-01   9.8718503239261768e-01
   7.8796802289334644e-01   9.8584337121044019e-01
   8.2710458067097248e-01   9.8443593461295031e-01
   8.6634083145050633e-01   9.8296291314453410e-01
   9.0568137875960164e-01   9.8142450622871880e-01
   9.4513082421084538e-01   9.7982092214117467e-01
   9.8469376797378061e-01   9.7815237798151777e-01
   1.0243748093376779e+00   9.7641909964391804e-01
   1.0641785473300143e+00   9.7462132178651695e-01
   1.1041095814246416e+00   9.7275928779965848e-01
   1.1441725123135211e+00   9.7083324977293772e-01
   1.1843719427682045e+00   9.6884346846107250e-01
   1.2247124785708969e+00   9.6679021324860082e-01
   1.2651987295357718e+00   9.6467376211341116e-01
   1.3058353106044636e+00   9.6249440158910804e-01
   1.3466268430323582e+00   9.6025242672622024e-01
   1.3875779556524324e+00   9.5794814105225545e-01
   1.4286932862302484e+00   9.5558185653060845e-01
   1.4699774828988288e+00   9.5315389351832502e-01
   1.5114352056846692e+00   9.5066458072273119e-01
   1.5530711281150142e+00   9.4811425515693171e-01
   1.5948899389158095e+00   9.4550326209418389e-01
   1.6368963437914730e+00   9.4283195502115302e-01
   1.6790950672943734e+00   9.4010069559005549e-01
   1.7214908547759111e+00   9.3730985356969798e-01
   1.7640884744258780e+00   9.3445980679541507e-01
   1.8068927193925046e+00   9.3155094111791814e-01
   1.8499084099889074e+00   9.2858365035105617e-01
   1.8931403959787518e+00   9.2555833621849981e-01
   1.9365935589460295e+00   9.2247540829935515e-01
   1.9802728147420772e+00   9.1933528397271203e-01
   2.0241831160141430e+00   9.1613838836113892e-01
   2.0683294548088726e+00   9.1288515427312711e-01
   2.1127168652545314e+00   9.0957602214449595e-01
   2.1573504263155843e+00   9.0621143997876463e-01
   2.2022352646230918e+00   9.0279186328649974e-01
   2.2473765573748357e+00   8.9931775502364641e-01
   2.2927795353082980e+00   8.9578958552885168e-01
   2.3384494857407594e+00   8.9220783245978785e-01
   2.3843917556794567e+00   8.8857298072848545e-01
   2.4306117549963746e+00   8.8488552243568397e-01
   2.4771149596705326e+00   8.8114595680420904e-01
   2.5239069150927107e+00   8.7735479011138606e-01
   2.5709932394354746e+00   8.7351253562049802e-01
   2.6183796270838342e+00   8.6961971351129796e-01
   2.6660718521294351e+00   8.6567685080958534e-01
   2.7140757719241058e+00   8.6168448131585396e-01
   2.7623973306957534e+00   8.5764314553302579e-01
   2.8110425632228697e+00   8.5355339059327373e-01
   2.8600175985709360e+00   8.4941577018394998e-01
   2.9093286638872824e+00   8.4523084447262486e-01
   2.9589820882580962e+00   8.4099918003124929e-01
   3.0089843066245523e+00   8.3672134975945012e-01
   3.0593418637621008e+00   8.3239793280696894e-01
   3.1100614183203401e+00   8.2802951449525364e-01
   3.1611497469276584e+00   8.2361668623821616e-01
   3.2126137483590109e+00   8.1916004546216414e-01
   3.2644604477709751e+00   8.1466019552491875e-01
   3.3166970010029195e+00   8.1011774563412997e-01
   3.3693306989491960e+00   8.0553331076479995e-01
   3.4223689720012547e+00   8.0090751157602413e-01
   3.4758193945650953e+00   7.9624097432696539e-01
   3.5296896896535510e+00   7.9153433079206748e-01
   3.5839877335589905e+00   7.8678821817552302e-01
   3.6387215606066197e+00   7.8200327902500710e-01
   3.6938993679940877e+00   7.7718016114468580e-01
   3.7495295207181498e+00   7.7231951750751360e-01
   3.8056205565945986e+00   7.6742200616683220e-01
   3.8621811913723008e+00   7.6248829016728026e-01
   3.9192203239481360e+00   7.5751903745502713e-01
   3.9767470416841029e+00   7.5251492078734505e-01
   4.0347706258335503e+00   7.4747661764152706e-01
   4.0933005570782965e+00   7.4240481012316861e-01
   4.1523465211839712e+00   7.3730018487382032e-01
   4.2119184147754707e+00   7.3216343297802844e-01
   4.2720263512404522e+00   7.2699524986977337e-01
   4.3326806667629301e+00   7.2179633523831788e-01
   4.3938919264951268e+00   7.1656739293348148e-01
   4.4556709308701885e+00   7.1130913087034975e-01
   4.5180287220638702e+00   7.0602226093343423e-01
   4.5809765906084134e+00   7.0070749888029460e-01
   4.6445260821668324e+00   6.9536556424463680e-01
   4.7086890044710064e+00   6.8999718023889955e-01
   4.7734774344320607e+00   6.8460307365634221e-01
   4.8389037254269018e+00   6.7918397477265025e-01
   4.9049805147694476e+00   6.7374061724706569e-01
   4.9717207313704197e+00   6.6827373802306322e-01
   5.0391376035948214e+00   6.6278407722857835e-01
   5.1072446673209608e+00   6.5727237807580685e-01
   5.1760557742103739e+00   6.5173938676058540e-01
   5.2455851001924607e+00   6.4618585236136838e-01
   5.3158471541736434e+00   6.4061252673781532e-01
   5.3868567869749349e+00   6.3502016442900044e-01
   5.4586292005075290e+00   6.2940952255126037e-01
   5.5311799571906661e+00   6.2378136069569312e-01
   5.6045249896215017e+00   6.1813644082532082e-01
   5.6786806105010532e+00   6.1247552717193243e-01
   5.7536635228259723e+00   6.0679938613262008e-01
   5.8294908303504220e+00   6.0110878616601893e-01
   5.9061800483275082e+00   5.9540449768827242e-01
   5.9837491145345769e+00   5.8968729296872879e-01
   6.0622164005916535e+00   5.8395794602538853e-01
   6.1416007235769925e+00   5.7821723252011548e-01
   6.2219213579490633e+00   5.7246592965362331e-01
   6.3031980477785350e+00   5.6670481606025636e-01
   6.3854510192989817e+00   5.6093467170257383e-01
   6.4687009937796915e+00   5.5515627776575582e-01
   6.5529692007287670e+00   5.4937041655184393e-01
   6.6382773914290558e+00   5.4357787137382907e-01
   6.7246478528148153e+00   5.3777942644960408e-01
   6.8121034216903453e+00   5.3197586679579290e-01
   6.9006674992977759e+00   5.2616797812147198e-01
   6.9903640662344024e+00   5.2035654672179799e-01
   7.0812176977250587e+00   5.1454235937155568e-01
   7.1732535792490042e+00   5.0872620321864181e-01
   7.2664975225249249e+00   5.0290886567749704e-01
   7.3609759818520200e+00   4.9709113432250313e-01
   7.4567160708087696e+00   4.9127379678135824e-01
   7.5537455793049668e+00   4.8545764062844426e-01
   7.6520929909865094e+00   4.7964345327820213e-01
   7.7517875009857171e+00   4.7383202187852808e-01
   7.8528590340134024e+00   4.6802413320420722e-01
   7.9553382627824112e+00   4.6222057355039597e-01
   8.0592566267553067e+00   4.5642212862617088e-01
   8.1646463512012311e+00   4.5062958344815607e-01
   8.2715404665507855e+00   4.4484372223424412e-01
   8.3799728280285173e+00   4.3906532829742634e-01
   8.4899781355466004e+00   4.3329518393974376e-01
   8.6015919538332799e+00   4.2753407034637658e-01
   8.7148507327728577e+00   4.2178276747988458e-01
   8.8297918279236551e+00   4.1604205397461147e-01
   8.9464535211829208e+00   4.1031270703127137e-01
   9.0648750415562169e+00   4.0459550231172769e-01
   9.1850965859905589e+00   3.9889121383398102e-01
   9.3071593402189965e+00   3.9320061386738003e-01
   9.4311054995638681e+00   3.8752447282806746e-01
   9.5569782896344080e+00   3.8186355917467940e-01
   9.6848219868527234e+00   3.7621863930430710e-01
   9.8146819387283628e+00   3.7059047744873957e-01
   9.9466045838001413e+00   3.6497983557099967e-01
   1.0080637471147892e+01   3.5938747326218468e-01
   1.0216829279374242e+01   3.5381414763863167e-01
   1.0355229834938092e+01   3.4826061323941482e-01
   1.0495890129718186e+01   3.4272762192419326e-01
   1.0638862337664817e+01   3.3721592277142165e-01
   1.0784199830391561e+01   3.3172626197693678e-01
   1.0931957191537460e+01   3.2625938275293431e-01
   1.1082190229721503e+01   3.2081602522734998e-01
   1.1234955989887093e+01   3.1539692634365785e-01
   1.1390312762823681e+01   3.1000281976110067e-01
   1.1548320092625351e+01   3.0463443575536320e-01
   1.1709038781833049e+01   2.9929250111970551e-01
   1.1872530893977537e+01   2.9397773906656582e-01
   1.2038859753222368e+01   2.8869086912965036e-01
   1.2208089940775270e+01   2.8343260706651840e-01
   1.2380287287713431e+01   2.7820366476168201e-01
   1.2555518863834312e+01   2.7300475013022663e-01
   1.2733852962118709e+01   2.6783656702197156e-01
   1.2915359078351308e+01   2.6269981512617996e-01
   1.3100107885419462e+01   2.5759518987683150e-01
   1.3288171201762523e+01   2.5252338235847299e-01
   1.3479621953416903e+01   2.4748507921265511e-01
   1.3674534129048684e+01   2.4248096254497287e-01
   1.3872982727334962e+01   2.3751170983271996e-01
   1.4075043695998620e+01   2.3257799383316774e-01
   1.4280793861763545e+01   2.2768048249248646e-01
   1.4490310850441171e+01   2.2281983885531426e-01
   1.4703672996315257e+01   2.1799672097499290e-01
   1.4920959239932261e+01   2.1321178182447709e-01
   1.5142249013360733e+01   2.0846566920793264e-01
   1.5367622111917409e+01   2.0375902567303472e-01
   1.5597158551315434e+01   1.9909248842397598e-01
   1.5830938409121382e+01   1.9446668923520027e-01
   1.6069041649366120e+01   1.8988225436587003e-01
   1.6311547929087478e+01   1.8533980447508119e-01
   1.6558536385542325e+01   1.8083995453783586e-01
   1.6810085402763814e+01   1.7638331376178384e-01
   1.7066272356103006e+01   1.7197048550474642e-01
   1.7327173333341655e+01   1.6760206719303106e-01
   1.7592862830934845e+01   1.6327865024054983e-01
   1.7863413423902667e+01   1.5900081996875082e-01
   1.8138895407877214e+01   1.5476915552737530e-01
   1.8419376411789614e+01   1.5058422981605013e-01
   1.8704920979691039e+01   1.4644660940672627e-01
   1.8995590120205552e+01   1.4235685446697416e-01
   1.9291440822152534e+01   1.3831551868414599e-01
   1.9592525534914426e+01   1.3432314919041477e-01
   1.9898891612204967e+01   1.3038028648870204e-01
   2.0210580717974324e+01   1.2648746437950198e-01
   2.0527628193324379e+01   1.2264520988861399e-01
   2.0850062383435759e+01   1.1885404319579107e-01
   2.1177903923714730e+01   1.1511447756431620e-01
   2.1511164984567472e+01   1.1142701927151466e-01
   2.1849848474486240e+01   1.0779216754021215e-01
   2.2193947201419125e+01   1.0421041447114820e-01
   2.2543442992764639e+01   1.0068224497635353e-01
   2.2898305774713091e+01   9.7208136713500315e-02
   2.3258492612130738e+01   9.3788560021235479e-02
   2.3623946710676783e+01   9.0423977855504045e-02
   2.3994596383432526e+01   8.7114845726872947e-02
   2.4370353984934070e+01   8.3861611638861189e-02
   2.4751114816216297e+01   8.0664716027288030e-02
   2.5136756005217546e+01   7.7524591700645018e-02
   2.5527135367732228e+01   7.4441663781500134e-02
   2.5922090254971870e+01   7.1416349648943889e-02
   2.6321436394756052e+01   6.8449058882081804e-02
   2.6724966734339507e+01   6.5540193204584929e-02
   2.7132450293955543e+01   6.2690146430302129e-02
   2.7543631041228508e+01   5.9899304409944398e-02
   2.7958226797759647e+01   5.7168044978846977e-02
   2.8375928190317069e+01   5.4496737905816106e-02
   2.8796397660233737e+01   5.1885744843068349e-02
   2.9219268545739563e+01   4.9335419277268977e-02
   2.9644144253074995e+01   4.6846106481675032e-02
   3.0070597533264333e+01   4.4418143469391547e-02
   3.0498169882401129e+01   4.2051858947744547e-02
   3.0926371084122398e+01   3.9747573273779813e-02
   3.1354678913650456e+01   3.7505598410891960e-02
   3.1782539023262874e+01   3.5326237886588729e-02
   3.2209365029328893e+01   3.3209786751399129e-02
   3.2634538821028563e+01   3.1156531538927612e-02
   3.3057411110563351e+01   2.9166750227062388e-02
   3.3477302243960700e+01   2.7240712200341632e-02
   3.3893503290514552e+01   2.5378678213483052e-02
   3.4305277427352678e+01   2.3580900356082013e-02
   3.4711861633644119e+01   2.1847622018482282e-02
   3.5112468706436253e+01   2.0179077858825334e-02
   3.5506289607110176e+01   1.8575493771281204e-02
   3.5892496143870410e+01   1.7037086855465844e-02
   3.6270243991637109e+01   1.5564065387049630e-02
   3.6638676046118796e+01   1.4156628789559922e-02
   3.6996926103837232e+01   1.2814967607382433e-02
   3.7344122854431916e+01   1.1539263479964534e-02
   3.7679394165840456e+01   1.0329689117224261e-02
   3.8001871636977441e+01   9.1864082761680121e-03
   3.8310695386474208e+01   8.1095757387206202e-03
   3.8605019040003555e+01   7.0993372907702246e-03
   3.8884014872881707e+01   6.1558297024311703e-03
   3.9146879059139359e+01   5.2791807095277088e-03
   3.9392836973287935e+01   4.4695089963006640e-03
   3.9621148486723797e+01   3.7269241793390084e-03
   3.9831113197296013e+01   3.0515267927400114e-03
   4.0022075528137357e+01   2.4434082744985153e-03
   4.0193429630591993e+01   1.9026509541272274e-03
   4.0344624026041465e+01   1.4293280415113019e-03
   4.0475165922725388e+01   1.0235036169963241e-03
   4.0584625146313726e+01   6.8523262271308338e-04
   4.0672637626996874e+01   4.1456085513935648e-04
   4.0738908391188787e+01   2.1152495889970035e-04
   4.0783214012486987e+01   7.6152421804365211e-05
   4.0805404484183981e+01   8.4615711278823724e-06


==> PhifssOAFP_del10.txt <==
   6.3878000430858638e-03   9.9999153842887212e-01
   1.9163845492297982e-02   9.9992384757819563e-01
   3.1941477547994250e-02   9.9978847504110036e-01
   4.4721968026935788e-02   9.9958543914486064e-01
   5.7506458157194060e-02   9.9931476737728686e-01
   7.0296083125446482e-02   9.9897649638300368e-01
   8.3091982943409304e-02   9.9857067195848870e-01
   9.5895299645161941e-02   9.9809734904587277e-01
   1.0870717776488299e-01   9.9755659172550160e-01
   1.2152876396924978e-01   9.9694847320725999e-01
   1.3436120740108098e-01   9.9627307582066105e-01
   1.4720565976262903e-01   9.9553049100369928e-01
   1.6006327563188968e-01   9.9472081929047218e-01
   1.7293521266920903e-01   9.9384417029756889e-01
   1.8582263192478959e-01   9.9290066270922983e-01
   1.9872669809366492e-01   9.9189042426127938e-01
   2.1164857982369212e-01   9.9081359172383199e-01
   2.2458944999693584e-01   9.8967031088277579e-01
   2.3755048604340528e-01   9.8846073652003552e-01
   2.5053287024146759e-01   9.8718503239261768e-01
   2.6353779004062483e-01   9.8584337121044019e-01
   2.7656643837843892e-01   9.8443593461295031e-01
   2.8962001401461041e-01   9.8296291314453410e-01
   3.0269972186377192e-01   9.8142450622871880e-01
   3.1580677334257468e-01   9.7982092214117467e-01
   3.2894238671846449e-01   9.7815237798151777e-01
   3.4210778747115356e-01   9.7641909964391804e-01
   3.5530420865783763e-01   9.7462132178651695e-01
   3.6853289129021721e-01   9.7275928779965848e-01
   3.8179508471675572e-01   9.7083324977293772e-01
   3.9509204701626344e-01   9.6884346846107250e-01
   4.0842504539786484e-01   9.6679021324860082e-01
   4.2179535661205919e-01   9.6467376211341116e-01
   4.3520426736907358e-01   9.6249440158910804e-01
   4.4865307476824107e-01   9.6025242672622024e-01
   4.6214308673542659e-01   9.5794814105225545e-01
   4.7567562247151601e-01   9.5558185653060845e-01
   4.8925201290959364e-01   9.5315389351832502e-01
   5.0287360118330837e-01   9.5066458072273119e-01
   5.1654174310449430e-01   9.4811425515693171e-01
   5.3025780765216068e-01   9.4550326209418389e-01
   5.4402317747126139e-01   9.4283195502115302e-01
   5.5783924938306850e-01   9.4010069559005549e-01
   5.7170743490581821e-01   9.3730985356969798e-01
   5.8562916078725036e-01   9.3445980679541507e-01
   5.9960586954789752e-01   9.3155094111791814e-01
   6.1363902003660575e-01   9.2858365035105617e-01
   6.2773008799730379e-01   9.2555833621849981e-01
   6.4188056664836601e-01   9.2247540829935515e-01
   6.5609196727375496e-01   9.1933528397271203e-01
   6.7036581982717325e-01   9.1613838836113892e-01
   6.8470367354854755e-01   9.1288515427312711e-01
   6.9910709759400291e-01   9.0957602214449595e-01
   7.1357768167875846e-01   9.0621143997876463e-01
   7.2811703673404027e-01   9.0279186328649974e-01
   7.4272679557756982e-01   8.9931775502364641e-01
   7.5740861359866429e-01   8.9578958552885168e-01
   7.7216416945760236e-01   8.9220783245978785e-01
   7.8699516580027717e-01   8.8857298072848545e-01
   8.0190332998787295e-01   8.8488552243568397e-01
   8.1689041484256775e-01   8.8114595680420904e-01
   8.3195819940908577e-01   8.7735479011138606e-01
   8.4710848973309960e-01   8.7351253562049802e-01
   8.6234311965638155e-01   8.6961971351129796e-01
   8.7766395162970146e-01   8.6567685080958534e-01
   8.9307287754345599e-01   8.6168448131585396e-01
   9.0857181957703603e-01   8.5764314553302579e-01
   9.2416273106696922e-01   8.5355339059327373e-01
   9.3984759739490109e-01   8.4941577018394998e-01
   9.5562843689547172e-01   8.4523084447262486e-01
   9.7150730178522005e-01   8.4099918003124929e-01
   9.8748627911261122e-01   8.3672134975945012e-01
   1.0035674917303445e+00   8.3239793280696894e-01
   1.0197530992901218e+00   8.2802951449525364e-01
   1.0360452992610618e+00   8.2361668623821616e-01
   1.0524463279719909e+00   8.1916004546216414e-01
   1.0689584616788268e+00   8.1466019552491875e-01
   1.0855840176573701e+00   8.1011774563412997e-01
   1.1023253553227557e+00   8.0553331076479995e-01
   1.1191848773759225e+00   8.0090751157602413e-01
   1.1361650309784075e+00   7.9624097432696539e-01
   1.1532683089558668e+00   7.9153433079206748e-01
   1.1704972510317135e+00   7.8678821817552302e-01
   1.1878544450912991e+00   7.8200327902500710e-01
   1.2053425284780539e+00   7.7718016114468580e-01
   1.2229641893221541e+00   7.7231951750751360e-01
   1.2407221679031066e+00   7.6742200616683220e-01
   1.2586192580468727e+00   7.6248829016728026e-01
   1.2766583085590186e+00   7.5751903745502713e-01
   1.2948422246945612e+00   7.5251492078734505e-01
   1.3131739696660398e+00   7.4747661764152706e-01
   1.3316565661904765e+00   7.4240481012316861e-01
   1.3502930980769579e+00   7.3730018487382032e-01
   1.3690867118554040e+00   7.3216343297802844e-01
   1.3880406184483731e+00   7.2699524986977337e-01
   1.4071580948865701e+00   7.2179633523831788e-01
   1.4264424860698348e+00   7.1656739293348148e-01
   1.4458972065744762e+00   7.1130913087034975e-01
   1.4655257425086696e+00   7.0602226093343423e-01
   1.4853316534168761e+00   7.0070749888029460e-01
   1.5053185742350401e+00   6.9536556424463680e-01
   1.5254902172976077e+00   6.8999718023889955e-01
   1.5458503743981040e+00   6.8460307365634221e-01
   1.5664029189043871e+00   6.7918397477265025e-01
   1.5871518079303879e+00   6.7374061724706569e-01
   1.6081010845654378e+00   6.6827373802306322e-01
   1.6292548801630387e+00   6.6278407722857835e-01
   1.6506174166902452e+00   6.5727237807580685e-01
   1.6721930091395067e+00   6.5173938676058540e-01
   1.6939860680041732e+00   6.4618585236136838e-01
   1.7160011018195047e+00   6.4061252673781532e-01
   1.7382427197704178e+00   6.3502016442900044e-01
   1.7607156343678738e+00   6.2940952255126037e-01
   1.7834246641949572e+00   6.2378136069569312e-01
   1.8063747367247580e+00   6.1813644082532082e-01
   1.8295708912109407e+00   6.1247552717193243e-01
   1.8530182816530676e+00   6.0679938613262008e-01
   1.8767221798376599e+00   6.0110878616601893e-01
   1.9006879784568351e+00   5.9540449768827242e-01
   1.9249211943054840e+00   5.8968729296872879e-01
   1.9494274715588296e+00   5.8395794602538853e-01
   1.9742125851310863e+00   5.7821723252011548e-01
   1.9992824441170032e+00   5.7246592965362331e-01
   2.0246430953168657e+00   5.6670481606025636e-01
   2.0503007268465168e+00   5.6093467170257383e-01
   2.0762616718328624e+00   5.5515627776575582e-01
   2.1025324121960818e+00   5.4937041655184393e-01
   2.1291195825188183e+00   5.4357787137382907e-01
   2.1560299740032427e+00   5.3777942644960408e-01
   2.1832705385160045e+00   5.3197586679579290e-01
   2.2108483927214961e+00   5.2616797812147198e-01
   2.2387708223029836e+00   5.2035654672179799e-01
   2.2670452862717938e+00   5.1454235937155568e-01
   2.2956794213633129e+00   5.0872620321864181e-01
   2.3246810465195518e+00   5.0290886567749704e-01
   2.3540581674564081e+00   4.9709113432250313e-01
   2.3838189813144997e+00   4.9127379678135824e-01
   2.4139718813911495e+00   4.8545764062844426e-01
   2.4445254619513404e+00   4.7964345327820213e-01
   2.4754885231142900e+00   4.7383202187852808e-01
   2.5068700758124494e+00   4.6802413320420722e-01
   2.5386793468183613e+00   4.6222057355039597e-01
   2.5709257838349675e+00   4.5642212862617088e-01
   2.6036190606433185e+00   4.5062958344815607e-01
   2.6367690823017331e+00   4.4484372223424412e-01
   2.6703859903888021e+00   4.3906532829742634e-01
   2.7044801682822830e+00   4.3329518393974376e-01
   2.7390622464643064e+00   4.2753407034637658e-01
   2.7741431078428720e+00   4.2178276747988458e-01
   2.8097338930775049e+00   4.1604205397461147e-01
   2.8458460058965356e+00   4.1031270703127137e-01
   2.8824911183909570e+00   4.0459550231172769e-01
   2.9196811762694157e+00   3.9889121383398102e-01
   2.9574284040556722e+00   3.9320061386738003e-01
   2.9957453102097498e+00   3.8752447282806746e-01
   3.0346446921500010e+00   3.8186355917467940e-01
   3.0741396411530153e+00   3.7621863930430710e-01
   3.1142435471041341e+00   3.7059047744873957e-01
   3.1549701030703772e+00   3.6497983557099967e-01
   3.1963333096632622e+00   3.5938747326218468e-01
   3.2383474791573779e+00   3.5381414763863167e-01
   3.2810272393260789e+00   3.4826061323941482e-01
   3.3243875369532629e+00   3.4272762192419326e-01
   3.3684436409754008e+00   3.3721592277142165e-01
   3.4132111452050529e+00   3.3172626197693678e-01
   3.4587059705814722e+00   3.2625938275293431e-01
   3.5049443668906393e+00   3.2081602522734998e-01
   3.5519429138907213e+00   3.1539692634365785e-01
   3.5997185217749403e+00   3.1000281976110067e-01
   3.6482884308967680e+00   3.0463443575536320e-01
   3.6976702106778205e+00   2.9929250111970551e-01
   3.7478817576107373e+00   2.9397773906656582e-01
   3.7989412922639931e+00   2.8869086912965036e-01
   3.8508673551870718e+00   2.8343260706651840e-01
   3.9036788016076502e+00   2.7820366476168201e-01
   3.9573947948033439e+00   2.7300475013022663e-01
   4.0120347980230919e+00   2.6783656702197156e-01
   4.0676185648228831e+00   2.6269981512617996e-01
   4.1241661276722752e+00   2.5759518987683150e-01
   4.1816977846769765e+00   2.5252338235847299e-01
   4.2402340842535411e+00   2.4748507921265511e-01
   4.2997958075801268e+00   2.4248096254497287e-01
   4.3604039486372024e+00   2.3751170983271996e-01
   4.4220796916392988e+00   2.3257799383316774e-01
   4.4848443856481799e+00   2.2768048249248646e-01
   4.5487195161439358e+00   2.2281983885531426e-01
   4.6137266733198850e+00   2.1799672097499290e-01
   4.6798875168525935e+00   2.1321178182447709e-01
   4.7472237368872481e+00   2.0846566920793264e-01
   4.8157570109643926e+00   2.0375902567303472e-01
   4.8855089566032888e+00   1.9909248842397598e-01
   4.9565010792424999e+00   1.9446668923520027e-01
   5.0287547152295877e+00   1.8988225436587003e-01
   5.1022909695372816e+00   1.8533980447508119e-01
   5.1771306478768313e+00   1.8083995453783586e-01
   5.2532941828664823e+00   1.7638331376178384e-01
   5.3308015539089597e+00   1.7197048550474642e-01
   5.4096722004224596e+00   1.6760206719303106e-01
   5.4899249280688407e+00   1.6327865024054983e-01
   5.5715778076181000e+00   1.5900081996875082e-01
   5.6546480660929674e+00   1.5476915552737530e-01
   5.7391519698383728e+00   1.5058422981605013e-01
   5.8251046991729707e+00   1.4644660940672627e-01
   5.9125202142886879e+00   1.4235685446697416e-01
   6.0014111120858162e+00   1.3831551868414599e-01
   6.0917884736508929e+00   1.3432314919041477e-01
   6.1836617021172282e+00   1.3038028648870204e-01
   6.2770383506808072e+00   1.2648746437950198e-01
   6.3719239405917687e+00   1.2264520988861399e-01
   6.4683217689895578e+00   1.1885404319579107e-01
   6.5662327065153079e+00   1.1511447756431620e-01
   6.6656549847007680e+00   1.1142701927151466e-01
   6.7665839732200403e+00   1.0779216754021215e-01
   6.8690119471762108e+00   1.0421041447114820e-01
   6.9729278447062120e+00   1.0068224497635353e-01
   7.0783170152972836e+00   9.7208136713500315e-02
   7.1851609593440600e+00   9.3788560021235479e-02
   7.2934370596134315e+00   9.0423977855504045e-02
   7.4031183054462746e+00   8.7114845726872947e-02
   7.5141730106917688e+00   8.3861611638861189e-02
   7.6265645265590463e+00   8.0664716027288030e-02
   7.7402509507667734e+00   7.7524591700645018e-02
   7.8551848345859350e+00   7.4441663781500134e-02
   7.9713128895937810e+00   7.1416349648943889e-02
   8.0885756961957558e+00   6.8449058882081804e-02
   8.2069074162142375e+00   6.5540193204584929e-02
   8.3262355121026577e+00   6.2690146430302129e-02
   8.4464804755972622e+00   5.9899304409944398e-02
   8.5675555688856324e+00   5.7168044978846977e-02
   8.6893665816287999e+00   5.4496737905816106e-02
   8.8118116074332242e+00   5.1885744843068349e-02
   8.9347808436102198e+00   4.9335419277268977e-02
   9.0581564182969476e+00   4.6846106481675032e-02
   9.1818122492143477e+00   4.4418143469391547e-02
   9.3056139385262586e+00   4.2051858947744547e-02
   9.4294187083986696e+00   3.9747573273779813e-02
   9.5530753819661243e+00   3.7505598410891960e-02
   9.6764244144527574e+00   3.5326237886588729e-02
   9.7992979791847539e+00   3.3209786751399129e-02
   9.9215201131415363e+00   3.1156531538927612e-02
   1.0042906926529794e+01   2.9166750227062388e-02
   1.0163266880605589e+01   2.7240712200341632e-02
   1.0282401137620440e+01   2.5378678213483052e-02
   1.0400103986306174e+01   2.3580900356082013e-02
   1.0516163345749622e+01   2.1847622018482282e-02
   1.0630361349821516e+01   2.0179077858825334e-02
   1.0742475013529779e+01   1.8575493771281204e-02
   1.0852276981750336e+01   1.7037086855465844e-02
   1.0959536359766782e+01   1.5564065387049630e-02
   1.1064019623921119e+01   1.4156628789559922e-02
   1.1165491609461943e+01   1.2814967607382433e-02
   1.1263716571378495e+01   1.1539263479964534e-02
   1.1358459312665346e+01   1.0329689117224261e-02
   1.1449486373078491e+01   9.1864082761680121e-03
   1.1536567270062829e+01   8.1095757387206202e-03
   1.1619475782176373e+01   7.0993372907702246e-03
   1.1697991264044571e+01   6.1558297024311703e-03
   1.1771899980684065e+01   5.2791807095277088e-03
   1.1840996447976849e+01   4.4695089963006640e-03
   1.1905084765187574e+01   3.7269241793390084e-03
   1.1963979924732673e+01   3.0515267927400114e-03
   1.2017509083963132e+01   2.4434082744985153e-03
   1.2065512783537358e+01   1.9026509541272274e-03
   1.2107846097055683e+01   1.4293280415113019e-03
   1.2144379697023149e+01   1.0235036169963241e-03
   1.2175000822899454e+01   6.8523262271308338e-04
   1.2199614137986938e+01   4.1456085513935648e-04
   1.2218142463187542e+01   2.1152495889970035e-04
   1.2230527377199873e+01   7.6152421804365211e-05
   1.2236729674510558e+01   8.4615711278823724e-06


==> PhifssOAFP_del1000.txt <==
   6.4316849964209696e-04   9.9999153842887212e-01
   1.9295480955322665e-03   9.9992384757819563e-01
   3.2160798583360951e-03   9.9978847504110036e-01
   4.5028860729942775e-03   9.9958543914486064e-01
   5.7900763375171469e-03   9.9931476737728686e-01
   7.0777596877135652e-03   9.9897649638300368e-01
   8.3660456615653935e-03   9.9857067195848870e-01
   9.6550440336599045e-03   9.9809734904587277e-01
   1.0944864868659497e-02   9.9755659172550160e-01
   1.2235618492420176e-02   9.9694847320725999e-01
   1.3527415532159795e-02   9.9627307582066105e-01
   1.4820366931151057e-02   9.9553049100369928e-01
   1.6114583985907593e-02   9.9472081929047218e-01
   1.7410178372518560e-02   9.9384417029756889e-01
   1.8707262182594778e-02   9.9290066270922983e-01
   2.0005947953897249e-02   9.9189042426127938e-01
   2.1306348705893798e-02   9.9081359172383199e-01
   2.2608577972496262e-02   9.8967031088277579e-01
   2.3912749837694230e-02   9.8846073652003552e-01
   2.5218978969641627e-02   9.8718503239261768e-01
   2.6527380656651278e-02   9.8584337121044019e-01
   2.7838070842354026e-02   9.8443593461295031e-01
   2.9151166162246295e-02   9.8296291314453410e-01
   3.0466783979835915e-02   9.8142450622871880e-01
   3.1785042423889777e-02   9.7982092214117467e-01
   3.3106060425563653e-02   9.7815237798151777e-01
   3.4429957756475345e-02   9.7641909964391804e-01
   3.5756855066857780e-02   9.7462132178651695e-01
   3.7086873924570329e-02   9.7275928779965848e-01
   3.8420136854338975e-02   9.7083324977293772e-01
   3.9756767377812918e-02   9.6884346846107250e-01
   4.1096890053968965e-02   9.6679021324860082e-01
   4.2440630520320509e-02   9.6467376211341116e-01
   4.3788115534572902e-02   9.6249440158910804e-01
   4.5139473017091071e-02   9.6025242672622024e-01
   4.6494832093901844e-02   9.5794814105225545e-01
   4.7854323140529120e-02   9.5558185653060845e-01
   4.9218077826444370e-02   9.5315389351832502e-01
   5.0586229160381919e-02   9.5066458072273119e-01
   5.1958911536345569e-02   9.4811425515693171e-01
   5.3336260780519916e-02   9.4550326209418389e-01
   5.4718414198947928e-02   9.4283195502115302e-01
   5.6105510626158733e-02   9.4010069559005549e-01
   5.7497690474636140e-02   9.3730985356969798e-01
   5.8895095785290258e-02   9.3445980679541507e-01
   6.0297870278842473e-02   9.3155094111791814e-01
   6.1706159408273537e-02   9.2858365035105617e-01
   6.3120110412259331e-02   9.2555833621849981e-01
   6.4539872369732437e-02   9.2247540829935515e-01
   6.5965596255510475e-02   9.1933528397271203e-01
   6.7397434997116923e-02   9.1613838836113892e-01
   6.8835543532748941e-02   9.1288515427312711e-01
   7.0280078870511520e-02   9.0957602214449595e-01
   7.1731200148881472e-02   9.0621143997876463e-01
   7.3189068698515353e-02   9.0279186328649974e-01
   7.4653848105374065e-02   8.9931775502364641e-01
   7.6125704275275277e-02   8.9578958552885168e-01
   7.7604805499852256e-02   8.9220783245978785e-01
   7.9091322524029367e-02   8.8857298072848545e-01
   8.0585428615000357e-02   8.8488552243568397e-01
   8.2087299632813721e-02   8.8114595680420904e-01
   8.3597114102564665e-02   8.7735479011138606e-01
   8.5115053288291720e-02   8.7351253562049802e-01
   8.6641301268584658e-02   8.6961971351129796e-01
   8.8176045014004459e-02   8.6567685080958534e-01
   8.9719474466323404e-02   8.6168448131585396e-01
   9.1271782619688810e-02   8.5764314553302579e-01
   9.2833165603725787e-02   8.5355339059327373e-01
   9.4403822768679826e-02   8.4941577018394998e-01
   9.5983956772621934e-02   8.4523084447262486e-01
   9.7573773670818570e-02   8.4099918003124929e-01
   9.9173483007294144e-02   8.3672134975945012e-01
   1.0078329790869149e-01   8.3239793280696894e-01
   1.0240343518045870e-01   8.2802951449525364e-01
   1.0403411540547768e-01   8.2361668623821616e-01
   1.0567556304516051e-01   8.1916004546216414e-01
   1.0732800654313561e-01   8.1466019552491875e-01
   1.0899167843155602e-01   8.1011774563412997e-01
   1.1066681544015061e-01   8.0553331076479995e-01
   1.1235365860805883e-01   8.0090751157602413e-01
   1.1405245339857342e-01   7.9624097432696539e-01
   1.1576344981683531e-01   7.9153433079206748e-01
   1.1748690253060920e-01   7.8678821817552302e-01
   1.1922307099419016e-01   7.8200327902500710e-01
   1.2097221957557291e-01   7.7718016114468580e-01
   1.2273461768693972e-01   7.7231951750751360e-01
   1.2451053991860220e-01   7.6742200616683220e-01
   1.2630026617645923e-01   7.6248829016728026e-01
   1.2810408182311134e-01   7.5751903745502713e-01
   1.2992227782269491e-01   7.5251492078734505e-01
   1.3175515088958584e-01   7.4747661764152706e-01
   1.3360300364104183e-01   7.4240481012316861e-01
   1.3546614475393370e-01   7.3730018487382032e-01
   1.3734488912564080e-01   7.3216343297802844e-01
   1.3923955803926524e-01   7.2699524986977337e-01
   1.4115047933325658e-01   7.2179633523831788e-01
   1.4307798757558648e-01   7.1656739293348148e-01
   1.4502242424258083e-01   7.1130913087034975e-01
   1.4698413790256265e-01   7.0602226093343423e-01
   1.4896348440439766e-01   7.0070749888029460e-01
   1.5096082707111688e-01   6.9536556424463680e-01
   1.5297653689870752e-01   6.8999718023889955e-01
   1.5501099276024793e-01   6.8460307365634221e-01
   1.5706458161548673e-01   6.7918397477265025e-01
   1.5913769872604194e-01   6.7374061724706569e-01
   1.6123074787632397e-01   6.6827373802306322e-01
   1.6334414160036739e-01   6.6278407722857835e-01
   1.6547830141467082e-01   6.5727237807580685e-01
   1.6763365805723382e-01   6.5173938676058540e-01
   1.6981065173289395e-01   6.4618585236136838e-01
   1.7200973236515707e-01   6.4061252673781532e-01
   1.7423135985461727e-01   6.3502016442900044e-01
   1.7647600434416377e-01   6.2940952255126037e-01
   1.7874414649107245e-01   6.2378136069569312e-01
   1.8103627774617190e-01   6.1813644082532082e-01
   1.8335290064018711e-01   6.1247552717193243e-01
   1.8569452907743700e-01   6.0679938613262008e-01
   1.8806168863699130e-01   6.0110878616601893e-01
   1.9045491688145827e-01   5.9540449768827242e-01
   1.9287476367348663e-01   5.8968729296872879e-01
   1.9532179150016360e-01   5.8395794602538853e-01
   1.9779657580537263e-01   5.7821723252011548e-01
   2.0029970533026589e-01   5.7246592965362331e-01
   2.0283178246192593e-01   5.6670481606025636e-01
   2.0539342359033405e-01   5.6093467170257383e-01
   2.0798525947369764e-01   5.5515627776575582e-01
   2.1060793561225072e-01   5.4937041655184393e-01
   2.1326211263053144e-01   5.4357787137382907e-01
   2.1594846666822981e-01   5.3777942644960408e-01
   2.1866768977957438e-01   5.3197586679579290e-01
   2.2142049034131625e-01   5.2616797812147198e-01
   2.2420759346922980e-01   5.2035654672179799e-01
   2.2702974144314320e-01   5.1454235937155568e-01
   2.2988769414036875e-01   5.0872620321864181e-01
   2.3278222947748023e-01   5.0290886567749704e-01
   2.3571414386024886e-01   4.9709113432250313e-01
   2.3868425264160306e-01   4.9127379678135824e-01
   2.4169339058735509e-01   4.8545764062844426e-01
   2.4474241234946167e-01   4.7964345327820213e-01
   2.4783219294646680e-01   4.7383202187852808e-01
   2.5096362825079072e-01   4.6802413320420722e-01
   2.5413763548238849e-01   4.6222057355039597e-01
   2.5735515370832235e-01   4.5642212862617088e-01
   2.6061714434761585e-01   4.5062958344815607e-01
   2.6392459168079174e-01   4.4484372223424412e-01
   2.6727850336329034e-01   4.3906532829742634e-01
   2.7067991094197297e-01   4.3329518393974376e-01
   2.7412987037372788e-01   4.2753407034637658e-01
   2.7762946254513521e-01   4.2178276747988458e-01
   2.8117979379199259e-01   4.1604205397461147e-01
   2.8478199641738206e-01   4.1031270703127137e-01
   2.8843722920680104e-01   4.0459550231172769e-01
   2.9214667793873922e-01   3.9889121383398102e-01
   2.9591155588885915e-01   3.9320061386738003e-01
   2.9973310432584033e-01   3.8752447282806746e-01
   3.0361259299662119e-01   3.8186355917467940e-01
   3.0755132059868623e-01   3.7621863930430710e-01
   3.1155061523666350e-01   3.7059047744873957e-01
   3.1561183486039468e-01   3.6497983557099967e-01
   3.1973636768119545e-01   3.5938747326218468e-01
   3.2392563256289475e-01   3.5381414763863167e-01
   3.2818107938374247e-01   3.4826061323941482e-01
   3.3250418936510273e-01   3.4272762192419326e-01
   3.3689647536231354e-01   3.3721592277142165e-01
   3.4135948211282274e-01   3.3172626197693678e-01
   3.4589478643618204e-01   3.2625938275293431e-01
   3.5050399738010179e-01   3.2081602522734998e-01
   3.5518875630618707e-01   3.1539692634365785e-01
   3.5995073690854645e-01   3.1000281976110067e-01
   3.6479164515779333e-01   3.0463443575536320e-01
   3.6971321916248817e-01   2.9929250111970551e-01
   3.7471722893927334e-01   2.9397773906656582e-01
   3.7980547608245807e-01   2.8869086912965036e-01
   3.8497979332289761e-01   2.8343260706651840e-01
   3.9024204396543988e-01   2.7820366476168201e-01
   3.9559412119322823e-01   2.7300475013022663e-01
   4.0103794722648067e-01   2.6783656702197156e-01
   4.0657547232229091e-01   2.6269981512617996e-01
   4.1220867360124441e-01   2.5759518987683150e-01
   4.1793955368548485e-01   2.5252338235847299e-01
   4.2377013913203804e-01   2.4748507921265511e-01
   4.2970247864391914e-01   2.4248096254497287e-01
   4.3573864104068866e-01   2.3751170983271996e-01
   4.4188071296875425e-01   2.3257799383316774e-01
   4.4813079633076375e-01   2.2768048249248646e-01
   4.5449100541203674e-01   2.2281983885531426e-01
   4.6096346368098140e-01   2.1799672097499290e-01
   4.6755030023900224e-01   2.1321178182447709e-01
   4.7425364589439384e-01   2.0846566920793264e-01
   4.8107562883325644e-01   2.0375902567303472e-01
   4.8801836985954677e-01   1.9909248842397598e-01
   4.9508397717489994e-01   1.9446668923520027e-01
   5.0227454066805655e-01   1.8988225436587003e-01
   5.0959212568237500e-01   1.8533980447508119e-01
   5.1703876622925915e-01   1.8083995453783586e-01
   5.2461645761419029e-01   1.7638331376178384e-01
   5.3232714844165563e-01   1.7197048550474642e-01
   5.4017273196445015e-01   1.6760206719303106e-01
   5.4815503674279020e-01   1.6327865024054983e-01
   5.5627581657837322e-01   1.5900081996875082e-01
   5.6453673968894336e-01   1.5476915552737530e-01
   5.7293937708925446e-01   1.5058422981605013e-01
   5.8148519014550859e-01   1.4644660940672627e-01
   5.9017551727141082e-01   1.4235685446697416e-01
   5.9901155973613152e-01   1.3831551868414599e-01
   6.0799436655658168e-01   1.3432314919041477e-01
   6.1712481844965639e-01   1.3038028648870204e-01
   6.2640361082353069e-01   1.2648746437950198e-01
   6.3583123579177114e-01   1.2264520988861399e-01
   6.4540796319897720e-01   1.1885404319579107e-01
   6.5513382065303738e-01   1.1511447756431620e-01
   6.6500857256591228e-01   1.1142701927151466e-01
   6.7503169821314624e-01   1.0779216754021215e-01
   6.8520236883124308e-01   1.0421041447114820e-01
   6.9551942378267129e-01   1.0068224497635353e-01
   7.0598134582946026e-01   9.7208136713500315e-02
   7.1658623556941370e-01   9.3788560021235479e-02
   7.2733178510288587e-01   9.0423977855504045e-02
   7.3821525101366392e-01   8.7114845726872947e-02
   7.4923342676403759e-01   8.3861611638861189e-02
   7.6038261462255607e-01   8.0664716027288030e-02
   7.7165859726209518e-01   7.7524591700645018e-02
   7.8305660918679720e-01   7.4441663781500134e-02
   7.9457130816815347e-01   7.1416349648943889e-02
   8.0619674689357002e-01   6.8449058882081804e-02
   8.1792634505446549e-01   6.5540193204584929e-02
   8.2975286212575594e-01   6.2690146430302129e-02
   8.4166837111331383e-01   5.9899304409944398e-02
   8.5366423357165111e-01   5.7168044978846977e-02
   8.6573107621867407e-01   5.4496737905816106e-02
   8.7785876949938180e-01   5.1885744843068349e-02
   8.9003640847330301e-01   4.9335419277268977e-02
   9.0225229642288862e-01   4.6846106481675032e-02
   9.1449393159922610e-01   4.4418143469391547e-02
   9.2674799753880654e-01   4.2051858947744547e-02
   9.3900035739788634e-01   3.9747573273779813e-02
   9.5123605276019974e-01   3.7505598410891960e-02
   9.6343930737723793e-01   3.5326237886588729e-02
   9.7559353629821965e-01   3.3209786751399129e-02
   9.8768136083725466e-01   3.1156531538927612e-02
   9.9968462980845274e-01   2.9166750227062388e-02
   1.0115844474335911e+00   2.7240712200341632e-02
   1.0233612082922769e+00   2.5378678213483052e-02
   1.0349946396386194e+00   2.3580900356082013e-02
   1.0464638513531894e+00   2.1847622018482282e-02
   1.0577473937315049e+00   2.0179077858825334e-02
   1.0688233232326800e+00   1.8575493771281204e-02
   1.0796692762223712e+00   1.7037086855465844e-02
   1.0902625506449504e+00   1.5564065387049630e-02
   1.1005801954499479e+00   1.4156628789559922e-02
   1.1105991074801316e+00   1.2814967607382433e-02
   1.1202961354031427e+00   1.1539263479964534e-02
   1.1296481901387203e+00   1.0329689117224261e-02
   1.1386323611000717e+00   9.1864082761680121e-03
   1.1472260374355960e+00   8.1095757387206202e-03
   1.1554070333260407e+00   7.0993372907702246e-03
   1.1631537162694672e+00   6.1558297024311703e-03
   1.1704451371711431e+00   5.2791807095277088e-03
   1.1772611609549894e+00   4.4695089963006640e-03
   1.1835825963285378e+00   3.7269241793390084e-03
   1.1893913232685522e+00   3.0515267927400114e-03
   1.1946704167526598e+00   2.4434082744985153e-03
   1.1994042652456305e+00   1.9026509541272274e-03
   1.2035786824592269e+00   1.4293280415113019e-03
   1.2071810109437424e+00   1.0235036169963241e-03
   1.2102002161367837e+00   6.8523262271308338e-04
   1.2126269695914975e+00   4.1456085513935648e-04
   1.2144537202300709e+00   2.1152495889970035e-04
   1.2156747526174807e+00   7.6152421804365211e-05
   1.2162862314223353e+00   8.4615711278823724e-06


==> PhissOAFP.txt <==
   3.6594631214290598e+17   1.2588252874667916e-04
   3.8248482344472103e+07   2.5125882528746812e-02
   1.9103626470603354e+06   5.0125882528746724e-02
   3.3006644037842168e+05   7.5125882528746746e-02
   9.4898380804957953e+04   1.0012588252874677e-01
   3.6076407804214774e+04   1.2512588252874668e-01
   1.6366707561799680e+04   1.5012588252874681e-01
   8.3888984808970035e+03   1.7512588252874672e-01
   4.7018407290499763e+03   2.0012588252874675e-01
   2.8216925045111175e+03   2.2512588252874677e-01
   1.7873398588448458e+03   2.5012588252874668e-01
   1.1828998985100695e+03   2.7512588252874681e-01
   8.1191156180845462e+02   3.0012588252874672e-01
   5.7475317230542191e+02   3.2512588252874675e-01
   4.1786406980124798e+02   3.5012588252874677e-01
   3.1099442914595022e+02   3.7512588252874679e-01
   2.3632608518861801e+02   4.0012588252874681e-01
   1.8297584353758251e+02   4.2512588252874672e-01
   1.4408415305657007e+02   4.5012588252874675e-01
   1.1520822488624292e+02   4.7512588252874677e-01
   9.3401897928633417e+01   5.0012588252874679e-01
   7.6670941048490548e+01   5.2512588252874681e-01
   6.3640802593469502e+01   5.5012588252874672e-01
   5.3348495301839293e+01   5.7512588252874686e-01
   4.5109191354851816e+01   6.0012588252874677e-01
   3.8428988721937259e+01   6.2512588252874679e-01
   3.2946876428913782e+01   6.5012588252874681e-01
   2.8395530857325692e+01   6.7512588252874683e-01
   2.4574459335248658e+01   7.0012588252874686e-01
   2.1331353359088876e+01   7.2512588252874677e-01
   1.8548962938593423e+01   7.5012588252874679e-01
   1.6135713591623762e+01   7.7512588252874681e-01
   1.4018862749959720e+01   8.0012588252874683e-01
   1.2139348961658715e+01   8.2512588252874686e-01
   1.0447683143971068e+01   8.5012588252874677e-01
   9.0497000169731976e+00   8.7262588252874684e-01
   8.7518603905893055e+00   8.7762588252874685e-01
   8.4579610612990823e+00   8.8262588252874685e-01
   8.1676582240185667e+00   8.8762588252874686e-01
   7.8805981344337290e+00   8.9262588252874686e-01
   7.5964137433010057e+00   8.9762588252874687e-01
   7.3147206667188387e+00   9.0262588252874676e-01
   7.0351122929891128e+00   9.0762588252874687e-01
   6.7571537552063106e+00   9.1262588252874677e-01
   6.4803743957684663e+00   9.1762588252874688e-01
   6.2042581979496525e+00   9.2262588252874678e-01
   5.9282314333728197e+00   9.2762588252874689e-01
   5.6516464272924400e+00   9.3262588252874679e-01
   5.3737597977504095e+00   9.3762588252874690e-01
   5.0937026401047172e+00   9.4262588252874679e-01
   4.8104386455925363e+00   9.4762588252874691e-01
   4.5227035577059569e+00   9.5262588252874680e-01
   4.2289146533424473e+00   9.5762588252874681e-01
   3.9270298478618892e+00   9.6262588252874681e-01
   3.6143173227297485e+00   9.6762588252874682e-01
   3.2869548253580043e+00   9.7262588252874682e-01
   2.9392743577280873e+00   9.7762588252874683e-01
   2.5621735519870965e+00   9.8262588252874683e-01
   2.1391939526744510e+00   9.8762588252874683e-01
   1.6339140911271384e+00   9.9262588252874684e-01
   9.1738389736058878e-01   9.9762588252874684e-01


==> Quad_vK_c1_c2_N70.txt <==
   1.5400000000000000e+02   8.0999999999999997e-07   2.5872390185810445e-07   5.8729435537492325e-03
   1.6100000000000000e+02   2.9999999999999999e-07   9.0600115409955606e-08   2.0979977598079014e-03
   1.6800000000000000e+02   2.3000000000000001e-08   7.0215978587029326e-09   1.2784470543170112e-04
   1.7500000000000000e+02   6.6000000000000004e-09   2.0639292497293127e-09   2.3015992956842979e-05
   2.1000000000000000e+02   6.9999999999999998e-09   2.1496830981959647e-09   5.2241707149569550e-05
   2.8000000000000000e+02   9.3999999999999999e-11   2.9455771155539878e-11   6.8805096176127734e-07
   3.5000000000000000e+02   1.3000000000000000e-11   4.6496140271301556e-12   1.0102841718762079e-07
   4.2000000000000000e+02   8.0000000000000000e-14   6.1550764485218679e-13   4.4951125044434548e-09
   5.6000000000000000e+02   4.5000000000000000e-13   4.5519144009631418e-13   8.1292972353708137e-10
   7.0000000000000000e+02   4.0000000000000001e-13   4.1833203567875898e-13   8.6666940291024730e-10
   1.4000000000000000e+03   1.4999999999999999e-14   4.5052850339288852e-13   1.4039904794316271e-09
   2.8000000000000000e+03   1.6000000000000000e-13   4.3343106881366111e-13   1.6658081580800399e-09
   4.2000000000000000e+03   5.7999999999999995e-13   4.7539749914449203e-13   2.2541852828794617e-09
   5.6000000000000000e+03   3.0999999999999999e-13   4.4875214655348827e-13   1.8731993733922536e-09
   7.0000000000000000e+03   1.1000000000000000e-13   4.4586556668946287e-13   1.7190175949366449e-09
   8.4000000000000000e+03   1.2999999999999999e-12   3.7547742692822794e-13   5.1873294548698823e-10
   1.0500000000000000e+04   4.9999999999999999e-13   4.3320902420873608e-13   2.3242314739491121e-09


==> REV_fig16_a.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   1.6457142846672888e+00   1.4949603541528746e+00   2.0061939717184831e+00
   3.0000000000000000e+00   7.2385081602224677e-01   4.1780074664936123e-01   1.9837242385378790e+00
   4.0000000000000000e+00   1.0067011582501796e-01   3.2500120088034085e-01   1.8504814830988647e+00
   5.0000000000000000e+00   2.4220697164923843e-01   2.9034166038654902e-01   1.5647763971423201e+00
   6.0000000000000000e+00   3.9511051601849367e-02   7.3671705932195339e-02   1.1685325552571133e+00
   7.0000000000000000e+00   3.1415016731211734e-02   1.6196811391678170e-01   7.5886830474042144e-01
   8.0000000000000000e+00   5.2756744124442872e-03   3.2345498805163887e-03   4.2434005641642764e-01
   9.0000000000000000e+00   2.4517342628248072e-03   7.6097188497154314e-02   2.0261987392406147e-01
   1.0000000000000000e+01   1.5412150431953899e-04   7.4768388904996692e-03   8.1873444387831160e-02
   1.1000000000000000e+01   7.0253213233816922e-05   3.2384315196923676e-02   2.7675753473551109e-02
   1.2000000000000000e+01   1.3091755082749184e-05   5.0882773552306023e-03   7.7044924332123656e-03
   1.3000000000000000e+01   5.8788884343044346e-06   1.3181560047848132e-02   1.7275645458997371e-03
   1.4000000000000000e+01   1.7074623175652322e-06   2.5243331952014905e-03   3.0193405099267754e-04
   1.5000000000000000e+01   8.7265615722336885e-07   5.1550893920718557e-03   3.9053385716183318e-05
   1.6000000000000000e+01   4.8459034303619160e-07   1.1066313449209504e-03   3.4107957412639093e-06
   1.7000000000000000e+01   2.6845358724116874e-07   1.9439073177452899e-03   1.6426953239310089e-07
   1.8000000000000000e+01   1.5396714028989408e-07   4.4152967262488252e-04   1.8043297118696241e-09
   1.9000000000000000e+01   9.1338020630942693e-08   7.2128266265234636e-04   5.3068507710885586e-11
   2.0000000000000000e+01   5.5760499069117870e-08   1.7053869281417197e-04   3.0325181113782912e-12
   2.1000000000000000e+01   3.4926108122033287e-08   2.6186971590056232e-04   2.5270724255148892e-13
   2.2000000000000000e+01   2.2389821813346175e-08   6.3656744809279886e-05   2.7320932246537306e-14
   2.3000000000000000e+01   1.4658335390753236e-08   9.3408888000919471e-05   3.6038299880879195e-15
   2.4000000000000000e+01   9.7820877437914604e-09   2.2881063504602062e-05   5.5193832124896014e-16
   2.5000000000000000e+01   6.6431627123477180e-09   3.3207800553119187e-05   1.0294653569852383e-16
   2.6000000000000000e+01   4.5844351076903507e-09   8.2976062111784526e-06   1.8883964973062883e-17
   2.7000000000000000e+01   3.2107742269548286e-09   1.1535158116037692e-05   2.5627165437262529e-18
   2.8000000000000000e+01   2.2795824968324947e-09   2.8760300256470938e-06   6.6392045064979499e-18
   2.9000000000000000e+01   1.6390235140075746e-09   4.0172112485098151e-06   1.3504031720113898e-17
   3.0000000000000000e+01   1.1923633537410602e-09   1.0040504949042573e-06   3.1012917746714919e-17
   3.1000000000000000e+01   8.7695058256299954e-10   1.3862097723261035e-06   1.4475484174585331e-19
   3.2000000000000000e+01   6.5158198530629825e-10   3.5259063922488396e-07   9.0363343747955958e-18
   3.3000000000000000e+01   4.8877086924592996e-10   4.6661687568992382e-07   3.4017099398832576e-18
   3.4000000000000000e+01   3.6993499881994385e-10   1.1407855856046852e-07   8.7955733763557130e-18
   3.5000000000000000e+01   2.8235427063127737e-10   1.6366457726696711e-07   7.6104550357607228e-18
   3.6000000000000000e+01   2.1721903502954688e-10   4.2417918443934954e-08   1.2513663488799756e-17
   3.7000000000000000e+01   1.6836043834304525e-10   5.2871723304640534e-08   9.3800212507582507e-19
   3.8000000000000000e+01   1.3141388877617437e-10   1.2782189896788518e-08   5.2274046422742572e-18
   3.9000000000000000e+01   1.0326102470961245e-10   1.8624350349575465e-08   2.1705619283002128e-17
   4.0000000000000000e+01   8.1653290145792441e-11   4.6458534111326519e-09   2.2946377495272471e-17
   4.1000000000000000e+01   6.4954964712594050e-11   6.1890356328658170e-09   5.6967515342560277e-25
   4.2000000000000000e+01   5.1966451567543930e-11   1.6637708233227997e-09   1.4848584959183757e-17
   4.3000000000000000e+01   4.1800833198247808e-11   1.8786806052186831e-09   2.0433474862607063e-17
   4.4000000000000000e+01   3.3797670626879068e-11   3.4349857057726778e-10   1.7640844670800080e-17
   4.5000000000000000e+01   2.7461514705634321e-11   8.2358241242343452e-10   9.8743656953376136e-18
   4.6000000000000000e+01   2.2418221375421930e-11   2.8360640648526134e-10   9.6695323831768609e-18
   4.7000000000000000e+01   1.8383416197919095e-11   1.3838103101293946e-10   7.3320731550172035e-18
   4.8000000000000000e+01   1.5139648843843571e-11   7.4973933951559425e-12   1.2717350676717110e-17
   4.9000000000000000e+01   1.2519581611093511e-11   1.1724428675206926e-10   3.4000580453040936e-18
   5.0000000000000000e+01   1.0393807990673993e-11   4.4511799144046526e-11   3.5837786191566145e-18
   5.1000000000000000e+01   8.6616598711974249e-12   1.0527817244361858e-11   2.4992694758369307e-28
   5.2000000000000000e+01   7.2444096900034012e-12   1.9733296212044165e-13   1.5898435494389910e-18
   5.3000000000000000e+01   6.0802149077775233e-12   8.5264306696534232e-12   6.7827371024236644e-18
   5.4000000000000000e+01   5.1202577071265190e-12   9.2102698730362442e-13   2.2484414329700172e-17
   5.5000000000000000e+01   4.3257680668787595e-12   7.2411126007049630e-12   1.8550066719545771e-17
   5.6000000000000000e+01   3.6659481019606433e-12   5.7980950060918460e-12   1.0461490267154948e-17
   5.7000000000000000e+01   3.1160859411819162e-12   4.1567070418819694e-12   8.0267298112742610e-19
   5.8000000000000000e+01   2.6563560226236437e-12   4.3186297660491844e-12   7.0213923989014893e-18
   5.9000000000000000e+01   2.2707819168648092e-12   4.1176713329308770e-12   1.7081468229226206e-17
   6.0000000000000000e+01   1.9464116756981083e-12   3.1469389212931053e-12   3.1354631622319007e-17
   6.1000000000000000e+01   1.6726934932569723e-12   2.2657364256357715e-12   9.2105448958962484e-30
   6.2000000000000000e+01   1.4411171345441527e-12   1.7011402355121978e-12   1.7223233778798911e-17
   6.3000000000000000e+01   1.2445922029727723e-12   1.2220359188680479e-12   5.4587271776334122e-18
   6.4000000000000000e+01   1.0774310873483737e-12   7.7249916269746010e-13   3.0039272717275785e-17
   6.5000000000000000e+01   9.3482278701494444e-13   4.3001830025221405e-13   3.4000586592968184e-18
   6.6000000000000000e+01   8.1289095496495586e-13   1.9980859455189373e-13   2.7927503966752055e-17
   6.7000000000000000e+01   7.0838131897796208e-13   4.0999763059622663e-14   1.1146913730320504e-17
   6.8000000000000000e+01   6.1859793147204309e-13   6.8104796131846163e-14   1.6120435505819735e-17
   6.9000000000000000e+01   5.4126668457425711e-13   1.3206437472592190e-13   1.1473285033139081e-17
   7.0000000000000000e+01   4.7452017153157493e-13   1.6105218076443870e-13   3.1103068481912941e-17
   7.1000000000000000e+01   4.1682263287873533e-13   1.6767016323021108e-13   8.3692044119446518e-19
   7.2000000000000000e+01   3.6680000276272752e-13   1.6045935407405575e-13   9.3164455569945588e-18
   7.3000000000000000e+01   3.2336829649741037e-13   1.4446549959391532e-13   4.9053587098304971e-19
   7.4000000000000000e+01   2.8556705533559180e-13   1.2382460235642976e-13   3.1895929071109820e-18
   7.5000000000000000e+01   2.5262384280268229e-13   1.0193533745007324e-13   9.5771175977691538e-18
   7.6000000000000000e+01   2.2384313605785948e-13   8.0832759388751118e-14   2.9742442492009471e-34
   7.7000000000000000e+01   1.9865944405732546e-13   6.1676557203221718e-14   1.0877457477900922e-17
   7.8000000000000000e+01   1.7659336015677598e-13   4.5037685728747865e-14   1.6982919397056423e-17
   7.9000000000000000e+01   1.5720979716402359e-13   3.1212374830791054e-14   1.0523810995518619e-17
   8.0000000000000000e+01   1.4015048951829416e-13   2.0116292742365114e-14   1.7537026671893739e-17
   8.1000000000000000e+01   1.2516956403451645e-13   1.1541192725489884e-14   2.6367796834847467e-17
   8.2000000000000000e+01   1.1189671873919637e-13   5.1093602173775177e-15   4.7840188750750111e-18
   8.3000000000000000e+01   1.0018547261270463e-13   5.6262848197293492e-16   1.6910241322527964e-17
   8.4000000000000000e+01   8.9816716942631353e-14   2.4920873605367164e-15   5.5017825490286377e-18
   8.5000000000000000e+01   8.0633572745559769e-14   4.3684364225976822e-15   1.0445982607067828e-18
   8.6000000000000000e+01   7.2479958139495213e-14   5.3505454022610191e-15   1.3969221903731584e-17
   8.7000000000000000e+01   6.5233765554712146e-14   5.6845308271544879e-15   6.5833211317569397e-18
   8.8000000000000000e+01   5.8774806199293557e-14   5.5685385480615201e-15   3.1742193531249122e-17
   8.9000000000000000e+01   5.3029789527346916e-14   5.1633730966248708e-15   1.4271032247638711e-18
   9.0000000000000000e+01   4.7900524504659183e-14   4.5888122100230017e-15   2.4416935617297141e-17
   9.1000000000000000e+01   4.3311853191341180e-14   3.9326733607679177e-15   4.3761891127570702e-19
   9.2000000000000000e+01   3.9207597921577754e-14   3.2633269276252000e-15   6.7760164564239318e-18
   9.3000000000000000e+01   3.5536960868599140e-14   2.6230020329146346e-15   2.7394854345710391e-17
   9.4000000000000000e+01   3.2248536381368948e-14   2.0569921750123219e-15   2.2562406756778795e-17
   9.5000000000000000e+01   2.9268942600296838e-14   1.5435183466501737e-15   2.4730190868234727e-17
   9.6000000000000000e+01   2.6614386092079056e-14   1.1048639658721390e-15   1.5789838478295767e-17
   9.7000000000000000e+01   2.4221932109974227e-14   7.4657120290035825e-16   3.4000555802676659e-18
   9.8000000000000000e+01   2.2060390231111688e-14   4.6516629501929110e-16   8.3747080942053400e-19
   9.9000000000000000e+01   2.0105669205082532e-14   2.5010348395841984e-16   2.1630209552421204e-17
   1.0000000000000000e+02   1.8362809686192343e-14   8.4058569010373418e-17   6.9790320357423795e-18
   1.0100000000000000e+02   1.6767578783526276e-14   3.6827348521594781e-17   1.9261346095963129e-38
   1.0200000000000000e+02   1.5330484129849374e-14   1.1356381083836826e-16   1.7366071117699741e-17
   1.0300000000000000e+02   1.4036057186060734e-14   1.6974382825590750e-16   2.1587407651351643e-17
   1.0400000000000000e+02   1.2844516354508793e-14   1.9333097273492934e-16   9.2870230105588442e-18
   1.0500000000000000e+02   1.1777658933335438e-14   1.9866035762002663e-16   6.4162193138818092e-19
   1.0600000000000000e+02   1.0805118026261159e-14   1.9460109513836272e-16   7.1670134940249825e-19
   1.0700000000000000e+02   9.9097963725160648e-15   1.7689684436804967e-16   2.3125839906813925e-17
   1.0800000000000000e+02   9.1173919012752245e-15   1.6168503451204151e-16   3.2960949821622270e-18
   1.0900000000000000e+02   8.3853680071133706e-15   1.4549920239808930e-16   1.0540953105412667e-17
   1.1000000000000000e+02   7.7167317985769256e-15   1.2176386859187616e-16   4.9387176986021090e-18
   1.1100000000000000e+02   7.1066152809126611e-15   1.0075543603947333e-16   5.0980119682479819e-19
   1.1200000000000000e+02   6.5436221385932544e-15   8.8915652758736410e-17   3.9501337550321880e-18
   1.1300000000000000e+02   6.0385782588669969e-15   6.0857937611600084e-17   3.4000600924724046e-18
   1.1400000000000000e+02   5.5692752299368183e-15   5.5294558366729809e-17   1.6182678319544738e-17
   1.1500000000000000e+02   5.1495323383474644e-15   3.4560336381874693e-17   5.8862762480495681e-18
   1.1600000000000000e+02   4.7614719066917210e-15   2.3949536847991923e-17   1.0225734138340403e-17
   1.1700000000000000e+02   4.4053495502709601e-15   1.6849704623739504e-17   5.2699960444226297e-18
   1.1800000000000000e+02   4.0672968839913540e-15   1.9168236223632064e-17   2.0694916312508281e-17
   1.1900000000000000e+02   3.7636092309234246e-15   2.2937224825146971e-18   2.7709246977907557e-17
   1.2000000000000000e+02   3.4871613247396177e-15   1.0956287464831313e-17   2.3930702165655623e-17
   1.2100000000000000e+02   3.2452889350143041e-15   3.5897504914939465e-18   3.4941716444367210e-39
   1.2200000000000000e+02   3.0143855698769275e-15   1.0736696246434909e-17   4.8259498565195451e-18
   1.2300000000000000e+02   2.7914278119117414e-15   1.0389429064050522e-17   1.6601784005393315e-17
   1.2400000000000000e+02   2.5978358248821185e-15   3.8441312308887260e-18   1.2949847669604954e-17
   1.2500000000000000e+02   2.4133304203592859e-15   9.3520886757415080e-18   1.0922418508262436e-17
   1.2600000000000000e+02   2.2463417647913504e-15   6.8421307567576352e-18   1.0160937670273897e-34
   1.2700000000000000e+02   2.0919757846108795e-15   7.1799395115085560e-18   2.3307501091886654e-18
   1.2800000000000000e+02   1.9365682773719412e-15   3.6511919601549750e-18   1.7600975092567569e-17
   1.2900000000000000e+02   1.8172686826862614e-15   1.6902728551038833e-18   3.4000595932575815e-18
   1.3000000000000000e+02   1.7036144417853994e-15   1.6805617802975468e-17   1.4482442200321903e-17
   1.3100000000000000e+02   1.5771363946623520e-15   2.6865904769136821e-18   8.4962996630928973e-19
   1.3200000000000000e+02   1.4691225628490509e-15   1.1274142536295828e-19   9.5631571769624978e-18
   1.3300000000000000e+02   1.3710432244300230e-15   6.2395997735622453e-18   2.0063872218548945e-17
   1.3400000000000000e+02   1.2786169560122797e-15   2.7125343496683667e-18   1.6529769507903590e-17
   1.3500000000000000e+02   1.2007182529006443e-15   6.1063680891400423e-19   3.1140745737154378e-18
   1.3600000000000000e+02   1.1221571140185066e-15   3.1490223715719738e-19   1.1836580804842489e-17
   1.3700000000000000e+02   1.0493750628829362e-15   1.1000423037652914e-18   1.0046713430391283e-18
   1.3800000000000000e+02   9.8282173273350652e-16   9.5562373280506086e-19   1.7961739588841553e-18
   1.3900000000000000e+02   9.1345345127144090e-16   5.2330733662915634e-18   2.3895746539621951e-17
   1.4000000000000000e+02   8.6453295157956610e-16   1.7639653511574173e-18   9.8138128005649398e-18
   1.4100000000000000e+02   8.0732719753996119e-16   4.9154445591550027e-20   1.2198951740951037e-30
   1.4200000000000000e+02   7.5357058317217411e-16   2.4581313657619865e-18   1.5390256156641396e-17
   1.4300000000000000e+02   7.1607951650022222e-16   3.3762204056730468e-18   1.4859412111267302e-17
   1.4400000000000000e+02   6.7126653141083641e-16   5.2463900986002757e-18   5.1489012317391444e-18
   1.4500000000000000e+02   6.2192223121248458e-16   3.1304295501584069e-18   3.4000591671316579e-18
   1.4600000000000000e+02   5.8809406209487350e-16   1.8948145570210437e-18   2.6141938519463440e-17
   1.4700000000000000e+02   5.7031362558606156e-16   1.1110209656815370e-17   5.0140150460292090e-17
   1.4800000000000000e+02   5.1210059595850403e-16   4.7363029319648022e-18   7.5386613261057848e-18
   1.4900000000000000e+02   4.8742283613801086e-16   3.4213422966340326e-19   7.0851267972883280e-19
   1.5000000000000000e+02   4.5381397880736157e-16   2.2151901639392031e-18   3.5674552641303280e-18
   1.5100000000000000e+02   4.3107528977174567e-16   1.7456849766930777e-19   1.8670211826167265e-41
   1.5200000000000000e+02   4.0584633769066704e-16   1.4108308703414381e-18   3.7510582178709803e-18
   1.5300000000000000e+02   3.8179709079572458e-16   1.0850913105130895e-19   4.9121383653153455e-20
   1.5400000000000000e+02   3.5513605876486432e-16   4.7751284328042018e-18   8.5113063785766538e-18
   1.5500000000000000e+02   3.4416304823660449e-16   3.2685525764038239e-18   1.4012037545037722e-17
   1.5600000000000000e+02   3.1789262477835005e-16   1.7877539241474224e-18   2.9547435142134037e-17
   1.5700000000000000e+02   2.9606917199974459e-16   5.1499436899498299e-18   2.8365664685148076e-17
   1.5800000000000000e+02   2.7898997682140013e-16   3.6866897950113792e-18   1.1655893458556176e-17
   1.5900000000000000e+02   2.6024724818533991e-16   4.2450734752171825e-18   2.0269841390335811e-17
   1.6000000000000000e+02   2.7283940893161473e-16   1.7753842986227928e-17   4.5560011450077663e-17
   1.6100000000000000e+02   2.1086773474119843e-16   2.6356898588588676e-17   2.6367796834847467e-17
   1.6200000000000000e+02   2.3223959233814204e-16   9.0023268307699527e-18   6.5556611953072586e-18
   1.6300000000000000e+02   2.0996685868795558e-16   1.7127167809190327e-18   8.0464183639498713e-18
   1.6400000000000000e+02   1.8729091550128335e-16   1.2369007459877878e-17   6.2674115922560619e-18
   1.6500000000000000e+02   1.8919603318874647e-16   1.7106450885389088e-18   9.9435627844750359e-18
   1.6600000000000000e+02   1.7712134380152764e-16   2.4278059972025284e-19   4.1353019161856539e-18
   1.6700000000000000e+02   1.6601149433642895e-16   9.2920789581025876e-19   5.1684127445770571e-18
   1.6800000000000000e+02   1.7330051455456228e-16   1.2314258820040518e-17   2.5173234385053254e-17
   1.6900000000000000e+02   1.4846922617392880e-16   2.2247536721340936e-18   5.9490353879846119e-18
   1.7000000000000000e+02   1.4613363987014601e-16   5.2369133365672156e-18   9.8720609098958165e-18
   1.7100000000000000e+02   1.3183750461995541e-16   5.7793524306461760e-19   5.0151422182664288e-19
   1.7200000000000000e+02   1.2719380719774253e-16   3.8353555132012712e-18   1.1722999175254351e-17
   1.7300000000000000e+02   1.1347121139795185e-16   4.1153426973901878e-18   2.2614374829516059e-17
   1.7400000000000000e+02   1.1187266146513321e-16   2.9610664909390552e-18   6.2616114526123464e-19
   1.7500000000000000e+02   1.0732626774200870e-16   3.6216461580032132e-18   1.5666442175043927e-17
   1.7600000000000000e+02   9.7391523656439963e-17   5.1347787582765789e-21   2.3598154050504176e-34
   1.7700000000000000e+02   8.8092884474917039e-17   3.3808734385451802e-18   3.4000599948991021e-18
   1.7800000000000000e+02   7.5839050794687434e-17   1.1423351544761592e-17   1.4153859749030486e-17
   1.7900000000000000e+02   8.0362467664960306e-17   3.2662011442699455e-19   1.3139516827763308e-18
   1.8000000000000000e+02   7.3865280892461914e-17   1.3762957613770397e-18   2.6418699170368153e-17
   1.8100000000000000e+02   7.0503638797364537e-17   1.4097786938110949e-21   3.7016607800217757e-31
   1.8200000000000000e+02   6.9229433494039272e-17   2.2066794669716091e-18   1.0000402222880935e-17
   1.8300000000000000e+02   6.2810681255071222e-17   7.6028969526829557e-19   3.3667207379961638e-18
   1.8400000000000000e+02   6.3824276039918146e-17   3.4266562068462850e-18   2.7260973149600549e-17
   1.8500000000000000e+02   5.2942977847772458e-17   2.2055861961021936e-18   5.8739141740027447e-18
   1.8600000000000000e+02   4.8652547306890107e-17   4.0488311091909160e-19   6.6875175106848482e-18
   1.8700000000000000e+02   4.7253357273363562e-17   1.5460192130320416e-18   6.4970850618398405e-18
   1.8800000000000000e+02   4.7336780531016945e-17   4.2740240993988510e-18   4.6951548534351172e-18
   1.8900000000000000e+02   4.0186366775221674e-17   2.9253217905128145e-18   1.6092080421143500e-17
   1.9000000000000000e+02   2.1183946202845378e-17   1.3979922646439322e-17   9.4569805055124746e-18
   1.9100000000000000e+02   3.0790716155576663e-17   5.4228450085227798e-19   4.6320124769169837e-19
   1.9200000000000000e+02   3.3417842741452595e-17   4.4278695187647750e-18   1.8897786246278411e-17
   1.9300000000000000e+02   2.7630650490755502e-17   3.4421251815393153e-18   3.4000544855680124e-18
   1.9400000000000000e+02   1.0339966499019274e-17   1.1986074038172089e-17   2.5522905948079555e-18
   1.9500000000000000e+02   1.8793239151329441e-17   4.5063240312041146e-19   3.2682492049412584e-18
   1.9600000000000000e+02   1.4266962176695764e-17   1.1097811032734285e-18   1.8027014223313088e-17
   1.9700000000000000e+02   1.3031447807257522e-17   1.3204552696917966e-18   7.6057134032662102e-18
   1.9800000000000000e+02   1.0970505421754776e-18   7.0989428410943250e-18   2.0700513649901368e-17
   1.9900000000000000e+02   4.6872833951106952e-18   5.0088673302937178e-19   1.1132559199461823e-18
   2.0000000000000000e+02   9.9655990736532704e-18   8.8423937964284791e-18   6.8685500132552359e-19


==> REV_fig16_b.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   5.5930452069299585e+00   1.8944858231039106e+00   1.0673545072655872e+00
   3.0000000000000000e+00   1.4422246649378496e+00   6.1319191062281375e-01   1.1331293496178805e+00
   4.0000000000000000e+00   1.8864102414555084e+00   9.1011972827137355e-01   3.2817779285980504e+00
   5.0000000000000000e+00   5.4204992710972966e-01   3.3157732280545504e-01   4.3081922798046719e+00
   6.0000000000000000e+00   2.3048986902121971e-01   6.4869696181968550e-01   4.0078008834268957e+00
   7.0000000000000000e+00   1.3931756429470860e-01   1.0397251336508129e-01   2.9073867178508190e+00
   8.0000000000000000e+00   8.7918257786847115e-02   4.0907080483235442e-01   1.7015989599468173e+00
   9.0000000000000000e+00   5.8712606464704484e-02   5.7547262420204279e-03   8.1307238055054387e-01
   1.0000000000000000e+01   4.1141155705553906e-02   2.3093979627688721e-01   3.1723300195918214e-01
   1.1000000000000000e+01   2.9938793551462409e-02   1.4084889568588868e-02   1.0019590691360639e-01
   1.2000000000000000e+01   2.2461725174914682e-02   1.2809203556105267e-01   2.5169172171700911e-02
   1.3000000000000000e+01   1.7281776962324823e-02   1.3076634837484996e-02   4.8812372332274869e-03
   1.4000000000000000e+01   1.3580238694363422e-02   7.2180499967974862e-02   6.9555357118616760e-04
   1.5000000000000000e+01   1.0865026938366940e-02   9.8780542627305915e-03   6.6583949107994084e-05
   1.6000000000000000e+01   8.8282382099519625e-03   4.0606675760686807e-02   3.5079418484834005e-06
   1.7000000000000000e+01   7.2704919069986407e-03   6.6515300951466277e-03   4.2997003721012261e-08
   1.8000000000000000e+01   6.0587993015055750e-03   2.2886772110562979e-02   1.3436563695104843e-09
   1.9000000000000000e+01   5.1021352028187529e-03   4.2085658007953086e-03   8.1433746695836223e-11
   2.0000000000000000e+01   4.3367653406870821e-03   1.2980658107472318e-02   7.1852705320280488e-12
   2.1000000000000000e+01   3.7171564756120724e-03   2.6237466822651581e-03   8.2118036142880671e-13
   2.2000000000000000e+01   3.2101887392738128e-03   7.3631644663032106e-03   1.1408282395145635e-13
   2.3000000000000000e+01   2.7913795295246625e-03   1.5974853620818821e-03   1.8495194186069698e-14
   2.4000000000000000e+01   2.4423653269587987e-03   4.1896843358542324e-03   3.4121875042326008e-15
   2.5000000000000000e+01   2.1491889221342594e-03   9.6225220345070607e-04   6.7412463782916439e-16
   2.6000000000000000e+01   1.9011134294573617e-03   2.3897684993272137e-03   1.5724539145425229e-16
   2.7000000000000000e+01   1.6897875819113844e-03   5.7676331040412232e-04   5.9929322186932371e-17
   2.8000000000000000e+01   1.5086494431595131e-03   1.3639010427594666e-03   3.6320818612837813e-17
   2.9000000000000000e+01   1.3524945720590523e-03   3.4247037438482023e-04   4.0631515196038368e-17
   3.0000000000000000e+01   1.2171593189443791e-03   7.8047990815910049e-04   5.1345439904182220e-18
   3.1000000000000000e+01   1.0992858370601683e-03   2.0311592163562052e-04   8.4591807486280827e-19
   3.2000000000000000e+01   9.9614583192717660e-04   4.4688298958743403e-04   1.8897287009399848e-17
   3.3000000000000000e+01   9.0550703231837796e-04   1.1991951803131830e-04   3.4286606439591809e-18
   3.4000000000000000e+01   8.2553107609858599e-04   2.5622592249083422e-04   2.3445494588624231e-17
   3.5000000000000000e+01   7.5469473401467519e-04   7.0614724226971727e-05   1.9189043594268972e-17
   3.6000000000000000e+01   6.9172863770522789e-04   1.4711307919541313e-04   4.2917200421246616e-17
   3.7000000000000000e+01   6.3556925463570195e-04   4.1560598988483104e-05   2.5832067433297797e-18
   3.8000000000000000e+01   5.8532097284641840e-04   8.4491553267968103e-05   3.6053762231470893e-17
   3.9000000000000000e+01   5.4022596269053186e-04   2.4376554542352862e-05   7.7425556104901924e-17
   4.0000000000000000e+01   4.9964006587927413e-04   4.8604067670937224e-05   1.4908735067664087e-18
   4.1000000000000000e+01   4.6301338886341144e-04   1.4306913311138486e-05   1.7277659875759887e-23
   4.2000000000000000e+01   4.2987459254159713e-04   2.7964248468430027e-05   4.0835482534167527e-17
   4.3000000000000000e+01   3.9981810469405879e-04   8.3779512524199224e-06   2.3457995859685229e-17
   4.4000000000000000e+01   3.7249365733918872e-04   1.6106149265539014e-05   5.9334905699785541e-17
   4.5000000000000000e+01   3.4759768405355506e-04   4.9041870019619306e-06   2.7186474329790305e-17
   4.6000000000000000e+01   3.2486621336339123e-04   9.2826722937874622e-06   3.3164416069879062e-17
   4.7000000000000000e+01   3.0406897173725843e-04   2.8702738109052359e-06   3.9557686886051294e-17
   4.8000000000000000e+01   2.8500446938829461e-04   5.3512699655603768e-06   1.3847767773993461e-17
   4.9000000000000000e+01   2.6749588837556400e-04   1.6768702621613315e-06   3.4000579572469516e-18
   5.0000000000000000e+01   2.5138762859469680e-04   3.0885502688344041e-06   8.9459802640180753e-19
   5.1000000000000000e+01   2.3654239556337029e-04   9.8089845809929568e-07   1.2655937204651581e-26
   5.2000000000000000e+01   2.2283873623175259e-04   1.7821756025321701e-06   1.1752421138579095e-17
   5.3000000000000000e+01   2.1016894673939833e-04   5.7254239519242584e-07   1.8674029613530015e-17
   5.4000000000000000e+01   1.9843729012953006e-04   1.0295771829549793e-06   1.4244000183327622e-17
   5.5000000000000000e+01   1.8755847330129702e-04   3.3457246444601801e-07   2.0010305942611564e-17
   5.6000000000000000e+01   1.7745634153663661e-04   5.9476465934685959e-07   3.5880603836724994e-17
   5.7000000000000000e+01   1.6806275625013686e-04   1.9530427301612986e-07   3.2209635659256372e-18
   5.8000000000000000e+01   1.5931662752942432e-04   3.4377845559663898e-07   2.5025666840679051e-17
   5.9000000000000000e+01   1.5116307785533600e-04   1.1397027533344908e-07   1.6498628992882431e-17
   6.0000000000000000e+01   1.4355271732506691e-04   1.9883496679747948e-07   1.3694889712910823e-17
   6.1000000000000000e+01   1.3644101392697224e-04   6.6566981748340904e-08   6.3219798076935912e-30
   6.2000000000000000e+01   1.2978774506905229e-04   1.1496613829721559e-07   4.4781756167913324e-17
   6.3000000000000000e+01   1.2355651875512998e-04   3.8797705076642059e-08   2.2935798370291117e-17
   6.4000000000000000e+01   1.1771435461194992e-04   6.6563928282883438e-08   1.4007619427061225e-18
   6.5000000000000000e+01   1.1223131648340097e-04   2.2668013614208160e-08   3.4000578437310518e-18
   6.6000000000000000e+01   1.0708018955687422e-04   3.8505052954599656e-08   9.5784779434208944e-17
   6.7000000000000000e+01   1.0223619604263376e-04   1.3205868832122716e-08   1.8777823614329487e-17
   6.8000000000000000e+01   9.7676744301655564e-05   2.2307544244921040e-08   1.4766749421709552e-17
   6.9000000000000000e+01   9.3381207060327806e-05   7.7117141317942483e-09   3.1590878111151067e-17
   7.0000000000000000e+01   8.9330724971383612e-05   1.2915052948614171e-08   3.2941521033635110e-17
   7.1000000000000000e+01   8.5508032309010958e-05   4.4957375924006438e-09   3.0299447023238373e-18
   7.2000000000000000e+01   8.1897302031218238e-05   7.4826044368555595e-09   4.3541734606982567e-17
   7.3000000000000000e+01   7.8484007820710946e-05   2.6214067094259184e-09   1.9684207705860088e-18
   7.4000000000000000e+01   7.5254801041110987e-05   4.3374571174991965e-09   1.5227686757979095e-17
   7.5000000000000000e+01   7.2197400816932528e-05   1.5306762678163268e-09   2.7161801582474817e-17
   7.6000000000000000e+01   6.9300495684610142e-05   2.5121047668846517e-09   3.3211014431797727e-32
   7.7000000000000000e+01   6.6553655460979775e-05   8.9074553164140054e-10   2.9949003793572639e-17
   7.8000000000000000e+01   6.3947252151109416e-05   1.4581604456486373e-09   3.7459418056873814e-17
   7.9000000000000000e+01   6.1472388865388780e-05   5.2100112016008239e-10   1.2049207792760199e-17
   8.0000000000000000e+01   5.9120835844426268e-05   8.4425624534840606e-10   1.1306483672703670e-17
   8.1000000000000000e+01   5.6884972802759855e-05   3.0276483020336924e-10   2.6367796834847473e-17
   8.2000000000000000e+01   5.4757736897679593e-05   4.9049259258675051e-10   2.8366996068283361e-17
   8.3000000000000000e+01   5.2732575712237549e-05   1.7717530220806846e-10   4.8897964262109037e-17
   8.4000000000000000e+01   5.0803404716719537e-05   2.8409728051097833e-10   1.4376814520787488e-17
   8.5000000000000000e+01   4.8964568733322502e-05   1.0301559708909484e-10   2.8771165260266582e-18
   8.6000000000000000e+01   4.7210806985507528e-05   1.6502416903379605e-10   4.7911258873356596e-17
   8.7000000000000000e+01   4.5537221361066943e-05   6.0166322657773177e-11   5.6408092096355372e-18
   8.8000000000000000e+01   4.3939247560308449e-05   9.5738889968633068e-11   4.1379070832219303e-17
   8.9000000000000000e+01   4.2412628837563937e-05   3.5101000692398494e-11   5.7266752455141354e-18
   9.0000000000000000e+01   4.0953392076692136e-05   5.5522268661355544e-11   4.3137965846017070e-17
   9.1000000000000000e+01   3.9557825969746680e-05   2.0402473072914496e-11   1.5843335119933909e-18
   9.2000000000000000e+01   3.8222461093068039e-05   3.2306203791790441e-11   2.7963910108505427e-17
   9.3000000000000000e+01   3.6944051697110714e-05   1.1973047942162159e-11   7.5423591847868234e-17
   9.4000000000000000e+01   3.5719559046006504e-05   1.8684675450035430e-11   4.9792265339768045e-18
   9.5000000000000000e+01   3.4546136160231640e-05   6.9147882036472155e-12   4.0660915454273995e-17
   9.6000000000000000e+01   3.3421113829945812e-05   1.0909324511471860e-11   5.4155583588528839e-17
   9.7000000000000000e+01   3.2341987782739671e-05   4.0827288763493550e-12   3.4000586496517705e-18
   9.8000000000000000e+01   3.1306406897988131e-05   6.2941786864971208e-12   2.9671033312393833e-18
   9.9000000000000000e+01   3.0312162373890914e-05   2.3470134513528907e-12   1.0065620502418053e-17
   1.0000000000000000e+02   2.9357177760856616e-05   3.6823595311682137e-12   2.7970758939789667e-17
   1.0100000000000000e+02   2.8439499784495371e-05   1.3883692800209559e-12   4.0032161657152706e-36
   1.0200000000000000e+02   2.7557289887768552e-05   2.1251351544836679e-12   2.4919630051729411e-17
   1.0300000000000000e+02   2.6708816430506204e-05   8.0007220844809566e-13   1.6028604362910146e-17
   1.0400000000000000e+02   2.5892447488426578e-05   1.2405856768150972e-12   3.5516557136470899e-18
   1.0500000000000000e+02   2.5106644200815355e-05   4.6950204061751623e-13   2.5746984294479979e-18
   1.0600000000000000e+02   2.4349954620310399e-05   7.2013633212279561e-13   2.4582103237228150e-18
   1.0700000000000000e+02   2.3621008022135032e-05   2.7458895676474080e-13   1.4082104807152187e-17
   1.0800000000000000e+02   2.2918509634795238e-05   4.1664561747629745e-13   1.8974279885470185e-17
   1.0900000000000000e+02   2.2241235757684855e-05   1.5759699454805944e-13   2.9021763046343873e-17
   1.1000000000000000e+02   2.1588029233105198e-05   2.4505234527517054e-13   2.1470708706235901e-17
   1.1100000000000000e+02   2.0957795245013347e-05   9.4904107671547334e-14   1.8456586307692843e-18
   1.1200000000000000e+02   2.0349497417398484e-05   1.3953258161412382e-13   9.8187236127906421e-18
   1.1300000000000000e+02   1.9762154188769491e-05   5.2597786174729414e-14   3.4000574685971881e-18
   1.1400000000000000e+02   1.9194835441234228e-05   8.3602752336433198e-14   1.3841589119811819e-17
   1.1500000000000000e+02   1.8646659363355725e-05   3.2869013244867130e-14   4.6284625915150790e-18
   1.1600000000000000e+02   1.8116789529838759e-05   4.6722506679934813e-14   3.5071831593526385e-17
   1.1700000000000000e+02   1.7604432180250496e-05   1.7594289243947392e-14   1.4511326506088260e-17
   1.1800000000000000e+02   1.7108833682397882e-05   2.8436215750300194e-14   7.2094804670885124e-17
   1.1900000000000000e+02   1.6629278165714732e-05   1.1265871478123450e-14   5.7691578283355144e-18
   1.2000000000000000e+02   1.6165085312899769e-05   1.5787816506048115e-14   1.7846052687921920e-17
   1.2100000000000000e+02   1.5715608296529332e-05   6.0069775925375124e-15   5.0341649980782728e-39
   1.2200000000000000e+02   1.5280231851637379e-05   9.5795509517279705e-15   3.6838278675565855e-18
   1.2300000000000000e+02   1.4858370472893446e-05   3.7504802574820074e-15   2.2371823851222744e-17
   1.2400000000000000e+02   1.4449466728031293e-05   5.4452556699358842e-15   1.3649704907538158e-17
   1.2500000000000000e+02   1.4052989679307134e-05   2.1469314075342674e-15   3.0074137646654859e-17
   1.2600000000000000e+02   1.3668433404763247e-05   3.1350193957748578e-15   8.4609514261723653e-34
   1.2700000000000000e+02   1.3295315612361296e-05   1.1791995340281196e-15   2.3232871025985503e-17
   1.2800000000000000e+02   1.2933176340793489e-05   1.9385317095014029e-15   1.6198212448664172e-17
   1.2900000000000000e+02   1.2581576740293082e-05   8.1037447223881691e-16   3.4000575992650078e-18
   1.3000000000000000e+02   1.2240097928805400e-05   1.0030382876500608e-15   1.0427001828499543e-18
   1.3100000000000000e+02   1.1908339917329790e-05   3.3563990698003425e-16   3.0759576282789120e-18
   1.3200000000000000e+02   1.1585920600077727e-05   7.1416454428675479e-16   2.4546429927469381e-17
   1.3300000000000000e+02   1.1272474805681137e-05   3.2640478060022032e-16   5.5241280660705653e-17
   1.3400000000000000e+02   1.0967653404512181e-05   2.8622387235936359e-16   2.2530040679441332e-17
   1.3500000000000000e+02   1.0671122468404777e-05   8.7273751808432602e-17   2.6901831956960608e-18
   1.3600000000000000e+02   1.0382562480097848e-05   2.6719827599736217e-16   4.0596847721419855e-17
   1.3700000000000000e+02   1.0101667588121489e-05   1.2316182145104498e-16   4.0315419447052062e-18
   1.3800000000000000e+02   9.8281449048699005e-06   9.4525913280343834e-17   1.1602057722770392e-17
   1.3900000000000000e+02   9.5617138447628456e-06   2.0836109081582987e-17   3.9414316849253326e-17
   1.4000000000000000e+02   9.3021054998286998e-06   8.2547640384260013e-17   5.2502971377764025e-18
   1.4100000000000000e+02   9.0490620507100437e-06   3.6464164636378270e-17   3.9640888380718084e-30
   1.4200000000000000e+02   8.8023362102241557e-06   4.4378787214808271e-17   5.6263566872819909e-17
   1.4300000000000000e+02   8.5616906979319761e-06   2.4684123879496637e-17   1.2826396121717669e-18
   1.4400000000000000e+02   8.3268977437465950e-06   7.4660846517352270e-18   2.6005433940838485e-19
   1.4500000000000000e+02   8.0977386182802134e-06   2.5926807521165244e-18   3.4000577108020508e-18
   1.4600000000000000e+02   7.8740031887402107e-06   1.2313634482130495e-17   8.9661001085283184e-17
   1.4700000000000000e+02   7.6554894988396286e-06   3.6292064011029031e-17   2.4483420257349812e-17
   1.4800000000000000e+02   7.4420033709556245e-06   5.0150967082503771e-18   1.8543420074026888e-17
   1.4900000000000000e+02   7.2333580289023017e-06   1.3746428682456821e-17   1.9506175675301629e-18
   1.5000000000000000e+02   7.0293737413301535e-06   1.7435794531409509e-17   2.6733249174293182e-17
   1.5100000000000000e+02   6.8298774827594971e-06   1.8363244779176110e-17   2.1782444703223295e-40
   1.5200000000000000e+02   6.6347026126546310e-06   2.3762698252173095e-18   1.7307821660395178e-17
   1.5300000000000000e+02   6.4436885705634426e-06   1.3074169069219918e-17   1.9711413085658614e-19
   1.5400000000000000e+02   6.2566805868853725e-06   2.8470239330454247e-18   6.9144086711994338e-18
   1.5500000000000000e+02   6.0735294079437294e-06   1.5746099074348564e-17   2.6249885660688092e-18
   1.5600000000000000e+02   5.8940910350708651e-06   2.4148905660257194e-17   1.0134102888804144e-16
   1.5700000000000000e+02   5.7182264760179550e-06   3.2758129402313537e-19   7.8096710989388117e-17
   1.5800000000000000e+02   5.5458015090913430e-06   1.3530148710897140e-18   1.0736213037295119e-17
   1.5900000000000000e+02   5.3766864581259660e-06   4.2545995905605801e-18   1.9128381050992276e-17
   1.6000000000000000e+02   5.2107559785932046e-06   1.9111423715855352e-17   2.5125668829838225e-17
   1.6100000000000000e+02   5.0478888540190616e-06   2.9858063211245753e-17   2.6367796834847467e-17
   1.6200000000000000e+02   4.8879678008225500e-06   8.5841218132156477e-18   6.4543128549161307e-18
   1.6300000000000000e+02   4.7308792840796284e-06   8.9834017092164241e-18   2.4086025146151192e-17
   1.6400000000000000e+02   4.5765133397993809e-06   2.8791670641608902e-17   1.3966917614109650e-17
   1.6500000000000000e+02   4.4247634064150860e-06   8.8826594805681791e-18   2.7375649537353039e-17
   1.6600000000000000e+02   4.2755261637385231e-06   1.4952150396064189e-17   1.4183218329240609e-17
   1.6700000000000000e+02   4.1287013783966559e-06   1.4485002716083271e-17   1.3067780916609256e-17
   1.6800000000000000e+02   3.9841917565232182e-06   7.2580231973685324e-18   1.5836592794591504e-17
   1.6900000000000000e+02   3.8419028028559313e-06   1.4281409600662238e-17   2.3872270134275686e-17
   1.7000000000000000e+02   3.7017426850855878e-06   5.2112013456552560e-18   5.4572487654609478e-17
   1.7100000000000000e+02   3.5636221049388549e-06   1.4399030271927977e-17   1.8156568829829391e-18
   1.7200000000000000e+02   3.4274541734593077e-06   6.1168911193935779e-18   3.0556804017692965e-17
   1.7300000000000000e+02   3.2931542921634103e-06   1.7470545774475014e-17   6.2261751019352743e-17
   1.7400000000000000e+02   3.1606400383440132e-06   4.9411550547736664e-18   3.1753607823238113e-18
   1.7500000000000000e+02   3.0298310551358813e-06   6.3018098556314597e-18   2.8700478552363605e-17
   1.7600000000000000e+02   2.9006489456072348e-06   8.2327668865259539e-18   1.9649895929453712e-33
   1.7700000000000000e+02   2.7730171708530678e-06   9.7986337624859869e-18   3.4000574941366754e-18
   1.7800000000000000e+02   2.6468609518520160e-06   2.1582130343790626e-17   5.8258687037464842e-17
   1.7900000000000000e+02   2.5221071744892004e-06   2.1950440382924569e-18   4.1119418292683673e-18
   1.8000000000000000e+02   2.3986842986059661e-06   2.5921878291169646e-18   7.5576076219424162e-17
   1.8100000000000000e+02   2.2765222690497419e-06   2.1364383100674614e-18   1.2028666401986521e-30
   1.8200000000000000e+02   2.1555524305765243e-06   3.3769896718477695e-18   6.9560741504223685e-18
   1.8300000000000000e+02   2.0357074448712769e-06   7.4005294744650982e-18   6.5509545221184402e-19
   1.8400000000000000e+02   1.9169212102937903e-06   1.1680845368777157e-17   1.9429395484478300e-17
   1.8500000000000000e+02   1.7991287840079457e-06   9.9985313171488049e-18   2.3570823967622870e-17
   1.8600000000000000e+02   1.6822663061780689e-06   1.5587334360877677e-17   2.2936790348038284e-17
   1.8700000000000000e+02   1.5662709263437085e-06   1.4354688397315313e-17   5.0444491908965613e-18
   1.8800000000000000e+02   1.4510807315935957e-06   1.4901852970199876e-17   2.1686712639677322e-17
   1.8900000000000000e+02   1.3366346765667250e-06   1.7540669755056720e-17   4.4304621159694809e-17
   1.9000000000000000e+02   1.2228725149260620e-06   3.4776910068871649e-18   5.5986416743645923e-17
   1.9100000000000000e+02   1.1097347322973288e-06   1.4172324973267746e-17   1.6769505170053356e-18
   1.9200000000000000e+02   9.9716248112218166e-07   2.0796013041410166e-17   1.6345978805861059e-17
   1.9300000000000000e+02   8.8509751575868571e-07   1.6699562835458016e-17   3.4000589361857635e-18
   1.9400000000000000e+02   7.7348212944360424e-07   5.5553375564833084e-18   2.6665408209156789e-17
   1.9500000000000000e+02   6.6225909176483299e-07   1.2220754850258364e-17   5.4830078383289348e-18
   1.9600000000000000e+02   5.5137158770957748e-07   2.0811548166076990e-17   6.1828754311517060e-17
   1.9700000000000000e+02   4.4076315644683005e-07   9.8080921450129093e-18   2.0939379761307326e-17
   1.9800000000000000e+02   3.3037763159890439e-07   9.8141131213644205e-18   1.3988180791878340e-17
   1.9900000000000000e+02   2.2015908156377352e-07   3.6240089051738051e-18   7.6114617584935541e-18
   2.0000000000000000e+02   1.1005175058889083e-07   2.0508428290292271e-17   8.1844569510922332e-18


==> R_AdiaIndex.txt <==
   3.6594631214290598e+17   1.1033231711718088e+00
   3.8248482344472103e+07   1.1033231711918143e+00
   1.9103626470603354e+06   1.1033231762322524e+00
   3.3006644037842168e+05   1.1033232927124172e+00
   9.4898380804957953e+04   1.1033243036730935e+00
   3.6076407804214774e+04   1.1033294412018873e+00
   1.6366707561799734e+04   1.1033481063287032e+00
   8.3888984808970035e+03   1.1034019424688311e+00
   4.7018407290499763e+03   1.1035328936014395e+00
   2.8216925045111175e+03   1.1038114167872899e+00
   1.7873398588448458e+03   1.1043403477278400e+00
   1.1828998985100695e+03   1.1052458423725950e+00
   8.1191156180845462e+02   1.1066438505699485e+00
   5.7475317230542191e+02   1.1085769754047812e+00
   4.1786406980124798e+02   1.1109403541449634e+00
   3.1099442914595073e+02   1.1134425178298064e+00
   2.3632608518861801e+02   1.1156407748484340e+00
   1.8297584353758251e+02   1.1170425266146935e+00
   1.4408415305657007e+02   1.1172213589278075e+00
   1.1520822488624292e+02   1.1158986826236872e+00
   9.3401897928633517e+01   1.1129730913008762e+00
   7.6670941048490562e+01   1.1085068168895165e+00
   6.3640802593469502e+01   1.1026883252543715e+00
   5.3348495301839336e+01   1.0957875117398661e+00
   4.5109191354851802e+01   1.0881136684787642e+00
   3.8428988721937294e+01   1.0799810257361819e+00
   3.2946876428913789e+01   1.0716833020028860e+00
   2.8395530857325717e+01   1.0634769235686796e+00
   2.4574459335248683e+01   1.0555717571036993e+00
   2.1331353359088876e+01   1.0481278882217759e+00
   1.8548962938593423e+01   1.0412569309994066e+00
   1.6135713591623762e+01   1.0350264493620118e+00
   1.4018862749959727e+01   1.0294662504496470e+00
   1.2139348961658717e+01   1.0245755337855595e+00
   1.0447683143971064e+01   1.0203301185444511e+00
   8.9002664861469931e+00   1.0166892009275854e+00
   7.4552806186448732e+00   1.0136012978747193e+00
   6.0662721600237415e+00   1.0110092022355184e+00
   4.6815971482290681e+00   1.0088734873947278e+00
   4.6528301053288512e+00   1.0088343593418407e+00
   4.6240104285476820e+00   1.0087953825211589e+00
   4.5951365141944107e+00   1.0087565564796515e+00
   4.5662067194549012e+00   1.0087178807648305e+00
   4.5372193609274598e+00   1.0086793549247433e+00
   4.5081727130884053e+00   1.0086409785079915e+00
   4.4790650066836539e+00   1.0086027510637252e+00
   4.4498944270418601e+00   1.0085646721416572e+00
   4.4206591123044641e+00   1.0085267412920578e+00
   4.3913571515675924e+00   1.0084889580657688e+00
   4.3619865829303244e+00   1.0084513220142013e+00
   4.3325453914435723e+00   1.0084138326893461e+00
   4.3030315069532810e+00   1.0083764896437766e+00
   4.2734428018313606e+00   1.0083392924306509e+00
   4.2437770885868211e+00   1.0083022406037190e+00
   4.2140321173497677e+00   1.0082653337173286e+00
   4.1842055732194474e+00   1.0082285713264247e+00
   4.1542950734675896e+00   1.0081919529865639e+00
   4.1242981645871097e+00   1.0081554782539024e+00
   4.0942123191757513e+00   1.0081191466852231e+00
   4.0640349326431453e+00   1.0080829578379171e+00
   4.0337633197290401e+00   1.0080469112700021e+00
   4.0033947108191699e+00   1.0080110065401255e+00
   3.9729262480444203e+00   1.0079752432075595e+00
   3.9423549811473872e+00   1.0079396208322209e+00
   3.9116778630992095e+00   1.0079041389746604e+00
   3.8808917454481335e+00   1.0078687971960725e+00
   3.8499933733793559e+00   1.0078335950583042e+00
   3.8189793804640075e+00   1.0077985321238501e+00
   3.7878462830732791e+00   1.0077636079558638e+00
   3.7565904744308596e+00   1.0077288221181586e+00
   3.7252082182752493e+00   1.0076941741752097e+00
   3.6936956420996960e+00   1.0076596636921620e+00
   3.6620487299353841e+00   1.0076252902348355e+00
   3.6302633146393535e+00   1.0075910533697152e+00
   3.5983350696452292e+00   1.0075569526639800e+00
   3.5662595001302608e+00   1.0075229876854808e+00
   3.5340319335476131e+00   1.0074891580027565e+00
   3.5016475094672743e+00   1.0074554631850416e+00
   3.4691011686630544e+00   1.0074219028022593e+00
   3.4363876413761938e+00   1.0073884764250329e+00
   3.4035014346785726e+00   1.0073551836246848e+00
   3.3704368188498530e+00   1.0073220239732426e+00
   3.3371878126728203e+00   1.0072889970434418e+00
   3.3037481675405065e+00   1.0072561024087296e+00
   3.2701113502555925e+00   1.0072233396432650e+00
   3.2362705243885568e+00   1.0071907083219274e+00
   3.2022185300443935e+00   1.0071582080203181e+00
   3.1679478618686954e+00   1.0071258383147603e+00
   3.1334506451030109e+00   1.0070935987823071e+00
   3.0987186094736732e+00   1.0070614890007377e+00
   3.0637430606701979e+00   1.0070295085485714e+00
   3.0285148491360703e+00   1.0069976570050609e+00
   2.9930243358563766e+00   1.0069659339501991e+00
   2.9572613547816657e+00   1.0069343389647227e+00
   2.9212151714758763e+00   1.0069028716301160e+00
   2.8848744375144020e+00   1.0068715315286070e+00
   2.8482271400870292e+00   1.0068403182431824e+00
   2.8112605461756734e+00   1.0068092313575825e+00
   2.7739611405767084e+00   1.0067782704562962e+00
   2.7363145569187806e+00   1.0067474351245853e+00
   2.6983055006850725e+00   1.0067167249484670e+00
   2.6599176630790105e+00   1.0066861395147293e+00
   2.6211336243680132e+00   1.0066556784109224e+00
   2.5819347450926946e+00   1.0066253412253707e+00
   2.5423010432285920e+00   1.0065951275471745e+00
   2.5022110550210748e+00   1.0065650369662065e+00
   2.4616416767637928e+00   1.0065350690731203e+00
   2.4205679842352694e+00   1.0065052234593426e+00
   2.3789630258175709e+00   1.0064754997170986e+00
   2.3367975844573303e+00   1.0064458974393828e+00
   2.2940399025418392e+00   1.0064164162199902e+00
   2.2506553623832217e+00   1.0063870556534951e+00
   2.2066061132400914e+00   1.0063578153352750e+00
   2.1618506335322691e+00   1.0063286948614931e+00
   2.1163432139463723e+00   1.0062996938291169e+00
   2.0700333432456266e+00   1.0062708118359085e+00
   2.0228649734426765e+00   1.0062420484804375e+00
   1.9747756340770044e+00   1.0062134033620715e+00
   1.9256953559435321e+00   1.0061848760809882e+00
   1.8755453516895706e+00   1.0061564662381757e+00
   1.8242363826463623e+00   1.0061281734354308e+00
   1.7716667156619506e+00   1.0060999972753673e+00
   1.7177195367640556e+00   1.0060719373614098e+00
   1.6622596341543852e+00   1.0060439932978056e+00
   1.6051290814176318e+00   1.0060161646896146e+00
   1.5461415262590219e+00   1.0059884511427302e+00
   1.4850744916502143e+00   1.0059608522638495e+00
   1.4216587729937535e+00   1.0059333676605067e+00
   1.3555634695746550e+00   1.0059059969410538e+00
   1.2863742306270827e+00   1.0058787397146625e+00
   1.2135605317919143e+00   1.0058515955913394e+00
   1.1364243579536257e+00   1.0058245641819052e+00
   1.0540154848180729e+00   1.0057976450980171e+00
   9.6498220436733273e-01   1.0057708379521570e+00
   8.6728478850591739e-01   1.0057441423576619e+00
   7.5757636859011290e-01   1.0057175579287170e+00
   6.2960653190533555e-01   1.0056910842803930e+00
   4.6864356900616627e-01   1.0056647210286829e+00


==> R_Gamma_Kin_Loc_Con.txt <==
   3.6594631214290598e+17   1.6238514611522896e-13   2.3180466867738658e-13   3.7932225289867612e-17
   3.8248482344472103e+07   7.7838346421825365e-06   1.1111417843942002e-05   3.6292049005199581e-07
   1.9103626470603354e+06   7.8118030622586782e-05   1.1151342632596281e-04   7.2662423428144599e-06
   3.3006644037842168e+05   3.0167424127983729e-04   4.3063963951518410e-04   4.2055647766813723e-05
   9.4898380804957953e+04   7.8727138642195062e-04   1.1238267365906020e-03   1.4627391783143793e-04
   3.6076407804214774e+04   1.6571487228925303e-03   2.3655482900601776e-03   3.8477106788273975e-04
   1.6366707561799734e+04   3.0445536592952280e-03   4.3458732534441928e-03   8.4813380478550619e-04
   8.3888984808970035e+03   5.0922634493783068e-03   7.2679912726195265e-03   1.6547056789172931e-03
   4.7018407290499763e+03   7.9516927845539719e-03   1.1345888363765834e-02   2.9522816182260734e-03
   2.8216925045111175e+03   1.1782551414993722e-02   1.6801359260537566e-02   4.9194438919225730e-03
   1.7873398588448458e+03   1.6753186777024410e-02   2.3859424102146039e-02   7.7663785583410470e-03
   1.1828998985100695e+03   2.3041838968378033e-02   3.2741241286433527e-02   1.1734854296365265e-02
   8.1191156180845462e+02   3.0838989650795842e-02   4.3654229482979291e-02   1.7096884204089894e-02
   5.7475317230542191e+02   4.0350689119632389e-02   5.6780756776832392e-02   2.4151511683739822e-02
   4.1786406980124798e+02   5.1802161171836329e-02   7.2269091152131940e-02   3.3219314507713787e-02
   3.1099442914595073e+02   6.5440381443417781e-02   9.0231537538699655e-02   4.4634747941695287e-02
   2.3632608518861801e+02   8.1534299063196120e-02   1.1075280138132981e-01   5.8737307585499970e-02
   1.8297584353758251e+02   1.0037232976968360e-01   1.3390730946662607e-01   7.5863336317123137e-02
   1.4408415305657007e+02   1.2225827978294072e-01   1.5978088163923990e-01   9.6340629151291379e-02
   1.1520822488624292e+02   1.4750796521124948e-01   1.8849199011723694e-01   1.2048756041426069e-01
   9.3401897928633517e+01   1.7644883761615945e-01   2.2020992028706954e-01   1.4861751489040656e-01
   7.6670941048490562e+01   2.0942414093078562e-01   2.5516942850135516e-01   1.8104848807609888e-01
   6.3640802593469502e+01   2.4680221050843498e-01   2.9368297897871287e-01   2.1811726739010892e-01
   5.3348495301839336e+01   2.8899104184139085e-01   3.3615240579949046e-01   2.6019774086716058e-01
   4.5109191354851802e+01   3.3645838664996847e-01   3.8308228566957664e-01   3.0772349357816431e-01
   3.8428988721937294e+01   3.8975831943551797e-01   4.3509776171541453e-01   3.6121580134834064e-01
   3.2946876428913789e+01   4.4956639458094111e-01   4.9297029800791387e-01   4.2131939232998078e-01
   2.8395530857325717e+01   5.1672728454214101e-01   5.5765617510661492e-01   4.8885009496555148e-01
   2.4574459335248683e+01   5.9232154392718739e-01   6.3035493838009471e-01   5.6486117423101601e-01
   2.1331353359088876e+01   6.7776275121387919e-01   7.1259936704489391e-01   6.5073967518738951e-01
   1.8548962938593423e+01   7.7494453223002557e-01   8.0639661506949900e-01   7.4835223953784769e-01
   1.6135713591623762e+01   8.8647268352966646e-01   9.1445577203955941e-01   8.6027543048401622e-01
   1.4018862749959727e+01   1.0160494359757284e+00   1.0405688231019237e+00   9.9017717797692273e-01
   1.2139348961658717e+01   1.1691459896380474e+00   1.1902809913055588e+00   1.1434845476510800e+00
   1.0447683143971064e+01   1.3542626224191485e+00   1.3721495105817396e+00   1.3286350442405195e+00
   8.9002664861469931e+00   1.5855040516180881e+00   1.6003180765798799e+00   1.5596339702644348e+00
   7.4552806186448732e+00   1.8884896322137299e+00   1.9004257192078835e+00   1.8619229330530640e+00
   6.0662721600237415e+00   2.3163396150692050e+00   2.3255892423396052e+00   2.2882517615475066e+00
   4.6815971482290681e+00   2.9964015413845333e+00   3.0031411244816502e+00   2.9650475076549081e+00
   4.6528301053288512e+00   3.0148324309265839e+00   3.0215222274079392e+00   2.9833795006404680e+00
   4.6240104285476820e+00   3.0335274568801078e+00   3.0401674820665217e+00   3.0019737564823670e+00
   4.5951365141944107e+00   3.0524932959006912e+00   3.0590835634385258e+00   3.0208369029564031e+00
   4.5662067194549012e+00   3.0717368654419372e+00   3.0782773872567373e+00   3.0399758068460843e+00
   4.5372193609274598e+00   3.0912653350661281e+00   3.0977561213145366e+00   3.0593975851684316e+00
   4.5081727130884053e+00   3.1110861384118795e+00   3.1175271974317829e+00   3.0791096170517802e+00
   4.4790650066836539e+00   3.1312069858643485e+00   3.1375983241231173e+00   3.0991195563108556e+00
   4.4498944270418601e+00   3.1516358779773497e+00   3.1579775000181596e+00   3.1194353447680894e+00
   4.4206591123044641e+00   3.1723811197007379e+00   3.1786730280867519e+00   3.1400652263740727e+00
   4.3913571515675924e+00   3.1934513354707033e+00   3.1996935307271444e+00   3.1610177621844620e+00
   4.3619865829303244e+00   3.2148554852257516e+00   3.2210479657796318e+00   3.1823018462555077e+00
   4.3325453914435723e+00   3.2366028814160779e+00   3.2427456435335813e+00   3.2039267225255372e+00
   4.3030315069532810e+00   3.2587032070802135e+00   3.2647962448015067e+00   3.2259020027555740e+00
   4.2734428018313606e+00   3.2811665350688437e+00   3.2872098401402257e+00   3.2482376856084816e+00
   4.2437770885868211e+00   3.3040033485031475e+00   3.3099969103064200e+00   3.2709441769533076e+00
   4.2140321173497677e+00   3.3272245625622379e+00   3.3331683680410933e+00   3.2940323114886167e+00
   4.1842055732194474e+00   3.3508415477032818e+00   3.3567355812865549e+00   3.3175133757876920e+00
   4.1542950734675896e+00   3.3748661544268388e+00   3.3807103979485258e+00   3.3413991328772714e+00
   4.1242981645871097e+00   3.3993107397107085e+00   3.4051051723264214e+00   3.3657018484721002e+00
   4.0942123191757513e+00   3.4241881952466660e+00   3.4299327933464894e+00   3.3904343189987483e+00
   4.0640349326431453e+00   3.4495119776274272e+00   3.4552067147448455e+00   3.4156099015548991e+00
   4.0337633197290401e+00   3.4752961406451548e+00   3.4809409873618531e+00   3.4412425459640907e+00
   4.0033947108191699e+00   3.5015553698783592e+00   3.5071502937247128e+00   3.4673468291015896e+00
   3.9729262480444203e+00   3.5283050197613921e+00   3.5338499851123015e+00   3.4939379916839881e+00
   3.9423549811473872e+00   3.5555611533501517e+00   3.5610561213159966e+00   3.5210319777345207e+00
   3.9116778630992095e+00   3.5833405850188433e+00   3.5887855133312554e+00   3.5486454769572791e+00
   3.8808917454481335e+00   3.6116609263468185e+00   3.6170557692389012e+00   3.5767959702771979e+00
   3.8499933733793559e+00   3.6405406354811678e+00   3.6458853435619050e+00   3.6055017788294661e+00
   3.8189793804640075e+00   3.6699990702908307e+00   3.6752935904131854e+00   3.6347821167116012e+00
   3.7878462830732791e+00   3.7000565456611016e+00   3.7053008207835672e+00   3.6646571478445558e+00
   3.7565904744308596e+00   3.7307343953159835e+00   3.7359283643569774e+00   3.6951480473271396e+00
   3.7252082182752493e+00   3.7620550385968707e+00   3.7671986362816261e+00   3.7262770677092041e+00
   3.6936956420996960e+00   3.7940420526750946e+00   3.7991352093744921e+00   3.7580676106573105e+00
   3.6620487299353841e+00   3.8267202507284170e+00   3.8317628922892282e+00   3.7905443045390208e+00
   3.6302633146393535e+00   3.8601157666731303e+00   3.8651078142389967e+00   3.8237330885128755e+00
   3.5983350696452292e+00   3.8942561471114923e+00   3.8991975169341710e+00   3.8576613037788920e+00
   3.5662595001302608e+00   3.9291704512327676e+00   3.9340610544727088e+00   3.8923577927220112e+00
   3.5340319335476131e+00   3.9648893594939874e+00   3.9697291020096475e+00   3.9278530067685105e+00
   3.5016475094672743e+00   4.0014452920077925e+00   4.0062340741328084e+00   3.9641791238755339e+00
   3.4691011686630544e+00   4.0388725376792607e+00   4.0436102539865360e+00   4.0013701766877379e+00
   3.4363876413761938e+00   4.0772073952651677e+00   4.0818939343168852e+00   4.0394621925254750e+00
   3.4035014346785726e+00   4.1164883276791251e+00   4.1211235717616281e+00   4.0784933465179707e+00
   3.3704368188498530e+00   4.1567561310388319e+00   4.1613399558811750e+00   4.1185041293661779e+00
   3.3371878126728203e+00   4.1980541201503270e+00   4.2025863946251460e+00   4.1595375314172767e+00
   3.3037481675405065e+00   4.2404283323525238e+00   4.2449089181578294e+00   4.2016392449594093e+00
   3.2701113502555925e+00   4.2839277519104337e+00   4.2883565032307169e+00   4.2448578869083375e+00
   3.2362705243885568e+00   4.3286045574517056e+00   4.3329813205966277e+00   4.2892452443615028e+00
   3.2022185300443935e+00   4.3745143952974539e+00   4.3788390083161506e+00   4.3348565458486945e+00
   3.1679478618686954e+00   4.4217166819536438e+00   4.4259889742225900e+00   4.3817507615206672e+00
   3.1334506451030109e+00   4.4702749395134376e+00   4.4744947312953860e+00   4.4299909359972025e+00
   3.0987186094736732e+00   4.5202571682897057e+00   4.5244242702611466e+00   4.4796445581609881e+00
   3.0637430606701979e+00   4.5717362616641610e+00   4.5758504744083828e+00   4.5307839728454260e+00
   3.0285148491360703e+00   4.6247904689266175e+00   4.6288515823890073e+00   4.5834868401456692e+00
   2.9930243358563766e+00   4.6795039128085145e+00   4.6835117057105622e+00   4.6378366490057923e+00
   2.9572613547816657e+00   4.7359671695204728e+00   4.7399214087282813e+00   4.6939232928317791e+00
   2.9212151714758763e+00   4.7942779204179162e+00   4.7981783602606889e+00   4.7518437161846556e+00
   2.8848744375144020e+00   4.8545416859929329e+00   4.8583880675261657e+00   4.8117026431697605e+00
   2.8482271400870292e+00   4.9168726547768404e+00   4.9206647049844996e+00   4.8736134000102176e+00
   2.8112605461756734e+00   4.9813946220120568e+00   4.9851320529410490e+00   4.9376988465492095e+00
   2.7739611405767084e+00   5.0482420557028451e+00   5.0519245635221264e+00   5.0040924341553765e+00
   2.7363145569187806e+00   5.1175613109966749e+00   5.1211885749727895e+00   5.0729394108226229e+00
   2.6983055006850725e+00   5.1895120179294114e+00   5.1930836993083327e+00   5.1443981983050620e+00
   2.6599176630790105e+00   5.2642686725727010e+00   5.2677844133569049e+00   5.2186419710949519e+00
   2.6211336243680132e+00   5.3420224677929191e+00   5.3454818894009284e+00   5.2958604731751660e+00
   2.5819347450926946e+00   5.4229834074806140e+00   5.4263861092739241e+00   5.3762621160677604e+00
   2.5423010432285920e+00   5.5073827576418415e+00   5.5107283153023001e+00   5.4600764111604052e+00
   2.5022110550210748e+00   5.5954758996958187e+00   5.5987638634331303e+00   5.5475568011524157e+00
   2.4616416767637928e+00   5.6875456664010722e+00   5.6907755589673590e+00   5.6389839704249098e+00
   2.4205679842352694e+00   5.7839062599805962e+00   5.7870775744643730e+00   5.7346697331396799e+00
   2.3789630258175709e+00   5.8849078765004510e+00   5.8880200738678710e+00   5.8349616221674694e+00
   2.3367975844573303e+00   5.9909421920967256e+00   5.9939946984417203e+00   5.9402483332438560e+00
   2.2940399025418392e+00   6.1024489075951305e+00   6.1054411110529259e+00   6.0509662193845628e+00
   2.2506553623832217e+00   6.2199236016758981e+00   6.2228548489452553e+00   6.1676070837883188e+00
   2.2066061132400914e+00   6.3439272135459444e+00   6.3467968059545443e+00   6.2907275897184896e+00
   2.1618506335322691e+00   6.4750975704994662e+00   6.4779047595323584e+00   6.4209606995467414e+00
   2.1163432139463723e+00   6.6141635029376200e+00   6.6169074851316649e+00   6.5590296813514248e+00
   2.0700333432456266e+00   6.7619622626322196e+00   6.7646421737163598e+00   6.7057653933421744e+00
   2.0228649734426765e+00   6.9194611987002519e+00   6.9220761068330825e+00   6.8621277932242997e+00
   1.9747756340770044e+00   7.0877849788549128e+00   7.0903338767733315e+00   7.0292329501467012e+00
   1.9256953559435321e+00   7.2682501147998622e+00   7.2707319106436898e+00   7.2083873045430797e+00
   1.8755453516895706e+00   7.4624092275224312e+00   7.4648227340348488e+00   7.4011315928437513e+00
   1.8242363826463623e+00   7.6721084763932064e+00   7.6744523981092554e+00   7.6092978345624074e+00
   1.7716667156619506e+00   7.8995630445423259e+00   7.9018359624589403e+00   7.8350842364922375e+00
   1.7177195367640556e+00   8.1474577988954469e+00   8.1496581519510372e+00   8.0811550774762058e+00
   1.6622596341543852e+00   8.4190836913326930e+00   8.4212097537924357e+00   8.3507760586765762e+00
   1.6051290814176318e+00   8.7185259396700516e+00   8.7205757931790213e+00   8.6480010342478142e+00
   1.5461415262590219e+00   9.0509289505266999e+00   9.0529004491038076e+00   8.9779348917606416e+00
   1.4850744916502143e+00   9.4228779489594459e+00   9.4247686744686749e+00   9.3471122386434544e+00
   1.4216587729937535e+00   9.8429633963867431e+00   9.8447706008853526e+00   9.7640574657516037e+00
   1.3555634695746550e+00   1.0322641593005036e+01   1.0324362122552234e+01   1.0240138708190857e+01
   1.2863742306270827e+00   1.0877594644345308e+01   1.0879224835849149e+01   1.0790917312945648e+01
   1.2135605317919143e+00   1.1529972886617589e+01   1.1531508424096650e+01   1.1438372946839612e+01
   1.1364243579536257e+00   1.2312287668310864e+01   1.2313723375466232e+01   1.2214766305429169e+01
   1.0540154848180729e+00   1.3274613496621772e+01   1.3275943024192662e+01   1.3169785601960928e+01
   9.6498220436733273e-01   1.4499038093727375e+01   1.4500253421325873e+01   1.4384884916402962e+01
   8.6728478850591739e-01   1.6131933215342315e+01   1.6133023796926722e+01   1.6005305454641000e+01
   7.5757636859011290e-01   1.8467640221403514e+01   1.8468591360211185e+01   1.8323113723880336e+01
   6.2960653190533555e-01   2.2220729319788180e+01   2.2221518554974249e+01   2.2047353788076688e+01
   4.6864356900616627e-01   2.9852081055596642e+01   2.9852667596478582e+01   2.9619862245497451e+01


==> R_InvLamb_INVnTkin_INVnTloc_INVnTcon.txt <==
   3.6594631214290598e+17  -2.2451833239711105e-01   1.7239350883122806e+00   2.4609159860223953e+00   4.0270120586147564e-04
   3.8248482344472103e+07  -2.2451833241315924e-01   1.7239350884385811e+00   2.4609159860188323e+00   8.0378296286410036e-02
   1.9103626470603354e+06  -2.2451833379186953e-01   1.7239351039825064e+00   2.4609159841404158e+00   1.6035389203990635e-01
   3.3006644037842168e+05  -2.2451836639191236e-01   1.7239354715490456e+00   2.4609159431900718e+00   2.4032951125151850e-01
   9.4898380804957953e+04  -2.2451865568398635e-01   1.7239387336400531e+00   2.4609156061343902e+00   3.2030539534317309e-01
   3.6076407804214774e+04  -2.2452016115563586e-01   1.7239557111969304e+00   2.4609139954820156e+00   4.0028289001213424e-01
   1.6366707561799734e+04  -2.2452577466381560e-01   1.7240190230398056e+00   2.4609085597105409e+00   4.8026705296274275e-01
   8.3888984808970035e+03  -2.2454244494340991e-01   1.7242070633449114e+00   2.4608942591353320e+00   5.6027250901539993e-01
   4.7018407290499763e+03  -2.2458439161093979e-01   1.7246803029106548e+00   2.4608634551401050e+00   6.4033434056694882e-01
   2.8216925045111175e+03  -2.2467737191937498e-01   1.7257295636662457e+00   2.4608084755556972e+00   7.2052558584930515e-01
   1.7873398588448458e+03  -2.2486361648072198e-01   1.7278321030516330e+00   2.4607305745882653e+00   8.0098182967687093e-01
   1.1828998985100695e+03  -2.2520647630412030e-01   1.7317050957618700e+00   2.4606618618894456e+00   8.8193077865368663e-01
   8.1191156180845462e+02  -2.2579299512587661e-01   1.7383371881828726e+00   2.4607087129319667e+00   9.6371995161311297e-01
   5.7475317230542191e+02  -2.2673180426313011e-01   1.7489702831384508e+00   2.4611192131654178e+00   1.0468291161645287e+00
   4.1786406980124798e+02  -2.2814376697794256e-01   1.7650047730935290e+00   2.4623546189032970e+00   1.1318494699564514e+00
   3.1099442914595073e+02  -2.3014474187620690e-01   1.7878230831271513e+00   2.4651143847201280e+00   1.2194157631685631e+00
   2.3632608518861801e+02  -2.3282355698773002e-01   1.8185655380245218e+00   2.4702638048761534e+00   1.3100945810343017e+00
   1.8297584353758251e+02  -2.3622146197105506e-01   1.8579231970460282e+00   2.4786661531414418e+00   1.4042540675558939e+00
   1.4408415305657007e+02  -2.4031923471090194e-01   1.9060075787748045e+00   2.4909852476936756e+00   1.5019511940790953e+00
   1.1520822488624292e+02  -2.4503466083696906e-01   1.9623202140772007e+00   2.5075367412802296e+00   1.6028637843883247e+00
   9.3401897928633517e+01  -2.5022888143755334e-01   2.0258042658678721e+00   2.5282240559408184e+00   1.7062736128791531e+00
   7.6670941048490562e+01  -2.5571765156888421e-01   2.0949394987928995e+00   2.5525448607597365e+00   1.8110883835138023e+00
   6.3640802593469502e+01  -2.6128344368978940e-01   2.1678431440339927e+00   2.5796309975786160e+00   1.9158824458402648e+00
   5.3348495301839336e+01  -2.6668561974545918e-01   2.2423520468345313e+00   2.6082885835836316e+00   2.0189377950835654e+00
   4.5109191354851802e+01  -2.7166742068251293e-01   2.3160752008809502e+00   2.6370196640666248e+00   2.1182731074191659e+00
   3.8428988721937294e+01  -2.7595963267119883e-01   2.3864151941376170e+00   2.6640198751798931e+00   2.2116548479249571e+00
   3.2946876428913789e+01  -2.7928135921949487e-01   2.4505616655139408e+00   2.6871539534471940e+00   2.2965888114150959e+00
   2.8395530857325717e+01  -2.8133849347768480e-01   2.5054610275809877e+00   2.7039133703913341e+00   2.3702926048320294e+00
   2.4574459335248683e+01  -2.8182042768434334e-01   2.5477660491868930e+00   2.7113599486759883e+00   2.4296501401356672e+00
   2.1331353359088876e+01  -2.8039539254655843e-01   2.5737675268817575e+00   2.7060576983491869e+00   2.4711488517991786e+00
   1.8548962938593423e+01  -2.7670466341373073e-01   2.5793087941584640e+00   2.6839932334808569e+00   2.4907995763384077e+00
   1.6135713591623762e+01  -2.7035573390877327e-01   2.5596824577604655e+00   2.6404833917357022e+00   2.4840381087490191e+00
   1.4018862749959727e+01  -2.6091444838511774e-01   2.5095075543914418e+00   2.5700671935620947e+00   2.4456065033275487e+00
   1.2139348961658717e+01  -2.4789599860051106e-01   2.4225842493563707e+00   2.4663780292637765e+00   2.3694112446766464e+00
   1.0447683143971064e+01  -2.3075462056190368e-01   2.2917221858466945e+00   2.3219908927868183e+00   2.2483544604766545e+00
   8.9002664861469931e+00  -2.0887176767163718e-01   2.1085375712644092e+00   2.1282385163245676e+00   2.0741333460296092e+00
   7.4552806186448732e+00  -1.8154248035992115e-01   1.8632129931327581e+00   1.8749893206250092e+00   1.8370018780669322e+00
   6.0662721600237415e+00  -1.4795961580801209e-01   1.5442127355993553e+00   1.5503790991747040e+00   1.5254876657394343e+00
   4.6672201072729491e+00  -1.0719554056776255e-01   1.1379449649719839e+00   1.1404872143922282e+00   1.1260553732507104e+00
   3.1161145127504555e+00  -5.8180820958651173e-02   6.2836051606080390e-01   6.2894671465563701e-01   6.2270650079640111e-01
   1.3555634695746550e+00  -1.2819264664651211e-02   1.4037173945562859e-01   1.4039513595962894e-01   1.3924982958771098e-01
   1.3487914837090484e+00  -1.2696345836921863e-02   1.3903065022776423e-01   1.3905358876767157e-01   1.3791979290107428e-01
   1.3419881841273078e+00  -1.2573384671026897e-02   1.3768900318504501e-01   1.3771148835765173e-01   1.3658919631577840e-01
   1.3351530908276708e+00  -1.2450381155039233e-02   1.3634679813911543e-01   1.3636883453909560e-01   1.3525803964378838e-01
   1.3282857116688371e+00  -1.2327335277028282e-02   1.3500403490155669e-01   1.3502562712146685e-01   1.3392632269700397e-01
   1.3213855419366998e+00  -1.2204247025060273e-02   1.3366071328388940e-01   1.3368186591416797e-01   1.3259404528726490e-01
   1.3144520638908850e+00  -1.2081116387197281e-02   1.3231683309756442e-01   1.3233755072653366e-01   1.3126120722634302e-01
   1.3074847462901633e+00  -1.1957943351498270e-02   1.3097239415397155e-01   1.3099268136783729e-01   1.2992780832594628e-01
   1.3004830438953714e+00  -1.1834727906018453e-02   1.2962739626443581e-01   1.2964725764728727e-01   1.2859384839771970e-01
   1.2934463969485772e+00  -1.1711470038809580e-02   1.2828183924021733e-01   1.2830127937402930e-01   1.2725932725324271e-01
   1.2863742306270827e+00  -1.1588169737919816e-02   1.2693572289251290e-01   1.2695474635714443e-01   1.2592424470403191e-01
   1.2792659544707468e+00  -1.1464826991393911e-02   1.2558904703245580e-01   1.2560765840565161e-01   1.2458860056153714e-01
   1.2721209617810574e+00  -1.1341441787272888e-02   1.2424181147111323e-01   1.2426001532850391e-01   1.2325239463714679e-01
   1.2649386289901896e+00  -1.1218014113594217e-02   1.2289401601948859e-01   1.2291181693459091e-01   1.2191562674218327e-01
   1.2577183149981921e+00  -1.1094543958391847e-02   1.2154566048852015e-01   1.2156306303273778e-01   1.2057829668790350e-01
   1.2504593604763994e+00  -1.0971031309696474e-02   1.2019674468908621e-01   1.2021375343171024e-01   1.1924040428550339e-01
   1.2431610871347822e+00  -1.0847476155534833e-02   1.1884726843199561e-01   1.1886388794020511e-01   1.1790194934611190e-01
   1.2358227969511153e+00  -1.0723878483930272e-02   1.1749723152799467e-01   1.1751346636685635e-01   1.1656293168079380e-01
   1.2284437713593490e+00  -1.0600238282902529e-02   1.1614663378776532e-01   1.1616248852023486e-01   1.1522335110054951e-01
   1.2210232703946087e+00  -1.0476555540467829e-02   1.1479547502192493e-01   1.1481095420884760e-01   1.1388320741631484e-01
   1.2135605317919143e+00  -1.0352830244638929e-02   1.1344375504102723e-01   1.1345886324113696e-01   1.1254250043896143e-01
   1.2060547700355349e+00  -1.0229062383424789e-02   1.1209147365555959e-01   1.1210621542548135e-01   1.1120122997929609e-01
   1.1985051753556244e+00  -1.0105251944830983e-02   1.1073863067594653e-01   1.1075301057019507e-01   1.0985939584806192e-01
   1.1909109126685260e+00  -9.9813989168595508e-03   1.0938522591254782e-01   1.0939924848352948e-01   1.0851699785593523e-01
   1.1832711204568638e+00  -9.8575032875086697e-03   1.0803125917565591e-01   1.0804492897366810e-01   1.0717403581352924e-01
   1.1755849095851325e+00  -9.7335650447735230e-03   1.0667673027550487e-01   1.0669005184873710e-01   1.0583050953139478e-01
   1.1678513620461870e+00  -9.6095841766453086e-03   1.0532163902225945e-01   1.0533461691679338e-01   1.0448641882001365e-01
   1.1600695296337371e+00  -9.4855606711116685e-03   1.0396598522602013e-01   1.0397862398583055e-01   1.0314176348980554e-01
   1.1522384325353148e+00  -9.3614945161567473e-03   1.0260976869682299e-01   1.0262207286377804e-01   1.0179654335112594e-01
   1.1443570578398725e+00  -9.2373856997611907e-03   1.0125298924464074e-01   1.0126496335850212e-01   1.0045075821426297e-01
   1.1364243579536257e+00  -9.1132342099019010e-03   9.9895646679379710e-02   9.9907295277803593e-02   9.9104407889442234e-02
   1.1284392489170927e+00  -8.9890400345524046e-03   9.8537740810882610e-02   9.8549068429419920e-02   9.7757492186824668e-02
   1.1204006086157194e+00  -8.8648031616825711e-03   9.7179271448927504e-02   9.7190282621024013e-02   9.6410010916504738e-02
   1.1123072748757714e+00  -8.7405235792586463e-03   9.5820238403226857e-02   9.5830937660224311e-02   9.5061963888513665e-02
   1.1041580434363354e+00  -8.6162012752432557e-03   9.4460641483427546e-02   9.4471033354563513e-02   9.3713350912815782e-02
   1.0959516657874975e+00  -8.4918362375957911e-03   9.3100480499115873e-02   9.3110569511524785e-02   9.2364171799314859e-02
   1.0876868468636272e+00  -8.3674284542716772e-03   9.1739755259808792e-02   9.1749545938521845e-02   9.1014426357845429e-02
   1.0793622425798841e+00  -8.2429779132228986e-03   9.0378465574959710e-02   9.0387962442905756e-02   8.9664114398178937e-02
   1.0709764571985889e+00  -8.1184846023978421e-03   8.9016611253957434e-02   8.9025818831963449e-02   8.8313235730021852e-02
   1.0625280405109481e+00  -7.9939485097414373e-03   8.7654192106126849e-02   8.7663114912917797e-02   8.6961790163014502e-02
   1.0540154848180729e+00  -7.8693696231948128e-03   8.6291207940725756e-02   8.6299850492925961e-02   8.5609777506734347e-02
   1.0454372216934491e+00  -7.7447479306957077e-03   8.4927658566948713e-02   8.4936025379081626e-02   8.4257197570692027e-02
   1.0367916185073620e+00  -7.6200834201781533e-03   8.3563543793924444e-02   8.3571639378413498e-02   8.2904050164334414e-02
   1.0280769746913754e+00  -7.4953760795726486e-03   8.2198863430717348e-02   8.2206692297885908e-02   8.1550335097043083e-02
   1.0192915177188242e+00  -7.3706258968060274e-03   8.0833617286325252e-02   8.0841183944397835e-02   8.0196052178131444e-02
   1.0104333987744798e+00  -7.2458328598017747e-03   7.9467805169684144e-02   7.9475114124786514e-02   7.8841201216855158e-02
   1.0015006880833222e+00  -7.1209969564795745e-03   7.8101426889662609e-02   7.8108482645821861e-02   7.7485782022398295e-02
   9.9249136986535469e-01  -6.9961181747555312e-03   7.6734482255063879e-02   7.6741289314209662e-02   7.6129794403881679e-02
   9.8340333687893500e-01  -6.8711965025421854e-03   7.5366971074626851e-02   7.5373533936591172e-02   7.4773238170361744e-02
   9.7423438451100319e-01  -6.7462319277485005e-03   7.3998893157025125e-02   7.4005216319543224e-02   7.3416113130828298e-02
   9.6498220436733273e-01  -6.6212244382798519e-03   7.2630248310867285e-02   7.2636336269577856e-02   7.2058419094207793e-02
   9.5564437731008600e-01  -6.4961740220380064e-03   7.1261036344696771e-02   7.1266893593142588e-02   7.0700155869359793e-02
   9.4621836588336283e-01  -6.3710806669211480e-03   6.9891257066991716e-02   6.9896888096620008e-02   6.9341323265079441e-02
   9.3670150605965519e-01  -6.2459443608238073e-03   6.8520910286164596e-02   6.8526319586327641e-02   6.7981921090097056e-02
   9.2709099823125540e-01  -6.1207650916368719e-03   6.7149995810561927e-02   6.7155187868517263e-02   6.6621949153074900e-02
   9.1738389736059989e-01  -5.9955428472479822e-03   6.5778513448469009e-02   6.5783492749380224e-02   6.5261407262615714e-02
   9.0757710219130083e-01  -5.8702776155407557e-03   6.4406463008101308e-02   6.4411234035038387e-02   6.3900295227252088e-02
   8.9766734340831855e-01  -5.7449693843954156e-03   6.3033844297610914e-02   6.3038411531550417e-02   6.2538612855451772e-02
   8.8765117061921350e-01  -5.6196181416884967e-03   6.1660657125083999e-02   6.1665025044909998e-02   6.1176359955618556e-02
   8.7752493800987708e-01  -5.4942238752929817e-03   6.0286901298541688e-02   6.0291074381045806e-02   5.9813536336090517e-02
   8.6728478850591739e-01  -5.3687865730782285e-03   5.8912576625939697e-02   5.8916559345822080e-02   5.8450141805139577e-02
   8.5692663624504728e-01  -5.2433062229100148e-03   5.7537682915168496e-02   5.7541479745037753e-02   5.7086176170972343e-02
   8.4644614713490196e-01  -5.1177828126504664e-03   5.6162219974052671e-02   5.6165835384426564e-02   5.5721639241730916e-02
   8.3583871723443737e-01  -4.9922163301581394e-03   5.4786187610351728e-02   5.4789626069657767e-02   5.4356530825491113e-02
   8.2509944865348639e-01  -4.8666067632878365e-03   5.3409585631758176e-02   5.3412851606333862e-02   5.2990850730261767e-02
   8.1422312261329310e-01  -4.7409540998911487e-03   5.2032413845903451e-02   5.2035511799996922e-02   5.1624598763990927e-02
   8.0320416924804783e-01  -4.6152583278156476e-03   5.0654672060348946e-02   5.0657606456119338e-02   5.0257774734556511e-02
   7.9203663365259924e-01  -4.4895194349054250e-03   4.9276360082592063e-02   4.9279135380109862e-02   4.8890378449772121e-02
   7.8071413758962704e-01  -4.3637374090009767e-03   4.7897477720064550e-02   4.7900098377312565e-02   4.7522409717386215e-02
   7.6922983615835150e-01  -4.2379122379391449e-03   4.6518024780132630e-02   4.6520495253005757e-02   4.6153868345081103e-02
   7.5757636859011290e-01  -4.1120439095532306e-03   4.5138001070097168e-02   4.5140325812403376e-02   4.4784754140473670e-02
   7.4574580216772013e-01  -3.9861324116728337e-03   4.3757406397192923e-02   4.3759589860653467e-02   4.3415066911115248e-02
   7.3372956805641276e-01  -3.8601777321239650e-03   4.2376240568589310e-02   4.2378287202839343e-02   4.2044806464491227e-02
   7.2151838757346587e-01  -3.7341798587290395e-03   4.0994503391389957e-02   4.0996417643978787e-02   4.0673972608021518e-02
   7.0910218709547690e-01  -3.6081387793067007e-03   3.9612194672631398e-02   3.9613980989023335e-02   3.9302565149058125e-02
   6.9646999938741816e-01  -3.4820544816723626e-03   3.8229314219288831e-02   3.8230977042863185e-02   3.7930583894892671e-02
   6.8360984860750895e-01  -3.3559269536374259e-03   3.6845861838267248e-02   3.6847405610319267e-02   3.6558028652745954e-02
   6.7050861556132202e-01  -3.2297561830098194e-03   3.5461837336407648e-02   3.5463266496148636e-02   3.5184899229774171e-02
   6.5715187889388149e-01  -3.1035421575937939e-03   3.4077240520484581e-02   3.4078559505042454e-02   3.3811195433068243e-02
   6.4352372675061509e-01  -2.9772848651900400e-03   3.2692071197207594e-02   3.2693284441627453e-02   3.2436917069652633e-02
   6.2960653190533555e-01  -2.8509842935955771e-03   3.1306329173219828e-02   3.1307441110464303e-02   3.1062063946486192e-02
   6.1538068130243562e-01  -2.7246404306038021e-03   2.9920014255098732e-02   2.9921029316048536e-02   2.9686635870461758e-02
   6.0082424818393732e-01  -2.5982532640045158e-03   2.8533126249356170e-02   2.8534048862810506e-02   2.8310632648406039e-02
   5.8591259116344208e-01  -2.4718227815838626e-03   2.7145664962437779e-02   2.7146499555114882e-02   2.6934054087079683e-02
   5.7061785931175291e-01  -2.3453489711242168e-03   2.5757630200721894e-02   2.5758381197259417e-02   2.5556899993175942e-02
   5.5490837483647915e-01  -2.2188318204047412e-03   2.4369021770525467e-02   2.4369693593481005e-02   2.4179170173326284e-02
   5.3874785418858007e-01  -2.0922713172005589e-03   2.2979839478094906e-02   2.2980436547946435e-02   2.2800864434091826e-02
   5.2209441269679890e-01  -1.9656674492833032e-03   2.1590083129612431e-02   2.1590609864758789e-02   2.1421982581968611e-02
   5.0489927432203840e-01  -1.8390202044209552e-03   2.0199752531193823e-02   2.0200213347955277e-02   2.0042524423386800e-02
   4.8710507217400567e-01  -1.7123295703778854e-03   1.8808847488889384e-02   1.8809246801507810e-02   1.8662489764710018e-02
   4.6864356900616627e-01  -1.5855955349148082e-03   1.7417367808682981e-02   1.7417710029322696e-02   1.7281878412235878e-02
   4.4943253568659075e-01  -1.4588180857888198e-03   1.6025313296492653e-02   1.6025602835240665e-02   1.5900690172195520e-02
   4.2937137311547208e-01  -1.3319972107533728e-03   1.4632683758170409e-02   1.4632925023036874e-02   1.4518924850753756e-02
   4.0833479786765253e-01  -1.2051328975582777e-03   1.3239478999501942e-02   1.3239676396420787e-02   1.3136582254009124e-02
   3.8616342920795277e-01  -1.0782251339495875e-03   1.1845698826205741e-02   1.1845856759034958e-02   1.1753662187991842e-02
   3.6264918779068916e-01  -9.5127390767011657e-04   1.0451343043938398e-02   1.0451465914460684e-02   1.0370164458670549e-02
   3.3751151361719450e-01  -8.2427920645863570e-04   9.0564114582860292e-03   9.0565036662090849e-03   8.9860888719426098e-03
   3.1035617594612225e-01  -6.9724101805040744e-04   7.6609038747700300e-03   7.6609698177271856e-03   7.6014352336404318e-03
   2.8059799074768360e-01  -5.7015933017706612e-04   6.2648200988457328e-03   6.2648641723963179e-03   6.2162033495296847e-03
   2.4729910604830727e-01  -4.4303413056660253e-04   4.8681599359022788e-03   4.8681865335321031e-03   4.8303930253093966e-03


==> R_Lambda.txt <==
   3.6594631214290598e+17  -4.4539792778759626e+00
   3.7860172086621712e+10  -4.4539792775623450e+00
   1.9735157455019662e+09  -4.4539792777207623e+00
   3.4591812671405953e+08  -4.4539792776608538e+00
   1.0017650228376375e+08  -4.4539792776906735e+00
   3.8248482344472103e+07  -4.4539792775575995e+00
   1.7402286386612810e+07  -4.4539792772125093e+00
   8.9379314491731282e+06  -4.4539792760678134e+00
   5.0169939777996913e+06  -4.4539792729944745e+00
   3.0139794998643929e+06  -4.4539792657604016e+00
   1.9103626470603354e+06  -4.4539792502068396e+00
   1.2645486961268715e+06  -4.4539792192527701e+00
   8.6760615605155414e+05  -4.4539791614697046e+00
   6.1346094457678904e+05  -4.4539790591448067e+00
   4.4503258485526301e+05  -4.4539788858619653e+00
   3.3006644037842168e+05  -4.4539786034895279e+00
   2.4956111541882897e+05  -4.4539781584646567e+00
   1.9191324771735191e+05  -4.4539774772937193e+00
   1.4981168233702076e+05  -4.4539764612185255e+00
   1.1852103671969521e+05  -4.4539749799735286e+00
   9.4898380804957953e+04  -4.4539728645423402e+00
   7.6811710401146483e+04  -4.4539698988332601e+00
   6.2786159559915162e+04  -4.4539658102100113e+00
   5.1783229633336523e+04  -4.4539602588220042e+00
   4.3059832848980994e+04  -4.4539528256756657e+00
   3.6076407804214774e+04  -4.4539429993852835e+00
   3.0435880054707250e+04  -4.4539301615543279e+00
   2.5842405942396494e+04  -4.4539135707468214e+00
   2.2073041431121390e+04  -4.4538923450237853e+00
   1.8957999890637857e+04  -4.4538654430255944e+00
   1.6366707561799734e+04  -4.4538316435932970e+00
   1.4197829724887333e+04  -4.4537895239262699e+00
   1.2372053175935436e+04  -4.4537374362941939e+00
   1.0826806155098868e+04  -4.4536734833361180e+00
   9.5123561616989682e+03  -4.4535954920010319e+00
   8.3888984808970035e+03  -4.4535009862034061e+00
   7.4243643831645750e+03  -4.4533871582888187e+00
   6.5927571694740991e+03  -4.4532508394284962e+00
   5.8728788927068590e+03  -4.4530884690905062e+00
   5.2473487143914490e+03  -4.4528960637688515e+00
   4.7018407290499763e+03  -4.4526691851869939e+00
   4.2244882135393082e+03  -4.4524029082355590e+00
   3.8054149953083597e+03  -4.4520917889469649e+00
   3.4363645858856253e+03  -4.4517298328552277e+00
   3.1104049963482207e+03  -4.4513104641443535e+00
   2.8216925045111175e+03  -4.4508264960427253e+00
   2.5652816142853999e+03  -4.4502701029823166e+00
   2.3369714139991379e+03  -4.4496327951049306e+00
   2.1331807715440209e+03  -4.4489053957623197e+00
   1.9508464931290575e+03  -4.4480780227205683e+00
   1.7873398588448458e+03  -4.4471400738399671e+00
   1.6403979338883710e+03  -4.4460802180590369e+00
   1.5080668137711332e+03  -4.4448863925565814e+00
   1.3886545502089339e+03  -4.4435458070044556e+00
   1.2806919625886044e+03  -4.4420449558418067e+00
   1.1828998985100695e+03  -4.4403696395018120e+00
   1.0941617889071433e+03  -4.4385049954947231e+00
   1.0135005660418509e+03  -4.4364355401924351e+00
   9.4005918946052316e+02  -4.4341452220693620e+00
   8.7308416589153853e+02  -4.4316174870217662e+00
   8.1191156180845462e+02  -4.4288353562187046e+00
   7.5595509795953706e+02  -4.4257815167265147e+00
   7.0469598821301122e+02  -4.4224384248994051e+00
   6.5767424419644863e+02  -4.4187884222441314e+00
   6.1448121524220926e+02  -4.4148138631538041e+00
   5.7475317230542191e+02  -4.4104972535721778e+00
   5.3816577654448315e+02  -4.4058213993071336e+00
   5.0442929952991454e+02  -4.4007695623745979e+00
   4.7328448367454553e+02  -4.3953256234320177e+00
   4.4449894933287942e+02  -4.3894742480741549e+00
   4.1786406980124798e+02  -4.3832010545205131e+00
   3.9319224772615911e+02  -4.3764927800426721e+00
   3.7031453664965909e+02  -4.3693374433647829e+00
   3.4907855995422710e+02  -4.3617245002354563e+00
   3.2934668661302555e+02  -4.3536449894131080e+00
   3.1099442914595073e+02  -4.3450916664343886e+00
   2.9390903422507438e+02  -4.3360591227412684e+00
   2.7798824062605092e+02  -4.3265438880204821e+00
   2.6313918281708885e+02  -4.3165445139507010e+00
   2.4927742152304552e+02  -4.3060616379439507e+00
   2.3632608518861801e+02  -4.2950980258956388e+00
   2.2421510846580756e+02  -4.2836585934049163e+00
   2.1288055572803799e+02  -4.2717504053804962e+00
   2.0226401921770420e+02  -4.2593826543888014e+00
   1.9231208280784151e+02  -4.2465666185199860e+00
   1.8297584353758251e+02  -4.2333155999285665e+00
   1.7421048409461375e+02  -4.2196448455417261e+00
   1.6597489029088845e+02  -4.2055714517082254e+00
   1.5823130833114502e+02  -4.1911142547860649e+00
   1.5094503732492592e+02  -4.1762937098256510e+00
   1.4408415305657007e+02  -4.1611317596070707e+00
   1.3761925951654183e+02  -4.1456516963304679e+00
   1.3152326512212841e+02  -4.1298780182440273e+00
   1.2577118092491017e+02  -4.1138362834304285e+00
   1.2033993842418668e+02  -4.0975529628661214e+00
   1.1520822488624292e+02  -4.0810552947255827e+00
   1.1035633431452077e+02  -4.0643711417324404e+00
   1.0576603243020641e+02  -4.0475288531690472e+00
   1.0142043421054377e+02  -4.0305571329519934e+00
   9.7303892696833429e+01  -4.0134849149715865e+00
   9.3401897928633517e+01  -3.9963412466820225e+00
   8.9700984987708935e+01  -3.9791551817233084e+00
   8.6188650247081029e+01  -3.9619556821605380e+00
   8.2853275019006475e+01  -3.9447715307409372e+00
   7.9684055882596127e+01  -3.9276312534029048e+00
   7.6670941048490562e+01  -3.9105630521193171e+00
   7.3804572185841636e+01  -3.8935947480262851e+00
   7.1076231196874474e+01  -3.8767537346753991e+00
   6.8477791477515666e+01  -3.8600669411527644e+00
   6.6001673249770519e+01  -3.8435608047329719e+00
   6.3640802593469502e+01  -3.8272612526772152e+00
   6.1388573842297198e+01  -3.8111936927424845e+00
   5.9238815042235167e+01  -3.7953830119419383e+00
   5.7185756200163574e+01  -3.7798535830829518e+00
   5.5224000076806824e+01  -3.7646292786077531e+00
   5.3348495301839336e+01  -3.7497334912713338e+00
   5.1554511610118688e+01  -3.7351891612097661e+00
   4.9837617016953708e+01  -3.7210188089783842e+00
   4.8193656767320611e+01  -3.7072445741730435e+00
   4.6618733909188101e+01  -3.6938882592854316e+00
   4.5109191354851802e+01  -3.6809713784880405e+00
   4.3661595306517881e+01  -3.6685152110909383e+00
   4.2272719933518246e+01  -3.6565408594637105e+00
   4.0939533198580421e+01  -3.6450693112700234e+00
   3.9659183739646060e+01  -3.6341215059180780e+00
   3.8428988721937294e+01  -3.6237184051896563e+00
   3.7246422582382451e+01  -3.6138810680711471e+00
   3.6109106595238558e+01  -3.6046307298733953e+00
   3.5014799193836190e+01  -3.5959888857939615e+00
   3.3961386988899193e+01  -3.5879773791437599e+00
   3.2946876428913789e+01  -3.5806184945342974e+00
   3.1969386052582500e+01  -3.5739350563983865e+00
   3.1027139287551400e+01  -3.5679505333011061e+00
   3.0118457753380525e+01  -3.5626891485875665e+00
   2.9241755030160288e+01  -3.5581759980101837e+00
   2.8395530857325717e+01  -3.5544371750868069e+00
   2.7578365730064018e+01  -3.5514999050562173e+00
   2.6788915863332637e+01  -3.5493926884303586e+00
   2.6025908495873136e+01  -3.5481454552866536e+00
   2.5288137508790474e+01  -3.5477897316105933e+00
   2.4574459335248683e+01  -3.5483588191841902e+00
   2.3883789139650638e+01  -3.5498879907294389e+00
   2.3215097246330888e+01  -3.5524147022596084e+00
   2.2567405799302772e+01  -3.5559788248711754e+00
   2.1939785635984229e+01  -3.5606228985318902e+00
   2.1331353359088876e+01  -3.5663924107952467e+00
   2.0741268592018780e+01  -3.5733361038064708e+00
   2.0168731404143433e+01  -3.5815063134730054e+00
   1.9612979893307177e+01  -3.5909593452680126e+00
   1.9073287913772337e+01  -3.6017558918343839e+00
   1.8548962938593423e+01  -3.6139614983820967e+00
   1.8039344046122064e+01  -3.6276470828463845e+00
   1.7543800020977482e+01  -3.6428895189328774e+00
   1.7061727560374283e+01  -3.6597722915539221e+00
   1.6592549577195665e+01  -3.6783862358093420e+00
   1.6135713591623762e+01  -3.6988303726431493e+00
   1.5690690203502269e+01  -3.7212128566909706e+00
   1.5256971637899120e+01  -3.7456520547160639e+00
   1.4834070356565357e+01  -3.7722777765323916e+00
   1.4421517728131938e+01  -3.8012326845831383e+00
   1.4018862749959727e+01  -3.8326739135732697e+00
   1.3625670814535850e+01  -3.8667749379927994e+00
   1.3241522513196616e+01  -3.9037277333318152e+00
   1.2866012469728933e+01  -3.9437452866913572e+00
   1.2498748196050387e+01  -3.9870645248761991e+00
   1.2139348961658717e+01  -4.0339497436242135e+00
   1.1787444667846721e+01  -4.0846966413191002e+00
   1.1442674716753208e+01  -4.1396370856002092e+00
   1.1104686864114083e+01  -4.1991447734048828e+00
   1.0773136043017567e+01  -4.2636419864332735e+00
   1.0447683143971064e+01  -4.3336076979300779e+00
   1.0127993734021373e+01  -4.4095873573247664e+00
   9.8137366943800135e+00  -4.4922047726511574e+00
   9.5045827517539827e+00  -4.5821766351987909e+00
   9.2002028730758330e+00  -4.6803303985289979e+00
   8.9002664861469931e+00  -4.7876264520922645e+00
   8.6044394792872598e+00  -4.9051858434176987e+00
   8.3123819206185399e+00  -5.0343252394835263e+00
   8.0237454209501706e+00  -5.1766014333484707e+00
   7.7381700417192789e+00  -5.3338685816831752e+00
   7.4552806186448732e+00  -5.5083526346969993e+00
   7.1746823290927519e+00  -5.7027493009587857e+00
   6.8959552711980088e+00  -5.9203547124368203e+00
   6.6186477372014139e+00  -6.1652422745748714e+00
   6.3422677390620468e+00  -6.4425059392656410e+00
   6.0662721600237415e+00  -6.7586009502590869e+00
   5.7900526264676087e+00  -7.1218308850774319e+00
   5.5129167607170704e+00  -7.5430599213602587e+00
   5.2340627833321554e+00  -8.0367819848077655e+00
   4.9525442933328474e+00  -8.6227744062635203e+00
   4.6672201072729491e+00  -9.3287462771630913e+00
   4.3766805679027678e+00  -1.0194757327942749e+01
   4.0791352344455145e+00  -1.1280961427759518e+01
   3.7722339480629925e+00  -1.2682011327561499e+01
   3.4527656412528218e+00  -1.4555928844544784e+01
   3.1161145127504555e+00  -1.7187794594900872e+01
   2.7551821791974249e+00  -2.1149577440446556e+01
   2.3579522873041485e+00  -2.7782328164148339e+01
   1.9007593803824534e+00  -4.1143396255139372e+01
   1.3213855419366998e+00  -8.1938688879911567e+01


==> R_LocEqnState.txt <==
   3.6594631214290598e+17   4.9166780693360584e-01
   3.8248482344472103e+07   4.9166780654863063e-01
   1.9103626470603354e+06   4.9166772105402040e-01
   3.3006644037842168e+05   4.9166597717047944e-01
   9.4898380804957953e+04   4.9165229870346766e-01
   3.6076407804214774e+04   4.9158856120532429e-01
   1.6366707561799734e+04   4.9137415516564154e-01
   8.3888984808970035e+03   4.9079774545446214e-01
   4.7018407290499763e+03   4.8948533180841264e-01
   2.8216925045111175e+03   4.8686693886570237e-01
   1.7873398588448458e+03   4.8220325369555611e-01
   1.1828998985100695e+03   4.7473290190674727e-01
   8.1191156180845462e+02   4.6398769964246739e-01
   5.7475317230542191e+02   4.5021780465127925e-01
   4.1786406980124798e+02   4.3468391436261372e-01
   3.1099442914595073e+02   4.1952513775557343e-01
   2.3632608518861801e+02   4.0719823515760895e-01
   1.8297584353758251e+02   3.9984410905241058e-01
   1.4408415305657007e+02   3.9893250360281302e-01
   1.1520822488624292e+02   4.0523604459648704e-01
   9.3401897928633517e+01   4.1897237970600948e-01
   7.6670941048490562e+01   4.3995472832761107e-01
   6.3640802593469502e+01   4.6768377568047753e-01
   5.3348495301839336e+01   5.0138613833987622e-01
   4.5109191354851802e+01   5.4003263031662707e-01
   3.8428988721937294e+01   5.8236854860863629e-01
   3.2946876428913789e+01   6.2697446444674021e-01
   2.8395530857325717e+01   6.7235918297228214e-01
   2.4574459335248683e+01   7.1707235305466621e-01
   2.1331353359088876e+01   7.5981633861909670e-01
   1.8548962938593423e+01   7.9953679142911860e-01
   1.6135713591623762e+01   8.3547763282527510e-01
   1.4018862749959727e+01   8.6719563377062381e-01
   1.2139348961658717e+01   8.9453883618879626e-01
   1.0447683143971064e+01   9.1759909637536263e-01
   8.9002664861469931e+00   9.3665118430247352e-01
   7.4552806186448732e+00   9.5208975113897010e-01
   6.0662721600237415e+00   9.6437244093029284e-01
   4.6815971482290681e+00   9.7388958258494085e-01
   4.6528301053288512e+00   9.7405790446019636e-01
   4.6240104285476820e+00   9.7422534010384254e-01
   4.5951365141944107e+00   9.7439189305196550e-01
   4.5662067194549012e+00   9.7455756683413952e-01
   4.5372193609274598e+00   9.7472236497342279e-01
   4.5081727130884053e+00   9.7488629098625756e-01
   4.4790650066836539e+00   9.7504934838246116e-01
   4.4498944270418601e+00   9.7521154066514393e-01
   4.4206591123044641e+00   9.7537287133069850e-01
   4.3913571515675924e+00   9.7553334386871848e-01
   4.3619865829303244e+00   9.7569296176197862e-01
   4.3325453914435723e+00   9.7585172848637092e-01
   4.3030315069532810e+00   9.7600964751086272e-01
   4.2734428018313606e+00   9.7616672229746226e-01
   4.2437770885868211e+00   9.7632295630116717e-01
   4.2140321173497677e+00   9.7647835296991570e-01
   4.1842055732194474e+00   9.7663291574456246e-01
   4.1542950734675896e+00   9.7678664805880155e-01
   4.1242981645871097e+00   9.7693955333918092e-01
   4.0942123191757513e+00   9.7709163500498586e-01
   4.0640349326431453e+00   9.7724289646827556e-01
   4.0337633197290401e+00   9.7739334113379495e-01
   4.0033947108191699e+00   9.7754297239894106e-01
   3.9729262480444203e+00   9.7769179365375503e-01
   3.9423549811473872e+00   9.7783980828082873e-01
   3.9116778630992095e+00   9.7798701965532231e-01
   3.8808917454481335e+00   9.7813343114490336e-01
   3.8499933733793559e+00   9.7827904610969818e-01
   3.8189793804640075e+00   9.7842386790228386e-01
   3.7878462830732791e+00   9.7856789986762927e-01
   3.7565904744308596e+00   9.7871114534307158e-01
   3.7252082182752493e+00   9.7885360765828766e-01
   3.6936956420996960e+00   9.7899529013524611e-01
   3.6620487299353841e+00   9.7913619608817015e-01
   3.6302633146393535e+00   9.7927632882355242e-01
   3.5983350696452292e+00   9.7941569164003761e-01
   3.5662595001302608e+00   9.7955428782847753e-01
   3.5340319335476131e+00   9.7969212067185640e-01
   3.5016475094672743e+00   9.7982919344525155e-01
   3.4691011686630544e+00   9.7996550941583538e-01
   3.4363876413761938e+00   9.8010107184282091e-01
   3.4035014346785726e+00   9.8023588397744743e-01
   3.3704368188498530e+00   9.8036994906294572e-01
   3.3371878126728203e+00   9.8050327033450746e-01
   3.3037481675405065e+00   9.8063585101926387e-01
   3.2701113502555925e+00   9.8076769433626299e-01
   3.2362705243885568e+00   9.8089880349642988e-01
   3.2022185300443935e+00   9.8102918170254438e-01
   3.1679478618686954e+00   9.8115883214922961e-01
   3.1334506451030109e+00   9.8128775802290757e-01
   3.0987186094736732e+00   9.8141596250179974e-01
   3.0637430606701979e+00   9.8154344875586752e-01
   3.0285148491360703e+00   9.8167021994682169e-01
   2.9930243358563766e+00   9.8179627922808443e-01
   2.9572613547816657e+00   9.8192162974476627e-01
   2.9212151714758763e+00   9.8204627463364402e-01
   2.8848744375144020e+00   9.8217021702315899e-01
   2.8482271400870292e+00   9.8229346003335571e-01
   2.8112605461756734e+00   9.8241600677589047e-01
   2.7739611405767084e+00   9.8253786035403212e-01
   2.7363145569187806e+00   9.8265902386257920e-01
   2.6983055006850725e+00   9.8277950038790018e-01
   2.6599176630790105e+00   9.8289929300787615e-01
   2.6211336243680132e+00   9.8301840479192082e-01
   2.5819347450926946e+00   9.8313683880092850e-01
   2.5423010432285920e+00   9.8325459808726490e-01
   2.5022110550210748e+00   9.8337168569476519e-01
   2.4616416767637928e+00   9.8348810465869907e-01
   2.4205679842352694e+00   9.8360385800579198e-01
   2.3789630258175709e+00   9.8371894875413091e-01
   2.3367975844573303e+00   9.8383337991325215e-01
   2.2940399025418392e+00   9.8394715448403580e-01
   2.2506553623832217e+00   9.8406027545876595e-01
   2.2066061132400914e+00   9.8417274582104630e-01
   2.1618506335322691e+00   9.8428456854585145e-01
   2.1163432139463723e+00   9.8439574659946150e-01
   2.0700333432456266e+00   9.8450628293948594e-01
   2.0228649734426765e+00   9.8461618051481903e-01
   1.9747756340770044e+00   9.8472544226566239e-01
   1.9256953559435321e+00   9.8483407112348553e-01
   1.8755453516895706e+00   9.8494207001101486e-01
   1.8242363826463623e+00   9.8504944184223897e-01
   1.7716667156619506e+00   9.8515618952237793e-01
   1.7177195367640556e+00   9.8526231594789693e-01
   1.6622596341543852e+00   9.8536782400646883e-01
   1.6051290814176318e+00   9.8547271657699809e-01
   1.5461415262590219e+00   9.8557699652955977e-01
   1.4850744916502143e+00   9.8568066672548282e-01
   1.4216587729937535e+00   9.8578373001725095e-01
   1.3555634695746550e+00   9.8588618924855687e-01
   1.2863742306270827e+00   9.8598804725429734e-01
   1.2135605317919143e+00   9.8608930686052387e-01
   1.1364243579536257e+00   9.8618997088450699e-01
   1.0540154848180729e+00   9.8629004213466565e-01
   9.6498220436733273e-01   9.8638952341059616e-01
   8.6728478850591739e-01   9.8648841750298000e-01
   7.5757636859011290e-01   9.8658672719359120e-01
   6.2960653190533555e-01   9.8668445525516979e-01
   4.6864356900616627e-01   9.8678160445128948e-01


==> R_LocT_KinT.txt <==
   3.6594631214290598e+17   1.1788551536952492e-05   1.6828148070085665e-05
   3.8248482344472103e+07   2.3529695824823452e-03   3.3588622326792203e-03
   1.9103626470603354e+06   4.6941506367081534e-03   6.7008962849887102e-03
   3.3006644037842168e+05   7.0353324929381027e-03   1.0042929206600507e-02
   9.4898380804957953e+04   9.3765233092939718e-03   1.3384949298286536e-02
   3.6076407804214774e+04   1.1717767978799596e-02   1.6726890967992451e-02
   1.6366707561799734e+04   1.4059232771427253e-02   2.0068506094070775e-02
   8.3888984808970035e+03   1.6401390321005630e-02   2.3409071996549697e-02
   4.7018407290499763e+03   1.8745351147288918e-02   2.6746840857567122e-02
   2.8216925045111175e+03   2.1093366426054250e-02   3.0078139687751793e-02
   1.7873398588448458e+03   2.3449463051249581e-02   3.3396075108209369e-02
   1.1828998985100695e+03   2.5820037287073532e-02   3.6688914977704719e-02
   8.1191156180845462e+02   2.8214018512551158e-02   3.9938443273615794e-02
   5.7475317230542191e+02   3.0642023864156969e-02   4.3118899382911996e-02
   4.1786406980124798e+02   3.3114055863886431e-02   4.6197352919419989e-02
   3.1099442914595073e+02   3.5636006760995299e-02   4.9136200169681732e-02
   2.3632608518861801e+02   3.8206180147208807e-02   5.1897686372496941e-02
   1.8297584353758251e+02   4.0813323160613736e-02   5.4449292024707274e-02
   1.4408415305657007e+02   4.3436914581950314e-02   5.6768249315420204e-02
   1.1520822488624292e+02   4.6049361738959481e-02   5.8843844977281658e-02
   9.3401897928633517e+01   4.8619156405629201e-02   6.0677195164065285e-02
   7.6670941048490562e+01   5.1114081994441674e-02   6.2279119460271287e-02
   6.3640802593469502e+01   5.3503916688508846e-02   6.3667134940726622e-02
   5.3348495301839336e+01   5.5762418510116096e-02   6.4862464303171538e-02
   4.5109191354851802e+01   5.7868588336250970e-02   6.5887586601862780e-02
   3.8428988721937294e+01   5.9807299763314538e-02   6.6764507551624191e-02
   3.2946876428913789e+01   6.1569411092443842e-02   6.7513700535170140e-02
   2.8395530857325717e+01   6.3151474047962605e-02   6.8153570603759012e-02
   2.4574459335248683e+01   6.4555146162620300e-02   6.8700278756801000e-02
   2.1331353359088876e+01   6.5786405519229221e-02   6.9167788948566622e-02
   1.8548962938593423e+01   6.6854657834075723e-02   6.9568036855347209e-02
   1.6135713591623762e+01   6.7771815196903631e-02   6.9911153202875692e-02
   1.4018862749959727e+01   6.8551412281599347e-02   7.0205700504461080e-02
   1.2139348961658717e+01   6.9207809889611852e-02   7.0458900164381222e-02
   1.0447683143971064e+01   6.9755518633795130e-02   7.0676838575637294e-02
   8.9002664861469931e+00   7.0208659145660962e-02   7.0864647900818228e-02
   7.4552806186448732e+00   7.0580560953882779e-02   7.1026661213725958e-02
   6.0662721600237415e+00   7.0883491171062088e-02   7.1166543737573348e-02
   4.6672201072729491e+00   7.1128496733810484e-02   7.1287402819034756e-02
   3.1161145127504555e+00   7.1325339994913931e-02   7.1391879525983012e-02
   1.3555634695746550e+00   7.1452415405857547e-02   7.1464324759758557e-02
   1.3487914837090484e+00   7.1452708904428439e-02   7.1464497821562945e-02
   1.3419881841273078e+00   7.1453002268083973e-02   7.1464670833126215e-02
   1.3351530908276708e+00   7.1453295496879704e-02   7.1464843794463231e-02
   1.3282857116688371e+00   7.1453588590870740e-02   7.1465016705588566e-02
   1.3213855419366998e+00   7.1453881550112591e-02   7.1465189566516693e-02
   1.3144520638908850e+00   7.1454174374660381e-02   7.1465362377262476e-02
   1.3074847462901633e+00   7.1454467064569274e-02   7.1465535137840472e-02
   1.3004830438953714e+00   7.1454759619894795e-02   7.1465707848265225e-02
   1.2934463969485772e+00   7.1455052040691788e-02   7.1465880508551613e-02
   1.2863742306270827e+00   7.1455344327015710e-02   7.1466053118714096e-02
   1.2792659544707468e+00   7.1455636478921447e-02   7.1466225678767120e-02
   1.2721209617810574e+00   7.1455928496464455e-02   7.1466398188725591e-02
   1.2649386289901896e+00   7.1456220379699828e-02   7.1466570648603969e-02
   1.2577183149981921e+00   7.1456512128682648e-02   7.1466743058416868e-02
   1.2504593604763994e+00   7.1456803743467939e-02   7.1466915418178886e-02
   1.2431610871347822e+00   7.1457095224110784e-02   7.1467087727904693e-02
   1.2358227969511153e+00   7.1457386570666456e-02   7.1467259987608833e-02
   1.2284437713593490e+00   7.1457677783189830e-02   7.1467432197305850e-02
   1.2210232703946087e+00   7.1457968861735791e-02   7.1467604357010439e-02
   1.2135605317919143e+00   7.1458259806359628e-02   7.1467776466736910e-02
   1.2060547700355349e+00   7.1458550617116118e-02   7.1467948526500166e-02
   1.1985051753556244e+00   7.1458841294060424e-02   7.1468120536314544e-02
   1.1909109126685260e+00   7.1459131837247267e-02   7.1468292496194727e-02
   1.1832711204568638e+00   7.1459422246731880e-02   7.1468464406155299e-02
   1.1755849095851325e+00   7.1459712522568955e-02   7.1468636266210764e-02
   1.1678513620461870e+00   7.1460002664813546e-02   7.1468808076375581e-02
   1.1600695296337371e+00   7.1460292673520401e-02   7.1468979836664379e-02
   1.1522384325353148e+00   7.1460582548744378e-02   7.1469151547091728e-02
   1.1443570578398725e+00   7.1460872290540392e-02   7.1469323207672061e-02
   1.1364243579536257e+00   7.1461161898963302e-02   7.1469494818420118e-02
   1.1284392489170927e+00   7.1461451374067800e-02   7.1469666379350302e-02
   1.1204006086157194e+00   7.1461740715908717e-02   7.1469837890476978e-02
   1.1123072748757714e+00   7.1462029924540857e-02   7.1470009351814925e-02
   1.1041580434363354e+00   7.1462319000019023e-02   7.1470180763378466e-02
   1.0959516657874975e+00   7.1462607942397796e-02   7.1470352125182227e-02
   1.0876868468636272e+00   7.1462896751732133e-02   7.1470523437240710e-02
   1.0793622425798841e+00   7.1463185428076559e-02   7.1470694699568363e-02
   1.0709764571985889e+00   7.1463473971485697e-02   7.1470865912179729e-02
   1.0625280405109481e+00   7.1463762382014420e-02   7.1471037075089186e-02
   1.0540154848180729e+00   7.1464050659717088e-02   7.1471208188311319e-02
   1.0454372216934491e+00   7.1464338804648642e-02   7.1471379251860659e-02
   1.0367916185073620e+00   7.1464626816863386e-02   7.1471550265751596e-02
   1.0280769746913754e+00   7.1464914696416262e-02   7.1471721229998578e-02
   1.0192915177188242e+00   7.1465202443361492e-02   7.1471892144616120e-02
   1.0104333987744798e+00   7.1465490057753767e-02   7.1472063009618808e-02
   1.0015006880833222e+00   7.1465777539647710e-02   7.1472233825020867e-02
   9.9249136986535469e-01   7.1466064889097583e-02   7.1472404590836897e-02
   9.8340333687893500e-01   7.1466352106158176e-02   7.1472575307081315e-02
   9.7423438451100319e-01   7.1466639190883918e-02   7.1472745973768723e-02
   9.6498220436733273e-01   7.1466926143329126e-02   7.1472916590913330e-02
   9.5564437731008600e-01   7.1467212963548285e-02   7.1473087158529583e-02
   9.4621836588336283e-01   7.1467499651595878e-02   7.1473257676632027e-02
   9.3670150605965519e-01   7.1467786207526252e-02   7.1473428145235066e-02
   9.2709099823125540e-01   7.1468072631393931e-02   7.1473598564353105e-02
   9.1738389736059989e-01   7.1468358923253109e-02   7.1473768934000606e-02
   9.0757710219130083e-01   7.1468645083158172e-02   7.1473939254191973e-02
   8.9766734340831855e-01   7.1468931111163550e-02   7.1474109524941543e-02
   8.8765117061921350e-01   7.1469217007323532e-02   7.1474279746263886e-02
   8.7752493800987708e-01   7.1469502771692381e-02   7.1474449918173130e-02
   8.6728478850591739e-01   7.1469788404324303e-02   7.1474620040683987e-02
   8.5692663624504728e-01   7.1470073905273615e-02   7.1474790113810568e-02
   8.4644614713490196e-01   7.1470359274594747e-02   7.1474960137567503e-02
   8.3583871723443737e-01   7.1470644512341627e-02   7.1475130111969029e-02
   8.2509944865348639e-01   7.1470929618568671e-02   7.1475300037029579e-02
   8.1422312261329310e-01   7.1471214593329946e-02   7.1475469912763531e-02
   8.0320416924804783e-01   7.1471499436679617e-02   7.1475639739185193e-02
   7.9203663365259924e-01   7.1471784148672099e-02   7.1475809516308983e-02
   7.8071413758962704e-01   7.1472068729361043e-02   7.1475979244149349e-02
   7.6922983615835150e-01   7.1472353178801004e-02   7.1476148922720514e-02
   7.5757636859011290e-01   7.1472637497045799e-02   7.1476318552036858e-02
   7.4574580216772013e-01   7.1472921684149718e-02   7.1476488132112811e-02
   7.3372956805641276e-01   7.1473205740166607e-02   7.1476657662962614e-02
   7.2151838757346587e-01   7.1473489665150769e-02   7.1476827144600588e-02
   7.0910218709547690e-01   7.1473773459156051e-02   7.1476996577041305e-02
   6.9646999938741816e-01   7.1474057122236562e-02   7.1477165960298780e-02
   6.8360984860750895e-01   7.1474340654446092e-02   7.1477335294387559e-02
   6.7050861556132202e-01   7.1474624055838695e-02   7.1477504579321852e-02
   6.5715187889388149e-01   7.1474907326468509e-02   7.1477673815116036e-02
   6.4352372675061509e-01   7.1475190466389268e-02   7.1477843001784433e-02
   6.2960653190533555e-01   7.1475473475654930e-02   7.1478012139341254e-02
   6.1538068130243562e-01   7.1475756354319506e-02   7.1478181227801002e-02
   6.0082424818393732e-01   7.1476039102436675e-02   7.1478350267177707e-02
   5.8591259116344208e-01   7.1476321720060548e-02   7.1478519257485995e-02
   5.7061785931175291e-01   7.1476604207244693e-02   7.1478688198739843e-02
   5.5490837483647915e-01   7.1476886564043107e-02   7.1478857090953724e-02
   5.3874785418858007e-01   7.1477168790509665e-02   7.1479025934141946e-02
   5.2209441269679890e-01   7.1477450886697991e-02   7.1479194728318610e-02
   5.0489927432203840e-01   7.1477732852661763e-02   7.1479363473498245e-02
   4.8710507217400567e-01   7.1478014688455091e-02   7.1479532169694812e-02
   4.6864356900616627e-01   7.1478296394131405e-02   7.1479700816922856e-02
   4.4943253568659075e-01   7.1478577969744536e-02   7.1479869415196629e-02
   4.2937137311547208e-01   7.1478859415348164e-02   7.1480037964530049e-02
   4.0833479786765253e-01   7.1479140730996052e-02   7.1480206464937870e-02
   3.8616342920795277e-01   7.1479421916741739e-02   7.1480374916433831e-02
   3.6264918779068916e-01   7.1479702972638851e-02   7.1480543319032627e-02
   3.3751151361719450e-01   7.1479983898741245e-02   7.1480711672748179e-02
   3.1035617594612225e-01   7.1480264695102283e-02   7.1480879977594947e-02
   2.8059799074768360e-01   7.1480545361775560e-02   7.1481048233587058e-02
   2.4729910604830727e-01   7.1480825898814895e-02   7.1481216440738710e-02


==> R_M_KE_PE_NegEtot_InvTemp.txt <==
   3.6594631214290598e+17   1.0616334865314414e+13   2.6797988261268586e+08  -9.5386288329448903e+08   6.8588300068180323e+08   5.9424245367654970e+04
   3.7860172086621712e+10   4.4724244000935756e+07   4.5969923659143977e+04  -1.6362796900395141e+05   1.1765804534480744e+05   1.4593534350596933e+03
   1.9735157455019662e+09   4.6053777235023258e+06   9.3510475622072972e+03  -3.3284652200461132e+04   2.3933604638253833e+04   7.3874788244824765e+02
   3.4591812671405953e+08   1.2058292628860394e+06   3.6573680572517028e+03  -1.3018244527595061e+04   9.3608764703433590e+03   4.9454795525507592e+02
   1.0017650228376375e+08   4.6463569718514831e+05   1.8751224418023226e+03  -6.6744178011405529e+03   4.7992953593382299e+03   3.7168428591139229e+02
   3.8248482344472103e+07   2.2147632467629103e+05   1.1158626935816922e+03  -3.9718653351315675e+03   2.8560026415498751e+03   2.9771986188380907e+02
   1.7402286386612810e+07   1.2081973121613104e+05   7.2986034611614514e+02  -2.5979065569408494e+03   1.8680462108247043e+03   2.4830722451025844e+02
   8.9379314491731282e+06   7.2352916102699324e+04   5.0961876288964277e+02  -1.8139661002429655e+03   1.3043473373533227e+03   2.1296188848829897e+02
   5.0169939777996913e+06   4.6393800735653931e+04   3.7329027441801964e+02  -1.3287107006464119e+03   9.5542042622839222e+02   1.8642516527379848e+02
   3.0139794998643929e+06   3.1344242508555730e+04   2.8362572015509522e+02  -1.0095535709905297e+03   7.2592785083543447e+02   1.6576904145760693e+02
   1.9103626470603354e+06   2.2068338003954410e+04   2.2181646621985990e+02  -7.8954618684667207e+02   5.6772972062681220e+02   1.4923376776330522e+02
   1.2645486961268715e+06   1.6065080005659673e+04   1.7758266483049354e+02  -6.3209787165264970e+02   4.5451520682215619e+02   1.3569804255100689e+02
   8.6760615605155414e+05   1.2021976426168259e+04   1.4494373636211165e+02  -5.1592100924733336e+02   3.7097727288522174e+02   1.2441354895254524e+02
   6.1346094457678904e+05   9.2073007746578933e+03   1.2023974886092769e+02  -4.2798822923269103e+02   3.0774848037176332e+02   1.1486177651585859e+02
   4.4503258485526301e+05   7.1922032524387705e+03   1.0113521153514182e+02  -3.5998645269349356e+02   2.5885124115835174e+02   1.0667209486094272e+02
   3.3006644037842168e+05   5.7145597324960172e+03   8.6086378260521144e+01  -3.0642078190784639e+02   2.2033440364732525e+02   9.9572542973097015e+01
   2.4956111541882897e+05   4.6083090190983476e+03   7.4041713231656630e+01  -2.6354832070189826e+02   1.8950660747024165e+02   9.3359043530236534e+01
   1.9191324771735191e+05   3.7649436236111301e+03   6.4266121673101026e+01  -2.2875253121995104e+02   1.6448640954685001e+02   8.7875466706130084e+01
   1.4981168233702076e+05   3.1116244397041837e+03   5.6233952970420958e+01  -2.0016238316956316e+02   1.4392843019914221e+02   8.3000330103262442e+01
   1.1852103671969521e+05   2.5982815011335761e+03   4.9561757154751135e+01  -1.7641300342094419e+02   1.2685124626619306e+02   7.8637693161908913e+01
   9.4898380804957953e+04   2.1897642456880567e+03   4.3964825105602955e+01  -1.5649098272987774e+02   1.1252615762427479e+02   7.4710779825517477e+01
   7.6811710401146483e+04   1.8609276466097940e+03   3.9228395653560412e+01  -1.3963188866070078e+02   1.0040349300714037e+02   7.1157421133569642e+01
   6.2786159559915162e+04   1.5934776971757028e+03   3.5188153724082547e+01  -1.2525084957091279e+02   9.0062695846830252e+01   6.7926739336929330e+01
   5.1783229633336523e+04   1.3739000557221379e+03   3.1716757044276768e+01  -1.1289459700650731e+02   8.1177839962230536e+01   6.4976696094945922e+01
   4.3059832848980994e+04   1.1920719205187572e+03   2.8714359843592195e+01  -1.0220773522526152e+02   7.3493375381669324e+01   6.2272252995295815e+01
   3.6076407804214774e+04   1.0403144192078244e+03   2.6101838793779503e+01  -9.2908629224335655e+01   6.6806790430556148e+01   5.9783973119304626e+01
   3.0435880054707250e+04   9.1273473232126696e+02   2.3815878507422511e+01  -8.4771911786445543e+01   6.0956033279023032e+01   5.7486945025152153e+01
   2.5842405942396494e+04   8.0476227287670417e+02   2.1805357563392324e+01  -7.7615619695422566e+01   5.5810262132030246e+01   5.5359945637472833e+01
   2.2073041431121390e+04   7.1281702048104307e+02   2.0028657666811238e+01  -7.1291615809075353e+01   5.1262958142264111e+01   5.3384782370779611e+01
   1.8957999890637857e+04   6.3406924211572812e+02   1.8451637057759452e+01  -6.5678375496534841e+01   4.7226738438775385e+01   5.1545771261180604e+01
   1.6366707561799734e+04   5.6626330686478741e+02   1.7046087936996983e+01  -6.0675495912977659e+01   4.3629407975980676e+01   4.9829319397892263e+01
   1.4197829724887333e+04   5.0758704439179189e+02   1.5788550712122785e+01  -5.6199475360934500e+01   4.0410924648811715e+01   4.8223588122188040e+01
   1.2372053175935436e+04   4.5657386101396838e+02   1.4659394154993734e+01  -5.2180439150847221e+01   3.7521044995853487e+01   4.6718219339757248e+01
   1.0826806155098868e+04   4.1202868461616225e+02   1.3642095728660038e+01  -4.8559577955922961e+01   3.4917482227262923e+01   4.5304111568857103e+01
   9.5123561616989682e+03   3.7297142714418879e+02   1.2722674018832594e+01  -4.5287127576010093e+01   3.2564453557177501e+01   4.3973235491859107e+01
   8.3888984808970035e+03   3.3859345269251787e+02   1.1889237767459242e+01  -4.2320763741099668e+01   3.0431525973640426e+01   4.2718481114817010e+01
   7.4243643831645750e+03   3.0822379108106844e+02   1.1131625032802138e+01  -3.9624317715625011e+01   2.8492692682822874e+01   4.1533530392841485e+01
   6.5927571694740991e+03   2.8130271776282353e+02   1.0441112553844867e+01  -3.7166741791397122e+01   2.6725629237552255e+01   4.0412750506061123e+01
   5.8728788927068590e+03   2.5736094745846191e+02   9.8101802009492047e+00  -3.4921270856963609e+01   2.5111090656014404e+01   3.9351103983833106e+01
   5.2473487143914490e+03   2.3600313902144296e+02   9.2323189486170527e+00  -3.2864738881261914e+01   2.3632419932644861e+01   3.8344072654161529e+01
   4.7018407290499763e+03   2.1689473545316250e+02   8.7018734580147878e+00  -3.0977018588400416e+01   2.2275145130385628e+01   3.7387592999308680e+01
   4.2244882135393082e+03   1.9975140182188960e+02   8.2139123516818007e+00  -2.9240559700674613e+01   2.1026647348992810e+01   3.6478000970084089e+01
   3.8054149953083597e+03   1.8433050006982614e+02   7.7641207749367940e+00  -2.7640006509151590e+01   1.9875885734214798e+01   3.5611984681805787e+01
   3.4363645858856253e+03   1.7042417077123429e+02   7.3487109930583756e+00  -2.6161879640761420e+01   1.8813168647703044e+01   3.4786543707913744e+01
   3.1104049963482207e+03   1.5785369014047114e+02   6.9643476609876052e+00  -2.4794310050463405e+01   1.7829962389475799e+01   3.3998953920277032e+01
   2.8216925045111175e+03   1.4646484474238682e+02   6.6080850892595846e+00  -2.3526815712252013e+01   1.6918730622992427e+01   3.3246737011704646e+01
   2.5652816142853999e+03   1.3612412271665619e+02   6.2773143648233081e+00  -2.2350113386906582e+01   1.6072799022083274e+01   3.2527633986151599e+01
   2.3369714139991379e+03   1.2671556344228017e+02   5.9697186044668387e+00  -2.1255959336009674e+01   1.5286240731542836e+01   3.1839582023380128e+01
   2.1331807715440209e+03   1.1813814075666353e+02   5.6832349487003233e+00  -2.0237014026866589e+01   1.4553779078166265e+01   3.1180694223370107e+01
   1.9508464931290575e+03   1.1030358054266419e+02   5.4160221654390597e+00  -1.9286726803729437e+01   1.3870704638290377e+01   3.0549241816218334e+01
   1.7873398588448458e+03   1.0313453350984004e+02   5.1664329410171312e+00  -1.8399237241778952e+01   1.3232804300761821e+01   2.9943638489248144e+01
   1.6403979338883710e+03   9.6563039665604450e+01   4.9329901026356930e+00  -1.7569290493248637e+01   1.2636300390612945e+01   2.9362426537409089e+01
   1.5080668137711332e+03   9.0529233304647974e+01   4.7143661502589529e+00  -1.6792164411745063e+01   1.2077798261486109e+01   2.8804264588042873e+01
   1.3886545502089339e+03   8.4980247099644643e+01   4.5093655841083038e+00  -1.6063606625757288e+01   1.1554241041648984e+01   2.8267916688478778e+01
   1.2806919625886044e+03   7.9869281628897070e+01   4.3169096016141975e+00  -1.5379780044587639e+01   1.1062870442973441e+01   2.7752242576158650e+01
   1.1828998985100695e+03   7.5154812866213206e+01   4.1360228091207079e+00  -1.4737215534249891e+01   1.0601192725129184e+01   2.7256188977179740e+01
   1.0941617889071433e+03   7.0799915121975630e+01   3.9658216520559573e+00  -1.4132770708870170e+01   1.0166949056814213e+01   2.6778781801220791e+01
   1.0135005660418509e+03   6.6771680921712644e+01   3.8055043152370391e+00  -1.3563593953879577e+01   9.7580896386425380e+00   2.6319119119519460e+01
   9.4005918946052316e+02   6.3040722540767533e+01   3.6543418844943467e+00  -1.3027092938003978e+01   9.3727510535096314e+00   2.5876364828474653e+01
   8.7308416589153853e+02   5.9580742537586701e+01   3.5116705934768375e+00  -1.2520906987429287e+01   9.0092363939524489e+00   2.5449742915065229e+01
   8.1191156180845462e+02   5.6368162766253683e+01   3.3768850066169471e+00  -1.2042882792106063e+01   8.6659977854891164e+00   2.5038532251972420e+01
   7.5595509795953706e+02   5.3381803097432808e+01   3.2494320118093221e+00  -1.1591052994569056e+01   8.3416209827597338e+00   2.4642061860393806e+01
   7.0469598821301122e+02   5.0602602511874565e+01   3.1288055152151033e+00  -1.1163617278820363e+01   8.0348117636052585e+00   2.4259706587289593e+01
   6.5767424419644863e+02   4.8013376412212509e+01   3.0145417464018003e+00  -1.0758925633095718e+01   7.7443838866939174e+00   2.3890883151405330e+01
   6.1448121524220926e+02   4.5598604974861196e+01   2.9062150953039558e+00  -1.0375463507609215e+01   7.4692484123052587e+00   2.3535046519032061e+01
   5.7475317230542191e+02   4.3344248172641485e+01   2.8034344136761429e+00  -1.0011838628194715e+01   7.2084042145185716e+00   2.3191686576218586e+01
   5.3816577654448315e+02   4.1237583770964548e+01   2.7058397231610809e+00  -9.6667692603881328e+00   6.9609295372270523e+00   2.2860325069137314e+01
   5.0442929952991454e+02   3.9267065160676630e+01   2.6130992801008541e+00  -9.3390737469539982e+00   6.7259744668531436e+00   2.2540512788607725e+01
   4.7328448367454553e+02   3.7422196358943964e+01   2.5249069540166746e+00  -9.0276611659973511e+00   6.5027542119806760e+00   2.2231826978462685e+01
   4.4449894933287942e+02   3.5693421901969558e+01   2.4409798824666171e+00  -8.7315229773126539e+00   6.2905430948460364e+00   2.1933868950551073e+01
   4.1786406980124798e+02   3.4072029683061224e+01   2.3610563699239995e+00  -8.4497255420863073e+00   6.0886691721623079e+00   2.1646261891763714e+01
   3.9319224772615911e+02   3.2550065067302228e+01   2.2848940025344739e+00  -8.1814034159644091e+00   5.8965094134299356e+00   2.1368648850579092e+01
   3.7031453664965909e+02   3.1120254848639039e+01   2.2122679542196519e+00  -7.9257533282284447e+00   5.7134853740087923e+00   2.1100690892313015e+01
   3.4907855995422710e+02   2.9775939813771988e+01   2.1429694626920468e+00  -7.6820287707207093e+00   5.5390593080286621e+00   2.0842065413545448e+01
   3.2934668661302555e+02   2.8511014845794207e+01   2.0768044566079658e+00  -7.4495351295149854e+00   5.3727306729070197e+00   2.0592464607159819e+01
   3.1099442914595073e+02   2.7319875643954951e+01   2.0135923173782748e+00  -7.2276253003734663e+00   5.2140329829951915e+00   2.0351594070088982e+01
   2.9390903422507438e+02   2.6197371258300070e+01   1.9531647611356371e+00  -7.0156957359693735e+00   5.0625309748337362e+00   2.0119171546286772e+01
   2.7798824062605092e+02   2.5138761742633037e+01   1.8953648280690472e+00  -6.8131828788582673e+00   4.9178180507892204e+00   1.9894925797671217e+01
   2.6313918281708885e+02   2.4139680319032443e+01   1.8400459678205823e+00  -6.6195599393915394e+00   4.7795139715709567e+00   1.9678595595867936e+01
   2.4927742152304552e+02   2.3196099524394374e+01   1.7870712109298144e+00  -6.4343339823062458e+00   4.6472627713764316e+00   1.9469928827563699e+01
   2.3632608518861801e+02   2.2304300876064151e+01   1.7363124174356790e+00  -6.2570432896972878e+00   4.5207308722616091e+00   1.9268681706203143e+01
   2.2421510846580756e+02   2.1460847651207608e+01   1.6876495947291501e+00  -6.0872549715668578e+00   4.3996053768377079e+00   1.9074618082658191e+01
   2.1288055572803799e+02   2.0662560424483580e+01   1.6409702776117114e+00  -5.9245627982244011e+00   4.2835925206126895e+00   1.8887508847408373e+01
   2.0226401921770420e+02   1.9906495051950380e+01   1.5961689642732013e+00  -5.7685852315362158e+00   4.1724162672630145e+00   1.8707131416705554e+01
   1.9231208280784151e+02   1.9189922826905075e+01   1.5531466025713663e+00  -5.6189636344480816e+00   4.0658170318767155e+00   1.8533269295185519e+01
   1.8297584353758251e+02   1.8510312566314411e+01   1.5118101215877933e+00  -5.4753606403676542e+00   3.9635505187798610e+00   1.8365711707440262e+01
   1.7421048409461375e+02   1.7865314415301636e+01   1.4720720039603867e+00  -5.3374586659284580e+00   3.8653866619680715e+00   1.8204253291181800e+01
   1.6597489029088845e+02   1.7252745182384754e+01   1.4338498949605749e+00  -5.2049585523945252e+00   3.7711086574339503e+00   1.8048693844824463e+01
   1.5823130833114502e+02   1.6670575040266460e+01   1.3970662447007580e+00  -5.0775783225237454e+00   3.6805120778229874e+00   1.7898838122565746e+01
   1.5094503732492592e+02   1.6116915446391914e+01   1.3616479802310488e+00  -4.9550520411129249e+00   3.5934040608818760e+00   1.7754495670375626e+01
   1.4408415305657007e+02   1.5590008154529578e+01   1.3275262046186536e+00  -4.8371287687096549e+00   3.5096025640910016e+00   1.7615480696678198e+01
   1.3761925951654183e+02   1.5088215203610085e+01   1.2946359204032085e+00  -4.7235715991129013e+00   3.4289356787096930e+00   1.7481611971932921e+01
   1.3152326512212841e+02   1.4610009783228339e+01   1.2629157750907252e+00  -4.6141567723062629e+00   3.3512409972155375e+00   1.7352712751781233e+01
   1.2577118092491017e+02   1.4153967886791627e+01   1.2323078265906411e+00  -4.5086728553852637e+00   3.2763650287946229e+00   1.7228610718902889e+01
   1.2033993842418668e+02   1.3718760673479267e+01   1.2027573267176823e+00  -4.4069199848628253e+00   3.2041626581451430e+00   1.7109137939218815e+01
   1.1520822488624292e+02   1.3303147469134414e+01   1.1742125210754935e+00  -4.3087091644735631e+00   3.1344966433980694e+00   1.6994130828569727e+01
   1.1035633431452077e+02   1.2905969344082369e+01   1.1466244638139589e+00  -4.2138616132545037e+00   3.0672371494405448e+00   1.6883430126486960e+01
   1.0576603243020641e+02   1.2526143212793427e+01   1.1199468459093274e+00  -4.1222081592656252e+00   3.0022613133562981e+00   1.6776880874140470e+01
   1.0142043421054377e+02   1.2162656406397536e+01   1.0941358357569104e+00  -4.0335886748338616e+00   2.9394528390769512e+00   1.6674332393998711e+01
   9.7303892696833429e+01   1.1814561674409575e+01   1.0691499309920660e+00  -3.9478515496651916e+00   2.8787016186731256e+00   1.6575638269152986e+01
   9.3401897928633517e+01   1.1480972576734876e+01   1.0449498205677354e+00  -3.8648531985773684e+00   2.8199033780096330e+00   1.6480656320650557e+01
   8.9700984987708935e+01   1.1161059231165494e+01   1.0214982562172974e+00  -3.7844576009652346e+00   2.7629593447479373e+00   1.6389248581533455e+01
   8.6188650247081029e+01   1.0854044385223673e+01   9.9875993252104767e-01  -3.7065358694272650e+00   2.7077759369062173e+00   1.6301281266599474e+01
   8.2853275019006475e+01   1.0559199784421192e+01   9.7670137487436004e-01  -3.6309658452596665e+00   2.6542644703853062e+00   1.6216624737186681e+01
   7.9684055882596127e+01   1.0275842811832851e+01   9.5529083472661191e-01  -3.5576317187685684e+00   2.6023408840419564e+00   1.6135153460527480e+01
   7.6670941048490562e+01   1.0003333376381255e+01   9.3449819152285063e-01  -3.4864236725637889e+00   2.5519254810409384e+00   1.6056745963435045e+01
   7.3804572185841636e+01   9.7410710294367231e+00   9.1429486083628042e-01  -3.4172375461845825e+00   2.5029426853483021e+00   1.5981284780262516e+01
   7.1076231196874474e+01   9.4884922912893526e+00   8.9465370822922197e-01  -3.3499745205710210e+00   2.4553208123417991e+00   1.5908656395226627e+01
   6.8477791477515666e+01   9.2450681707826412e+00   8.7554896842431751e-01  -3.2845408210371621e+00   2.4089918526128447e+00   1.5838751179309599e+01
   6.6001673249770519e+01   9.0103018629352079e+00   8.5695616940678265e-01  -3.2208474375271710e+00   2.3638912681203883e+00   1.5771463322049149e+01
   6.3640802593469502e+01   8.7837266107464700e+00   8.3885206111327015e-01  -3.1588098610446642e+00   2.3199577999313941e+00   1.5706690758599215e+01
   6.1388573842297198e+01   8.5649037186034640e+00   8.2121454839361896e-01  -3.0983478352414320e+00   2.2771332868478131e+00   1.5644335092499224e+01
   5.9238815042235167e+01   8.3534207057979923e+00   8.0402262795924062e-01  -3.0393851222360722e+00   2.2353624942768313e+00   1.5584301514623785e+01
   5.7185756200163574e+01   8.1488895896418878e+00   7.8725632905616216e-01  -2.9818492818071043e+00   2.1945929527509422e+00   1.5526498718806526e+01
   5.5224000076806824e+01   7.9509452885488257e+00   7.7089665762256521e-01  -2.9256714631711733e+00   2.1547748055486080e+00   1.5470838814639761e+01
   5.3348495301839336e+01   7.7592441362428755e+00   7.5492554370996989e-01  -2.8707862086150131e+00   2.1158606649050431e+00   1.5417237237949093e+01
   5.1554511610118688e+01   7.5734624989710158e+00   7.3932579196467774e-01  -2.8171312683022971e+00   2.0778054763376193e+00   1.5365612659431301e+01
   4.9837617016953708e+01   7.3932954882447675e+00   7.2408103498162324e-01  -2.7646474256230071e+00   2.0405663906413838e+00   1.5315886891925855e+01
   4.8193656767320611e+01   7.2184557622252985e+00   7.0917568935685515e-01  -2.7132783324952965e+00   2.0041026431384412e+00   1.5267984796768026e+01
   4.6618733909188101e+01   7.0486724094019753e+00   6.9459491427756681e-01  -2.6629703540680101e+00   1.9683754397904432e+00   1.5221834189643788e+01
   4.5109191354851802e+01   6.8836899087032091e+00   6.8032457250007738e-01  -2.6136724223069705e+00   1.9333478498068932e+00   1.5177365746338142e+01
   4.3661595306517881e+01   6.7232671606249390e+00   6.6635119357662354e-01  -2.5653358979801197e+00   1.8989847044034962e+00   1.5134512908736539e+01
   4.2272719933518246e+01   6.5671765843715448e+00   6.5266193920137883e-01  -2.5179144405861456e+00   1.8652525013847667e+00   1.5093211791407777e+01
   4.0939533198580421e+01   6.4152032763788025e+00   6.3924457055483863e-01  -2.4713638857986111e+00   1.8321193152437725e+00   1.5053401089063604e+01
   3.9659183739646060e+01   6.2671442259338814e+00   6.2608741753374431e-01  -2.4256421300230322e+00   1.7995547124892879e+00   1.5015021985159365e+01
   3.8428988721937294e+01   6.1228075839249092e+00   6.1317934976114474e-01  -2.3807090216883395e+00   1.7675296719271949e+00   1.4978018061868754e+01
   3.7246422582382451e+01   5.9820119810449057e+00   6.0050974927801859e-01  -2.3365262589164124e+00   1.7360165096383939e+00   1.4942335211635527e+01
   3.6109106595238558e+01   5.8445858920459068e+00   5.8806848482427665e-01  -2.2930572932347117e+00   1.7049888084104352e+00   1.4907921550478139e+01
   3.5014799193836190e+01   5.7103670428878841e+00   5.7584588762287203e-01  -2.2502672390169249e+00   1.6744213513940529e+00   1.4874727333194922e+01
   3.3961386988899193e+01   5.5792018578590143e+00   5.6383272858630851e-01  -2.2081227883556473e+00   1.6442900597693388e+00   1.4842704870594382e+01
   3.2946876428913789e+01   5.4509449439569604e+00   5.5202019687001502e-01  -2.1665921310891632e+00   1.6145719342191480e+00   1.4811808448850565e+01
   3.1969386052582500e+01   5.3254586100198891e+00   5.4039987970194148e-01  -2.1256448797217447e+00   1.5852450000198033e+00   1.4781994251064106e+01
   3.1027139287551400e+01   5.2026124182792719e+00   5.2896374342234764e-01  -2.0852519989933342e+00   1.5562882555709865e+00   1.4753220281088188e+01
   3.0118457753380525e+01   5.0822827661777943e+00   5.1770411567206176e-01  -2.0453857398704538e+00   1.5276816241983919e+00   1.4725446289663511e+01
   2.9241755030160288e+01   4.9643524964541825e+00   5.0661366867166102e-01  -2.0060195777452470e+00   1.4994059090735861e+00   1.4698633702888518e+01
   2.8395530857325717e+01   4.8487105336444793e+00   4.9568540353789359e-01  -1.9671281546444639e+00   1.4714427511065704e+00   1.4672745553038492e+01
   2.7578365730064018e+01   4.7352515452866895e+00   4.8491263558740416e-01  -1.9286872252641263e+00   1.4437745896767220e+00   1.4647746411734326e+01
   2.6788915863332637e+01   4.6238756262437146e+00   4.7428898058140562e-01  -1.8906736066595753e+00   1.4163846260781696e+00   1.4623602325450040e+01
   2.6025908495873136e+01   4.5144880046790989e+00   4.6380834186831654e-01  -1.8530651314337121e+00   1.3892567895653956e+00   1.4600280753340273e+01
   2.5288137508790474e+01   4.4069987683311691e+00   4.5346489838470078e-01  -1.8158406042793120e+00   1.3623757058946113e+00   1.4577750507358305e+01
   2.4574459335248683e+01   4.3013226098358546e+00   4.4325309347798098e-01  -1.7789797617439134e+00   1.3357266682659323e+00   1.4555981694630384e+01
   2.3883789139650638e+01   4.1973785899455223e+00   4.3316762451747282e-01  -1.7424632350981211e+00   1.3092956105806484e+00   1.4534945662044318e+01
   2.3215097246330888e+01   4.0950899175829694e+00   4.2320343326325177e-01  -1.7062725162004215e+00   1.2830690829371698e+00   1.4514614943006515e+01
   2.2567405799302772e+01   3.9943837457552736e+00   4.1335569696528507e-01  -1.6703899262635771e+00   1.2570342292982919e+00   1.4494963206315994e+01
   2.1939785635984229e+01   3.8951909824334257e+00   4.0361982016808201e-01  -1.6347985874396480e+00   1.2311787672715659e+00   1.4475965207102538e+01
   2.1331353359088876e+01   3.7974461155797021e+00   3.9399142719895647e-01  -1.5994823971526262e+00   1.2054909699536698e+00   1.4457596739771500e+01
   2.0741268592018780e+01   3.7010870515771934e+00   3.8446635532076406e-01  -1.5644260051196404e+00   1.1799596497988762e+00   1.4439834592896979e+01
   2.0168731404143433e+01   3.6060549663845811e+00   3.7504064853276592e-01  -1.5296147930138226e+00   1.1545741444810567e+00   1.4422656506003509e+01
   1.9612979893307177e+01   3.5122941688047202e+00   3.6571055200607255e-01  -1.4950348567342091e+00   1.1293243047281365e+00   1.4406041128175048e+01
   1.9073287913772337e+01   3.4197519753184991e+00   3.5647250714295420e-01  -1.4606729912607237e+00   1.1042004841177695e+00   1.4389967978429938e+01
   1.8548962938593423e+01   3.3283785959958898e+00   3.4732314725218627e-01  -1.4265166780853027e+00   1.0791935308331164e+00   1.4374417407800362e+01
   1.8039344046122064e+01   3.2381270310550709e+00   3.3825929383560827e-01  -1.3925540752238212e+00   1.0542947813882129e+00   1.4359370563054414e+01
   1.7543800020977482e+01   3.1489529776977827e+00   3.2927795348411598e-01  -1.3587740098276999e+00   1.0294960563435840e+00   1.4344809352000929e+01
   1.7061727560374283e+01   3.0608147469057747e+00   3.2037631538460376e-01  -1.3251659734292072e+00   1.0047896580446034e+00   1.4330716410315832e+01
   1.6592549577195665e+01   2.9736731899396029e+00   3.1155174944275810e-01  -1.2917201198705339e+00   9.8016837042777583e-01   1.4317075069831828e+01
   1.6135713591623762e+01   2.8874916343373189e+00   3.0280180503026732e-01  -1.2584272659840141e+00   9.5562546095374679e-01   1.4303869328232830e+01
   1.5690690203502269e+01   2.8022358292683527e+00   2.9412421036895225e-01  -1.2252788951097138e+00   9.3115468474076146e-01   1.4291083820096961e+01
   1.5256971637899120e+01   2.7178739001562917e+00   2.8551687256856367e-01  -1.1922671635569968e+00   9.0675029098843307e-01   1.4278703789232061e+01
   1.4834070356565357e+01   2.6343763125459732e+00   2.7697787833968085e-01  -1.1593849101393583e+00   8.8240703179967750e-01   1.4266715062250674e+01
   1.4421517728131938e+01   2.5517158452541016e+00   2.6850549540827412e-01  -1.1266256689368435e+00   8.5812017352856929e-01   1.4255104023331672e+01
   1.4018862749959727e+01   2.4698675729114714e+00   2.6009817466425444e-01  -1.0939836854683411e+00   8.3388551080408668e-01   1.4243857590117729e+01
   1.3625670814535850e+01   2.3888088580784932e+00   2.5175455308273714e-01  -1.0614539364876090e+00   8.0969938340487180e-01   1.4232963190700053e+01
   1.3241522513196616e+01   2.3085193531962651e+00   2.4347345746403631e-01  -1.0290321536525109e+00   7.8555869618847463e-01   1.4222408741642353e+01
   1.2866012469728933e+01   2.2289810127243088e+00   2.3525390904665311e-01  -9.9671485135771909e-01   7.6146094231106598e-01   1.4212182626999072e+01
   1.2498748196050387e+01   2.1501781159152054e+00   2.2709512905702167e-01  -9.6449935906772233e-01   7.3740423001070066e-01   1.4202273678282948e+01
   1.2139348961658717e+01   2.0720973007882209e+00   2.1899654527068160e-01  -9.3238385854095840e-01   7.1338731327027682e-01   1.4192671155340083e+01
   1.1787444667846721e+01   1.9947276099916085e+00   2.1095779967226536e-01  -9.0036742639844469e-01   6.8940962672617934e-01   1.4183364728091554e+01
   1.1442674716753208e+01   1.9180605493899989e+00   2.0297875731653070e-01  -8.6845008256351097e-01   6.6547132524698027e-01   1.4174344459102107e+01
   1.1104686864114083e+01   1.8420901603839743e+00   1.9505951651014425e-01  -8.3663284518531544e-01   6.4157332867517125e-01   1.4165600786938594e+01
   1.0773136043017567e+01   1.7668131071689643e+00   1.8720042045463781e-01  -8.0491779276075659e-01   6.1771737230611878e-01   1.4157124510281989e+01
   1.0447683143971064e+01   1.6922287803771336e+00   1.7940207051564336e-01  -7.7330813429077538e-01   5.9390606377513200e-01   1.4148906772758588e+01
   1.0127993734021373e+01   1.6183394188280695e+00   1.7166534131316927e-01  -7.4180828845259394e-01   5.7014294713942471e-01   1.4140939048457058e+01
   9.8137366943800135e+00   1.5451502514534032e+00   1.6399139786351696e-01  -7.1042397294514492e-01   5.4643257508162790e-01   1.4133213128099859e+01
   9.5045827517539827e+00   1.4726696618720325e+00   1.5638171504709877e-01  -6.7916230537862110e-01   5.2278059033152235e-01   1.4125721105838650e+01
   9.2002028730758330e+00   1.4009093785960154e+00   1.4883809972998593e-01  -6.4803191734081955e-01   4.9919381761083359e-01   1.4118455366644728e+01
   8.9002664861469931e+00   1.3298846944683229e+00   1.4136271593327740e-01  -6.1704308359611471e-01   4.7568036766283728e-01   1.4111408574266742e+01
   8.6044394792872598e+00   1.2596147197068521e+00   1.3395811352702169e-01  -5.8620786877527398e-01   4.5224975524825228e-01   1.4104573659729455e+01
   8.3123819206185399e+00   1.1901226739006421e+00   1.2662726102941022e-01  -5.5554029441965602e-01   4.2891303339024578e-01   1.4097943810348543e+01
   8.0237454209501706e+00   1.1214362235369941e+00   1.1937358322405375e-01  -5.2505652988410612e-01   4.0568294666005233e-01   1.4091512459236771e+01
   7.7381700417192789e+00   1.0535878732191561e+00   1.1220100447766525e-01  -4.9477511142360153e-01   3.8257410694593630e-01   1.4085273275279146e+01
   7.4552806186448732e+00   9.8661542078399345e-01   1.0511399886039356e-01  -4.6471719485165847e-01   3.5960319599126489e-01   1.4079220153554806e+01
   7.1746823290927519e+00   9.2056248921951223e-01   9.8117648459808526e-02  -4.3490684855148548e-01   3.3678920009167695e-01   1.4073347206184797e+01
   6.8959552711980088e+00   8.5547915185889822e-01   9.1217711663524548e-02  -4.0537139547008066e-01   3.1415368380655612e-01   1.4067648753585990e+01
   6.6186477372014139e+00   7.9142267215133022e-01   8.4420703703372749e-02  -3.7614181521516199e-01   2.9172111151178926e-01   1.4062119316112351e+01
   6.3422677390620468e+00   7.2845838591639012e-01   7.7733992463461091e-02  -3.4725322077920484e-01   2.6951922831574376e-01   1.4056753606064985e+01
   6.0662721600237415e+00   6.6666076319435541e-01   7.1165913542992676e-02  -3.1874542915047838e-01   2.4757951560748570e-01   1.4051546520054428e+01
   5.7900526264676087e+00   6.0611469987773159e-01   6.4725909968584031e-02  -2.9066365178488063e-01   2.2593774181629661e-01   1.4046493131697671e+01
   5.5129167607170704e+00   5.4691710827457785e-01   5.8424703987343896e-02  -2.6305934063583392e-01   2.0463463664849002e-01   1.4041588684635503e+01
   5.2340627833321554e+00   4.8917890393398555e-01   5.2274511397853170e-02  -2.3599123986310150e-01   1.8371672846524834e-01   1.4036828585854808e+01
   4.9525442933328474e+00   4.3302752909230668e-01   4.6289313496140821e-02  -2.0952671532831640e-01   1.6323740183217558e-01   1.4032208399301769e+01
   4.6672201072729491e+00   3.7861022088481588e-01   4.0485208991429392e-02  -1.8374346856586551e-01   1.4325825957443611e-01   1.4027723839771950e+01
   4.3766805679027678e+00   3.2609834320068604e-01   3.4880880134028409e-02  -1.5873179831564574e-01   1.2385091818161734e-01   1.4023370767064907e+01
   4.0791352344455145e+00   2.7569328982752161e-01   2.9498227560957661e-02  -1.3459766869106057e-01   1.0509944113010292e-01   1.4019145180391199e+01
   3.7722339480629925e+00   2.2763480514448881e-01   2.4363264709702209e-02  -1.1146701496100320e-01   8.7103750251300988e-02   1.4015043213020475e+01
   3.4527656412528218e+00   1.8221321493372103e-01   1.9507432015323498e-02  -8.9492045518329247e-02   6.9984613503005749e-02   1.4011061127158259e+01
   3.1161145127504555e+00   1.3978839304629029e-01   1.4969634173237278e-02  -6.8860973274037368e-02   5.3891339100800087e-02   1.4007195309041428e+01
   2.7551821791974249e+00   1.0082132989234052e-01   1.0799629975599842e-02  -4.9814145821614086e-02   3.9014515846014244e-02   1.4003442264243958e+01
   2.3579522873041485e+00   6.5932112891344180e-02   7.0642565703695117e-03  -3.2673551126014375e-02   2.5609294555644861e-02   1.3999798613181341e+01
   1.9007593803824534e+00   3.6023460843709519e-02   3.8606875743773523e-03  -1.7905432894673282e-02   1.4044745320295930e-02   1.3996261086803694e+01
   1.3213855419366998e+00   1.2621991259207646e-02   1.3530494970692868e-03  -6.2925747982569566e-03   4.9395253011876696e-03   1.3992826522474182e+01


==> R_M_nPhi.txt <==
   3.6594631214290598e+17   1.0616334865462170e+13   1.2588252874667916e-04
   6.8974277951338538e+11   4.1740171759420586e+08   2.6258825287467369e-03
   3.7860172086621712e+10   4.4724244000948973e+07   5.1258825287467946e-03
   6.7542937423025837e+09   1.1870303699790284e+07   7.6258825287467413e-03
   1.9735157455019662e+09   4.6053777235033736e+06   1.0125882528746688e-02
   7.5756759647955966e+08   2.2043213651180090e+06   1.2625882528746746e-02
   3.4591812671405953e+08   1.2058292628861198e+06   1.5125882528746804e-02
   1.7812323730808690e+08   7.2354113431086927e+05   1.7625882528746750e-02
   1.0017650228376375e+08   4.6463569718518184e+05   2.0125882528746697e-02
   6.0272013136518940e+07   3.1427729096171662e+05   2.2625882528746755e-02
   3.8248482344472103e+07   2.2147632467630389e+05   2.5125882528746812e-02
   2.5343241970850218e+07   1.6135042226928921e+05   2.7625882528746759e-02
   1.7402286386612810e+07   1.2081973121613445e+05   3.0125882528746706e-02
   1.2313255829243401e+07   9.2582082719191923e+04   3.2625882528746764e-02
   8.9379314491731282e+06   7.2352916102699775e+04   3.5125882528746710e-02
   6.6324093324822579e+06   5.7510850813617399e+04   3.7625882528746768e-02
   5.0169939777996913e+06   4.6393800735654004e+04   4.0125882528746715e-02
   3.8596260110135041e+06   3.7914940975700163e+04   4.2625882528746661e-02
   3.0139794998643929e+06   3.1344242508555402e+04   4.5125882528746719e-02
   2.3852184646131461e+06   2.6179598136596029e+04   4.7625882528746777e-02
   1.9103626470603354e+06   2.2068338003954021e+04   5.0125882528746724e-02
   1.5466672539806138e+06   1.8758066053304425e+04   5.2625882528746670e-02
   1.2645486961268715e+06   1.6065080005659307e+04   5.5125882528746728e-02
   1.0431674267643867e+06   1.3853623739318624e+04   5.7625882528746786e-02
   8.6760615605155414e+05   1.2021976426167923e+04   6.0125882528746732e-02
   7.2702951332669903e+05   1.0492952001780664e+04   6.2625882528746679e-02
   6.1346094457678904e+05   9.2073007746578223e+03   6.5125882528746737e-02
   5.2095568047291978e+05   8.1190556592923267e+03   6.7625882528746795e-02
   4.4503258485526301e+05   7.1922032524385413e+03   7.0125882528746741e-02
   3.8227810544037091e+05   6.3982713954323990e+03   7.2625882528746688e-02
   3.3006644037842168e+05   5.7145597324958799e+03   7.5125882528746746e-02
   2.8635932642815082e+05   5.1228273125733822e+03   7.7625882528746804e-02
   2.4956111541882897e+05   4.6083090190982612e+03   8.0125882528746750e-02
   2.1841272554465852e+05   4.1589712645339487e+03   8.2625882528746697e-02
   1.9191324771735191e+05   3.7649436236111355e+03   8.5125882528746755e-02
   1.6926144142472083e+05   3.4180811203004168e+03   8.7625882528746812e-02
   1.4981168233702076e+05   3.1116244397041796e+03   9.0125882528746759e-02
   1.3304051207360561e+05   2.8399341742455890e+03   9.2625882528746706e-02
   1.1852103671969521e+05   2.5982815011335329e+03   9.5125882528746764e-02
   1.0590318556986528e+05   2.3826822061093835e+03   9.7625882528746710e-02
   9.4898380804957953e+04   2.1897642456880380e+03   1.0012588252874677e-01
   8.5267552659899127e+04   2.0166614385208954e+03   1.0262588252874671e-01
   7.6811710401146483e+04   1.8609276466097879e+03   1.0512588252874677e-01
   6.9364479269640375e+04   1.7204671239385639e+03   1.0762588252874672e-01
   6.2786159559915162e+04   1.5934776971757194e+03   1.1012588252874678e-01
   5.6958971532689793e+04   1.4784041883281091e+03   1.1262588252874672e-01
   5.1783229633336523e+04   1.3739000557221525e+03   1.1512588252874667e-01
   4.7174249095551146e+04   1.2787956631256552e+03   1.1762588252874673e-01
   4.3059832848980994e+04   1.1920719205187588e+03   1.2012588252874679e-01
   3.9378220598398773e+04   1.1128382984517007e+03   1.2262588252874673e-01
   3.6076407804214774e+04   1.0403144192078237e+03   1.2512588252874668e-01
   3.3108762112407414e+04   9.7381458560323802e+02   1.2762588252874674e-01
   3.0435880054707250e+04   9.1273473232127810e+02   1.3012588252874679e-01
   2.8023638673486574e+04   8.5654138282222436e+02   1.3262588252874674e-01
   2.5842405942396494e+04   8.0476227287670474e+02   1.3512588252874669e-01
   2.3866381067950566e+04   7.5697836405775797e+02   1.3762588252874675e-01
   2.2073041431121390e+04   7.1281702048105058e+02   1.4012588252874680e-01
   2.0442677411030229e+04   6.7194616231479108e+02   1.4262588252874675e-01
   1.8957999890637857e+04   6.3406924211572664e+02   1.4512588252874670e-01
   1.7603808079975970e+04   5.9892091646029371e+02   1.4762588252874675e-01
   1.6366707561799680e+04   5.6626330686478366e+02   1.5012588252874681e-01
   1.5234870287893667e+04   5.3588276159208556e+02   1.5262588252874676e-01
   1.4197829724887333e+04   5.0758704439178985e+02   1.5512588252874671e-01
   1.3246305538949257e+04   4.8120288811964781e+02   1.5762588252874676e-01
   1.2372053175935436e+04   4.5657386101397054e+02   1.6012588252874671e-01
   1.1567734482058628e+04   4.3355850155593862e+02   1.6262588252874677e-01
   1.0826806155098868e+04   4.1202868461616055e+02   1.6512588252874671e-01
   1.0143423345417703e+04   3.9186818723935392e+02   1.6762588252874677e-01
   9.5123561616989682e+03   3.7297142714418868e+02   1.7012588252874672e-01
   8.9289171960411259e+03   3.5524235097732839e+02   1.7262588252874678e-01
   8.3888984808970035e+03   3.3859345269251691e+02   1.7512588252874672e-01
   7.8885165377194335e+03   3.2294490523443011e+02   1.7762588252874678e-01
   7.4243643831645750e+03   3.0822379108106986e+02   1.8012588252874673e-01
   6.9933695307022135e+03   2.9436341921008403e+02   1.8262588252874679e-01
   6.5927571694740991e+03   2.8130271776282416e+02   1.8512588252874673e-01
   6.2200178230875408e+03   2.6898569313434086e+02   1.8762588252874679e-01
   5.8728788927068590e+03   2.5736094745846111e+02   1.9012588252874674e-01
   5.5492795745511030e+03   2.4638124751826564e+02   1.9262588252874679e-01
   5.2473487143914490e+03   2.3600313902144262e+02   1.9512588252874674e-01
   4.9653852230504772e+03   2.2618660096094661e+02   1.9762588252874669e-01
   4.7018407290499763e+03   2.1689473545316380e+02   2.0012588252874675e-01
   4.4553041889229162e+03   2.0809348902503288e+02   2.0262588252874680e-01
   4.2244882135393082e+03   1.9975140182189088e+02   2.0512588252874675e-01
   4.0082169011225442e+03   1.9183938164084856e+02   2.0762588252874670e-01
   3.8054149953083597e+03   1.8433050006982742e+02   2.1012588252874675e-01
   3.6150982103388124e+03   1.7719980833853688e+02   2.1262588252874681e-01
   3.4363645858856253e+03   1.7042417077123429e+02   2.1512588252874676e-01
   3.2683867515638694e+03   1.6398211397843363e+02   2.1762588252874671e-01
   3.1104049963482207e+03   1.5785369014047112e+02   2.2012588252874676e-01
   2.9617210511958510e+03   1.5202035292458763e+02   2.2262588252874682e-01
   2.8216925045111175e+03   1.4646484474238727e+02   2.2512588252874677e-01
   2.6897277799115313e+03   1.4117109419951149e+02   2.2762588252874671e-01
   2.5652816142853999e+03   1.3612412271665650e+02   2.3012588252874677e-01
   2.4478509815519906e+03   1.3130995941306736e+02   2.3262588252874672e-01
   2.3369714139991379e+03   1.2671556344228078e+02   2.3512588252874678e-01
   2.2322136787131881e+03   1.2232875305698387e+02   2.3762588252874672e-01
   2.1331807715440209e+03   1.1813814075666424e+02   2.4012588252874678e-01
   2.0395051953603217e+03   1.1413307393981414e+02   2.4262588252874673e-01
   1.9508464931290575e+03   1.1030358054266478e+02   2.4512588252874679e-01
   1.8668890096693440e+03   1.0664031919984654e+02   2.4762588252874673e-01
   1.7873398588448458e+03   1.0313453350984038e+02   2.5012588252874668e-01
   1.7119270755229713e+03   9.9778010030270224e+01   2.5262588252874674e-01
   1.6403979338883710e+03   9.6563039665604663e+01   2.5512588252874679e-01
   1.5725174156911767e+03   9.3482382143350975e+01   2.5762588252874674e-01
   1.5080668137711332e+03   9.0529233304648116e+01   2.6012588252874669e-01
   1.4468424577556916e+03   8.7697194961864454e+01   2.6262588252874675e-01
   1.3886545502089339e+03   8.4980247099644657e+01   2.6512588252874680e-01
   1.3333261027304902e+03   8.2372722217215653e+01   2.6762588252874675e-01
   1.2806919625886044e+03   7.9869281628897369e+01   2.7012588252874670e-01
   1.2305979214353902e+03   7.7464893556939288e+01   2.7262588252874675e-01
   1.1828998985100695e+03   7.5154812866213348e+01   2.7512588252874681e-01
   1.1374631914996103e+03   7.2934562304178101e+01   2.7762588252874676e-01
   1.0941617889071433e+03   7.0799915121975872e+01   2.8012588252874671e-01
   1.0528777383862173e+03   6.8746878963791872e+01   2.8262588252874676e-01
   1.0135005660418509e+03   6.6771680921712786e+01   2.8512588252874682e-01
   9.7592674218484717e+02   6.4870753662477455e+01   2.8762588252874677e-01
   9.4005918946052316e+02   6.3040722540767625e+01   2.9012588252874671e-01
   9.0580682966250549e+02   6.1278393621156305e+01   2.9262588252874677e-01
   8.7308416589153853e+02   5.9580742537586730e+01   2.9512588252874683e-01
   8.4181089703297596e+02   5.7944904125370641e+01   2.9762588252874678e-01
   8.1191156180845462e+02   5.6368162766253583e+01   3.0012588252874672e-01
   7.8331520991081300e+02   5.4847943392112342e+01   3.0262588252874678e-01
   7.5595509795953581e+02   5.3381803097432751e+01   3.0512588252874684e-01
   7.2976840821971814e+02   5.1967423314856639e+01   3.0762588252874679e-01
   7.0469598821301122e+02   5.0602602511874608e+01   3.1012588252874673e-01
   6.8068210951646631e+02   4.9285249370163569e+01   3.1262588252874668e-01
   6.5767424419644863e+02   4.8013376412212509e+01   3.1512588252874674e-01
   6.3562285746155192e+02   4.6785094042720587e+01   3.1762588252874679e-01
   6.1448121524220926e+02   4.5598604974861253e+01   3.2012588252874674e-01
   5.9420520551677430e+02   4.4452199013876893e+01   3.2262588252874669e-01
   5.7475317230542191e+02   4.3344248172641500e+01   3.2512588252874675e-01
   5.5608576134536213e+02   4.2273202095806781e+01   3.2762588252874680e-01
   5.3816577654448315e+02   4.1237583770964577e+01   3.3012588252874675e-01
   5.2095804638651623e+02   4.0235985506918915e+01   3.3262588252874670e-01
   5.0442929952991454e+02   3.9267065160676623e+01   3.3512588252874675e-01
   4.8854804890541999e+02   3.8329542596162696e+01   3.3762588252874681e-01
   4.7328448367454553e+02   3.7422196358943943e+01   3.4012588252874676e-01
   4.5861036846328102e+02   3.6543860552413307e+01   3.4262588252874671e-01
   4.4449894933287942e+02   3.5693421901969614e+01   3.4512588252874676e-01
   4.3092486599289737e+02   3.4869816994709034e+01   3.4762588252874682e-01
   4.1786406980124798e+02   3.4072029683061217e+01   3.5012588252874677e-01
   4.0529374713218255e+02   3.3299088641633801e+01   3.5262588252874671e-01
   3.9319224772615911e+02   3.2550065067302299e+01   3.5512588252874677e-01
   3.8153901766578008e+02   3.1824070513290408e+01   3.5762588252874683e-01
   3.7031453664965909e+02   3.1120254848639032e+01   3.6012588252874678e-01
   3.5950025926141603e+02   3.0437804335065522e+01   3.6262588252874672e-01
   3.4907855995422659e+02   2.9775939813771942e+01   3.6512588252874678e-01
   3.3903268149265529e+02   2.9133914995273713e+01   3.6762588252874684e-01
   3.2934668661302555e+02   2.8511014845794204e+01   3.7012588252874679e-01
   3.2000541268155519e+02   2.7906554064212571e+01   3.7262588252874673e-01
   3.1099442914595022e+02   2.7319875643954898e+01   3.7512588252874679e-01
   3.0229999759129993e+02   2.6750349514597826e+01   3.7762588252874685e-01
   2.9390903422507438e+02   2.6197371258300080e+01   3.8012588252874679e-01
   2.8580907462882840e+02   2.5660360896502116e+01   3.8262588252874674e-01
   2.7798824062605092e+02   2.5138761742633040e+01   3.8512588252874669e-01
   2.7043520912645971e+02   2.4632039316842260e+01   3.8762588252874675e-01
   2.6313918281708885e+02   2.4139680319032450e+01   3.9012588252874680e-01
   2.5608986257975579e+02   2.3661191656710137e+01   3.9262588252874675e-01
   2.4927742152304552e+02   2.3196099524394388e+01   3.9512588252874670e-01
   2.4269248052483084e+02   2.2743948531532556e+01   3.9762588252874675e-01
   2.3632608518861801e+02   2.2304300876064190e+01   4.0012588252874681e-01
   2.3016968412376360e+02   2.1876735560957144e+01   4.0262588252874676e-01
   2.2421510846580756e+02   2.1460847651207658e+01   4.0512588252874671e-01
   2.1845455255895351e+02   2.1056247568951335e+01   4.0762588252874676e-01
   2.1288055572803799e+02   2.0662560424483615e+01   4.1012588252874682e-01
   2.0748598507228408e+02   2.0279425381118617e+01   4.1262588252874677e-01
   2.0226401921770420e+02   1.9906495051950397e+01   4.1512588252874671e-01
   1.9720813296926218e+02   1.9543434926694697e+01   4.1762588252874677e-01
   1.9231208280784151e+02   1.9189922826905104e+01   4.2012588252874683e-01
   1.8756989318071152e+02   1.8845648387959731e+01   4.2262588252874678e-01
   1.8297584353758251e+02   1.8510312566314376e+01   4.2512588252874672e-01
   1.7852445606748145e+02   1.8183627170609103e+01   4.2762588252874678e-01
   1.7421048409461352e+02   1.7865314415301707e+01   4.3012588252874684e-01
   1.7002890109408295e+02   1.7555106495579885e+01   4.3262588252874679e-01
   1.6597489029088845e+02   1.7252745182384714e+01   4.3512588252874673e-01
   1.6204383480795380e+02   1.6957981436441464e+01   4.3762588252874679e-01
   1.5823130833114482e+02   1.6670575040266417e+01   4.4012588252874685e-01
   1.5453306626126536e+02   1.6390294247176932e+01   4.4262588252874679e-01
   1.5094503732492592e+02   1.6116915446391904e+01   4.4512588252874674e-01
   1.4746331561794071e+02   1.5850222843362987e+01   4.4762588252874669e-01
   1.4408415305657007e+02   1.5590008154529606e+01   4.5012588252874675e-01
   1.4080395221345748e+02   1.5336070315738059e+01   4.5262588252874680e-01
   1.3761925951654183e+02   1.5088215203610110e+01   4.5512588252874675e-01
   1.3452675879057665e+02   1.4846255369188697e+01   4.5762588252874670e-01
   1.3152326512212841e+02   1.4610009783228357e+01   4.6012588252874675e-01
   1.2860571903009998e+02   1.4379303592534592e+01   4.6262588252874681e-01
   1.2577118092491017e+02   1.4153967886791637e+01   4.6512588252874676e-01
   1.2301682584048781e+02   1.3933839475350338e+01   4.6762588252874671e-01
   1.2033993842418668e+02   1.3718760673479286e+01   4.7012588252874676e-01
   1.1773790817061942e+02   1.3508579097609935e+01   4.7262588252874682e-01
   1.1520822488624292e+02   1.3303147469134439e+01   4.7512588252874677e-01
   1.1274847437230898e+02   1.3102323426339280e+01   4.7762588252874671e-01
   1.1035633431452077e+02   1.2905969344082381e+01   4.8012588252874677e-01
   1.0802957036842581e+02   1.2713952160842835e+01   4.8262588252874683e-01
   1.0576603243020641e+02   1.2526143212793437e+01   4.8512588252874678e-01
   1.0356365108313824e+02   1.2342418074566108e+01   4.8762588252874672e-01
   1.0142043421054377e+02   1.2162656406397545e+01   4.9012588252874678e-01
   9.9334463766598134e+01   1.1986741807361883e+01   4.9262588252874684e-01
   9.7303892696833429e+01   1.1814561674409594e+01   4.9512588252874679e-01
   9.5326942000657539e+01   1.1646007066951135e+01   4.9762588252874673e-01
   9.3401897928633417e+01   1.1480972576734880e+01   5.0012588252874679e-01
   9.1527109307676994e+01   1.1319356202783485e+01   5.0262588252874685e-01
   8.9700984987708964e+01   1.1161059231165494e+01   5.0512588252874679e-01
   8.7921991403662275e+01   1.1005986119389972e+01   5.0762588252874674e-01
   8.6188650247080943e+01   1.0854044385223675e+01   5.1012588252874680e-01
   8.4499536241863936e+01   1.0705144499740408e+01   5.1262588252874686e-01
   8.2853275019006475e+01   1.0559199784421194e+01   5.1512588252874680e-01
   8.1248541085472723e+01   1.0416126312134486e+01   5.1762588252874675e-01
   7.9684055882596041e+01   1.0275842811832838e+01   5.2012588252874681e-01
   7.8158585929653469e+01   1.0138270576811554e+01   5.2262588252874687e-01
   7.6670941048490548e+01   1.0003333376381262e+01   5.2512588252874681e-01
   7.5219972665297377e+01   9.8709573708151819e+00   5.2762588252874676e-01
   7.3804572185841593e+01   9.7410710294367178e+00   5.3012588252874682e-01
   7.2423669440657051e+01   9.6136050517211373e+00   5.3262588252874687e-01
   7.1076231196874460e+01   9.4884922912893668e+00   5.3512588252874682e-01
   6.9761259733550389e+01   9.3656676826790655e+00   5.3762588252874677e-01
   6.8477791477515609e+01   9.2450681707826554e+00   5.4012588252874683e-01
   6.7224895696916306e+01   9.1266326428471505e+00   5.4262588252874688e-01
   6.6001673249770477e+01   9.0103018629352079e+00   5.4512588252874683e-01
   6.4807255384991350e+01   8.8960184087521537e+00   5.4762588252874678e-01
   6.3640802593469502e+01   8.7837266107464878e+00   5.5012588252874672e-01
   6.2501503506916642e+01   8.6733724933972240e+00   5.5262588252874678e-01
   6.1388573842297134e+01   8.5649037186034711e+00   5.5512588252874684e-01
   6.0301255389778476e+01   8.4582695310966365e+00   5.5762588252874679e-01
   5.9238815042235160e+01   8.3534207057980012e+00   5.6012588252874673e-01
   5.8200543864439645e+01   8.2503094970488213e+00   5.6262588252874679e-01
   5.7185756200163517e+01   8.1488895896418914e+00   5.6512588252874685e-01
   5.6193788815500888e+01   8.0491160515874878e+00   5.6762588252874679e-01
   5.5224000076806817e+01   7.9509452885488283e+00   5.7012588252874674e-01
   5.4275769161723588e+01   7.8543349998851877e+00   5.7262588252874680e-01
   5.3348495301839293e+01   7.7592441362428772e+00   5.7512588252874686e-01
   5.2441597055594926e+01   7.6656328586372986e+00   5.7762588252874680e-01
   5.1554511610118688e+01   7.5734624989710122e+00   5.8012588252874675e-01
   5.0686694110735644e+01   7.4826955219353053e+00   5.8262588252874681e-01
   4.9837617016953672e+01   7.3932954882447603e+00   5.8512588252874687e-01
   4.9006769483785504e+01   7.3052270191561908e+00   5.8762588252874681e-01
   4.8193656767320611e+01   7.2184557622252958e+00   5.9012588252874676e-01
   4.7397799653511846e+01   7.1329483582564208e+00   5.9262588252874682e-01
   4.6618733909188073e+01   7.0486724094019770e+00   5.9512588252874687e-01
   4.5856009754350048e+01   6.9655964483705013e+00   5.9762588252874682e-01
   4.5109191354851816e+01   6.8836899087032064e+00   6.0012588252874677e-01
   4.4377856334609291e+01   6.8029230960809972e+00   6.0262588252874683e-01
   4.3661595306517853e+01   6.7232671606249275e+00   6.0512588252874688e-01
   4.2960011421297388e+01   6.6446940701547703e+00   6.0762588252874683e-01
   4.2272719933518239e+01   6.5671765843715448e+00   6.1012588252874678e-01
   4.1599347784097191e+01   6.4906882299313464e+00   6.1262588252874683e-01
   4.0939533198580385e+01   6.4152032763787901e+00   6.1512588252874678e-01
   4.0292925300566573e+01   6.3406967129096810e+00   6.1762588252874684e-01
   3.9659183739646053e+01   6.2671442259338743e+00   6.2012588252874679e-01
   3.9037978333263588e+01   6.1945221774099668e+00   6.2262588252874673e-01
   3.8428988721937259e+01   6.1228075839248977e+00   6.2512588252874679e-01
   3.7831904037291444e+01   6.0519780964923653e+00   6.2762588252874685e-01
   3.7246422582382451e+01   5.9820119810449048e+00   6.3012588252874679e-01
   3.6672251523824663e+01   5.9128880995955742e+00   6.3262588252874674e-01
   3.6109106595238522e+01   5.8445858920459024e+00   6.3512588252874680e-01
   3.5556711811568626e+01   5.7770853586178168e+00   6.3762588252874686e-01
   3.5014799193836190e+01   5.7103670428878868e+00   6.4012588252874680e-01
   3.4483108503910159e+01   5.6444120154032191e+00   6.4262588252874675e-01
   3.3961386988899164e+01   5.5792018578590090e+00   6.4512588252874681e-01
   3.3449389134782287e+01   5.5147186478185226e+00   6.4762588252874687e-01
   3.2946876428913782e+01   5.4509449439569568e+00   6.5012588252874681e-01
   3.2453617131052994e+01   5.3878637718114391e+00   6.5262588252874676e-01
   3.1969386052582490e+01   5.3254586100198926e+00   6.5512588252874682e-01
   3.1493964343596982e+01   5.2637133770324578e+00   6.5762588252874687e-01
   3.1027139287551396e+01   5.2026124182792710e+00   6.6012588252874682e-01
   3.0568704103177012e+01   5.1421404937796957e+00   6.6262588252874677e-01
   3.0118457753380497e+01   5.0822827661777970e+00   6.6512588252874683e-01
   2.9676204760857647e+01   5.0230247891905000e+00   6.6762588252874688e-01
   2.9241755030160281e+01   4.9643524964541808e+00   6.7012588252874683e-01
   2.8814923675967922e+01   4.9062521907570611e+00   6.7262588252874678e-01
   2.8395530857325692e+01   4.8487105336444856e+00   6.7512588252874683e-01
   2.7983401617618572e+01   4.7917145353851920e+00   6.7762588252874689e-01
   2.7578365730063990e+01   4.7352515452866868e+00   6.8012588252874684e-01
   2.7180257548509218e+01   4.6793092423486877e+00   6.8262588252874679e-01
   2.6788915863332662e+01   4.6238756262437226e+00   6.8512588252874673e-01
   2.6404183762255119e+01   4.5689390086146560e+00   6.8762588252874679e-01
   2.6025908495873107e+01   4.5144880046790989e+00   6.9012588252874685e-01
   2.5653941347735149e+01   4.4605115251311105e+00   6.9262588252874679e-01
   2.5288137508790470e+01   4.4069987683311709e+00   6.9512588252874674e-01
   2.4928355956042303e+01   4.3539392127754146e+00   6.9762588252874680e-01
   2.4574459335248658e+01   4.3013226098358510e+00   7.0012588252874686e-01
   2.4226313847517996e+01   4.2491389767633265e+00   7.0262588252874680e-01
   2.3883789139650634e+01   4.1973785899455267e+00   7.0512588252874675e-01
   2.3546758198087907e+01   4.1460319784125543e+00   7.0762588252874681e-01
   2.3215097246330874e+01   4.0950899175829658e+00   7.1012588252874687e-01
   2.2888685645699095e+01   4.0445434232433941e+00   7.1262588252874681e-01
   2.2567405799302772e+01   3.9943837457552704e+00   7.1512588252874676e-01
   2.2251143059109268e+01   3.9446023644824000e+00   7.1762588252874682e-01
   2.1939785635984212e+01   3.8951909824334248e+00   7.2012588252874687e-01
   2.1633224512598222e+01   3.8461415211134899e+00   7.2262588252874682e-01
   2.1331353359088876e+01   3.7974461155797035e+00   7.2512588252874677e-01
   2.1034068451374399e+01   3.7490971096952412e+00   7.2762588252874683e-01
   2.0741268592018756e+01   3.7010870515771934e+00   7.3012588252874688e-01
   2.0452855033550719e+01   3.6534086892334967e+00   7.3262588252874683e-01
   2.0168731404143433e+01   3.6060549663845793e+00   7.3512588252874678e-01
   1.9888803635564237e+01   3.5590190184654982e+00   7.3762588252874683e-01
   1.9612979893307159e+01   3.5122941688047189e+00   7.4012588252874689e-01
   1.9341170508824128e+01   3.4658739249758046e+00   7.4262588252874684e-01
   1.9073287913772329e+01   3.4197519753184991e+00   7.4512588252874679e-01
   1.8809246576200184e+01   3.3739221856260855e+00   7.4762588252874684e-01
   1.8548962938593423e+01   3.3283785959958894e+00   7.5012588252874679e-01
   1.8292355357708711e+01   3.2831154178402140e+00   7.5262588252874685e-01
   1.8039344046122064e+01   3.2381270310550727e+00   7.5512588252874679e-01
   1.7789851015421654e+01   3.1934079813444320e+00   7.5762588252874685e-01
   1.7543800020977468e+01   3.1489529776977823e+00   7.6012588252874680e-01
   1.7301116508221671e+01   3.1047568900191340e+00   7.6262588252874686e-01
   1.7061727560374290e+01   3.0608147469057814e+00   7.6512588252874680e-01
   1.6825561847551509e+01   3.0171217335752964e+00   7.6762588252874686e-01
   1.6592549577195658e+01   2.9736731899395994e+00   7.7012588252874681e-01
   1.6362622445764579e+01   2.9304646088249733e+00   7.7262588252874687e-01
   1.6135713591623762e+01   2.8874916343373225e+00   7.7512588252874681e-01
   1.5911757549080043e+01   2.8447500603720615e+00   7.7762588252874676e-01
   1.5690690203502273e+01   2.8022358292683527e+00   7.8012588252874682e-01
   1.5472448747470606e+01   2.7599450306075863e+00   7.8262588252874687e-01
   1.5256971637899118e+01   2.7178739001562886e+00   7.8512588252874682e-01
   1.5044198554075901e+01   2.6760188189538749e+00   7.8762588252874677e-01
   1.4834070356565345e+01   2.6343763125459705e+00   7.9012588252874683e-01
   1.4626529046918076e+01   2.5929430503642545e+00   7.9262588252874688e-01
   1.4421517728131933e+01   2.5517158452540998e+00   7.9512588252874683e-01
   1.4218980565810254e+01   2.5106916531515391e+00   7.9762588252874678e-01
   1.4018862749959720e+01   2.4698675729114714e+00   8.0012588252874683e-01
   1.3821110457372717e+01   2.4292408462892991e+00   8.0262588252874689e-01
   1.3625670814535837e+01   2.3888088580784919e+00   8.0512588252874684e-01
   1.3432491861006412e+01   2.3485691364070789e+00   8.0762588252874679e-01
   1.3241522513196609e+01   2.3085193531962647e+00   8.1012588252874684e-01
   1.3052712528504831e+01   2.2686573247849626e+00   8.1262588252874679e-01
   1.2866012469728926e+01   2.2289810127243102e+00   8.1512588252874685e-01
   1.2681373669697770e+01   2.1894885247468165e+00   8.1762588252874679e-01
   1.2498748196050379e+01   2.1501781159152054e+00   8.2012588252874685e-01
   1.2318088816093232e+01   2.1110481899565996e+00   8.2262588252874680e-01
   1.2139348961658715e+01   2.0720973007882204e+00   8.2512588252874686e-01
   1.1962482693887035e+01   2.0333241542414409e+00   8.2762588252874680e-01
   1.1787444667846712e+01   1.9947276099916091e+00   8.3012588252874686e-01
   1.1614190096905034e+01   1.9563066837018857e+00   8.3262588252874681e-01
   1.1442674716753205e+01   1.9180605493899983e+00   8.3512588252874687e-01
   1.1272854748984299e+01   1.8799885420277516e+00   8.3762588252874681e-01
   1.1104686864114081e+01   1.8420901603839739e+00   8.4012588252874676e-01
   1.0938128143926773e+01   1.8043650701226404e+00   8.4262588252874682e-01
   1.0773136043017558e+01   1.7668131071689643e+00   8.4512588252874687e-01
   1.0609668349392070e+01   1.7294342813574304e+00   8.4762588252874682e-01
   1.0447683143971068e+01   1.6922287803771350e+00   8.5012588252874677e-01
   1.0287138758834500e+01   1.6551969740311143e+00   8.5262588252874683e-01
   1.0127993734021365e+01   1.6183394188280695e+00   8.5512588252874688e-01
   9.9702067726848096e+00   1.5816568629265071e+00   8.5762588252874683e-01
   9.8137366943800100e+00   1.5451502514534043e+00   8.6012588252874678e-01
   9.6585423862383326e+00   1.5088207322215270e+00   8.6262588252874683e-01
   9.5045827517539738e+00   1.4726696618720321e+00   8.6512588252874689e-01
   9.3518166568776380e+00   1.4366986124715506e+00   8.6762588252874684e-01
   9.2002028730758312e+00   1.4009093785960163e+00   8.7012588252874679e-01
   9.0497000169731976e+00   1.3653039849367861e+00   8.7262588252874684e-01
   8.9002664861469878e+00   1.3298846944683205e+00   8.7512588252874690e-01
   8.7518603905893055e+00   1.2946540172209400e+00   8.7762588252874685e-01
   8.6044394792872581e+00   1.2596147197068523e+00   8.8012588252874679e-01
   8.4579610612990823e+00   1.2247698350530378e+00   8.8262588252874685e-01
   8.3123819206185328e+00   1.1901226739006394e+00   8.8512588252874680e-01
   8.1676582240185667e+00   1.1556768361373164e+00   8.8762588252874686e-01
   8.0237454209501671e+00   1.1214362235369930e+00   8.9012588252874680e-01
   7.8805981344337290e+00   1.0874050533902726e+00   8.9262588252874686e-01
   7.7381700417192762e+00   1.0535878732191553e+00   8.9512588252874681e-01
   7.5964137433010057e+00   1.0199895766814555e+00   8.9762588252874687e-01
   7.4552806186448750e+00   9.8661542078399289e-01   9.0012588252874681e-01
   7.3147206667188387e+00   9.5347104453936515e-01   9.0262588252874676e-01
   7.1746823290927475e+00   9.2056248921951189e-01   9.0512588252874682e-01
   7.0351122929891128e+00   8.8789622038060745e-01   9.0762588252874687e-01
   6.8959552711980088e+00   8.5547915185889800e-01   9.1012588252874682e-01
   6.7571537552063106e+00   8.2331867196654918e-01   9.1262588252874677e-01
   6.6186477372014085e+00   7.9142267215132922e-01   9.1512588252874683e-01
   6.4803743957684663e+00   7.5979957842524048e-01   9.1762588252874688e-01
   6.3422677390620468e+00   7.2845838591639012e-01   9.2012588252874683e-01
   6.2042581979496525e+00   6.9740869695735930e-01   9.2262588252874678e-01
   6.0662721600237361e+00   6.6666076319435519e-01   9.2512588252874683e-01
   5.9282314333728197e+00   6.3622553228752254e-01   9.2762588252874689e-01
   5.7900526264676060e+00   6.0611469987773103e-01   9.3012588252874684e-01
   5.6516464272924400e+00   5.7634076762396258e-01   9.3262588252874679e-01
   5.5129167607170686e+00   5.4691710827457662e-01   9.3512588252874684e-01
   5.3737597977504095e+00   5.1785803893387383e-01   9.3762588252874690e-01
   5.2340627833321509e+00   4.8917890393398422e-01   9.4012588252874685e-01
   5.0937026401047172e+00   4.6089616903677316e-01   9.4262588252874679e-01
   4.9525442933328421e+00   4.3302752909230552e-01   9.4512588252874685e-01
   4.8104386455925363e+00   4.0559203179879449e-01   9.4762588252874691e-01
   4.6672201072729456e+00   3.7861022088481472e-01   9.5012588252874686e-01
   4.5227035577059569e+00   3.5210430292613620e-01   9.5262588252874680e-01
   4.3766805679027607e+00   3.2609834320068487e-01   9.5512588252874686e-01
   4.2289146533424473e+00   3.0061849759895776e-01   9.5762588252874681e-01
   4.0791352344455074e+00   2.7569328982752045e-01   9.6012588252874687e-01
   3.9270298478618892e+00   2.5135394625039731e-01   9.6262588252874681e-01
   3.7722339480629898e+00   2.2763480514448839e-01   9.6512588252874676e-01
   3.6143173227297485e+00   2.0457382360063539e-01   9.6762588252874682e-01
   3.4527656412528165e+00   1.8221321493372053e-01   9.7012588252874687e-01
   3.2869548253580043e+00   1.6060026423305937e-01   9.7262588252874682e-01
   3.1161145127504515e+00   1.3978839304628982e-01   9.7512588252874677e-01
   2.9392743577280873e+00   1.1983858251448823e-01   9.7762588252874683e-01
   2.7551821791974196e+00   1.0082132989234011e-01   9.8012588252874688e-01
   2.5621735519870965e+00   8.2819431622257564e-02   9.8262588252874683e-01
   2.3579522873041445e+00   6.5932112891343764e-02   9.8512588252874678e-01
   2.1391939526744510e+00   5.0281493794865517e-02   9.8762588252874683e-01
   1.9007593803824474e+00   3.6023460843709221e-02   9.9012588252874689e-01
   1.6339140911271384e+00   2.3367850994042091e-02   9.9262588252874684e-01
   1.3213855419366924e+00   1.2621991259207427e-02   9.9512588252874679e-01
   9.6498220436732240e-01   5.0093149518854315e-03   9.9737588252874687e-01
   9.6032415242758040e-01   4.9381559019786416e-03   9.9740088252874681e-01
   9.5564437731006491e-01   4.8673321522218196e-03   9.9742588252874687e-01
   9.5094255807640182e-01   4.7968454147434142e-03   9.9745088252874692e-01
   9.4621836588334296e-01   4.7266974263926896e-03   9.9747588252874686e-01
   9.4147146370784007e-01   4.6568899493486717e-03   9.9750088252874680e-01
   9.3670150605963398e-01   4.5874247717494713e-03   9.9752588252874685e-01
   9.3190813868077105e-01   4.5183037083440158e-03   9.9755088252874691e-01
   9.2709099823124508e-01   4.4495286011669247e-03   9.9757588252874685e-01
   9.2224971196002292e-01   4.3811013202376195e-03   9.9760088252874679e-01
   9.1738389736058878e-01   4.3130237642849002e-03   9.9762588252874684e-01
   9.1249316181011420e-01   4.2452978614980616e-03   9.9765088252874690e-01
   9.0757710219129006e-01   4.1779255703059013e-03   9.9767588252874684e-01
   9.0263530449579699e-01   4.1109088801849370e-03   9.9770088252874678e-01
   8.9766734340830745e-01   4.0442498124982395e-03   9.9772588252874683e-01
   8.9267278186984023e-01   3.9779504213664227e-03   9.9775088252874689e-01
   8.8765117061920318e-01   3.9120127945723978e-03   9.9777588252874683e-01
   8.8260204771116324e-01   3.8464390545015410e-03   9.9780088252874677e-01
   8.7752493800986553e-01   3.7812313591191397e-03   9.9782588252874682e-01
   8.7241935265599757e-01   3.7163919029870023e-03   9.9785088252874687e-01
   8.6728478850590607e-01   3.6519229183213115e-03   9.9787588252874682e-01
   8.6212072754094393e-01   3.5878266760938330e-03   9.9790088252874676e-01
   8.5692663624502352e-01   3.5241054871787262e-03   9.9792588252874692e-01
   8.5170196494835082e-01   3.4607617035482463e-03   9.9795088252874686e-01
   8.4644614713487920e-01   3.3977977195178209e-03   9.9797588252874680e-01
   8.4115859871125831e-01   3.3352159730462138e-03   9.9800088252874686e-01
   8.3583871723441294e-01   3.2730189470915917e-03   9.9802588252874691e-01
   8.3048588109499599e-01   3.2112091710276049e-03   9.9805088252874685e-01
   8.2509944865347473e-01   3.1497892221227543e-03   9.9807588252874679e-01
   8.1967875732557205e-01   3.0887617270867504e-03   9.9810088252874685e-01
   8.1422312261328122e-01   3.0281293636878256e-03   9.9812588252874690e-01
   8.0873183707752472e-01   2.9678948624452016e-03   9.9815088252874684e-01
   8.0320416924803562e-01   2.9080610084012914e-03   9.9817588252874678e-01
   7.9763936246576217e-01   2.8486306429785797e-03   9.9820088252874684e-01
   7.9203663365258659e-01   2.7896066659263666e-03   9.9822588252874689e-01
   7.8639517200272879e-01   2.7309920373631089e-03   9.9825088252874683e-01
   7.8071413758961439e-01   2.6727897799204985e-03   9.9827588252874677e-01
   7.7499265988149357e-01   2.6150029809958049e-03   9.9830088252874682e-01
   7.6922983615833851e-01   2.5576347951197470e-03   9.9832588252874688e-01
   7.6342472982191767e-01   2.5006884464475162e-03   9.9835088252874682e-01
   7.5757636859010025e-01   2.4441672313813612e-03   9.9837588252874676e-01
   7.5168374256550397e-01   2.3880745213338138e-03   9.9840088252874681e-01
   7.4574580216769326e-01   2.3324137656412906e-03   9.9842588252874687e-01
   7.3976145591697673e-01   2.2771884946394994e-03   9.9845088252874681e-01
   7.3372956805638567e-01   2.2224023229104558e-03   9.9847588252874686e-01
   7.2764895599747292e-01   2.1680589527163013e-03   9.9850088252874691e-01
   7.2151838757343834e-01   2.1141621776319349e-03   9.9852588252874686e-01
   7.1533657808165085e-01   2.0607158863923123e-03   9.9855088252874680e-01
   7.0910218709546269e-01   2.0077240669709334e-03   9.9857588252874685e-01
   7.0281381502292661e-01   1.9551908109076486e-03   9.9860088252874690e-01
   6.9646999938740406e-01   1.9031203179057424e-03   9.9862588252874684e-01
   6.9006921080215866e-01   1.8515169007202726e-03   9.9865088252874679e-01
   6.8360984860749430e-01   1.8003849903618007e-03   9.9867588252874684e-01
   6.7709023613530306e-01   1.7497291416421960e-03   9.9870088252874689e-01
   6.7050861556130747e-01   1.6995540390919962e-03   9.9872588252874683e-01
   6.6386314230031707e-01   1.6498645032819604e-03   9.9875088252874678e-01
   6.5715187889386661e-01   1.6006654975850472e-03   9.9877588252874683e-01
   6.5037278833293621e-01   1.5519621354190645e-03   9.9880088252874688e-01
   6.4352372675059999e-01   1.5037596880149004e-03   9.9882588252874682e-01
   6.3660243541034534e-01   1.4560635927603780e-03   9.9885088252874676e-01
   6.2960653190531968e-01   1.4088794621758128e-03   9.9887588252874682e-01
   6.2253350047138867e-01   1.3622130935841852e-03   9.9890088252874687e-01
   6.1538068130240420e-01   1.3160704795464478e-03   9.9892588252874681e-01
   6.0814525873926017e-01   1.2704578191423668e-03   9.9895088252874686e-01
   6.0082424818390379e-01   1.2253815301854168e-03   9.9897588252874692e-01
   5.9341448156627297e-01   1.1808482624758945e-03   9.9900088252874686e-01
   5.8591259116340866e-01   1.1368649122068394e-03   9.9902588252874680e-01
   5.7831499153657628e-01   1.0934386376557392e-03   9.9905088252874685e-01
   5.7061785931173559e-01   1.0505768763133987e-03   9.9907588252874691e-01
   5.6281711048008409e-01   1.0082873636237993e-03   9.9910088252874685e-01
   5.5490837483646194e-01   9.6657815353525921e-04   9.9912588252874679e-01
   5.4688696710184903e-01   9.2545764109445397e-04   9.9915088252874684e-01
   5.3874785418856208e-01   8.8493458735215604e-04   9.9917588252874689e-01
   5.3048561795914184e-01   8.4501814689409574e-04   9.9920088252874684e-01
   5.2209441269678070e-01   8.0571789836389582e-04   9.9922588252874678e-01
   5.1356791633940202e-01   7.6704387840978666e-04   9.9925088252874683e-01
   5.0489927432201920e-01   7.2900661956547155e-04   9.9927588252874688e-01
   4.9608103461010661e-01   6.9161719267170027e-04   9.9930088252874683e-01
   4.8710507217398563e-01   6.5488725456353664e-04   9.9932588252874677e-01
   4.7796250072783086e-01   6.1882910189503917e-04   9.9935088252874682e-01
   4.6864356900614512e-01   5.8345573215624316e-04   9.9937588252874687e-01
   4.5913753813211150e-01   5.4878091316785797e-04   9.9940088252874681e-01
   4.4943253568654723e-01   5.1481926263154186e-04   9.9942588252874687e-01
   4.3951538082744301e-01   4.8158633968877162e-04   9.9945088252874692e-01
   4.2937137311542667e-01   4.4909875092428411e-04   9.9947588252874686e-01
   4.1898403539207252e-01   4.1737427388615760e-04   9.9950088252874680e-01
   4.0833479786760452e-01   3.8643200202972570e-04   9.9952588252874686e-01
   3.9740260610378014e-01   3.5629251611631892e-04   9.9955088252874691e-01
   3.8616342920792768e-01   3.2697808862154544e-04   9.9957588252874685e-01
   3.7458963531715139e-01   2.9851292981023257e-04   9.9960088252874679e-01
   3.6264918779066213e-01   2.7092348708443128e-04   9.9962588252874685e-01
   3.5030459487597443e-01   2.4423881342719661e-04   9.9965088252874690e-01
   3.3751151361716564e-01   2.1849102692145741e-04   9.9967588252874684e-01
   3.2421685780238885e-01   1.9371589253026967e-04   9.9970088252874678e-01
   3.1035617594609061e-01   1.6995357147264051e-04   9.9972588252874683e-01
   2.9584992242263825e-01   1.4724960595827294e-04   9.9975088252874689e-01
   2.8059799074764885e-01   1.2565624391429437e-04   9.9977588252874683e-01
   2.6447140293414795e-01   1.0523427158417457e-04   9.9980088252874677e-01
   2.4729910604826794e-01   8.6055636048531947e-05   9.9982588252874682e-01
   2.2884581411607052e-01   6.8207359027666923e-05   9.9985088252874688e-01


==> R_NegLambda_Eta_InvEta.txt <==
   3.6594631214290598e+17   4.2465453708293426e+00   3.8151925961725159e+00   2.6210996556326455e-01
   3.7860172086621712e+10   4.2465453666124713e+00   3.8151925957255632e+00   2.6210996559397093e-01
   1.9735157455019662e+09   4.2465453665865152e+00   3.8151925956804198e+00   2.6210996559707234e-01
   3.4591812671405953e+08   4.2465453666181805e+00   3.8151925956958803e+00   2.6210996559601019e-01
   1.0017650228376375e+08   4.2465453665422528e+00   3.8151925955957480e+00   2.6210996560288946e-01
   3.8248482344472103e+07   4.2465453663676724e+00   3.8151925952992287e+00   2.6210996562326078e-01
   1.7402286386612810e+07   4.2465453655565044e+00   3.8151925939253069e+00   2.6210996571765149e-01
   8.9379314491731282e+06   4.2465453629997203e+00   3.8151925896706524e+00   2.6210996600995318e-01
   5.0169939777996913e+06   4.2465453562513478e+00   3.8151925784047775e+00   2.6210996678393722e-01
   3.0139794998643929e+06   4.2465453402580451e+00   3.8151925517654197e+00   2.6210996861410463e-01
   1.9103626470603354e+06   4.2465453058676896e+00   3.8151924946526248e+00   2.6210997253784712e-01
   1.2645486961268715e+06   4.2465452375357442e+00   3.8151923814160598e+00   2.6210998031738486e-01
   8.6760615605155414e+05   4.2465451100588121e+00   3.8151921706072973e+00   2.6210999480029373e-01
   6.1346094457678904e+05   4.2465448844061306e+00   3.8151917982744967e+00   2.6211002038017372e-01
   4.4503258485526301e+05   4.2465445024749462e+00   3.8151911694890086e+00   2.6211006357878941e-01
   3.3006644037842168e+05   4.2465438804743254e+00   3.8151901477307000e+00   2.6211013377532610e-01
   2.4956111541882897e+05   4.2465429007569400e+00   3.8151885418989671e+00   2.6211024409877820e-01
   1.9191324771735191e+05   4.2465414020036141e+00   3.8151860907862023e+00   2.6211041249469647e-01
   1.4981168233702076e+05   4.2465391676234452e+00   3.8151824448000200e+00   2.6211066298099850e-01
   1.1852103671969521e+05   4.2465359121713959e+00   3.8151771446742102e+00   2.6211102711074591e-01
   9.4898380804957953e+04   4.2465312655888017e+00   3.8151695969319821e+00   2.6211154565819639e-01
   7.6811710401146483e+04   4.2465247551206797e+00   3.8151590459260571e+00   2.6211227054028857e-01
   6.2786159559915162e+04   4.2465157847957036e+00   3.8151445423193815e+00   2.6211326698307985e-01
   5.1783229633336523e+04   4.2465036123510540e+00   3.8151249078779497e+00   2.6211461594221314e-01
   4.3059832848980994e+04   4.2464873234757112e+00   3.8150986964547839e+00   2.6211641678608716e-01
   3.6076407804214774e+04   4.2464658032516516e+00   3.8150641510694179e+00   2.6211879024883122e-01
   3.0435880054707250e+04   4.2464377047024433e+00   3.8150191570360263e+00   2.6212188165705630e-01
   2.5842405942396494e+04   4.2464014143921620e+00   3.8149611911449428e+00   2.6212586443110863e-01
   2.2073041431121390e+04   4.2463550150444318e+00   3.8148872669483689e+00   2.6213094385877539e-01
   1.8957999890637857e+04   4.2462962451704822e+00   3.8147938762415126e+00   2.6213736113712127e-01
   1.6366707561799734e+04   4.2462224557170245e+00   3.8146769268754133e+00   2.6214539767568101e-01
   1.4197829724887333e+04   4.2461305637774469e+00   3.8145316770950646e+00   2.6215537965109897e-01
   1.2372053175935436e+04   4.2460170034551199e+00   3.8143526666661280e+00   2.6216768279951247e-01
   1.0826806155098868e+04   4.2458776740205817e+00   3.8141336451319479e+00   2.6218273742880488e-01
   9.5123561616989682e+03   4.2457078855611385e+00   3.8138674976249569e+00   2.6220103362865615e-01
   8.3888984808970035e+03   4.2455023023822589e+00   3.8135461687439642e+00   2.6222312665205300e-01
   7.4243643831645750e+03   4.2452548844867612e+00   3.8131605851027355e+00   2.6224964243751031e-01
   6.5927571694740991e+03   4.2449588275384853e+00   3.8127005772623113e+00   2.6228128323626310e-01
   5.8728788927068590e+03   4.2446065018103036e+00   3.8121548018792675e+00   2.6231883330315775e-01
   5.2473487143914490e+03   4.2441893907266373e+00   3.8115106650363968e+00   2.6236316460377812e-01
   4.7018407290499763e+03   4.2436980297332596e+00   3.8107542478680911e+00   2.6241524248367509e-01
   4.2244882135393082e+03   4.2431219463628551e+00   3.8098702357480501e+00   2.6247613123853669e-01
   3.8054149953083597e+03   4.2424496025116598e+00   3.8088418524707088e+00   2.6254699951674887e-01
   3.4363645858856253e+03   4.2416683401023629e+00   3.8076508010294434e+00   2.6262912547800815e-01
   3.1104049963482207e+03   4.2407643314804737e+00   3.8062772127726276e+00   2.6272390162343545e-01
   2.8216925045111175e+03   4.2397225360731312e+00   3.8046996068987395e+00   2.6283283920412132e-01
   2.5652816142853999e+03   4.2385266650279014e+00   3.8028948624298264e+00   2.6295757210628190e-01
   2.3369714139991379e+03   4.2371591557346733e+00   3.8008382049670524e+00   2.6309986010274500e-01
   2.1331807715440209e+03   4.2356011583102386e+00   3.7985032106757086e+00   2.6326159135248217e-01
   1.9508464931290575e+03   4.2338325362781406e+00   3.7958618300536568e+00   2.6344478402309612e-01
   1.7873398588448458e+03   4.2318318837973194e+00   3.7928844340965595e+00   2.6365158690583557e-01
   1.6403979338883710e+03   4.2295765618639258e+00   3.7895398854667515e+00   2.6388427888966043e-01
   1.5080668137711332e+03   4.2270427559191672e+00   3.7857956371863537e+00   2.6414526716059383e-01
   1.3886545502089339e+03   4.2242055572216106e+00   3.7816178611889133e+00   2.6443708399600357e-01
   1.2806919625886044e+03   4.2210390701689482e+00   3.7769716087619591e+00   2.6476238203119207e-01
   1.1828998985100695e+03   4.2175165474642933e+00   3.7718210044788760e+00   2.6512392788855643e-01
   1.0941617889071433e+03   4.2136105546006668e+00   3.7661294746401164e+00   2.6552459407826334e-01
   1.0135005660418509e+03   4.2092931645780132e+00   3.7598600105180617e+00   2.6596734910409936e-01
   9.4005918946052316e+02   4.2045361830666543e+00   3.7529754658273276e+00   2.6645524573914425e-01
   8.7308416589153853e+02   4.1993114033985028e+00   3.7454388868383952e+00   2.6699140747270911e-01
   8.1191156180845462e+02   4.1935908898206407e+00   3.7372138724414112e+00   2.6757901317184440e-01
   7.5595509795953706e+02   4.1873472864135568e+00   3.7282649602837008e+00   2.6822128004655160e-01
   7.0469598821301122e+02   4.1805541479981381e+00   3.7185580338988329e+00   2.6892144505581916e-01
   6.5767424419644863e+02   4.1731862882799691e+00   3.7080607445708060e+00   2.6968274493996897e-01
   6.1448121524220926e+02   4.1652201394627228e+00   3.6967429405997212e+00   2.7050839511112190e-01
   5.7475317230542191e+02   4.1566341166631275e+00   3.6845770957193356e+00   2.7140156767564427e-01
   5.3816577654448315e+02   4.1474089797382634e+00   3.6715387277276395e+00   2.7236536889777335e-01
   5.0442929952991454e+02   4.1375281846441334e+00   3.6576067979843114e+00   2.7340281644027314e-01
   4.7328448367454553e+02   4.1269782162264566e+00   3.6427640823478233e+00   2.7451681673425388e-01
   4.4449894933287942e+02   4.1157488944298324e+00   3.6269975043984499e+00   2.7571014283503165e-01
   4.1786406980124798e+02   4.1038336463106919e+00   3.6102984224260193e+00   2.7698541311386332e-01
   3.9319224772615911e+02   4.0912297369466986e+00   3.5926628626409522e+00   2.7834507111666579e-01
   3.7031453664965909e+02   4.0779384533243368e+00   3.5740916923572854e+00   2.7979136689144424e-01
   3.4907855995422710e+02   4.0639652365150623e+00   3.5545907284429301e+00   2.8132634004760509e-01
   3.2934668661302555e+02   4.0493197588608725e+00   3.5341707780656964e+00   2.8295180476460019e-01
   3.1099442914595073e+02   4.0340159444203794e+00   3.5128476106067317e+00   2.8466933691646307e-01
   2.9390903422507438e+02   4.0180719324990806e+00   3.4906418614775152e+00   2.8648026342545524e-01
   2.7798824062605092e+02   4.0015099856389469e+00   3.4675788703853772e+00   2.8838565390406323e-01
   2.6313918281708885e+02   3.9843563448984876e+00   3.4436884582631180e+00   2.9038631459257114e-01
   2.4927742152304552e+02   3.9666410365631641e+00   3.4190046485500667e+00   2.9248278455078452e-01
   2.3632608518861801e+02   3.9483976355352066e+00   3.3935653397291374e+00   2.9467533401900448e-01
   2.2421510846580756e+02   3.9296629915317665e+00   3.3674119369546673e+00   2.9696396482586390e-01
   2.1288055572803799e+02   3.9104769248484099e+00   3.3405889512280869e+00   2.9934841269003604e-01
   2.0226401921770420e+02   3.8908818988193157e+00   3.3131435748944038e+00   3.0182815123907569e-01
   1.9231208280784151e+02   3.8709226762294220e+00   3.2851252422508379e+00   3.0440239755207615e-01
   1.8297584353758251e+02   3.8506459668304145e+00   3.2565851838106887e+00   3.0707011902260495e-01
   1.7421048409461375e+02   3.8301000728036985e+00   3.2275759822808250e+00   3.0983004133440473e-01
   1.6597489029088845e+02   3.8093345385372319e+00   3.1981511376369918e+00   3.1268065734343842e-01
   1.5823130833114502e+02   3.7883998104704841e+00   3.1683646478579002e+00   3.1562023666565336e-01
   1.5094503732492592e+02   3.7673469120542982e+00   3.1382706109565310e+00   3.1864683577915048e-01
   1.4408415305657007e+02   3.7462271381039844e+00   3.1079228529673042e+00   3.2175830846162906e-01
   1.3761925951654183e+02   3.7250917720284340e+00   3.0773745855507002e+00   3.2495231639831351e-01
   1.3152326512212841e+02   3.7039918286274509e+00   3.0466780959004489e+00   3.2822633981108168e-01
   1.2577118092491017e+02   3.6829778243863545e+00   3.0158844707081793e+00   3.3157768797595338e-01
   1.2033993842418668e+02   3.6620995764850193e+00   2.9850433550835920e+00   3.3500350951250973e-01
   1.1520822488624292e+02   3.6414060310903187e+00   2.9542027465580363e+00   3.3850080234510221e-01
   1.1035633431452077e+02   3.6209451209295311e+00   2.9234088236288227e+00   3.4206642325129932e-01
   1.0576603243020641e+02   3.6007636516514365e+00   2.8927058077349832e+00   3.4569709692774109e-01
   1.0142043421054377e+02   3.5809072160756945e+00   2.8621358570936080e+00   3.4938942451720745e-01
   9.7303892696833429e+01   3.5614201351068053e+00   2.8317389904655457e+00   3.5313989155321029e-01
   9.3401897928633517e+01   3.5423454238438512e+00   2.8015530386550123e+00   3.5694487528963098e-01
   8.9700984987708935e+01   3.5237247812455514e+00   2.7716136213703049e+00   3.6080065139295753e-01
   8.6188650247081029e+01   3.5055986016056218e+00   2.7419541469744066e+00   3.6470339998334550e-01
   8.2853275019006475e+01   3.4880060060468088e+00   2.7126058326220304e+00   3.6864921101839210e-01
   7.9684055882596127e+01   3.4709848922480453e+00   2.6835977423063540e+00   3.7263408901982975e-01
   7.6670941048490562e+01   3.4545720006676852e+00   2.6549568404111303e+00   3.7665395714875205e-01
   7.3804572185841636e+01   3.4388029956098167e+00   2.6267080584738971e+00   3.8070466063936870e-01
   7.1076231196874474e+01   3.4237125595939419e+00   2.5988743730043038e+00   3.8478196960478628e-01
   6.8477791477515666e+01   3.4093344996227537e+00   2.5714768923595916e+00   3.8888158123108713e-01
   6.6001673249770519e+01   3.3957018640943799e+00   2.5445349508505539e+00   3.9299912137804710e-01
   6.3640802593469502e+01   3.3828470692679340e+00   2.5180662084292722e+00   3.9713014560637122e-01
   6.1388573842297198e+01   3.3708020343623328e+00   2.4920867544901961e+00   4.0127013965232888e-01
   5.9238815042235167e+01   3.3595983245433185e+00   2.4666112144942223e+00   4.0541451937128636e-01
   5.7185756200163574e+01   3.3492673012317655e+00   2.4416528582985664e+00   4.0955863017187333e-01
   5.5224000076806824e+01   3.3398402793447621e+00   2.4172237092409783e+00   4.1369774596245606e-01
   5.3348495301839336e+01   3.3313486912591421e+00   2.3933346531831914e+00   4.1782706763133876e-01
   5.1554511610118688e+01   3.3238242574649823e+00   2.3699955468650247e+00   4.2194172108161843e-01
   4.9837617016953708e+01   3.3172991640530745e+00   2.3472153250559313e+00   4.2603675484104603e-01
   4.8193656767320611e+01   3.3118062473571763e+00   2.3250021061149053e+00   4.3010713726664401e-01
   4.6618733909188101e+01   3.3073791862493014e+00   2.3033632956834631e+00   4.3414775336309941e-01
   4.5109191354851802e+01   3.3040527027665418e+00   2.2823056883392137e+00   4.3815340123332874e-01
   4.3661595306517881e+01   3.3018627719321474e+00   2.2618355671309929e+00   4.4211878817894884e-01
   4.2272719933518246e+01   3.3008468418252610e+00   2.2419588010012248e+00   4.4603852646775455e-01
   4.0939533198580421e+01   3.3010440651539836e+00   2.2226809401775092e+00   4.4990712878481665e-01
   3.9659183739646060e+01   3.3024955438001613e+00   2.2040073096855552e+00   4.5371900338328258e-01
   3.8428988721937294e+01   3.3052445880332217e+00   2.1859431011993351e+00   4.5746844895063465e-01
   3.7246422582382451e+01   3.3093369923397189e+00   2.1684934635034994e+00   4.6114964920593421e-01
   3.6109106595238558e+01   3.3148213300882499e+00   2.1516635918983091e+00   4.6475666724357600e-01
   3.5014799193836190e+01   3.3217492695537767e+00   2.1354588169308624e+00   4.6828343963908720e-01
   3.3961386988899193e+01   3.3301759141633256e+00   2.1198846928872821e+00   4.7172377033299884e-01
   3.2946876428913789e+01   3.3401601702086858e+00   2.1049470865329658e+00   4.7507132430919607e-01
   3.1969386052582500e+01   3.3517651457043338e+00   2.0906522666405420e+00   4.7831962108499976e-01
   3.1027139287551400e+01   3.3650585845637879e+00   2.0770069949010970e+00   4.8146202803116611e-01
   3.0118457753380525e+01   3.3801133408341197e+00   2.0640186188741860e+00   4.8449175354118057e-01
   2.9241755030160288e+01   3.3970078983789889e+00   2.0516951676972153e+00   4.8740184007080423e-01
   2.8395530857325717e+01   3.4158269421528211e+00   2.0400454513475990e+00   4.9018515707060695e-01
   2.7578365730064018e+01   3.4366619880781730e+00   2.0290791643324093e+00   4.9283439383648281e-01
   2.6788915863332637e+01   3.4596120795497494e+00   2.0188069947731777e+00   4.9534205230567602e-01
   2.6025908495873136e+01   3.4847845597650302e+00   2.0092407399591554e+00   4.9770043982899148e-01
   2.5288137508790474e+01   3.5122959304581980e+00   2.0003934295653600e+00   4.9990166195320751e-01
   2.4574459335248683e+01   3.5422728092252229e+00   1.9922794578731140e+00   5.0193761525181013e-01
   2.3883789139650638e+01   3.5748529995218408e+00   1.9849147264961065e+00   5.0379998024663830e-01
   2.3215097246330888e+01   3.6101866896472963e+00   1.9783167993078146e+00   5.0548021446812064e-01
   2.2567405799302772e+01   3.6484377996608295e+00   1.9725050714910870e+00   5.0696954570771491e-01
   2.1939785635984229e+01   3.6897854982994769e+00   1.9675009548951921e+00   5.0825896552272298e-01
   2.1331353359088876e+01   3.7344259156733659e+00   1.9633280821962351e+00   5.0933922306116630e-01
   2.0741268592018780e+01   3.7825740819328040e+00   1.9600125327226094e+00   5.1020081928298822e-01
   2.0168731404143433e+01   3.8344661273835117e+00   1.9575830832399899e+00   5.1083400166336901e-01
   1.9612979893307177e+01   3.8903617858607924e+00   1.9560714875028280e+00   5.1122875947475011e-01
   1.9073287913772337e+01   3.9505472507954811e+00   1.9555127889880950e+00   5.1137481975633758e-01
   1.8548962938593423e+01   4.0153384426084688e+00   1.9559456719526525e+00   5.1126164409345976e-01
   1.8039344046122064e+01   4.0850847572224609e+00   1.9574128568218634e+00   5.1087842634468106e-01
   1.7543800020977482e+01   4.1601733790450854e+00   1.9599615469559997e+00   5.1021409147189234e-01
   1.7061727560374283e+01   4.2410342583394725e+00   1.9636439350891426e+00   5.0925729564846156e-01
   1.6592549577195665e+01   4.3281458732053517e+00   1.9685177792421462e+00   5.0799642784277366e-01
   1.6135713591623762e+01   4.4220419213948023e+00   1.9746470597358177e+00   5.0641961309976435e-01
   1.5690690203502269e+01   4.5233191181042791e+00   1.9821027311486239e+00   5.0451471777171830e-01
   1.5256971637899120e+01   4.6326463142943117e+00   1.9909635857714598e+00   5.0226935698199593e-01
   1.4834070356565357e+01   4.7507751980350008e+00   2.0013172484321990e+00   4.9967090464212233e-01
   1.4421517728131938e+01   4.8785529015228857e+00   2.0132613266499990e+00   4.9670650638482550e-01
   1.4018862749959727e+01   5.0169369122698608e+00   2.0269047451374149e+00   4.9336309582333360e-01
   1.3625670814535850e+01   5.1670127831466841e+00   2.0423692999547782e+00   4.8962741460231596e-01
   1.3241522513196616e+01   5.3300152586306053e+00   2.0597914754787894e+00   4.8548603676862701e-01
   1.2866012469728933e+01   5.5073535919889105e+00   2.0793245772186126e+00   4.8092539806249962e-01
   1.2498748196050387e+01   5.7006420313416939e+00   2.1011412459881429e+00   4.7593183081307383e-01
   1.2139348961658717e+01   5.9117367166756898e+00   2.1254364348017938e+00   4.7049160521860273e-01
   1.1787444667846721e+01   6.1427805756040792e+00   2.1524309501502215e+00   4.6459097790347631e-01
   1.1442674716753208e+01   6.3962582615390211e+00   2.1823756854421785e+00   4.5821624877450312e-01
   1.1104686864114083e+01   6.6750637837640934e+00   2.2155567082885299e+00   4.5135382735135610e-01
   1.0773136043017567e+01   6.9825842906494771e+00   2.2523014075879146e+00   4.4399030992523442e-01
   1.0447683143971064e+01   7.3228045644909887e+00   2.2929859646973765e+00   4.3611256911115803e-01
   1.0127993734021373e+01   7.7004382833769460e+00   2.3380444904321238e+00   4.2770785761017627e-01
   9.8137366943800135e+00   8.1210941679055217e+00   2.3879802734382252e+00   4.1876392829669207e-01
   9.5045827517539827e+00   8.5914880020703297e+00   2.4433797258981436e+00   4.0926917310505945e-01
   9.2002028730758330e+00   9.1197155606249858e+00   2.5049298044135924e+00   3.9921278362293328e-01
   8.9002664861469931e+00   9.7156072362597161e+00   2.5734399489789488e+00   3.8858493682619838e-01
   8.6044394792872598e+00   1.0391193475169381e+01   2.6498699533992154e+00   3.7737701003674323e-01
   8.3123819206185399e+00   1.1161322298412300e+01   2.7353657047051372e+00   3.6558182998342320e-01
   8.0237454209501706e+00   1.2044488261849658e+01   2.8313054809348603e+00   3.5319396184328827e-01
   7.7381700417192789e+00   1.3063959492144814e+01   2.9393605907126732e+00   3.4021004539546523e-01
   7.4552806186448732e+00   1.4249331348110612e+01   3.0615757554575711e+00   3.2662918701828558e-01
   7.1746823290927519e+00   1.5638700873346901e+01   3.2004770675211400e+00   3.1245341831945334e-01
   6.8959552711980088e+00   1.7281761093138769e+01   3.3592190850707806e+00   2.9768823487704421e-01
   6.6186477372014139e+00   1.9244285739936046e+01   3.5417884553571968e+00   2.8234323212822937e-01
   6.3422677390620468e+00   2.1614762666791943e+01   3.7532907883105722e+00   2.6643286022880180e-01
   6.0662721600237415e+00   2.4514430333010679e+01   4.0003628128270696e+00   2.4997732625488953e-01
   5.7900526264676087e+00   2.8112854448531056e+01   4.2917776861989232e+00   2.3300368125210719e-01
   5.5129167607170704e+00   3.2652808316843391e+01   4.6393563267257329e+00   2.1554714265842109e-01
   5.2340627833321554e+00   3.8491338452494979e+01   5.0593788522580363e+00   1.9765272164856620e-01
   4.9525442933328474e+00   4.6170151376881272e+01   5.5748428545106021e+00   1.7937725351144213e-01
   4.6672201072729491e+00   5.6541675638927600e+01   6.2192159136960932e+00   1.6079197343796639e-01
   4.3766805679027678e+00   7.1006847386798825e+01   7.0429552741847550e+00   1.4198585126124533e-01
   4.0791352344455145e+00   9.1992384064978140e+01   8.1254558590962791e+00   1.2307001814310772e-01
   3.7722339480629925e+00   1.2398434555921054e+02   9.5984185553306283e+00   1.0418382926681549e-01
   3.4527656412528218e+00   1.7598994840944070e+02   1.1695427191063542e+01   8.5503503520085053e-02
   3.1161145127504555e+00   2.6817105123475534e+02   1.4868763527063194e+01   6.7255088036060465e-02
   2.7551821791974249e+00   4.5297205304535157e+02   2.0106439755414954e+01   4.9735309292172701e-02
   2.3579522873041485e+00   9.0090074862294625e+02   2.9986316110058063e+01   3.3348544593798178e-02
   1.9007593803824534e+00   2.4178353492201745e+03   5.3525081667627724e+01   1.8682829971370333e-02
   1.3213855419366998e+00   1.3608275239932211e+04   1.4897967266092795e+02   6.7123251255623434e-03


==> R_NegLambda_InvLambda_Eta_InvEta.txt <==
   3.6594631214290598e+17   4.4539792778759626e+00  -2.2451833239711105e-01   5.8006824432060977e-01   1.7239350883122806e+00
   3.7860172086621712e+10   4.4539792775623450e+00  -2.2451833241292005e-01   5.8006824428910275e-01   1.7239350884059179e+00
   1.9735157455019662e+09   4.4539792777207623e+00  -2.2451833240493446e-01   5.8006824430286685e-01   1.7239350883650117e+00
   3.4591812671405953e+08   4.4539792776608538e+00  -2.2451833240795435e-01   5.8006824429978854e-01   1.7239350883741604e+00
   1.0017650228376375e+08   4.4539792776906735e+00  -2.2451833240645119e-01   5.8006824430103399e-01   1.7239350883704589e+00
   3.8248482344472103e+07   4.4539792775575995e+00  -2.2451833241315924e-01   5.8006824427811232e-01   1.7239350884385811e+00
   1.7402286386612810e+07   4.4539792772125093e+00  -2.2451833243055472e-01   5.8006824421210035e-01   1.7239350886347655e+00
   8.9379314491731282e+06   4.4539792760678134e+00  -2.2451833248825709e-01   5.8006824399282741e-01   1.7239350892864342e+00
   5.0169939777996913e+06   4.4539792729944745e+00  -2.2451833264317944e-01   5.8006824340555796e-01   1.7239350910317710e+00
   3.0139794998643929e+06   4.4539792657604016e+00  -2.2451833300783808e-01   5.8006824202218310e-01   1.7239350951430950e+00
   1.9103626470603354e+06   4.4539792502068396e+00  -2.2451833379186953e-01   5.8006823904790528e-01   1.7239351039825064e+00
   1.2645486961268715e+06   4.4539792192527701e+00  -2.2451833535221721e-01   5.8006823312883682e-01   1.7239351215736953e+00
   8.6760615605155414e+05   4.4539791614697046e+00  -2.2451833826497392e-01   5.8006822207869835e-01   1.7239351544141805e+00
   6.1346094457678904e+05   4.4539790591448067e+00  -2.2451834342301702e-01   5.8006820251011304e-01   1.7239352125710870e+00
   4.4503258485526301e+05   4.4539788858619653e+00  -2.2451835215794314e-01   5.8006816937138128e-01   1.7239353110578330e+00
   3.3006644037842168e+05   4.4539786034895279e+00  -2.2451836639191236e-01   5.8006811536945058e-01   1.7239354715490456e+00
   2.4956111541882897e+05   4.4539781584646567e+00  -2.2451838882494943e-01   5.8006803025920495e-01   1.7239357244927760e+00
   1.9191324771735191e+05   4.4539774772937193e+00  -2.2451842316176460e-01   5.8006789998351649e-01   1.7239361116662661e+00
   1.4981168233702076e+05   4.4539764612185255e+00  -2.2451847438062539e-01   5.8006770565291066e-01   1.7239366892084147e+00
   1.1852103671969521e+05   4.4539749799735286e+00  -2.2451854904805579e-01   5.8006742235062703e-01   1.7239375311712315e+00
   9.4898380804957953e+04   4.4539728645423402e+00  -2.2451865568398635e-01   5.8006701774634717e-01   1.7239387336400531e+00
   7.6811710401146483e+04   4.4539698988332601e+00  -2.2451880518140796e-01   5.8006645050371541e-01   1.7239404194668122e+00
   6.2786159559915162e+04   4.4539658102100113e+00  -2.2451901128375490e-01   5.8006566846878638e-01   1.7239427436547394e+00
   5.1783229633336523e+04   4.4539602588220042e+00  -2.2451929112283611e-01   5.8006460662847459e-01   1.7239458994271817e+00
   4.3059832848980994e+04   4.4539528256756657e+00  -2.2451966582028174e-01   5.8006318482746855e-01   1.7239501250151492e+00
   3.6076407804214774e+04   4.4539429993852835e+00  -2.2452016115563586e-01   5.8006130523254973e-01   1.7239557111969304e+00
   3.0435880054707250e+04   4.4539301615543279e+00  -2.2452080830360865e-01   5.8005884953489484e-01   1.7239630096184622e+00
   2.5842405942396494e+04   4.4539135707468214e+00  -2.2452164464258395e-01   5.8005567588284068e-01   1.7239724419177642e+00
   2.2073041431121390e+04   4.4538923450237853e+00  -2.2452271463572154e-01   5.8005161553982731e-01   1.7239845096704818e+00
   1.8957999890637857e+04   4.4538654430255944e+00  -2.2452407078573106e-01   5.8004646926404924e-01   1.7239998051686771e+00
   1.6366707561799734e+04   4.4538316435932970e+00  -2.2452577466381560e-01   5.8004000340830997e-01   1.7240190230398056e+00
   1.4197829724887333e+04   4.4537895239262699e+00  -2.2452789801311554e-01   5.8003194574018768e-01   1.7240429727088300e+00
   1.2372053175935436e+04   4.4537374362941939e+00  -2.2453052392600553e-01   5.8002198098607594e-01   1.7240725916971862e+00
   1.0826806155098868e+04   4.4536734833361180e+00  -2.2453374809392829e-01   5.8000974610580469e-01   1.7241089597442405e+00
   9.5123561616989682e+03   4.4535954920010319e+00  -2.2453768012745426e-01   5.7999482530835389e-01   1.7241533137271536e+00
   8.3888984808970035e+03   4.4535009862034061e+00  -2.2454244494340991e-01   5.7997674482322858e-01   1.7242070633449114e+00
   7.4243643831645750e+03   4.4533871582888187e+00  -2.2454818421496564e-01   5.7995496744624708e-01   1.7242718075221670e+00
   6.5927571694740991e+03   4.4532508394284962e+00  -2.2455505787954538e-01   5.7992888688340838e-01   1.7243493514766832e+00
   5.8728788927068590e+03   4.4530884690905062e+00  -2.2456324569815675e-01   5.7989782192227823e-01   1.7244417243802421e+00
   5.2473487143914490e+03   4.4528960637688515e+00  -2.2457294885828030e-01   5.7986101046677008e-01   1.7245511975275438e+00
   4.7018407290499763e+03   4.4526691851869939e+00  -2.2458439161093979e-01   5.7981760347836708e-01   1.7246803029106548e+00
   4.2244882135393082e+03   4.4524029082355590e+00  -2.2459782293069466e-01   5.7976665887523327e-01   1.7248318520765467e+00
   3.8054149953083597e+03   4.4520917889469649e+00  -2.2461351818546535e-01   5.7970713544914654e-01   1.7250089551256225e+00
   3.4363645858856253e+03   4.4517298328552277e+00  -2.2463178080117793e-01   5.7963788686962014e-01   1.7252150396872405e+00
   3.1104049963482207e+03   4.4513104641443535e+00  -2.2465294390384058e-01   5.7955765585520846e-01   1.7254538696833834e+00
   2.8216925045111175e+03   4.4508264960427253e+00  -2.2467737191937498e-01   5.7946506860295000e-01   1.7257295636662457e+00
   2.5652816142853999e+03   4.4502701029823166e+00  -2.2470546210888576e-01   5.7935862957891759e-01   1.7260466124873428e+00
   2.3369714139991379e+03   4.4496327951049306e+00  -2.2473764601431973e-01   5.7923671678525412e-01   1.7264098960265659e+00
   2.1331807715440209e+03   4.4489053957623197e+00  -2.2477439078666900e-01   5.7909757763167391e-01   1.7268246986797700e+00
   1.9508464931290575e+03   4.4480780227205683e+00  -2.2481620036610153e-01   5.7893932555172256e-01   1.7272967232740866e+00
   1.7873398588448458e+03   4.4471400738399671e+00  -2.2486361648072198e-01   5.7875993751582522e-01   1.7278321030516330e+00
   1.6403979338883710e+03   4.4460802180590369e+00  -2.2491721942807322e-01   5.7855725260384017e-01   1.7284374113355683e+00
   1.5080668137711332e+03   4.4448863925565814e+00  -2.2497762860139747e-01   5.7832897180817222e-01   1.7291196684707906e+00
   1.3886545502089339e+03   4.4435458070044556e+00  -2.2504550272075036e-01   5.7807265924509832e-01   1.7298863456124947e+00
   1.2806919625886044e+03   4.4420449558418067e+00  -2.2512153972797674e-01   5.7778574495419344e-01   1.7307453649263700e+00
   1.1828998985100695e+03   4.4403696395018120e+00  -2.2520647630412030e-01   5.7746552946421070e-01   1.7317050957618700e+00
   1.0941617889071433e+03   4.4385049954947231e+00  -2.2530108696848236e-01   5.7710919029650198e-01   1.7327743463697554e+00
   1.0135005660418509e+03   4.4364355401924351e+00  -2.2540618272042423e-01   5.7671379056327532e-01   1.7339623507586004e+00
   9.4005918946052316e+02   4.4341452220693620e+00  -2.2552260918809333e-01   5.7627628979757606e-01   1.7352787503217630e+00
   8.7308416589153853e+02   4.4316174870217662e+00  -2.2565124425304184e-01   5.7579355712316460e-01   1.7367335699209567e+00
   8.1191156180845462e+02   4.4288353562187046e+00  -2.2579299512587661e-01   5.7526238683608044e-01   1.7383371881828726e+00
   7.5595509795953706e+02   4.4257815167265147e+00  -2.2594879485592864e-01   5.7467951642524617e-01   1.7401003018524659e+00
   7.0469598821301122e+02   4.4224384248994051e+00  -2.2611959826727185e-01   5.7404164700745264e-01   1.7420338841495542e+00
   6.5767424419644863e+02   4.4187884222441314e+00  -2.2630637732415773e-01   5.7334546609355741e-01   1.7441491371919595e+00
   6.1448121524220926e+02   4.4148138631538041e+00  -2.2651011594079562e-01   5.7258767253910237e-01   1.7464574386758376e+00
   5.7475317230542191e+02   4.4104972535721778e+00  -2.2673180426313011e-01   5.7176500346566417e-01   1.7489702831384508e+00
   5.3816577654448315e+02   4.4058213993071336e+00  -2.2697243246339072e-01   5.7087426287166965e-01   1.7516992182651545e+00
   5.0442929952991454e+02   4.4007695623745979e+00  -2.2723298410117457e-01   5.6991235158579234e-01   1.7546557768356490e+00
   4.7328448367454553e+02   4.3953256234320177e+00  -2.2751442911735092e-01   5.6887629815504981e-01   1.7578514050297900e+00
   4.4449894933287942e+02   4.3894742480741549e+00  -2.2781771653831701e-01   5.6776329020690264e-01   1.7612973879230249e+00
   4.1786406980124798e+02   4.3832010545205131e+00  -2.2814376697794256e-01   5.6657070578188695e-01   1.7650047730935290e+00
   3.9319224772615911e+02   4.3764927800426721e+00  -2.2849346503211865e-01   5.6529614410401596e-01   1.7689842933299709e+00
   3.7031453664965909e+02   4.3693374433647829e+00  -2.2886765166617803e-01   5.6393745524113759e-01   1.7732462894708840e+00
   3.4907855995422710e+02   4.3617245002354563e+00  -2.2926711669799815e-01   5.6249276810908555e-01   1.7778006344182324e+00
   3.2934668661302555e+02   4.3536449894131080e+00  -2.2969259147949148e-01   5.6096051629117627e-01   1.7826566593519975e+00
   3.1099442914595073e+02   4.3450916664343886e+00  -2.3014474187620690e-01   5.5933946117915700e-01   1.7878230831271513e+00
   2.9390903422507438e+02   4.3360591227412684e+00  -2.3062416163915156e-01   5.5762871199137631e-01   1.7933079457634975e+00
   2.7798824062605092e+02   4.3265438880204821e+00  -2.3113136625490899e-01   5.5582774228739618e-01   1.7991185468445730e+00
   2.6313918281708885e+02   4.3165445139507010e+00  -2.3166678734994761e-01   5.5393640267306721e-01   1.8052613895284999e+00
   2.4927742152304552e+02   4.3060616379439507e+00  -2.3223076771318069e-01   5.5195492947344360e-01   1.8117421307460455e+00
   2.3632608518861801e+02   4.2950980258956388e+00  -2.3282355698773002e-01   5.4988394923962092e-01   1.8185655380245218e+00
   2.2421510846580756e+02   4.2836585934049163e+00  -2.3344530806903971e-01   5.4772447904665189e-01   1.8257354532347385e+00
   2.1288055572803799e+02   4.2717504053804962e+00  -2.3409607423234441e-01   5.4547792262949635e-01   1.8332547634182210e+00
   2.0226401921770420e+02   4.2593826543888014e+00  -2.3477580699860709e-01   5.4314606248996988e-01   1.8411253787160919e+00
   1.9231208280784151e+02   4.2465666185199860e+00  -2.3548435473467744e-01   5.4073104818679762e-01   1.8493482172944249e+00
   1.8297584353758251e+02   4.2333155999285665e+00  -2.3622146197105506e-01   5.3823538109106561e-01   1.8579231970460282e+00
   1.7421048409461375e+02   4.2196448455417261e+00  -2.3698676940940941e-01   5.3566189594902969e-01   1.8668492337471656e+00
   1.6597489029088845e+02   4.2055714517082254e+00  -2.3777981458234848e-01   5.3301373964159837e-01   1.8761242452631821e+00
   1.5823130833114502e+02   4.1911142547860649e+00  -2.3860003311960412e-01   5.3029434756527638e-01   1.8857451613264751e+00
   1.5094503732492592e+02   4.1762937098256510e+00  -2.3944676056841493e-01   5.2750741808127788e-01   1.8957079383591169e+00
   1.4408415305657007e+02   4.1611317596070707e+00  -2.4031923471090194e-01   5.2465688548982958e-01   1.9060075787748045e+00
   1.3761925951654183e+02   4.1456516963304679e+00  -2.4121659831798026e-01   5.2174689198501378e-01   1.9166381541736586e+00
   1.3152326512212841e+02   4.1298780182440273e+00  -2.4213790227760468e-01   5.1878175903338386e-01   1.9275928318359581e+00
   1.2577118092491017e+02   4.1138362834304285e+00  -2.4308210903476310e-01   5.1576595859842778e-01   1.9388639039254505e+00
   1.2033993842418668e+02   4.0975529628661214e+00  -2.4404809628147639e-01   5.1270408460411443e-01   1.9504428188282372e+00
   1.1520822488624292e+02   4.0810552947255827e+00  -2.4503466083696906e-01   5.0960082499596493e-01   1.9623202140772007e+00
   1.1035633431452077e+02   4.0643711417324404e+00  -2.4604052266096679e-01   5.0646093471882503e-01   1.9744859503431909e+00
   1.0576603243020641e+02   4.0475288531690472e+00  -2.4706432894654759e-01   5.0328920988849624e-01   1.9869291460104024e+00
   1.0142043421054377e+02   4.0305571329519934e+00  -2.4810465824301484e-01   5.0009046339082497e-01   1.9996382118938578e+00
   9.7303892696833429e+01   4.0134849149715865e+00  -2.4916002456361033e-01   4.9686950209835928e-01   2.0126008856990421e+00
   9.3401897928633517e+01   3.9963412466820225e+00  -2.5022888143755334e-01   4.9363110585197195e-01   2.0258042658678721e+00
   8.9700984987708935e+01   3.9791551817233084e+00  -2.5130962587061406e-01   4.9038000831426182e-01   2.0392348444986901e+00
   8.6188650247081029e+01   3.9619556821605380e+00  -2.5240060218308119e-01   4.8712087976368024e-01   2.0528785390704987e+00
   8.2853275019006475e+01   3.9447715307409372e+00  -2.5350010569868731e-01   4.8385831186352557e-01   2.0667207227434270e+00
   7.9684055882596127e+01   3.9276312534029048e+00  -2.5460638626235566e-01   4.8059680440915636e-01   2.0807462530455143e+00
   7.6670941048490562e+01   3.9105630521193171e+00  -2.5571765156888421e-01   4.7734075402950693e-01   2.0949394987928995e+00
   7.3804572185841636e+01   3.8935947480262851e+00  -2.5683207028849453e-01   4.7409444479604351e-01   2.1092843651230764e+00
   7.1076231196874474e+01   3.8767537346753991e+00  -2.5794777497872973e-01   4.7086204067305265e-01   2.1237643165513931e+00
   6.8477791477515666e+01   3.8600669411527644e+00  -2.5906286477543872e-01   4.6764757972779392e-01   2.1383623979879789e+00
   6.6001673249770519e+01   3.8435608047329719e+00  -2.6017540785841015e-01   4.6445497000728581e-01   2.1530612536761384e+00
   6.3640802593469502e+01   3.8272612526772152e+00  -2.6128344368978940e-01   4.6128798698007628e-01   2.1678431440339927e+00
   6.1388573842297198e+01   3.8111936927424845e+00  -2.6238498502562679e-01   4.5815027243583889e-01   2.1826899603994971e+00
   5.9238815042235167e+01   3.7953830119419383e+00  -2.6347801970277090e-01   4.5504533473300462e-01   2.1975832376937663e+00
   5.7185756200163574e+01   3.7798535830829518e+00  -2.6456051220491261e-01   4.5197655028427663e-01   2.2125041650303245e+00
   5.5224000076806824e+01   3.7646292786077531e+00  -2.6563040501290025e-01   4.4894716617156005e-01   2.2274335943082026e+00
   5.3348495301839336e+01   3.7497334912713338e+00  -2.6668561974545918e-01   4.4596030378533713e-01   2.2423520468345313e+00
   5.1554511610118688e+01   3.7351891612097661e+00  -2.6772405809726557e-01   4.4301896338836666e-01   2.2572397180284205e+00
   4.9837617016953708e+01   3.7210188089783842e+00  -2.6874360258193714e-01   4.4012602950959556e-01   2.2720764802623385e+00
   4.8193656767320611e+01   3.7072445741730435e+00  -2.6974211708788193e-01   4.3728427708114720e-01   2.2868418838997706e+00
   4.6618733909188101e+01   3.6938882592854316e+00  -2.7071744725527946e-01   4.3449637823876902e-01   2.3015151565900269e+00
   4.5109191354851802e+01   3.6809713784880405e+00  -2.7166742068251293e-01   4.3176490971434633e-01   2.3160752008809502e+00
   4.3661595306517881e+01   3.6685152110909383e+00  -2.7258984697043720e-01   4.2909236075746615e-01   2.3305005902102862e+00
   4.2272719933518246e+01   3.6565408594637105e+00  -2.7348251761274339e-01   4.2648114153176431e-01   2.3447695633348888e+00
   4.0939533198580421e+01   3.6450693112700234e+00  -2.7434320574046306e-01   4.2393359194065328e-01   2.3588600172547558e+00
   3.9659183739646060e+01   3.6341215059180780e+00  -2.7516966572843654e-01   4.2145199084588092e-01   2.3727494986865207e+00
   3.8428988721937294e+01   3.6237184051896563e+00  -2.7595963267119883e-01   4.1903856565134373e-01   2.3864151941376170e+00
   3.7246422582382451e+01   3.6138810680711471e+00  -2.7671082173540773e-01   4.1669550223344765e-01   2.3998339186290627e+00
   3.6109106595238558e+01   3.6046307298733953e+00  -2.7742092739555679e-01   4.1442495520814981e-01   2.4129821031113781e+00
   3.5014799193836190e+01   3.5959888857939615e+00  -2.7808762255926972e-01   4.1222905853376329e-01   2.4258357806139368e+00
   3.3961386988899193e+01   3.5879773791437599e+00  -2.7870855758813101e-01   4.1010993645739263e-01   2.4383705711648673e+00
   3.2946876428913789e+01   3.5806184945342974e+00  -2.7928135921949487e-01   4.0806971482200033e-01   2.4505616655139408e+00
   3.1969386052582500e+01   3.5739350563983865e+00  -2.7980362939435854e-01   4.0611053276015435e-01   2.4623838076876279e+00
   3.1027139287551400e+01   3.5679505333011061e+00  -2.8027294399588809e-01   4.0423455481008730e-01   2.4738112764006734e+00
   3.0118457753380525e+01   3.5626891485875665e+00  -2.8068685150273398e-01   4.0244398349945987e-01   2.4848178653448354e+00
   2.9241755030160288e+01   3.5581759980101837e+00  -2.8104287156094127e-01   4.0074107245252094e-01   2.4953768623715957e+00
   2.8395530857325717e+01   3.5544371750868069e+00  -2.8133849347768480e-01   3.9912814008745362e-01   2.5054610275809877e+00
   2.7578365730064018e+01   3.5514999050562173e+00  -2.8157117463985143e-01   3.9760758398230739e-01   2.5150425703260670e+00
   2.6788915863332637e+01   3.5493926884303586e+00  -2.8173833885994398e-01   3.9618189600094811e-01   2.5240931251376688e+00
   2.6025908495873136e+01   3.5481454552866536e+00  -2.8183737465160102e-01   3.9485367828432483e-01   2.5325837265720583e+00
   2.5288137508790474e+01   3.5477897316105933e+00  -2.8186563343651966e-01   3.9362566022824980e-01   2.5404847829791759e+00
   2.4574459335248683e+01   3.5483588191841902e+00  -2.8182042768434334e-01   3.9250071658626001e-01   2.5477660491868930e+00
   2.3883789139650638e+01   3.5498879907294389e+00  -2.8169902898669141e-01   3.9148188685605173e-01   2.5543965980926751e+00
   2.3215097246330888e+01   3.5524147022596084e+00  -2.8149866606618962e-01   3.9057239613047856e-01   2.5603447911509085e+00
   2.2567405799302772e+01   3.5559788248711754e+00  -2.8121652272106190e-01   3.8977567761989168e-01   2.5655782477407367e+00
   2.1939785635984229e+01   3.5606228985318902e+00  -2.8084973570560318e-01   3.8909539708211499e-01   2.5700638133967932e+00
   2.1331353359088876e+01   3.5663924107952467e+00  -2.8039539254655843e-01   3.8853547943063366e-01   2.5737675268817575e+00
   2.0741268592018780e+01   3.5733361038064708e+00  -2.7985052929523119e-01   3.8810013783119379e-01   2.5766545860773573e+00
   2.0168731404143433e+01   3.5815063134730054e+00  -2.7921212821492830e-01   3.8779390564326227e-01   2.5786893126678367e+00
   1.9612979893307177e+01   3.5909593452680126e+00  -2.7847711540308867e-01   3.8762167161701477e-01   2.5798351155867230e+00
   1.9073287913772337e+01   3.6017558918343839e+00  -2.7764235834724971e-01   3.8758871882006640e-01   2.5800544531953689e+00
   1.8548962938593423e+01   3.6139614983820967e+00  -2.7670466341373073e-01   3.8770076784321750e-01   2.5793087941584640e+00
   1.8039344046122064e+01   3.6276470828463845e+00  -2.7566077326776878e-01   3.8796402492311560e-01   2.5775585769793321e+00
   1.7543800020977482e+01   3.6428895189328774e+00  -2.7450736422358835e-01   3.8838523572502309e-01   2.5747631681550338e+00
   1.7061727560374283e+01   3.6597722915539221e+00  -2.7324104352279377e-01   3.8897174565420845e-01   2.5708808189091163e+00
   1.6592549577195665e+01   3.6783862358093420e+00  -2.7185834653928714e-01   3.8973156771436768e-01   2.5658686204574916e+00
   1.6135713591623762e+01   3.6988303726431493e+00  -2.7035573390877327e-01   3.9067345911138007e-01   2.5596824577604655e+00
   1.5690690203502269e+01   3.7212128566909706e+00  -2.6872958858076024e-01   3.9180700801741275e-01   2.5522769617116134e+00
   1.5256971637899120e+01   3.7456520547160639e+00  -2.6697621279075379e-01   3.9314273217262469e-01   2.5436054597110318e+00
   1.4834070356565357e+01   3.7722777765323916e+00  -2.6509182495018557e-01   3.9469219132011163e-01   2.5336199245678990e+00
   1.4421517728131938e+01   3.8012326845831383e+00  -2.6307255645142513e-01   3.9646811585811020e-01   2.5222709216745303e+00
   1.4018862749959727e+01   3.8326739135732697e+00  -2.6091444838511774e-01   3.9848455456931314e-01   2.5095075543914418e+00
   1.3625670814535850e+01   3.8667749379927994e+00  -2.5861344816698567e-01   4.0075704487276359e-01   2.4952774075811694e+00
   1.3241522513196616e+01   3.9037277333318152e+00  -2.5616540607111044e-01   4.0330280976844429e-01   2.4795264892256728e+00
   1.2866012469728933e+01   3.9437452866913572e+00  -2.5356607166660083e-01   4.0614098654559122e-01   2.4621991700602357e+00
   1.2498748196050387e+01   3.9870645248761991e+00  -2.5081109015436631e-01   4.0929289345243480e-01   2.4432381211529957e+00
   1.2139348961658717e+01   4.0339497436242135e+00  -2.4789599860051106e-01   4.1278234194153568e-01   2.4225842493563707e+00
   1.1787444667846721e+01   4.0846966413191002e+00  -2.4481622206271428e-01   4.1663600389671801e-01   2.4001766305532612e+00
   1.1442674716753208e+01   4.1396370856002092e+00  -2.4156706960581528e-01   4.2088384552843328e-01   2.3759524406180703e+00
   1.1104686864114083e+01   4.1991447734048828e+00  -2.3814373020274518e-01   4.2555964254719286e-01   2.3498468840101632e+00
   1.0773136043017567e+01   4.2636419864332735e+00  -2.3454126851690579e-01   4.3070159499675864e-01   2.3217931199152533e+00
   1.0447683143971064e+01   4.3336076979300779e+00  -2.3075462056190368e-01   4.3635306503372800e-01   2.2917221858466945e+00
   1.0127993734021373e+01   4.4095873573247664e+00  -2.2677858923440983e-01   4.4256346736863716e-01   2.2595629186153343e+00
   9.8137366943800135e+00   4.4922047726511574e+00  -2.2260783971560397e-01   4.4938935058070517e-01   2.2252418725717256e+00
   9.5045827517539827e+00   4.5821766351987909e+00  -2.1823689473651564e-01   4.5689571885005520e-01   2.1886832350210348e+00
   9.2002028730758330e+00   4.6803303985289979e+00  -2.1366012970244461e-01   4.6515765890929300e-01   2.1498087387076703e+00
   8.9002664861469931e+00   4.7876264520922645e+00  -2.0887176767163718e-01   4.7426235777261411e-01   2.1085375712644092e+00
   8.6044394792872598e+00   4.9051858434176987e+00  -2.0386587418332103e-01   4.8431162534883948e-01   2.0647862815180638e+00
   8.3123819206185399e+00   5.0343252394835263e+00  -1.9863635192997392e-01   4.9542507577677630e-01   2.0184686825391336e+00
   8.0237454209501706e+00   5.1766014333484707e+00  -1.9317693526834898e-01   5.0774417732624000e-01   1.9694957513170490e+00
   7.7381700417192789e+00   5.3338685816831752e+00  -1.8748118456350049e-01   5.2143746074385566e-01   1.9177755249372606e+00
   7.4552806186448732e+00   5.5083526346969993e+00  -1.8154248035992115e-01   5.3670729201959133e-01   1.8632129931327581e+00
   7.1746823290927519e+00   5.7027493009587857e+00  -1.7535401737401871e-01   5.5379878671246097e-01   1.8057099870809434e+00
   6.8959552711980088e+00   5.9203547124368203e+00  -1.6890879830212058e-01   5.7301169983774303e-01   1.7451650643139838e+00
   6.6186477372014139e+00   6.1652422745748714e+00  -1.6219962743782940e-01   5.9471651837164485e-01   1.6814733896042366e+00
   6.3422677390620468e+00   6.4425059392656410e+00  -1.5521910409196868e-01   6.1937659792493649e-01   1.6145266116773629e+00
   6.0662721600237415e+00   6.7586009502590869e+00  -1.4795961580801209e-01   6.4757916894906964e-01   1.5442127355993553e+00
   5.7900526264676087e+00   7.1218308850774319e+00  -1.4041333136614176e-01   6.8007965523794867e-01   1.4704159906829097e+00
   5.5129167607170704e+00   7.5430599213602587e+00  -1.3257219356937941e-01   7.1786648679826115e-01   1.3930166937588571e+00
   5.2340627833321554e+00   8.0367819848077655e+00  -1.2442791180479178e-01   7.6225838727648176e-01   1.3118911076504640e+00
   4.9525442933328474e+00   8.6227744062635203e+00  -1.1597195437162397e-01   8.1505484898693736e-01   1.2269112946729144e+00
   4.6672201072729491e+00   9.3287462771630913e+00  -1.0719554056776255e-01   8.7877712084663062e-01   1.1379449649719839e+00
   4.3766805679027678e+00   1.0194757327942749e+01  -9.8089632527015233e-02   9.5707030563422257e-01   1.0448553195236050e+00
   4.0791352344455145e+00   1.1280961427759518e+01  -8.8644926800233489e-02   1.0554079822698617e+00   9.4750088761817408e-01
   3.7722339480629925e+00   1.2682011327561499e+01  -7.8851845671098320e-02   1.1824029701492211e+00   8.4573535862633908e-01
   3.4527656412528218e+00   1.4555928844544784e+01  -6.8700528195751398e-02   1.3524343811307822e+00   7.3940740782106651e-01
   3.1161145127504555e+00   1.7187794594900872e+01  -5.8180820958651173e-02   1.5914430879091614e+00   6.2836051606080390e-01
   2.7551821791974249e+00   2.1149577440446556e+01  -4.7282268537790974e-02   1.9514754576528652e+00   5.1243278314283736e-01
   2.3579522873041485e+00   2.7782328164148339e+01  -3.5994103665165415e-02   2.5545607259544294e+00   3.9145673455321056e-01
   1.9007593803824534e+00   4.1143396255139372e+01  -2.4305237073740268e-02   3.7698986362859253e+00   2.6525912139250307e-01
   1.3213855419366998e+00   8.1938688879911567e+01  -1.2204247025060273e-02   7.4816299825966404e+00   1.3366071328388940e-01


==> R_PeKeRatio_Virial.txt <==
   3.6594631214290598e+17   7.6927092059465163e-01   4.1790311807440084e+08
   3.8248482344472103e+07   7.6927092058552748e-01   1.7401399479680117e+03
   1.9103626470603354e+06   7.6927092217626469e-01   3.4591325440693402e+02
   3.3006644037842168e+05   7.6927095979811100e-01   1.3424802538679694e+02
   9.4898380804957953e+04   7.6927129375370107e-01   6.8561332518669573e+01
   3.6076407804214774e+04   7.6927303217996423e-01   4.0704951636775100e+01
   1.6366707561799734e+04   7.6927951635339464e-01   2.6583320038982492e+01
   8.3888984808970035e+03   7.6929877829499815e-01   1.8542288206180519e+01
   4.7018407290499763e+03   7.6934725998838205e-01   1.3573271672370407e+01
   2.8216925045111175e+03   7.6945474582677809e-01   1.0310645533732702e+01
   1.7873398588448458e+03   7.6967003906006159e-01   8.0663713597445721e+00
   1.1828998985100695e+03   7.7006621245286078e-01   6.4651699160084082e+00
   8.1191156180845462e+02   7.7074327904141393e-01   5.2891127788721377e+00
   5.7475317230542191e+02   7.7182528029482045e-01   4.4049698008423883e+00
   4.1786406980124798e+02   7.7344921918860332e-01   3.7276128022382897e+00
   3.1099442914595073e+02   7.7574617431281923e-01   3.2004406656169078e+00
   2.3632608518861801e+02   7.7881955427944405e-01   2.7844184548259254e+00
   1.8297584353758251e+02   7.8272830608274035e-01   2.4517403971920602e+00
   1.4408415305657007e+02   7.8748103757500409e-01   2.1820763594723482e+00
   1.1520822488624292e+02   7.9304171412365732e-01   1.9602841223225842e+00
   9.3401897928633517e+01   7.9934290643494399e-01   1.7749535574419024e+00
   7.6670941048490562e+01   8.0630110511818520e-01   1.6174272895180923e+00
   6.3640802593469502e+01   8.1382994867490654e-01   1.4811057388181275e+00
   5.3348495301839336e+01   8.2184948872655583e-01   1.3609351211950775e+00
   4.5109191354851802e+01   8.3029143254725168e-01   1.2530232773068213e+00
   3.8428988721937294e+01   8.3910122614933180e-01   1.1543503221660532e+00
   3.2946876428913789e+01   8.4823805468449121e-01   1.0625517373491380e+00
   2.8395530857325717e+01   8.5767367929465055e-01   9.7575734756867716e-01
   2.4574459335248683e+01   8.6739075859818637e-01   8.9247357478795086e-01
   2.1331353359088876e+01   8.7738105231932639e-01   8.1149954275471414e-01
   1.8548962938593423e+01   8.8764371916269691e-01   7.3187038358093104e-01
   1.6135713591623762e+01   8.9818380126686248e-01   6.5282365592348113e-01
   1.4018862749959727e+01   9.0901091821337865e-01   5.7378733613983324e-01
   1.2139348961658717e+01   9.2013815791884146e-01   4.9439076799959536e-01
   1.0447683143971064e+01   9.3158113659572050e-01   4.1450399325948906e-01
   8.9002664861469931e+00   9.4335719633290360e-01   3.3431765172956074e-01
   7.4552806186448732e+00   9.5548471111515831e-01   2.5448919713087154e-01
   6.0662721600237415e+00   9.6798247701097617e-01   1.7641360206449300e-01
   4.6815971482290681e+00   9.8073831588799243e-01   1.0347344082226705e-01
   4.6528301053288512e+00   9.8100006085165470e-01   1.0207358850810043e-01
   4.6240104285476820e+00   9.8126196871560922e-01   1.0067747753727802e-01
   4.5951365141944107e+00   9.8152403962078338e-01   9.9285165861722618e-02
   4.5662067194549012e+00   9.8178627370792493e-01   9.7896712376451075e-02
   4.5372193609274598e+00   9.8204867111761562e-01   9.6512176941537978e-02
   4.5081727130884053e+00   9.8231123199025405e-01   9.5131620404829698e-02
   4.4790650066836539e+00   9.8257395646607004e-01   9.3755104625454472e-02
   4.4498944270418601e+00   9.8283684468510768e-01   9.2382692498154798e-02
   4.4206591123044641e+00   9.8309989678723753e-01   9.1014447978490065e-02
   4.3913571515675924e+00   9.8336311291214629e-01   8.9650436108944867e-02
   4.3619865829303244e+00   9.8362649319933948e-01   8.8290723045989408e-02
   4.3325453914435723e+00   9.8389003778813799e-01   8.6935376088137242e-02
   4.3030315069532810e+00   9.8415374681768197e-01   8.5584463705051669e-02
   4.2734428018313606e+00   9.8441762042691894e-01   8.4238055567748188e-02
   4.2437770885868211e+00   9.8468165875461311e-01   8.2896222579956547e-02
   4.2140321173497677e+00   9.8494586193934086e-01   8.1559036910692814e-02
   4.1842055732194474e+00   9.8521023011948694e-01   8.0226572028110330e-02
   4.1542950734675896e+00   9.8547476343324281e-01   7.8898902734693244e-02
   4.1242981645871097e+00   9.8573946201861040e-01   7.7576105203867055e-02
   4.0942123191757513e+00   9.8600432601339560e-01   7.6258257018098130e-02
   4.0640349326431453e+00   9.8626935555521000e-01   7.4945437208566917e-02
   4.0337633197290401e+00   9.8653455078146934e-01   7.3637726296499700e-02
   4.0033947108191699e+00   9.8679991182938931e-01   7.2335206336251928e-02
   3.9729262480444203e+00   9.8706543883598619e-01   7.1037960960242869e-02
   3.9423549811473872e+00   9.8733113193807942e-01   6.9746075425847279e-02
   3.9116778630992095e+00   9.8759699127227984e-01   6.8459636664356824e-02
   3.8808917454481335e+00   9.8786301697500289e-01   6.7178733332136670e-02
   3.8499933733793559e+00   9.8812920918245306e-01   6.5903455864103705e-02
   3.8189793804640075e+00   9.8839556803063489e-01   6.4633896529671636e-02
   3.7878462830732791e+00   9.8866209365533919e-01   6.3370149491311173e-02
   3.7565904744308596e+00   9.8892878619215385e-01   6.2112310865891737e-02
   3.7252082182752493e+00   9.8919564577645613e-01   6.0860478788977761e-02
   3.6936956420996960e+00   9.8946267254341025e-01   5.9614753482271021e-02
   3.6620487299353841e+00   9.8972986662796880e-01   5.8375237324404687e-02
   3.6302633146393535e+00   9.8999722816487290e-01   5.7142034925310586e-02
   3.5983350696452292e+00   9.9026475728864682e-01   5.5915253204399509e-02
   3.5662595001302608e+00   9.9053245413360058e-01   5.4695001472816238e-02
   3.5340319335476131e+00   9.9080031883382624e-01   5.3481391520052060e-02
   3.5016475094672743e+00   9.9106835152319639e-01   5.2274537705222161e-02
   3.4691011686630544e+00   9.9133655233536344e-01   5.1074557053343045e-02
   3.4363876413761938e+00   9.9160492140376111e-01   4.9881569356974693e-02
   3.4035014346785726e+00   9.9187345886159850e-01   4.8695697283625737e-02
   3.3704368188498530e+00   9.9214216484186357e-01   4.7517066489357856e-02
   3.3371878126728203e+00   9.9241103947731646e-01   4.6345805739063405e-02
   3.3037481675405065e+00   9.9268008290049392e-01   4.5182047033943892e-02
   3.2701113502555925e+00   9.9294929524370412e-01   4.4025925746755325e-02
   3.2362705243885568e+00   9.9321867663902486e-01   4.2877580765460548e-02
   3.2022185300443935e+00   9.9348822721830887e-01   4.1737154645974987e-02
   3.1679478618686954e+00   9.9375794711317411e-01   4.0604793774781142e-02
   3.1334506451030109e+00   9.9402783645500481e-01   3.9480648542253222e-02
   3.0987186094736732e+00   9.9429789537495672e-01   3.8364873527639780e-02
   3.0637430606701979e+00   9.9456812400394856e-01   3.7257627696740001e-02
   3.0285148491360703e+00   9.9483852247265936e-01   3.6159074613441797e-02
   2.9930243358563766e+00   9.9510909091153787e-01   3.5069382666412491e-02
   2.9572613547816657e+00   9.9537982945078796e-01   3.3988725312388092e-02
   2.9212151714758763e+00   9.9565073822037709e-01   3.2917281337683485e-02
   2.8848744375144020e+00   9.9592181735003116e-01   3.1855235139739098e-02
   2.8482271400870292e+00   9.9619306696923637e-01   3.0802777030752543e-02
   2.8112605461756734e+00   9.9646448720723091e-01   2.9760103565702991e-02
   2.7739611405767084e+00   9.9673607819301258e-01   2.8727417897383534e-02
   2.7363145569187806e+00   9.9700784005533050e-01   2.7704930161404972e-02
   2.6983055006850725e+00   9.9727977292268655e-01   2.6692857894548783e-02
   2.6599176630790105e+00   9.9755187692333902e-01   2.5691426490323296e-02
   2.6211336243680132e+00   9.9782415218529308e-01   2.4700869696140024e-02
   2.5819347450926946e+00   9.9809659883630153e-01   2.3721430157188684e-02
   2.5423010432285920e+00   9.9836921700387049e-01   2.2753360012872138e-02
   2.5022110550210748e+00   9.9864200681524840e-01   2.1796921552589468e-02
   2.4616416767637928e+00   9.9891496839743610e-01   2.0852387938767779e-02
   2.4205679842352694e+00   9.9918810187716989e-01   1.9920044006368841e-02
   2.3789630258175709e+00   9.9946140738093781e-01   1.9000187149705097e-02
   2.3367975844573303e+00   9.9973488503496366e-01   1.8093128309338936e-02
   2.2940399025418392e+00   1.0000085349652190e+00   1.7199193074215351e-02
   2.2506553623832217e+00   1.0002823572974089e+00   1.6318722917086019e-02
   2.2066061132400914e+00   1.0005563521569831e+00   1.5452076584884455e-02
   2.1618506335322691e+00   1.0008305196691263e+00   1.4599631670188415e-02
   2.1163432139463723e+00   1.0011048599587586e+00   1.3761786395528034e-02
   2.0700333432456266e+00   1.0013793731505360e+00   1.2938961649406121e-02
   2.0228649734426765e+00   1.0016540593688514e+00   1.2131603321970946e-02
   1.9747756340770044e+00   1.0019289187378280e+00   1.1340184999976397e-02
   1.9256953559435321e+00   1.0022039513813188e+00   1.0565211095893480e-02
   1.8755453516895706e+00   1.0024791574229146e+00   9.8072205060966214e-03
   1.8242363826463623e+00   1.0027545369859272e+00   9.0667909197983051e-03
   1.7716667156619506e+00   1.0030300901934024e+00   8.3445439365684194e-03
   1.7177195367640556e+00   1.0033058171681095e+00   7.6411511998893886e-03
   1.6622596341543852e+00   1.0035817180325479e+00   6.9573418234090108e-03
   1.6051290814176318e+00   1.0038577929089356e+00   6.2939114848755027e-03
   1.5461415262590219e+00   1.0041340419192213e+00   5.6517337053145437e-03
   1.4850744916502143e+00   1.0044104651850714e+00   5.0317740425700232e-03
   1.4216587729937535e+00   1.0046870628278748e+00   4.4351082505854050e-03
   1.3555634695746550e+00   1.0049638349687435e+00   3.8629459615931792e-03
   1.2863742306270827e+00   1.0052407817285061e+00   3.3166622702543217e-03
   1.2135605317919143e+00   1.0055179032277095e+00   2.7978409896778785e-03
   1.1364243579536257e+00   1.0057951995866254e+00   2.3083358197443548e-03
   1.0540154848180729e+00   1.0060726709252303e+00   1.8503603211942438e-03
   9.6498220436733273e-01   1.0063503173632251e+00   1.4266270140955320e-03
   8.6728478850591739e-01   1.0066281390200220e+00   1.0405768745214393e-03
   7.5757636859011290e-01   1.0069061360147418e+00   6.9679327125696830e-04
   6.2960653190533555e-01   1.0071843084662135e+00   4.0185310930251656e-04
   4.6864356900616627e-01   1.0074626564929663e+00   1.6650292615366351e-04


==> R_PeKeRatio_regVirial.txt <==
   3.6594631214290598e+17   7.6927092059465163e-01   2.4416497353982369e-01
   6.8974277951338538e+11   7.6927092059223701e-01   2.4416497354140215e-01
   3.7860172086621712e+10   7.6927092057589264e-01   2.4416497351771757e-01
   6.7542937423025837e+09   7.6927092058091207e-01   2.4416497351746258e-01
   1.9735157455019662e+09   7.6927092058229185e-01   2.4416497353126163e-01
   7.5756759647955966e+08   7.6927092057949131e-01   2.4416497352747230e-01
   3.4591812671405953e+08   7.6927092057773827e-01   2.4416497351842487e-01
   1.7812323730808690e+08   7.6927092057844304e-01   2.4416497351824223e-01
   1.0017650228376375e+08   7.6927092058022606e-01   2.4416497352433605e-01
   6.0272013136518940e+07   7.6927092058231861e-01   2.4416497352918118e-01
   3.8248482344472103e+07   7.6927092058552748e-01   2.4416497353108441e-01
   2.5343241970850218e+07   7.6927092059220625e-01   2.4416497353464003e-01
   1.7402286386612810e+07   7.6927092060563196e-01   2.4416497354603817e-01
   1.2313255829243401e+07   7.6927092063031588e-01   2.4416497357043587e-01
   8.9379314491731282e+06   7.6927092067255054e-01   2.4416497361261727e-01
   6.6324093324822579e+06   7.6927092074161663e-01   2.4416497367965170e-01
   5.0169939777996913e+06   7.6927092085087445e-01   2.4416497378344892e-01
   3.8596260110135041e+06   7.6927092101905603e-01   2.4416497394210931e-01
   3.0139794998643929e+06   7.6927092127163987e-01   2.4416497418066102e-01
   2.3852184646131461e+06   7.6927092164257915e-01   2.4416497453184213e-01
   1.9103626470603354e+06   7.6927092217626469e-01   2.4416497503756901e-01
   1.5466672539806138e+06   7.6927092292990851e-01   2.4416497575114759e-01
   1.2645486961268715e+06   7.6927092397640384e-01   2.4416497674036172e-01
   1.0431674267643867e+06   7.6927092540750497e-01   2.4416497809066681e-01
   8.6760615605155414e+05   7.6927092733755542e-01   2.4416497990890823e-01
   7.2702951332669903e+05   7.6927092990759882e-01   2.4416498232698844e-01
   6.1346094457678904e+05   7.6927093329009122e-01   2.4416498550597182e-01
   5.2095568047291978e+05   7.6927093769398935e-01   2.4416498964055094e-01
   4.4503258485526301e+05   7.6927094337062163e-01   2.4416499496423674e-01
   3.8227810544037091e+05   7.6927095062003747e-01   2.4416500175514197e-01
   3.3006644037842168e+05   7.6927095979811100e-01   2.4416501034247182e-01
   2.8635932642815082e+05   7.6927097132428768e-01   2.4416502111365287e-01
   2.4956111541882897e+05   7.6927098569016328e-01   2.4416503452215058e-01
   2.1841272554465852e+05   7.6927100346866029e-01   2.4416505109575706e-01
   1.9191324771735191e+05   7.6927102532425939e-01   2.4416507144568891e-01
   1.6926144142472083e+05   7.6927105202378476e-01   2.4416509627618366e-01
   1.4981168233702076e+05   7.6927108444831749e-01   2.4416512639496854e-01
   1.3304051207360561e+05   7.6927112360584404e-01   2.4416516272442632e-01
   1.1852103671969521e+05   7.6927117064493733e-01   2.4416520631365032e-01
   1.0590318556986528e+05   7.6927122686934057e-01   2.4416525835131211e-01
   9.4898380804957953e+04   7.6927129375370107e-01   2.4416532017948900e-01
   8.5267552659899127e+04   7.6927137296013348e-01   2.4416539330819545e-01
   7.6811710401146483e+04   7.6927146635608812e-01   2.4416547943101694e-01
   6.9364479269640375e+04   7.6927157603311869e-01   2.4416558044138859e-01
   6.2786159559915162e+04   7.6927170432691816e-01   2.4416569844993197e-01
   5.6958971532689793e+04   7.6927185383845231e-01   2.4416583580263812e-01
   5.1783229633336523e+04   7.6927202745629331e-01   2.4416599509997586e-01
   4.7174249095551146e+04   7.6927222838011911e-01   2.4416617921694339e-01
   4.3059832848980994e+04   7.6927246014549999e-01   2.4416639132414492e-01
   3.9378220598398773e+04   7.6927272664990964e-01   2.4416663490980092e-01
   3.6076407804214774e+04   7.6927303217996423e-01   2.4416691380274633e-01
   3.3108762112407414e+04   7.6927338144005175e-01   2.4416723219647016e-01
   3.0435880054707250e+04   7.6927377958214616e-01   2.4416759467405849e-01
   2.8023638673486574e+04   7.6927423223702640e-01   2.4416800623415771e-01
   2.5842405942396494e+04   7.6927474554676667e-01   2.4416847231787212e-01
   2.3866381067950566e+04   7.6927532619862804e-01   2.4416899883664503e-01
   2.2073041431121390e+04   7.6927598146022180e-01   2.4416959220099624e-01
   2.0442677411030229e+04   7.6927671921607477e-01   2.4417025935027686e-01
   1.8957999890637857e+04   7.6927754800551529e-01   2.4417100778325554e-01
   1.7603808079975970e+04   7.6927847706194774e-01   2.4417184558966043e-01
   1.6366707561799680e+04   7.6927951635339475e-01   2.4417278148252600e-01
   1.5234870287893667e+04   7.6928067662448563e-01   2.4417382483146988e-01
   1.4197829724887333e+04   7.6928196943965188e-01   2.4417498569668053e-01
   1.3246305538949257e+04   7.6928340722774313e-01   2.4417627486378154e-01
   1.2372053175935436e+04   7.6928500332784777e-01   2.4417770387933924e-01
   1.1567734482058628e+04   7.6928677203642737e-01   2.4417928508707676e-01
   1.0826806155098868e+04   7.6928872865571873e-01   2.4418103166473606e-01
   1.0143423345417703e+04   7.6929088954327118e-01   2.4418295766144704e-01
   9.5123561616989682e+03   7.6929327216274446e-01   2.4418507803563719e-01
   8.9289171960411259e+03   7.6929589513578089e-01   2.4418740869332767e-01
   8.3888984808970035e+03   7.6929877829499815e-01   2.4418996652681574e-01
   7.8885165377194335e+03   7.6930194273800334e-01   2.4419276945360008e-01
   7.4243643831645750e+03   7.6930541088239457e-01   2.4419583645549631e-01
   6.9933695307022135e+03   7.6930920652166324e-01   2.4419918761782183e-01
   6.5927571694740991e+03   7.6931335488196140e-01   2.4420284416858629e-01
   6.2200178230875408e+03   7.6931788267960666e-01   2.4420682851751185e-01
   5.8728788927068590e+03   7.6932281817926629e-01   2.4421116429478401e-01
   5.5492795745511030e+03   7.6932819125275576e-01   2.4421587638944167e-01
   5.2473487143914490e+03   7.6933403343829454e-01   2.4422099098717900e-01
   4.9653852230504772e+03   7.6934037800011523e-01   2.4422653560743693e-01
   4.7018407290499763e+03   7.6934725998838205e-01   2.4423253913965584e-01
   4.4553041889229162e+03   7.6935471629916574e-01   2.4423903187842588e-01
   4.2244882135393082e+03   7.6936278573446215e-01   2.4424604555742774e-01
   4.0082169011225442e+03   7.6937150906198937e-01   2.4425361338188484e-01
   3.8054149953083597e+03   7.6938092907471012e-01   2.4426177005938179e-01
   3.6150982103388124e+03   7.6939109064981548e-01   2.4427055182875065e-01
   3.4363645858856253e+03   7.6940204080705787e-01   2.4427999648683563e-01
   3.2683867515638694e+03   7.6941382876619047e-01   2.4429014341284766e-01
   3.1104049963482207e+03   7.6942650600332640e-01   2.4430103359003547e-01
   2.9617210511958510e+03   7.6944012630602099e-01   2.4431270962440935e-01
   2.8216925045111175e+03   7.6945474582677809e-01   2.4432521576017249e-01
   2.6897277799115313e+03   7.6947042313482206e-01   2.4433859789157339e-01
   2.5652816142853999e+03   7.6948721926579389e-01   2.4435290357082373e-01
   2.4478509815519906e+03   7.6950519776919157e-01   2.4436818201175906e-01
   2.3369714139991379e+03   7.6952442475317218e-01   2.4438448408881697e-01
   2.2322136787131881e+03   7.6954496892650848e-01   2.4440186233104327e-01
   2.1331807715440209e+03   7.6956690163733577e-01   2.4442037091064575e-01
   2.0395051953603217e+03   7.6959029690841152e-01   2.4444006562576942e-01
   1.9508464931290575e+03   7.6961523146852029e-01   2.4446100387703307e-01
   1.8668890096693440e+03   7.6964178477971901e-01   2.4448324463742896e-01
   1.7873398588448458e+03   7.6967003906006159e-01   2.4450684841515313e-01
   1.7119270755229713e+03   7.6970007930144713e-01   2.4453187720895431e-01
   1.6403979338883710e+03   7.6973199328224251e-01   2.4455839445554034e-01
   1.5725174156911767e+03   7.6976587157430187e-01   2.4458646496864142e-01
   1.5080668137711332e+03   7.6980180754403305e-01   2.4461615486928326e-01
   1.4468424577556916e+03   7.6983989734713143e-01   2.4464753150686203e-01
   1.3886545502089339e+03   7.6988023991662968e-01   2.4468066337061817e-01
   1.3333261027304902e+03   7.6992293694391001e-01   2.4471561999112240e-01
   1.2806919625886044e+03   7.6996809285231260e-01   2.4475247183137311e-01
   1.2305979214353902e+03   7.7001581476301406e-01   2.4479129016721893e-01
   1.1828998985100695e+03   7.7006621245286078e-01   2.4483214695674096e-01
   1.1374631914996103e+03   7.7011939830384857e-01   2.4487511469836526e-01
   1.0941617889071433e+03   7.7017548724394491e-01   2.4492026627742719e-01
   1.0528777383862173e+03   7.7023459667904925e-01   2.4496767480106529e-01
   1.0135005660418509e+03   7.7029684641579366e-01   2.4501741342124048e-01
   9.7592674218484717e+02   7.7036235857507518e-01   2.4506955514588877e-01
   9.4005918946052316e+02   7.7043125749609054e-01   2.4512417263814429e-01
   9.0580682966250549e+02   7.7050366963078942e-01   2.4518133800371533e-01
   8.7308416589153853e+02   7.7057972342870329e-01   2.4524112256658273e-01
   8.4181089703297596e+02   7.7065954921208224e-01   2.4530359663319543e-01
   8.1191156180845462e+02   7.7074327904141393e-01   2.4536882924550810e-01
   7.8331520991081300e+02   7.7083104657137180e-01   2.4543688792321683e-01
   7.5595509795953581e+02   7.7092298689738903e-01   2.4550783839572154e-01
   7.2976840821971814e+02   7.7101923639301539e-01   2.4558174432434174e-01
   7.0469598821301122e+02   7.7111993253834399e-01   2.4565866701548933e-01
   6.8068210951646631e+02   7.7122521373984587e-01   2.4573866512554851e-01
   6.5767424419644863e+02   7.7133521914199465e-01   2.4582179435831292e-01
   6.3562285746155192e+02   7.7145008843111607e-01   2.4590810715593114e-01
   6.1448121524220926e+02   7.7156996163203295e-01   2.4599765238439972e-01
   5.9420520551677430e+02   7.7169497889803362e-01   2.4609047501471462e-01
   5.7475317230542191e+02   7.7182528029482045e-01   2.4618661580087747e-01
   5.5608576134536213e+02   7.7196100557914626e-01   2.4628611095603475e-01
   5.3816577654448315e+02   7.7210229397284758e-01   2.4638899182805821e-01
   5.2095804638651623e+02   7.7224928393311554e-01   2.4649528457600317e-01
   5.0442929952991454e+02   7.7240211291979655e-01   2.4660500984882502e-01
   4.8854804890541999e+02   7.7256091716064490e-01   2.4671818246788271e-01
   4.7328448367454553e+02   7.7272583141536666e-01   2.4683481111466934e-01
   4.5861036846328102e+02   7.7289698873947688e-01   2.4695489802536039e-01
   4.4449894933287942e+02   7.7307452024884105e-01   2.4707843869363022e-01
   4.3092486599289737e+02   7.7325855488590856e-01   2.4720542158328554e-01
   4.1786406980124798e+02   7.7344921918860332e-01   2.4733582785220473e-01
   4.0529374713218255e+02   7.7364663706280790e-01   2.4746963108902850e-01
   3.9319224772615911e+02   7.7385092955943979e-01   2.4760679706403002e-01
   3.8153901766578008e+02   7.7406221465700908e-01   2.4774728349552289e-01
   3.7031453664965909e+02   7.7428060705061885e-01   2.4789103983310476e-01
   3.5950025926141603e+02   7.7450621794824992e-01   2.4803800705895651e-01
   3.4907855995422659e+02   7.7473915487518974e-01   2.4818811750833492e-01
   3.3903268149265529e+02   7.7497952148739957e-01   2.4834129471029032e-01
   3.2934668661302555e+02   7.7522741739456913e-01   2.4849745324958014e-01
   3.2000541268155519e+02   7.7548293799355394e-01   2.4865649865058317e-01
   3.1099442914595022e+02   7.7574617431281867e-01   2.4881832728394682e-01
   3.0229999759129993e+02   7.7601721286845593e-01   2.4898282629658611e-01
   2.9390903422507438e+02   7.7629613553229937e-01   2.4914987356549825e-01
   2.8580907462882840e+02   7.7658301941252550e-01   2.4931933767576178e-01
   2.7798824062605092e+02   7.7687793674715189e-01   2.4949107792297340e-01
   2.7043520912645971e+02   7.7718095481066374e-01   2.4966494434020436e-01
   2.6313918281708885e+02   7.7749213583403454e-01   2.4984077774950508e-01
   2.5608986257975579e+02   7.7781153693823424e-01   2.5001840983780393e-01
   2.4927742152304552e+02   7.7813921008133291e-01   2.5019766325697712e-01
   2.4269248052483084e+02   7.7847520201915621e-01   2.5037835174770445e-01
   2.3632608518861801e+02   7.7881955427944405e-01   2.5056028028668131e-01
   2.3016968412376360e+02   7.7917230314938069e-01   2.5074324525659075e-01
   2.2421510846580756e+02   7.7953347967625242e-01   2.5092703463819160e-01
   2.1845455255895351e+02   7.7990310968101162e-01   2.5111142822375332e-01
   2.1288055572803799e+02   7.8028121378440518e-01   2.5129619785102836e-01
   2.0748598507228408e+02   7.8066780744528808e-01   2.5148110765681991e-01
   2.0226401921770420e+02   7.8106290101072084e-01   2.5166591434919966e-01
   1.9720813296926218e+02   7.8146649977736538e-01   2.5185036749732670e-01
   1.9231208280784151e+02   7.8187860406369025e-01   2.5203420983777175e-01
   1.8756989318071152e+02   7.8229920929242847e-01   2.5221717759623724e-01
   1.8297584353758251e+02   7.8272830608274035e-01   2.5239900082348393e-01
   1.7852445606748145e+02   7.8316588035148194e-01   2.5257940374430538e-01
   1.7421048409461352e+02   7.8361191342294612e-01   2.5275810511828783e-01
   1.7002890109408295e+02   7.8406638214648572e-01   2.5293481861117484e-01
   1.6597489029088845e+02   7.8452925902133919e-01   2.5310925317557270e-01
   1.6204383480795380e+02   7.8500051232805323e-01   2.5328111343978316e-01
   1.5823130833114482e+02   7.8548010626581333e-01   2.5345010010352392e-01
   1.5453306626126536e+02   7.8596800109506404e-01   2.5361591033933517e-01
   1.5094503732492592e+02   7.8646415328477237e-01   2.5377823819846113e-01
   1.4746331561794071e+02   7.8696851566369030e-01   2.5393677502006845e-01
   1.4408415305657007e+02   7.8748103757500409e-01   2.5409120984261890e-01
   1.4080395221345748e+02   7.8800166503375213e-01   2.5424122981629765e-01
   1.3761925951654183e+02   7.8853034088644780e-01   2.5438652061545342e-01
   1.3452675879057665e+02   7.8906700497228988e-01   2.5452676684995623e-01
   1.3152326512212841e+02   7.8961159428545813e-01   2.5466165247452915e-01
   1.2860571903009998e+02   7.9016404313794708e-01   2.5479086119508060e-01
   1.2577118092491017e+02   7.9072428332240718e-01   2.5491407687112139e-01
   1.2301682584048781e+02   7.9129224427458722e-01   2.5503098391345203e-01
   1.2033993842418668e+02   7.9186785323484465e-01   2.5514126767625572e-01
   1.1773790817061942e+02   7.9245103540836459e-01   2.5524461484288524e-01
   1.1520822488624292e+02   7.9304171412365732e-01   2.5534071380461171e-01
   1.1274847437230898e+02   7.9363981098898273e-01   2.5542925503168357e-01
   1.1035633431452077e+02   7.9424524604635072e-01   2.5550993143609885e-01
   1.0802957036842581e+02   7.9485793792280157e-01   2.5558243872550285e-01
   1.0576603243020641e+02   7.9547780397866419e-01   2.5564647574774524e-01
   1.0356365108313824e+02   7.9610476045255663e-01   2.5570174482560820e-01
   1.0142043421054377e+02   7.9673872260287015e-01   2.5574795208129791e-01
   9.9334463766598134e+01   7.9737960484556925e-01   2.5578480775034418e-01
   9.7303892696833429e+01   7.9802732088810280e-01   2.5581202648458712e-01
   9.5326942000657539e+01   7.9868178385927113e-01   2.5582932764395894e-01
   9.3401897928633417e+01   7.9934290643494399e-01   2.5583643557686292e-01
   9.1527109307676994e+01   8.0001060095948873e-01   2.5583307988890908e-01
   8.9700984987708964e+01   8.0068477956284068e-01   2.5581899569989941e-01
   8.7921991403662275e+01   8.0136535427315503e-01   2.5579392388892042e-01
   8.6188650247080943e+01   8.0205223712495632e-01   2.5575761132745445e-01
   8.4499536241863936e+01   8.0274534026281252e-01   2.5570981110049584e-01
   8.2853275019006475e+01   8.0344457604046815e-01   2.5565028271562190e-01
   8.1248541085472723e+01   8.0414985711546483e-01   2.5557879230004532e-01
   7.9684055882596041e+01   8.0486109653926285e-01   2.5549511278569131e-01
   7.8158585929653469e+01   8.0557820784289280e-01   2.5539902408236126e-01
   7.6670941048490548e+01   8.0630110511818531e-01   2.5529031323907864e-01
   7.5219972665297377e+01   8.0702970309461408e-01   2.5516877459372528e-01
   7.3804572185841593e+01   8.0776391721184349e-01   2.5503420991109926e-01
   7.2423669440657051e+01   8.0850366368803483e-01   2.5488642850956195e-01
   7.1076231196874460e+01   8.0924885958400150e-01   2.5472524737642616e-01
   6.9761259733550389e+01   8.0999942286328952e-01   2.5455049127226720e-01
   6.8477791477515609e+01   8.1075527244830026e-01   2.5436199282438243e-01
   6.7224895696916306e+01   8.1151632827254250e-01   2.5415959260959620e-01
   6.6001673249770477e+01   8.1228251132910390e-01   2.5394313922660300e-01
   6.4807255384991350e+01   8.1305374371549310e-01   2.5371248935815494e-01
   6.3640802593469502e+01   8.1382994867490677e-01   2.5346750782324240e-01
   6.2501503506916642e+01   8.1461105063411376e-01   2.5320806761961023e-01
   6.1388573842297134e+01   8.1539697523798516e-01   2.5293404995678898e-01
   6.0301255389778476e+01   8.1618764938085187e-01   2.5264534427993524e-01
   5.9238815042235160e+01   8.1698300123479695e-01   2.5234184828475903e-01
   5.8200543864439645e+01   8.1778296027497810e-01   2.5202346792376501e-01
   5.7185756200163517e+01   8.1858745730213656e-01   2.5169011740412067e-01
   5.6193788815500888e+01   8.1939642446236716e-01   2.5134171917737869e-01
   5.5224000076806817e+01   8.2020979526431437e-01   2.5097820392136655e-01
   5.4275769161723588e+01   8.2102750459387852e-01   2.5059951051448548e-01
   5.3348495301839293e+01   8.2184948872655594e-01   2.5020558600269810e-01
   5.2441597055594926e+01   8.2267568533753577e-01   2.4979638555946498e-01
   5.1554511610118688e+01   8.2350603350965090e-01   2.4937187243893236e-01
   5.0686694110735644e+01   8.2434047373930952e-01   2.4893201792258393e-01
   4.9837617016953672e+01   8.2517894794048618e-01   2.4847680125964622e-01
   4.9006769483785504e+01   8.2602139944691211e-01   2.4800620960151654e-01
   4.8193656767320611e+01   8.2686777301253633e-01   2.4752023793045708e-01
   4.7397799653511846e+01   8.2771801481037721e-01   2.4701888898280194e-01
   4.6618733909188073e+01   8.2857207242984288e-01   2.4650217316692671e-01
   4.5856009754350048e+01   8.2942989487262297e-01   2.4597010847624304e-01
   4.5109191354851816e+01   8.3029143254725168e-01   2.4542272039743640e-01
   4.4377856334609291e+01   8.3115663726239508e-01   2.4486004181418677e-01
   4.3661595306517853e+01   8.3202546221898921e-01   2.4428211290661325e-01
   4.2960011421297388e+01   8.3289786200127536e-01   2.4368898104664852e-01
   4.2272719933518239e+01   8.3377379256683359e-01   2.4308070068958759e-01
   4.1599347784097191e+01   8.3465321123565916e-01   2.4245733326199242e-01
   4.0939533198580385e+01   8.3553607667839547e-01   2.4181894704621296e-01
   4.0292925300566573e+01   8.3642234890374578e-01   2.4116561706165429e-01
   3.9659183739646053e+01   8.3731198924517258e-01   2.4049742494307499e-01
   3.9037978333263588e+01   8.3820496034690151e-01   2.3981445881603741e-01
   3.8428988721937259e+01   8.3910122614933180e-01   2.3911681316975253e-01
   3.7831904037291444e+01   8.4000075187388012e-01   2.3840458872745401e-01
   3.7246422582382451e+01   8.4090350400732972e-01   2.3767789231454717e-01
   3.6672251523824663e+01   8.4180945028571064e-01   2.3693683672461749e-01
   3.6109106595238522e+01   8.4271855967780973e-01   2.3618154058356511e-01
   3.5556711811568626e+01   8.4363080236828258e-01   2.3541212821195273e-01
   3.5014799193836190e+01   8.4454614974048903e-01   2.3462872948577468e-01
   3.4483108503910159e+01   8.4546457435902644e-01   2.3383147969577797e-01
   3.3961386988899164e+01   8.4638604995205202e-01   2.3302051940549351e-01
   3.3449389134782287e+01   8.4731055139339073e-01   2.3219599430813342e-01
   3.2946876428913782e+01   8.4823805468449121e-01   2.3135805508248394e-01
   3.2453617131052994e+01   8.4916853693624095e-01   2.3050685724792652e-01
   3.1969386052582490e+01   8.5010197635069307e-01   2.2964256101876018e-01
   3.1493964343596982e+01   8.5103835220270774e-01   2.2876533115787717e-01
   3.1027139287551396e+01   8.5197764482155813e-01   2.2787533683000799e-01
   3.0568704103177012e+01   8.5291983557250828e-01   2.2697275145458101e-01
   3.0118457753380497e+01   8.5386490683839755e-01   2.2605775255837851e-01
   2.9676204760857647e+01   8.5481284200124952e-01   2.2513052162804098e-01
   2.9241755030160281e+01   8.5576362542392037e-01   2.2419124396257056e-01
   2.8814923675967922e+01   8.5671724243180802e-01   2.2324010852592988e-01
   2.8395530857325692e+01   8.5767367929465066e-01   2.2227730779984142e-01
   2.7983401617618572e+01   8.5863292320841189e-01   2.2130303763689416e-01
   2.7578365730063990e+01   8.5959496227727061e-01   2.2031749711401372e-01
   2.7180257548509218e+01   8.6055978549575196e-01   2.1932088838646258e-01
   2.6788915863332662e+01   8.6152738273097151e-01   2.1831341654240508e-01
   2.6404183762255119e+01   8.6249774470504148e-01   2.1729528945813498e-01
   2.6025908495873107e+01   8.6347086297762921e-01   2.1626671765406752e-01
   2.5653941347735149e+01   8.6444672992867377e-01   2.1522791415157669e-01
   2.5288137508790470e+01   8.6542533874128769e-01   2.1417909433072344e-01
   2.4928355956042303e+01   8.6640668338483318e-01   2.1312047578900870e-01
   2.4574459335248658e+01   8.6739075859818615e-01   2.1205227820117920e-01
   2.4226313847517996e+01   8.6837755987319720e-01   2.1097472318015287e-01
   2.3883789139650634e+01   8.6936708343834135e-01   2.0988803413918888e-01
   2.3546758198087907e+01   8.7035932624258827e-01   2.0879243615529902e-01
   2.3215097246330874e+01   8.7135428593945852e-01   2.0768815583400807e-01
   2.2888685645699095e+01   8.7235196087130773e-01   2.0657542117550548e-01
   2.2567405799302772e+01   8.7335235005380552e-01   2.0545446144226756e-01
   2.2251143059109268e+01   8.7435545316064966e-01   2.0432550702816055e-01
   2.1939785635984212e+01   8.7536127050847190e-01   2.0318878932915369e-01
   2.1633224512598222e+01   8.7636980304198464e-01   2.0204454061561955e-01
   2.1331353359088876e+01   8.7738105231932639e-01   2.0089299390631912e-01
   2.1034068451374399e+01   8.7839502049763774e-01   1.9973438284411024e-01
   2.0741268592018756e+01   8.7941171031884868e-01   1.9856894157341504e-01
   2.0452855033550719e+01   8.8043112509568833e-01   1.9739690461950093e-01
   2.0168731404143433e+01   8.8145326869790463e-01   1.9621850676961586e-01
   1.9888803635564237e+01   8.8247814553871196e-01   1.9503398295601349e-01
   1.9612979893307159e+01   8.8350576056143670e-01   1.9384356814091214e-01
   1.9341170508824128e+01   8.8453611922639164e-01   1.9264749720341101e-01
   1.9073287913772329e+01   8.8556922749795708e-01   1.9144600482842192e-01
   1.8809246576200184e+01   8.8660509183186553e-01   1.9023932539760555e-01
   1.8548962938593423e+01   8.8764371916269691e-01   1.8902769288239579e-01
   1.8292355357708711e+01   8.8868511689158880e-01   1.8781134073909544e-01
   1.8039344046122064e+01   8.8972929287413083e-01   1.8659050180608097e-01
   1.7789851015421654e+01   8.9077625540847782e-01   1.8536540820316252e-01
   1.7543800020977468e+01   8.9182601322364874e-01   1.8413629123309813e-01
   1.7301116508221671e+01   8.9287857546801930e-01   1.8290338128527722e-01
   1.7061727560374290e+01   8.9393395169801626e-01   1.8166690774162977e-01
   1.6825561847551509e+01   8.9499215186699654e-01   1.8042709888474728e-01
   1.6592549577195658e+01   8.9605318631430086e-01   1.7918418180822301e-01
   1.6362622445764579e+01   8.9711706575450834e-01   1.7793838232928011e-01
   1.6135713591623762e+01   8.9818380126686259e-01   1.7668992490361871e-01
   1.5911757549080043e+01   8.9925340428485867e-01   1.7543903254257726e-01
   1.5690690203502273e+01   9.0032588658603840e-01   1.7418592673255148e-01
   1.5472448747470606e+01   9.0140126028192147e-01   1.7293082735670748e-01
   1.5256971637899118e+01   9.0247953780811396e-01   1.7167395261898627e-01
   1.5044198554075901e+01   9.0356073191458974e-01   1.7041551897040816e-01
   1.4834070356565345e+01   9.0464485565611918e-01   1.6915574103767816e-01
   1.4626529046918076e+01   9.0573192238286038e-01   1.6789483155407445e-01
   1.4421517728131933e+01   9.0682194573110042e-01   1.6663300129265785e-01
   1.4218980565810254e+01   9.0791493961415015e-01   1.6537045900174818e-01
   1.4018862749959720e+01   9.0901091821337909e-01   1.6410741134272330e-01
   1.3821110457372717e+01   9.1010989596940528e-01   1.6284406283008471e-01
   1.3625670814535837e+01   9.1121188757341121e-01   1.6158061577381416e-01
   1.3432491861006412e+01   9.1231690795860354e-01   1.6031727022399955e-01
   1.3241522513196609e+01   9.1342497229181541e-01   1.5905422391774585e-01
   1.3052712528504831e+01   9.1453609596521790e-01   1.5779167222830601e-01
   1.2866012469728926e+01   9.1565029458818037e-01   1.5652980811649814e-01
   1.2681373669697770e+01   9.1676758397924174e-01   1.5526882208430756e-01
   1.2498748196050379e+01   9.1788798015820783e-01   1.5400890213074198e-01
   1.2318088816093232e+01   9.1901149933837156e-01   1.5275023370984619e-01
   1.2139348961658715e+01   9.2013815791884124e-01   1.5149299969092178e-01
   1.1962482693887035e+01   9.2126797247698433e-01   1.5023738032088632e-01
   1.1787444667846712e+01   9.2240095976098135e-01   1.4898355318877954e-01
   1.1614190096905034e+01   9.2353713668248594e-01   1.4773169319238677e-01
   1.1442674716753205e+01   9.2467652030939185e-01   1.4648197250695574e-01
   1.1272854748984299e+01   9.2581912785870579e-01   1.4523456055599104e-01
   1.1104686864114081e+01   9.2696497668949818e-01   1.4398962398410300e-01
   1.0938128143926773e+01   9.2811408429598452e-01   1.4274732663189074e-01
   1.0773136043017558e+01   9.2926646830067028e-01   1.4150782951281654e-01
   1.0609668349392070e+01   9.3042214644760524e-01   1.4027129079207107e-01
   1.0447683143971068e+01   9.3158113659572084e-01   1.3903786576739161e-01
   1.0287138758834500e+01   9.3274345671225634e-01   1.3780770685178226e-01
   1.0127993734021365e+01   9.3390912486626809e-01   1.3658096355814053e-01
   9.9702067726848096e+00   9.3507815922222504e-01   1.3535778248573585e-01
   9.8137366943800100e+00   9.3625057803367873e-01   1.3413830730850815e-01
   9.6585423862383326e+00   9.3742639963701990e-01   1.3292267876516631e-01
   9.5045827517539738e+00   9.3860564244530342e-01   1.3171103465104453e-01
   9.3518166568776380e+00   9.3978832494215780e-01   1.3050350981168965e-01
   9.2002028730758312e+00   9.4097446567574738e-01   1.2930023613814792e-01
   9.0497000169731976e+00   9.4216408325283996e-01   1.2810134256392214e-01
   8.9002664861469878e+00   9.4335719633290360e-01   1.2690695506357091e-01
   8.7518603905893055e+00   9.4455382362230045e-01   1.2571719665289560e-01
   8.6044394792872581e+00   9.4575398386853871e-01   1.2453218739071205e-01
   8.4579610612990823e+00   9.4695769585457423e-01   1.2335204438215389e-01
   8.3123819206185328e+00   9.4816497839320002e-01   1.2217688178345033e-01
   8.1676582240185667e+00   9.4937585032147664e-01   1.2100681080817459e-01
   8.0237454209501671e+00   9.5059033049523345e-01   1.1984193973489601e-01
   7.8805981344337290e+00   9.5180843778361834e-01   1.1868237391620427e-01
   7.7381700417192762e+00   9.5303019106371989e-01   1.1752821578908183e-01
   7.5964137433010057e+00   9.5425560921522679e-01   1.1637956488656775e-01
   7.4552806186448750e+00   9.5548471111515831e-01   1.1523651785070593e-01
   7.3147206667188387e+00   9.5671751563264218e-01   1.1409916844672333e-01
   7.1746823290927475e+00   9.5795404162373599e-01   1.1296760757843025e-01
   7.0351122929891128e+00   9.5919430792631966e-01   1.1184192330477198e-01
   6.8959552711980088e+00   9.6043833335502238e-01   1.1072220085753856e-01
   6.7571537552063106e+00   9.6168613669620284e-01   1.0960852266013961e-01
   6.6186477372014085e+00   9.6293773670298388e-01   1.0850096834744211e-01
   6.4803743957684663e+00   9.6419315209033152e-01   1.0739961478659264e-01
   6.3422677390620468e+00   9.6545240153017231e-01   1.0630453609880770e-01
   6.2042581979496525e+00   9.6671550364657965e-01   1.0521580368207895e-01
   6.0662721600237361e+00   9.6798247701097584e-01   1.0413348623478214e-01
   5.9282314333728197e+00   9.6925334013740683e-01   1.0305764978015719e-01
   5.7900526264676060e+00   9.7052811147784013e-01   1.0198835769162655e-01
   5.6516464272924400e+00   9.7180680941752340e-01   1.0092567071895571e-01
   5.5129167607170686e+00   9.7308945227038268e-01   9.9869647015172133e-02
   5.3737597977504095e+00   9.7437605827444973e-01   9.8820342164229177e-02
   5.2340627833321509e+00   9.7566664558735350e-01   9.7777809209335084e-02
   5.0937026401047172e+00   9.7696123228183773e-01   9.6742098681903449e-02
   4.9525442933328421e+00   9.7825983634132829e-01   9.5713258631080114e-02
   4.8104386455925363e+00   9.7956247565553478e-01   9.4691334653827064e-02
   4.6672201072729456e+00   9.8086916801610113e-01   9.3676369925573655e-02
   4.5227035577059569e+00   9.8217993111229696e-01   9.2668405231439543e-02
   4.3766805679027607e+00   9.8349478252674538e-01   9.1667478998019039e-02
   4.2289146533424473e+00   9.8481373973119446e-01   9.0673627325672149e-02
   4.0791352344455074e+00   9.8613682008233194e-01   8.9686884021234606e-02
   3.9270298478618892e+00   9.8746404081763495e-01   8.8707280631020763e-02
   3.7722339480629898e+00   9.8879541905126700e-01   8.7734846474056424e-02
   3.6143173227297485e+00   9.9013097177000220e-01   8.6769608675563187e-02
   3.4527656412528165e+00   9.9147071582920199e-01   8.5811592200823281e-02
   3.2869548253580043e+00   9.9281466794883477e-01   8.4860819889567979e-02
   3.1161145127504515e+00   9.9416284470952843e-01   8.3917312490859833e-02
   2.9392743577280873e+00   9.9551526254867673e-01   8.2981088698153987e-02
   2.7551821791974196e+00   9.9687193775656735e-01   8.2052165184077805e-02
   2.5621735519870965e+00   9.9823288647255759e-01   8.1130556634792655e-02
   2.3579522873041445e+00   9.9959812468128906e-01   8.0216275784655205e-02
   2.1391939526744510e+00   1.0009676682089590e+00   7.9309333452413505e-02
   1.9007593803824474e+00   1.0023415327196414e+00   7.8409738578569213e-02
   1.6339140911271384e+00   1.0037197337116206e+00   7.7517498260104484e-02
   1.3555634695746472e+00   1.0049638349687431e+00   7.6720774522271593e-02
   1.3487914837090340e+00   1.0049915217848777e+00   7.6703137283312392e-02
   1.3419881841272929e+00   1.0050192103473237e+00   7.6685502989663909e-02
   1.3351530908276557e+00   1.0050469006561982e+00   7.6667871641347460e-02
   1.3282857116688294e+00   1.0050745927116238e+00   7.6650243238386012e-02
   1.3213855419366924e+00   1.0051022865137214e+00   7.6632617780800591e-02
   1.3144520638908768e+00   1.0051299820626118e+00   7.6614995268612290e-02
   1.3074847462901558e+00   1.0051576793584138e+00   7.6597375701841997e-02
   1.3004830438953630e+00   1.0051853784012517e+00   7.6579759080510845e-02
   1.2934463969485699e+00   1.0052130791912419e+00   7.6562145404638821e-02
   1.2863742306270747e+00   1.0052407817285061e+00   7.6544534674245948e-02
   1.2792659544707305e+00   1.0052684860131640e+00   7.6526926889352920e-02
   1.2721209617810414e+00   1.0052961920453378e+00   7.6509322049979456e-02
   1.2649386289901743e+00   1.0053238998251484e+00   7.6491720156143736e-02
   1.2577183149981850e+00   1.0053516093527137e+00   7.6474121207865300e-02
   1.2504593604763907e+00   1.0053793206281545e+00   7.6456525205163800e-02
   1.2431610871347751e+00   1.0054070336515932e+00   7.6438932148056984e-02
   1.2358227969511073e+00   1.0054347484231458e+00   7.6421342036563158e-02
   1.2284437713593412e+00   1.0054624649429373e+00   7.6403754870700516e-02
   1.2210232703946000e+00   1.0054901832110856e+00   7.6386170650487306e-02
   1.2135605317919060e+00   1.0055179032277100e+00   7.6368589375940196e-02
   1.2060547700355180e+00   1.0055456249929324e+00   7.6351011047076686e-02
   1.1985051753556086e+00   1.0055733485068734e+00   7.6333435663913221e-02
   1.1909109126685089e+00   1.0056010737696510e+00   7.6315863226468120e-02
   1.1832711204568553e+00   1.0056288007813861e+00   7.6298293734755593e-02
   1.1755849095851230e+00   1.0056565295421991e+00   7.6280727188793085e-02
   1.1678513620461788e+00   1.0056842600522082e+00   7.6263163588596472e-02
   1.1600695296337280e+00   1.0057119923115372e+00   7.6245602934181436e-02
   1.1522384325353063e+00   1.0057397263203014e+00   7.6228045225561702e-02
   1.1443570578398632e+00   1.0057674620786241e+00   7.6210490462754119e-02
   1.1364243579536171e+00   1.0057951995866252e+00   7.6192938645773090e-02
   1.1284392489170740e+00   1.0058229388444226e+00   7.6175389774632590e-02
   1.1204006086157012e+00   1.0058506798521365e+00   7.6157843849346957e-02
   1.1123072748757532e+00   1.0058784226098867e+00   7.6140300869930524e-02
   1.1041580434363267e+00   1.0059061671177936e+00   7.6122760836396561e-02
   1.0959516657874888e+00   1.0059339133759777e+00   7.6105223748759263e-02
   1.0876868468636181e+00   1.0059616613845583e+00   7.6087689607031578e-02
   1.0793622425798748e+00   1.0059894111436536e+00   7.6070158411225136e-02
   1.0709764571985796e+00   1.0060171626533838e+00   7.6052630161353177e-02
   1.0625280405109387e+00   1.0060449159138696e+00   7.6035104857429744e-02
   1.0540154848180630e+00   1.0060726709252301e+00   7.6017582499464637e-02
   1.0454372216934305e+00   1.0061004276875853e+00   7.6000063087471134e-02
   1.0367916185073418e+00   1.0061281862010529e+00   7.5982546621459326e-02
   1.0280769746913567e+00   1.0061559464657543e+00   7.5965033101441176e-02
   1.0192915177188142e+00   1.0061837084818082e+00   7.5947522527428993e-02
   1.0104333987744705e+00   1.0062114722493336e+00   7.5930014899431061e-02
   1.0015006880833117e+00   1.0062392377684524e+00   7.5912510217459803e-02
   9.9249136986534481e-01   1.0062670050392806e+00   7.5895008481523668e-02
   9.8340333687892434e-01   1.0062947740619392e+00   7.5877509691633385e-02
   9.7423438451099298e-01   1.0063225448365483e+00   7.5860013847799029e-02
   9.6498220436732240e-01   1.0063503173632251e+00   7.5842520950028344e-02
   9.5564437731006491e-01   1.0063780916420921e+00   7.5825030998331849e-02
   9.4621836588334296e-01   1.0064058676732641e+00   7.5807543992717497e-02
   9.3670150605963398e-01   1.0064336454568656e+00   7.5790059933194001e-02
   9.2709099823124508e-01   1.0064614249930111e+00   7.5772578819769149e-02
   9.1738389736058878e-01   1.0064892062818223e+00   7.5755100652451210e-02
   9.0757710219129006e-01   1.0065169893234172e+00   7.5737625431247110e-02
   8.9766734340830745e-01   1.0065447741179161e+00   7.5720153156164663e-02
   8.8765117061920318e-01   1.0065725606654365e+00   7.5702683827210973e-02
   8.7752493800986553e-01   1.0066003489660982e+00   7.5685217444391412e-02
   8.6728478850590607e-01   1.0066281390200220e+00   7.5667754007713930e-02
   8.5692663624502352e-01   1.0066559308273244e+00   7.5650293517183678e-02
   8.4644614713487920e-01   1.0066837243881257e+00   7.5632835972806650e-02
   8.3583871723441294e-01   1.0067115197025440e+00   7.5615381374587856e-02
   8.2509944865347473e-01   1.0067393167706984e+00   7.5597929722532736e-02
   8.1422312261328122e-01   1.0067671155927078e+00   7.5580481016645898e-02
   8.0320416924803562e-01   1.0067949161686913e+00   7.5563035256932046e-02
   7.9203663365258659e-01   1.0068227184987681e+00   7.5545592443394996e-02
   7.8071413758961439e-01   1.0068505225830557e+00   7.5528152576038884e-02
   7.6922983615833851e-01   1.0068783284216742e+00   7.5510715654866362e-02
   7.5757636859010025e-01   1.0069061360147418e+00   7.5493281679881702e-02
   7.4574580216769326e-01   1.0069339453623760e+00   7.5475850651087056e-02
   7.3372956805638567e-01   1.0069617564646987e+00   7.5458422568485020e-02
   7.2151838757343834e-01   1.0069895693218254e+00   7.5440997432076731e-02
   7.0910218709546269e-01   1.0070173839338754e+00   7.5423575241865770e-02
   6.9646999938740406e-01   1.0070452003009684e+00   7.5406155997851429e-02
   6.8360984860749430e-01   1.0070730184232215e+00   7.5388739700035526e-02
   6.7050861556130747e-01   1.0071008383007538e+00   7.5371326348419684e-02
   6.5715187889386661e-01   1.0071286599336851e+00   7.5353915943001906e-02
   6.4352372675059999e-01   1.0071564833221318e+00   7.5336508483784412e-02
   6.2960653190531968e-01   1.0071843084662133e+00   7.5319103970764564e-02
   6.1538068130240420e-01   1.0072121353660479e+00   7.5301702403942031e-02
   6.0082424818390379e-01   1.0072399640217538e+00   7.5284303783315951e-02
   5.8591259116340866e-01   1.0072677944334496e+00   7.5266908108884450e-02
   5.7061785931173559e-01   1.0072956266012525e+00   7.5249515380644311e-02
   5.5490837483646194e-01   1.0073234605252834e+00   7.5232125598593685e-02
   5.3874785418856208e-01   1.0073512962056586e+00   7.5214738762728578e-02
   5.2209441269678070e-01   1.0073791336424966e+00   7.5197354873046823e-02
   5.0489927432201920e-01   1.0074069728359154e+00   7.5179973929542510e-02
   4.8710507217398563e-01   1.0074348137860318e+00   7.5162595932212223e-02
   4.6864356900614512e-01   1.0074626564929665e+00   7.5145220881050676e-02
   4.4943253568654723e-01   1.0074905009568365e+00   7.5127848776052525e-02
   4.2937137311542667e-01   1.0075183471777600e+00   7.5110479617211082e-02
   4.0833479786760452e-01   1.0075461951558542e+00   7.5093113404519685e-02
   3.8616342920792768e-01   1.0075740448912389e+00   7.5075750137971881e-02
   3.6264918779066213e-01   1.0076018963840307e+00   7.5058389817559759e-02
   3.3751151361716564e-01   1.0076297496343474e+00   7.5041032443274452e-02
   3.1035617594609061e-01   1.0076576046423074e+00   7.5023678015107537e-02
   2.8059799074764885e-01   1.0076854614080277e+00   7.5006326533049297e-02
   2.4729910604826794e-01   1.0077133199316277e+00   7.4988977997089853e-02


==> R_Phi_Vdis_HeatF.txt <==
   3.6594631214290598e+17   1.2588252874667916e-04   4.2050953978986895e-03   2.1555514237512747e-22
   3.8248482344472103e+07   2.5125882528746812e-02   5.9409211185838161e-02   4.1163984687872173e-10
   1.9103626470603354e+06   5.0125882528746724e-02   8.3912013174885933e-02   1.6442067208340155e-08
   3.3006644037842168e+05   7.5125882528746746e-02   1.0272778951874294e-01   1.4262549212499875e-07
   9.4898380804957953e+04   1.0012588252874677e-01   1.1859504611888710e-01   6.6113264004607281e-07
   3.6076407804214774e+04   1.2512588252874668e-01   1.3257696620529294e-01   2.1731721581774117e-06
   1.6366707561799734e+04   1.5012588252874670e-01   1.4522000260687534e-01   5.7461246094987361e-06
   8.3888984808970035e+03   1.7512588252874672e-01   1.5685051954491078e-01   1.3071144833780634e-05
   4.7018407290499763e+03   2.0012588252874675e-01   1.6768430672228504e-01   2.6623724798943783e-05
   2.8216925045111175e+03   2.2512588252874677e-01   1.7787650108735942e-01   4.9814929624737061e-05
   1.7873398588448458e+03   2.5012588252874668e-01   1.8754784610033348e-01   8.7116299394129941e-05
   1.1828998985100695e+03   2.7512588252874681e-01   1.9679953234347455e-01   1.4414455570919580e-04
   8.1191156180845462e+02   3.0012588252874672e-01   2.0572075191585981e-01   2.2771851911601660e-04
   5.7475317230542191e+02   3.2512588252874675e-01   2.1438991533240423e-01   3.4596228985644907e-04
   4.1786406980124798e+02   3.5012588252874677e-01   2.2287010520890782e-01   5.0859880681722975e-04
   3.1099442914595073e+02   3.7512588252874668e-01   2.3120123300167097e-01   7.2756793507124714e-04
   2.3632608518861801e+02   4.0012588252874681e-01   2.3939354674011831e-01   1.0179501645692006e-03
   1.8297584353758251e+02   4.2512588252874672e-01   2.4742672600372140e-01   1.3989710261793921e-03
   1.4408415305657007e+02   4.5012588252874675e-01   2.5525550311976714e-01   1.8947697187366840e-03
   1.1520822488624292e+02   4.7512588252874677e-01   2.6281941063863457e-01   2.5346782058898436e-03
   9.3401897928633517e+01   5.0012588252874668e-01   2.7005320699529528e-01   3.3528801648272859e-03
   7.6670941048490562e+01   5.2512588252874681e-01   2.7689550915762884e-01   4.3874211228541104e-03
   6.3640802593469502e+01   5.5012588252874672e-01   2.8329467879358988e-01   5.6786096862601115e-03
   5.3348495301839336e+01   5.7512588252874675e-01   2.8921208094610112e-01   7.2668990818612420e-03
   4.5109191354851802e+01   6.0012588252874677e-01   2.9462328914119545e-01   9.1903715641461266e-03
   3.8428988721937294e+01   6.2512588252874668e-01   2.9951786197983554e-01   1.1481956304744927e-02
   3.2946876428913789e+01   6.5012588252874681e-01   3.0389820111126975e-01   1.4166483317281002e-02
   2.8395530857325717e+01   6.7512588252874672e-01   3.0777785994438245e-01   1.7257606058294850e-02
   2.4574459335248683e+01   7.0012588252874675e-01   3.1117956109605016e-01   2.0754512955488368e-02
   2.1331353359088876e+01   7.2512588252874677e-01   3.1413310598987149e-01   2.4638192947129354e-02
   1.8548962938593423e+01   7.5012588252874679e-01   3.1667331234430474e-01   2.8866813962041622e-02
   1.6135713591623762e+01   7.7512588252874681e-01   3.1883808241073625e-01   3.3369486912926849e-02
   1.4018862749959727e+01   8.0012588252874672e-01   3.2066667806680355e-01   3.8037247053597796e-02
   1.2139348961658717e+01   8.2512588252874675e-01   3.2219825392825724e-01   4.2709317023951081e-02
   1.0447683143971064e+01   8.5012588252874677e-01   3.2347067556533260e-01   4.7151211258618667e-02
   8.9002664861469931e+00   8.7512588252874679e-01   3.2451962763212255e-01   5.1017934668252878e-02
   7.4552806186448732e+00   9.0012588252874681e-01   3.2537799776694210e-01   5.3787265437112888e-02
   6.0662721600237415e+00   9.2512588252874672e-01   3.2607550775333172e-01   5.4623707986745651e-02
   4.6672201072729491e+00   9.5012588252874675e-01   3.2663855421660765e-01   5.2041697956666702e-02
   3.1161145127504555e+00   9.7512588252874677e-01   3.2709021690104229e-01   4.2707183928715815e-02
   1.3555634695746550e+00   9.9487588252874670e-01   3.2738146421076797e-01   2.1754659340603458e-02
   1.3487914837090484e+00   9.9492588252874681e-01   3.2738213658757043e-01   2.1654505839555773e-02
   1.3419881841273078e+00   9.9497588252874669e-01   3.2738280865391506e-01   2.1553766502707225e-02
   1.3351530908276708e+00   9.9502588252874680e-01   3.2738348040993082e-01   2.1452432982939886e-02
   1.3282857116688371e+00   9.9507588252874679e-01   3.2738415185574599e-01   2.1350496725468824e-02
   1.3213855419366998e+00   9.9512588252874679e-01   3.2738482299148947e-01   2.1247948960480434e-02
   1.3144520638908850e+00   9.9517588252874678e-01   3.2738549381728960e-01   2.1144780695430441e-02
   1.3074847462901633e+00   9.9522588252874677e-01   3.2738616433327467e-01   2.1040982706983152e-02
   1.3004830438953714e+00   9.9527588252874677e-01   3.2738683453957362e-01   2.0936545532571304e-02
   1.2934463969485772e+00   9.9532588252874676e-01   3.2738750443631426e-01   2.0831459461552473e-02
   1.2863742306270827e+00   9.9537588252874676e-01   3.2738817402362530e-01   2.0725714525941630e-02
   1.2792659544707468e+00   9.9542588252874675e-01   3.2738884330163448e-01   2.0619300490690783e-02
   1.2721209617810574e+00   9.9547588252874675e-01   3.2738951227047070e-01   2.0512206843492520e-02
   1.2649386289901896e+00   9.9552588252874674e-01   3.2739018093026206e-01   2.0404422784073974e-02
   1.2577183149981921e+00   9.9557588252874685e-01   3.2739084928113671e-01   2.0295937212954043e-02
   1.2504593604763994e+00   9.9562588252874673e-01   3.2739151732322247e-01   2.0186738719628030e-02
   1.2431610871347822e+00   9.9567588252874684e-01   3.2739218505664758e-01   2.0076815570144062e-02
   1.2358227969511153e+00   9.9572588252874672e-01   3.2739285248154043e-01   1.9966155694032886e-02
   1.2284437713593490e+00   9.9577588252874683e-01   3.2739351959802859e-01   1.9854746670549209e-02
   1.2210232703946087e+00   9.9582588252874671e-01   3.2739418640623980e-01   1.9742575714179880e-02
   1.2135605317919143e+00   9.9587588252874681e-01   3.2739485290630249e-01   1.9629629659370540e-02
   1.2060547700355349e+00   9.9592588252874670e-01   3.2739551909834408e-01   1.9515894944417498e-02
   1.1985051753556244e+00   9.9597588252874680e-01   3.2739618498249279e-01   1.9401357594470627e-02
   1.1909109126685260e+00   9.9602588252874669e-01   3.2739685055887580e-01   1.9286003203583552e-02
   1.1832711204568638e+00   9.9607588252874679e-01   3.2739751582762172e-01   1.9169816915748202e-02
   1.1755849095851325e+00   9.9612588252874679e-01   3.2739818078885752e-01   1.9052783404839603e-02
   1.1678513620461870e+00   9.9617588252874678e-01   3.2739884544271125e-01   1.8934886853394922e-02
   1.1600695296337371e+00   9.9622588252874678e-01   3.2739950978931009e-01   1.8816110930142831e-02
   1.1522384325353148e+00   9.9627588252874677e-01   3.2740017382878184e-01   1.8696438766191460e-02
   1.1443570578398725e+00   9.9632588252874676e-01   3.2740083756125388e-01   1.8575852929775271e-02
   1.1364243579536257e+00   9.9637588252874676e-01   3.2740150098685400e-01   1.8454335399454309e-02
   1.1284392489170927e+00   9.9642588252874675e-01   3.2740216410570916e-01   1.8331867535646064e-02
   1.1204006086157194e+00   9.9647588252874675e-01   3.2740282691794687e-01   1.8208430050362878e-02
   1.1123072748757714e+00   9.9652588252874674e-01   3.2740348942369457e-01   1.8084002975014432e-02
   1.1041580434363354e+00   9.9657588252874674e-01   3.2740415162307962e-01   1.7958565626120429e-02
   1.0959516657874975e+00   9.9662588252874684e-01   3.2740481351622902e-01   1.7832096568767407e-02
   1.0876868468636272e+00   9.9667588252874673e-01   3.2740547510327039e-01   1.7704573577622829e-02
   1.0793622425798841e+00   9.9672588252874683e-01   3.2740613638433053e-01   1.7575973595305935e-02
   1.0709764571985889e+00   9.9677588252874672e-01   3.2740679735953643e-01   1.7446272687891937e-02
   1.0625280405109481e+00   9.9682588252874682e-01   3.2740745802901561e-01   1.7315445997303735e-02
   1.0540154848180729e+00   9.9687588252874670e-01   3.2740811839289452e-01   1.7183467690321745e-02
   1.0454372216934491e+00   9.9692588252874681e-01   3.2740877845130079e-01   1.7050310903912739e-02
   1.0367916185073620e+00   9.9697588252874669e-01   3.2740943820436075e-01   1.6915947686546910e-02
   1.0280769746913754e+00   9.9702588252874680e-01   3.2741009765220197e-01   1.6780348935138752e-02
   1.0192915177188242e+00   9.9707588252874679e-01   3.2741075679495052e-01   1.6643484327202803e-02
   1.0104333987744798e+00   9.9712588252874679e-01   3.2741141563273363e-01   1.6505322247777638e-02
   1.0015006880833222e+00   9.9717588252874678e-01   3.2741207416567814e-01   1.6365829710609212e-02
   9.9249136986535469e-01   9.9722588252874678e-01   3.2741273239391033e-01   1.6224972273038360e-02
   9.8340333687893500e-01   9.9727588252874677e-01   3.2741339031755745e-01   1.6082713943963600e-02
   9.7423438451100319e-01   9.9732588252874677e-01   3.2741404793674611e-01   1.5939017084176325e-02
   9.6498220436733273e-01   9.9737588252874676e-01   3.2741470525160243e-01   1.5793842298283605e-02
   9.5564437731008600e-01   9.9742588252874675e-01   3.2741536226225310e-01   1.5647148317331019e-02
   9.4621836588336283e-01   9.9747588252874675e-01   3.2741601896882477e-01   1.5498891871129706e-02
   9.3670150605965519e-01   9.9752588252874674e-01   3.2741667537144375e-01   1.5349027549159271e-02
   9.2709099823125540e-01   9.9757588252874685e-01   3.2741733147023677e-01   1.5197507648772529e-02
   9.1738389736059989e-01   9.9762588252874673e-01   3.2741798726532978e-01   1.5044282009255118e-02
   9.0757710219130083e-01   9.9767588252874684e-01   3.2741864275684929e-01   1.4889297830091439e-02
   8.9766734340831855e-01   9.9772588252874672e-01   3.2741929794492158e-01   1.4732499471562324e-02
   8.8765117061921350e-01   9.9777588252874683e-01   3.2741995282967296e-01   1.4573828235525412e-02
   8.7752493800987708e-01   9.9782588252874671e-01   3.2742060741122964e-01   1.4413222123914623e-02
   8.6728478850591739e-01   9.9787588252874682e-01   3.2742126168971741e-01   1.4250615572127017e-02
   8.5692663624504728e-01   9.9792588252874670e-01   3.2742191566526274e-01   1.4085939154026797e-02
   8.4644614713490196e-01   9.9797588252874680e-01   3.2742256933799191e-01   1.3919119254782637e-02
   8.3583871723443737e-01   9.9802588252874669e-01   3.2742322270803043e-01   1.3750077707140892e-02
   8.2509944865348639e-01   9.9807588252874679e-01   3.2742387577550452e-01   1.3578731386012169e-02
   8.1422312261329310e-01   9.9812588252874679e-01   3.2742452854054011e-01   1.3404991755375247e-02
   8.0320416924804783e-01   9.9817588252874678e-01   3.2742518100326284e-01   1.3228764360453749e-02
   7.9203663365259924e-01   9.9822588252874678e-01   3.2742583316379931e-01   1.3049948256863352e-02
   7.8071413758962704e-01   9.9827588252874677e-01   3.2742648502227423e-01   1.2868435366887752e-02
   7.6922983615835150e-01   9.9832588252874677e-01   3.2742713657881423e-01   1.2684109751177992e-02
   7.5757636859011290e-01   9.9837588252874676e-01   3.2742778783354459e-01   1.2496846781876351e-02
   7.4574580216772013e-01   9.9842588252874676e-01   3.2742843878659134e-01   1.2306512200343981e-02
   7.3372956805641276e-01   9.9847588252874675e-01   3.2742908943807958e-01   1.2112961039167815e-02
   7.2151838757346587e-01   9.9852588252874674e-01   3.2742973978813561e-01   1.1916036383751947e-02
   7.0910218709547690e-01   9.9857588252874674e-01   3.2743038983688438e-01   1.1715567943301967e-02
   6.9646999938741816e-01   9.9862588252874684e-01   3.2743103958445180e-01   1.1511370394060175e-02
   6.8360984860750895e-01   9.9867588252874673e-01   3.2743168903096281e-01   1.1303241448768920e-02
   6.7050861556132202e-01   9.9872588252874683e-01   3.2743233817654305e-01   1.1090959594938426e-02
   6.5715187889388149e-01   9.9877588252874672e-01   3.2743298702131818e-01   1.0874281429677460e-02
   6.4352372675061509e-01   9.9882588252874682e-01   3.2743363556541333e-01   1.0652938499453885e-02
   6.2960653190533555e-01   9.9887588252874671e-01   3.2743428380895362e-01   1.0426633527482743e-02
   6.1538068130243562e-01   9.9892588252874681e-01   3.2743493175206467e-01   1.0195035877099098e-02
   6.0082424818393732e-01   9.9897588252874669e-01   3.2743557939487122e-01   9.9577760529794938e-03
   5.8591259116344208e-01   9.9902588252874680e-01   3.2743622673749895e-01   9.7144389783175786e-03
   5.7061785931175291e-01   9.9907588252874679e-01   3.2743687378007236e-01   9.4645556973762170e-03
   5.5490837483647915e-01   9.9912588252874679e-01   3.2743752052271691e-01   9.2075930275945465e-03
   5.3874785418858007e-01   9.9917588252874678e-01   3.2743816696555772e-01   8.9429405055091605e-03
   5.2209441269679890e-01   9.9922588252874678e-01   3.2743881310871953e-01   8.6698937074626628e-03
   5.0489927432203840e-01   9.9927588252874677e-01   3.2743945895232696e-01   8.3876326326674071e-03
   4.8710507217400567e-01   9.9932588252874677e-01   3.2744010449650574e-01   8.0951932346541890e-03
   4.6864356900616627e-01   9.9937588252874676e-01   3.2744074974138004e-01   7.7914292430537810e-03
   4.4943253568659075e-01   9.9942588252874676e-01   3.2744139468707495e-01   7.4749598916050413e-03
   4.2937137311547208e-01   9.9947588252874675e-01   3.2744203933371513e-01   7.1440966167918354e-03
   4.0833479786765253e-01   9.9952588252874675e-01   3.2744268368142548e-01   6.7967373557475258e-03
   3.8616342920795277e-01   9.9957588252874685e-01   3.2744332773033047e-01   6.4302090000525110e-03
   3.6264918779068916e-01   9.9962588252874673e-01   3.2744397148055465e-01   6.0410230537739197e-03
   3.3751151361719450e-01   9.9967588252874684e-01   3.2744461493222304e-01   5.6244777267317591e-03
   3.1035617594612225e-01   9.9972588252874672e-01   3.2744525808545988e-01   5.1739688855655117e-03
   2.8059799074768360e-01   9.9977588252874683e-01   3.2744590094038944e-01   4.6796974562988997e-03
   2.4729910604830727e-01   9.9982588252874671e-01   3.2744654349713687e-01   4.1259651249961303e-03


==> R_Phi_Vdis_HeatF_DensF.txt <==
   3.6594631214290598e+17   1.2588252874667916e-04   4.2050953978986887e-03   2.1555514237512728e-22   1.3215837039439692e-62
   3.8248482344472103e+07   2.5125882528746812e-02   5.9409211185838140e-02   4.1163984687872132e-10   4.6112207120958873e-28
   1.9103626470603354e+06   5.0125882528746724e-02   8.3912013174885960e-02   1.6442067208340149e-08   1.4729652177832429e-23
   3.3006644037842168e+05   7.5125882528746746e-02   1.0272778951874297e-01   1.4262549212499899e-07   6.4149151773526920e-21
   9.4898380804957953e+04   1.0012588252874677e-01   1.1859504611888710e-01   6.6113264004607302e-07   4.7943741091117948e-19
   3.6076407804214774e+04   1.2512588252874668e-01   1.3257696620529297e-01   2.1731721581774189e-06   1.3628211142093471e-17
   1.6366707561799734e+04   1.5012588252874670e-01   1.4522000260687531e-01   5.7461246094987276e-06   2.1010543849612847e-16
   8.3888984808970035e+03   1.7512588252874672e-01   1.5685051954491080e-01   1.3071144833780640e-05   2.1231654970195026e-15
   4.7018407290499763e+03   2.0012588252874675e-01   1.6768430672228513e-01   2.6623724798943783e-05   1.5746064185513306e-14
   2.8216925045111175e+03   2.2512588252874677e-01   1.7787650108735939e-01   4.9814929624737074e-05   9.2178954854612162e-14
   1.7873398588448458e+03   2.5012588252874668e-01   1.8754784610033340e-01   8.7116299394129698e-05   4.4760798540738304e-13
   1.1828998985100695e+03   2.7512588252874681e-01   1.9679953234347455e-01   1.4414455570919591e-04   1.8674397572196504e-12
   8.1191156180845462e+02   3.0012588252874672e-01   2.0572075191585976e-01   2.2771851911601649e-04   6.8685312472202037e-12
   5.7475317230542191e+02   3.2512588252874675e-01   2.1438991533240415e-01   3.4596228985644847e-04   2.2707053227030175e-11
   4.1786406980124798e+02   3.5012588252874677e-01   2.2287010520890796e-01   5.0859880681723040e-04   6.8490349363310497e-11
   3.1099442914595073e+02   3.7512588252874668e-01   2.3120123300167100e-01   7.2756793507124573e-04   1.9073447123517448e-10
   2.3632608518861801e+02   4.0012588252874681e-01   2.3939354674011828e-01   1.0179501645691991e-03   4.9521536068206975e-10
   1.8297584353758251e+02   4.2512588252874672e-01   2.4742672600372156e-01   1.3989710261793960e-03   1.2086623508084288e-09
   1.4408415305657007e+02   4.5012588252874675e-01   2.5525550311976719e-01   1.8947697187366866e-03   2.7929407634538299e-09
   1.1520822488624292e+02   4.7512588252874677e-01   2.6281941063863462e-01   2.5346782058898454e-03   6.1487587981523194e-09
   9.3401897928633517e+01   5.0012588252874668e-01   2.7005320699529523e-01   3.3528801648272750e-03   1.2968581958327839e-08
   7.6670941048490562e+01   5.2512588252874681e-01   2.7689550915762878e-01   4.3874211228541026e-03   2.6333936060368103e-08
   6.3640802593469502e+01   5.5012588252874672e-01   2.8329467879358994e-01   5.6786096862601080e-03   5.1707543133577558e-08
   5.3348495301839336e+01   5.7512588252874675e-01   2.8921208094610112e-01   7.2668990818612394e-03   9.8555871053642790e-08
   4.5109191354851802e+01   6.0012588252874677e-01   2.9462328914119557e-01   9.1903715641461457e-03   1.8296697683707252e-07
   3.8428988721937294e+01   6.2512588252874668e-01   2.9951786197983571e-01   1.1481956304744927e-02   3.3182132217223345e-07
   3.2946876428913789e+01   6.5012588252874681e-01   3.0389820111126992e-01   1.4166483317281060e-02   5.8935389748847000e-07
   2.8395530857325717e+01   6.7512588252874672e-01   3.0777785994438239e-01   1.7257606058294794e-02   1.0273410566228082e-06
   2.4574459335248683e+01   7.0012588252874675e-01   3.1117956109605005e-01   2.0754512955488320e-02   1.7606735956356321e-06
   2.1331353359088876e+01   7.2512588252874677e-01   3.1413310598987171e-01   2.4638192947129368e-02   2.9707221816769852e-06
   1.8548962938593423e+01   7.5012588252874679e-01   3.1667331234430468e-01   2.8866813962041576e-02   4.9395428827310100e-06
   1.6135713591623762e+01   7.7512588252874681e-01   3.1883808241073625e-01   3.3369486912926835e-02   8.0982274280020809e-06
   1.4018862749959727e+01   8.0012588252874672e-01   3.2066667806680366e-01   3.8037247053597782e-02   1.3091555302196060e-05
   1.2139348961658717e+01   8.2512588252874675e-01   3.2219825392825735e-01   4.2709317023951060e-02   2.0855998385960099e-05
   1.0447683143971064e+01   8.5012588252874677e-01   3.2347067556533260e-01   4.7151211258618590e-02   3.2692738799577401e-05
   8.9002664861469931e+00   8.7512588252874679e-01   3.2451962763212255e-01   5.1017934668252794e-02   5.0275602007577640e-05
   7.4552806186448732e+00   9.0012588252874681e-01   3.2537799776694215e-01   5.3787265437112944e-02   7.5421850099602564e-05
   6.0662721600237415e+00   9.2512588252874672e-01   3.2607550775333177e-01   5.4623707986745672e-02   1.0913577563881644e-04
   4.6672201072729491e+00   9.5012588252874675e-01   3.2663855421660770e-01   5.2041697956666730e-02   1.4838213739376847e-04
   3.1161145127504555e+00   9.7512588252874677e-01   3.2709021690104229e-01   4.2707183928715808e-02   1.7409072908519855e-04
   1.3555634695746550e+00   9.9487588252874670e-01   3.2738146421076803e-01   2.1754659340603482e-02   1.1780220710414782e-04
   1.3487914837090484e+00   9.9492588252874681e-01   3.2738213658757048e-01   2.1654505839555811e-02   1.1734443900643986e-04
   1.3419881841273078e+00   9.9497588252874669e-01   3.2738280865391511e-01   2.1553766502707246e-02   1.1688277373774661e-04
   1.3351530908276708e+00   9.9502588252874680e-01   3.2738348040993087e-01   2.1452432982939924e-02   1.1641715830966881e-04
   1.3282857116688371e+00   9.9507588252874679e-01   3.2738415185574610e-01   2.1350496725468855e-02   1.1594753846439516e-04
   1.3213855419366998e+00   9.9512588252874679e-01   3.2738482299148952e-01   2.1247948960480486e-02   1.1547385863037311e-04
   1.3144520638908850e+00   9.9517588252874678e-01   3.2738549381728971e-01   2.1144780695430476e-02   1.1499606187594752e-04
   1.3074847462901633e+00   9.9522588252874677e-01   3.2738616433327478e-01   2.1040982706983211e-02   1.1451408986085485e-04
   1.3004830438953714e+00   9.9527588252874677e-01   3.2738683453957368e-01   2.0936545532571342e-02   1.1402788278544956e-04
   1.2934463969485772e+00   9.9532588252874676e-01   3.2738750443631415e-01   2.0831459461552477e-02   1.1353737933752724e-04
   1.2863742306270827e+00   9.9537588252874676e-01   3.2738817402362530e-01   2.0725714525941644e-02   1.1304251663660968e-04
   1.2792659544707468e+00   9.9542588252874675e-01   3.2738884330163442e-01   2.0619300490690780e-02   1.1254323017553500e-04
   1.2721209617810574e+00   9.9547588252874675e-01   3.2738951227047070e-01   2.0512206843492534e-02   1.1203945375919854e-04
   1.2649386289901896e+00   9.9552588252874674e-01   3.2739018093026195e-01   2.0404422784073960e-02   1.1153111944026303e-04
   1.2577183149981921e+00   9.9557588252874685e-01   3.2739084928113671e-01   2.0295937212954061e-02   1.1101815745166157e-04
   1.2504593604763994e+00   9.9562588252874673e-01   3.2739151732322241e-01   2.0186738719628016e-02   1.1050049613568877e-04
   1.2431610871347822e+00   9.9567588252874684e-01   3.2739218505664763e-01   2.0076815570144093e-02   1.0997806186946742e-04
   1.2358227969511153e+00   9.9572588252874672e-01   3.2739285248154043e-01   1.9966155694032893e-02   1.0945077898655914e-04
   1.2284437713593490e+00   9.9577588252874683e-01   3.2739351959802843e-01   1.9854746670549185e-02   1.0891856969447946e-04
   1.2210232703946087e+00   9.9582588252874671e-01   3.2739418640623974e-01   1.9742575714179891e-02   1.0838135398783857e-04
   1.2135605317919143e+00   9.9587588252874681e-01   3.2739485290630244e-01   1.9629629659370526e-02   1.0783904955683300e-04
   1.2060547700355349e+00   9.9592588252874670e-01   3.2739551909834413e-01   1.9515894944417515e-02   1.0729157169076839e-04
   1.1985051753556244e+00   9.9597588252874680e-01   3.2739618498249273e-01   1.9401357594470640e-02   1.0673883317628895e-04
   1.1909109126685260e+00   9.9602588252874669e-01   3.2739685055887585e-01   1.9286003203583573e-02   1.0618074418994022e-04
   1.1832711204568638e+00   9.9607588252874679e-01   3.2739751582762178e-01   1.9169816915748226e-02   1.0561721218468812e-04
   1.1755849095851325e+00   9.9612588252874679e-01   3.2739818078885746e-01   1.9052783404839600e-02   1.0504814176996107e-04
   1.1678513620461870e+00   9.9617588252874678e-01   3.2739884544271125e-01   1.8934886853394926e-02   1.0447343458475572e-04
   1.1600695296337371e+00   9.9622588252874678e-01   3.2739950978931015e-01   1.8816110930142828e-02   1.0389298916332047e-04
   1.1522384325353148e+00   9.9627588252874677e-01   3.2740017382878178e-01   1.8696438766191457e-02   1.0330670079286241e-04
   1.1443570578398725e+00   9.9632588252874676e-01   3.2740083756125377e-01   1.8575852929775240e-02   1.0271446136269533e-04
   1.1364243579536257e+00   9.9637588252874676e-01   3.2740150098685389e-01   1.8454335399454295e-02   1.0211615920419514e-04
   1.1284392489170927e+00   9.9642588252874675e-01   3.2740216410570910e-01   1.8331867535646064e-02   1.0151167892085532e-04
   1.1204006086157194e+00   9.9647588252874675e-01   3.2740282691794681e-01   1.8208430050362875e-02   1.0090090120768643e-04
   1.1123072748757714e+00   9.9652588252874674e-01   3.2740348942369463e-01   1.8084002975014449e-02   1.0028370265913411e-04
   1.1041580434363354e+00   9.9657588252874674e-01   3.2740415162307962e-01   1.7958565626120422e-02   9.9659955564596650e-05
   1.0959516657874975e+00   9.9662588252874684e-01   3.2740481351622902e-01   1.7832096568767403e-02   9.9029527690560359e-05
   1.0876868468636272e+00   9.9667588252874673e-01   3.2740547510327028e-01   1.7704573577622815e-02   9.8392282048245412e-05
   1.0793622425798841e+00   9.9672588252874683e-01   3.2740613638433058e-01   1.7575973595305949e-02   9.7748076645585481e-05
   1.0709764571985889e+00   9.9677588252874672e-01   3.2740679735953643e-01   1.7446272687891930e-02   9.7096764222207618e-05
   1.0625280405109481e+00   9.9682588252874682e-01   3.2740745802901561e-01   1.7315445997303728e-02   9.6438191965971575e-05
   1.0540154848180729e+00   9.9687588252874670e-01   3.2740811839289441e-01   1.7183467690321714e-02   9.5772201209470652e-05
   1.0454372216934491e+00   9.9692588252874681e-01   3.2740877845130079e-01   1.7050310903912732e-02   9.5098627104728473e-05
   1.0367916185073620e+00   9.9697588252874669e-01   3.2740943820436069e-01   1.6915947686546882e-02   9.4417298274141769e-05
   1.0280769746913754e+00   9.9702588252874680e-01   3.2741009765220186e-01   1.6780348935138745e-02   9.3728036435509281e-05
   1.0192915177188242e+00   9.9707588252874679e-01   3.2741075679495057e-01   1.6643484327202807e-02   9.3030655998744971e-05
   1.0104333987744798e+00   9.9712588252874679e-01   3.2741141563273357e-01   1.6505322247777610e-02   9.2324963631626729e-05
   1.0015006880833222e+00   9.9717588252874678e-01   3.2741207416567808e-01   1.6365829710609191e-02   9.1610757791587427e-05
   9.9249136986535469e-01   9.9722588252874678e-01   3.2741273239391050e-01   1.6224972273038367e-02   9.0887828220269763e-05
   9.8340333687893500e-01   9.9727588252874677e-01   3.2741339031755745e-01   1.6082713943963597e-02   9.0155955397132318e-05
   9.7423438451100319e-01   9.9732588252874677e-01   3.2741404793674606e-01   1.5939017084176315e-02   8.9414909947969020e-05
   9.6498220436733273e-01   9.9737588252874676e-01   3.2741470525160243e-01   1.5793842298283584e-02   8.8664452003709015e-05
   9.5564437731008600e-01   9.9742588252874675e-01   3.2741536226225293e-01   1.5647148317330974e-02   8.7904330504266523e-05
   9.4621836588336283e-01   9.9747588252874675e-01   3.2741601896882477e-01   1.5498891871129683e-02   8.7134282441571944e-05
   9.3670150605965519e-01   9.9752588252874674e-01   3.2741667537144381e-01   1.5349027549159266e-02   8.6354032035139088e-05
   9.2709099823125540e-01   9.9757588252874685e-01   3.2741733147023661e-01   1.5197507648772491e-02   8.5563289832656051e-05
   9.1738389736059989e-01   9.9762588252874673e-01   3.2741798726532984e-01   1.5044282009255111e-02   8.4761751727083858e-05
   9.0757710219130083e-01   9.9767588252874684e-01   3.2741864275684929e-01   1.4889297830091432e-02   8.3949097880552098e-05
   8.9766734340831855e-01   9.9772588252874672e-01   3.2741929794492153e-01   1.4732499471562306e-02   8.3124991544012477e-05
   8.8765117061921350e-01   9.9777588252874683e-01   3.2741995282967290e-01   1.4573828235525395e-02   8.2289077760007524e-05
   8.7752493800987708e-01   9.9782588252874671e-01   3.2742060741122958e-01   1.4413222123914611e-02   8.1440981934046639e-05
   8.6728478850591739e-01   9.9787588252874682e-01   3.2742126168971752e-01   1.4250615572127015e-02   8.0580308257935973e-05
   8.5692663624504728e-01   9.9792588252874670e-01   3.2742191566526274e-01   1.4085939154026767e-02   7.9706637965815970e-05
   8.4644614713490196e-01   9.9797588252874680e-01   3.2742256933799180e-01   1.3919119254782623e-02   7.8819527400659324e-05
   8.3583871723443737e-01   9.9802588252874669e-01   3.2742322270803043e-01   1.3750077707140871e-02   7.7918505865364512e-05
   8.2509944865348639e-01   9.9807588252874679e-01   3.2742387577550447e-01   1.3578731386012162e-02   7.7003073228332030e-05
   8.1422312261329310e-01   9.9812588252874679e-01   3.2742452854054011e-01   1.3404991755375241e-02   7.6072697248272925e-05
   8.0320416924804783e-01   9.9817588252874678e-01   3.2742518100326284e-01   1.3228764360453742e-02   7.5126810576857600e-05
   7.9203663365259924e-01   9.9822588252874678e-01   3.2742583316379925e-01   1.3049948256863333e-02   7.4164807390413034e-05
   7.8071413758962704e-01   9.9827588252874677e-01   3.2742648502227417e-01   1.2868435366887738e-02   7.3186039592863005e-05
   7.6922983615835150e-01   9.9832588252874677e-01   3.2742713657881417e-01   1.2684109751177971e-02   7.2189812521147623e-05
   7.5757636859011290e-01   9.9837588252874676e-01   3.2742778783354465e-01   1.2496846781876349e-02   7.1175380070934166e-05
   7.4574580216772013e-01   9.9842588252874676e-01   3.2742843878659128e-01   1.2306512200343962e-02   7.0141939143848712e-05
   7.3372956805641276e-01   9.9847588252874675e-01   3.2742908943807963e-01   1.2112961039167813e-02   6.9088623296936823e-05
   7.2151838757346587e-01   9.9852588252874674e-01   3.2742973978813555e-01   1.1916036383751931e-02   6.8014495449420317e-05
   7.0910218709547690e-01   9.9857588252874674e-01   3.2743038983688433e-01   1.1715567943301960e-02   6.6918539469607656e-05
   6.9646999938741816e-01   9.9862588252874684e-01   3.2743103958445163e-01   1.1511370394060158e-02   6.5799650424061261e-05
   6.8360984860750895e-01   9.9867588252874673e-01   3.2743168903096281e-01   1.1303241448768916e-02   6.4656623219099915e-05
   6.7050861556132202e-01   9.9872588252874683e-01   3.2743233817654305e-01   1.1090959594938433e-02   6.3488139297895375e-05
   6.5715187889388149e-01   9.9877588252874672e-01   3.2743298702131823e-01   1.0874281429677453e-02   6.2292750969628163e-05
   6.4352372675061509e-01   9.9882588252874682e-01   3.2743363556541338e-01   1.0652938499453889e-02   6.1068862833583463e-05
   6.2960653190533555e-01   9.9887588252874671e-01   3.2743428380895373e-01   1.0426633527482755e-02   5.9814709610731368e-05
   6.1538068130243562e-01   9.9892588252874681e-01   3.2743493175206478e-01   1.0195035877099105e-02   5.8528329494277714e-05
   6.0082424818393732e-01   9.9897588252874669e-01   3.2743557939487133e-01   9.9577760529795094e-03   5.7207531858473071e-05
   5.8591259116344208e-01   9.9902588252874680e-01   3.2743622673749895e-01   9.7144389783175751e-03   5.5849857791772190e-05
   5.7061785931175291e-01   9.9907588252874679e-01   3.2743687378007241e-01   9.4645556973762257e-03   5.4452531401436628e-05
   5.5490837483647915e-01   9.9912588252874679e-01   3.2743752052271691e-01   9.2075930275945499e-03   5.3012399103821843e-05
   5.3874785418858007e-01   9.9917588252874678e-01   3.2743816696555778e-01   8.9429405055091657e-03   5.1525853062007093e-05
   5.2209441269679890e-01   9.9922588252874678e-01   3.2743881310871947e-01   8.6698937074626715e-03   4.9988733392368133e-05
   5.0489927432203840e-01   9.9927588252874677e-01   3.2743945895232690e-01   8.3876326326674071e-03   4.8396201460916419e-05
   4.8710507217400567e-01   9.9932588252874677e-01   3.2744010449650574e-01   8.0951932346541855e-03   4.6742573072819519e-05
   4.6864356900616627e-01   9.9937588252874676e-01   3.2744074974138004e-01   7.7914292430537801e-03   4.5021094839065022e-05
   4.4943253568659075e-01   9.9942588252874676e-01   3.2744139468707500e-01   7.4749598916050378e-03   4.3223638083875785e-05
   4.2937137311547208e-01   9.9947588252874675e-01   3.2744203933371513e-01   7.1440966167918328e-03   4.1340269744637861e-05
   4.0833479786765253e-01   9.9952588252874675e-01   3.2744268368142554e-01   6.7967373557475275e-03   3.9358633796313722e-05
   3.8616342920795277e-01   9.9957588252874685e-01   3.2744332773033052e-01   6.4302090000525180e-03   3.7263029572758405e-05
   3.6264918779068916e-01   9.9962588252874673e-01   3.2744397148055471e-01   6.0410230537739354e-03   3.5032982768221863e-05
   3.3751151361719450e-01   9.9967588252874684e-01   3.2744461493222299e-01   5.6244777267317582e-03   3.2640919078784215e-05
   3.1035617594612225e-01   9.9972588252874672e-01   3.2744525808545982e-01   5.1739688855655143e-03   3.0048136972885577e-05
   2.8059799074768360e-01   9.9977588252874683e-01   3.2744590094038967e-01   4.6796974562989119e-03   2.7197255387482037e-05
   2.4729910604830727e-01   9.9982588252874671e-01   3.2744654349713676e-01   4.1259651249961294e-03   2.3996418388133223e-05


==> R_Phi_normEtot.txt <==
   1.7873398588448458e+03  -2.5012588252874668e-01  -1.2830624089165155e-01
   1.7119270755229713e+03  -2.5262588252874674e-01  -1.2958364642270270e-01
   1.6403979338883710e+03  -2.5512588252874679e-01  -1.3086063191850653e-01
   1.5725174156911767e+03  -2.5762588252874674e-01  -1.3213717178359446e-01
   1.5080668137711332e+03  -2.6012588252874669e-01  -1.3341323924440968e-01
   1.4468424577556916e+03  -2.6262588252874675e-01  -1.3468880631894692e-01
   1.3886545502089339e+03  -2.6512588252874680e-01  -1.3596384378714266e-01
   1.3333261027304902e+03  -2.6762588252874675e-01  -1.3723832116214124e-01
   1.2806919625886044e+03  -2.7012588252874670e-01  -1.3851220666257666e-01
   1.2305979214353902e+03  -2.7262588252874675e-01  -1.3978546718600929e-01
   1.1828998985100695e+03  -2.7512588252874681e-01  -1.4105806828367465e-01
   1.1374631914996103e+03  -2.7762588252874676e-01  -1.4232997413668308e-01
   1.0941617889071433e+03  -2.8012588252874671e-01  -1.4360114753383885e-01
   1.0528777383862173e+03  -2.8262588252874676e-01  -1.4487154985123493e-01
   1.0135005660418509e+03  -2.8512588252874682e-01  -1.4614114103377884e-01
   9.7592674218484717e+02  -2.8762588252874677e-01  -1.4740987957883217e-01
   9.4005918946052316e+02  -2.9012588252874671e-01  -1.4867772252211039e-01
   9.0580682966250549e+02  -2.9262588252874677e-01  -1.4994462542602288e-01
   8.7308416589153853e+02  -2.9512588252874683e-01  -1.5121054237061424e-01
   8.4181089703297596e+02  -2.9762588252874678e-01  -1.5247542594727453e-01
   8.1191156180845462e+02  -3.0012588252874672e-01  -1.5373922725537567e-01
   7.8331520991081300e+02  -3.0262588252874678e-01  -1.5500189590199506e-01
   7.5595509795953581e+02  -3.0512588252874684e-01  -1.5626338000487766e-01
   7.2976840821971814e+02  -3.0762588252874679e-01  -1.5752362619878854e-01
   7.0469598821301122e+02  -3.1012588252874673e-01  -1.5878257964537951e-01
   6.8068210951646631e+02  -3.1262588252874668e-01  -1.6004018404671971e-01
   6.5767424419644863e+02  -3.1512588252874674e-01  -1.6129638166259047e-01
   6.3562285746155192e+02  -3.1762588252874679e-01  -1.6255111333166350e-01
   6.1448121524220926e+02  -3.2012588252874674e-01  -1.6380431849665208e-01
   5.9420520551677430e+02  -3.2262588252874669e-01  -1.6505593523351780e-01
   5.7475317230542191e+02  -3.2512588252874675e-01  -1.6630590028479042e-01
   5.5608576134536213e+02  -3.2762588252874680e-01  -1.6755414909706023e-01
   5.3816577654448315e+02  -3.3012588252874675e-01  -1.6880061586266434e-01
   5.2095804638651623e+02  -3.3262588252874670e-01  -1.7004523356557838e-01
   5.0442929952991454e+02  -3.3512588252874675e-01  -1.7128793403151327e-01
   4.8854804890541999e+02  -3.3762588252874681e-01  -1.7252864798218318e-01
   4.7328448367454553e+02  -3.4012588252874676e-01  -1.7376730509369198e-01
   4.5861036846328102e+02  -3.4262588252874671e-01  -1.7500383405898412e-01
   4.4449894933287942e+02  -3.4512588252874676e-01  -1.7623816265424849e-01
   4.3092486599289737e+02  -3.4762588252874682e-01  -1.7747021780917974e-01
   4.1786406980124798e+02  -3.5012588252874677e-01  -1.7869992568095375e-01
   4.0529374713218255e+02  -3.5262588252874671e-01  -1.7992721173176759e-01
   3.9319224772615911e+02  -3.5512588252874677e-01  -1.8115200080976687e-01
   3.8153901766578008e+02  -3.5762588252874683e-01  -1.8237421723316269e-01
   3.7031453664965909e+02  -3.6012588252874678e-01  -1.8359378487733141e-01
   3.5950025926141603e+02  -3.6262588252874672e-01  -1.8481062726466113e-01
   3.4907855995422659e+02  -3.6512588252874678e-01  -1.8602466765689465e-01
   3.3903268149265529e+02  -3.6762588252874684e-01  -1.8723582914970555e-01
   3.2934668661302555e+02  -3.7012588252874679e-01  -1.8844403476923416e-01
   3.2000541268155519e+02  -3.7262588252874673e-01  -1.8964920757028370e-01
   3.1099442914595022e+02  -3.7512588252874679e-01  -1.9085127073588570e-01
   3.0229999759129993e+02  -3.7762588252874685e-01  -1.9205014767791292e-01
   2.9390903422507438e+02  -3.8012588252874679e-01  -1.9324576213843453e-01
   2.8580907462882840e+02  -3.8262588252874674e-01  -1.9443803829147752e-01
   2.7798824062605092e+02  -3.8512588252874669e-01  -1.9562690084488316e-01
   2.7043520912645971e+02  -3.8762588252874675e-01  -1.9681227514191649e-01
   2.6313918281708885e+02  -3.9012588252874680e-01  -1.9799408726231710e-01
   2.5608986257975579e+02  -3.9262588252874675e-01  -1.9917226412245509e-01
   2.4927742152304552e+02  -3.9512588252874670e-01  -2.0034673357428470e-01
   2.4269248052483084e+02  -3.9762588252874675e-01  -2.0151742450277102e-01
   2.3632608518861801e+02  -4.0012588252874681e-01  -2.0268426692149827e-01
   2.3016968412376360e+02  -4.0262588252874676e-01  -2.0384719206616031e-01
   2.2421510846580756e+02  -4.0512588252874671e-01  -2.0500613248564392e-01
   2.1845455255895351e+02  -4.0762588252874676e-01  -2.0616102213045476e-01
   2.1288055572803799e+02  -4.1012588252874682e-01  -2.0731179643820619e-01
   2.0748598507228408e+02  -4.1262588252874677e-01  -2.0845839241595721e-01
   2.0226401921770420e+02  -4.1512588252874671e-01  -2.0960074871915760e-01
   1.9720813296926218e+02  -4.1762588252874677e-01  -2.1073880572701059e-01
   1.9231208280784151e+02  -4.2012588252874683e-01  -2.1187250561405377e-01
   1.8756989318071152e+02  -4.2262588252874678e-01  -2.1300179241780565e-01
   1.8297584353758251e+02  -4.2512588252874672e-01  -2.1412661210231740e-01
   1.7852445606748145e+02  -4.2762588252874678e-01  -2.1524691261751683e-01
   1.7421048409461352e+02  -4.3012588252874684e-01  -2.1636264395421737e-01
   1.7002890109408295e+02  -4.3262588252874679e-01  -2.1747375819473697e-01
   1.6597489029088845e+02  -4.3512588252874673e-01  -2.1858020955901536e-01
   1.6204383480795380e+02  -4.3762588252874679e-01  -2.1968195444623256e-01
   1.5823130833114482e+02  -4.4012588252874685e-01  -2.2077895147186002e-01
   1.5453306626126536e+02  -4.4262588252874679e-01  -2.2187116150015815e-01
   1.5094503732492592e+02  -4.4512588252874674e-01  -2.2295854767211870e-01
   1.4746331561794071e+02  -4.4762588252874669e-01  -2.2404107542888901e-01
   1.4408415305657007e+02  -4.5012588252874675e-01  -2.2511871253071153e-01
   1.4080395221345748e+02  -4.5262588252874680e-01  -2.2619142907144307e-01
   1.3761925951654183e+02  -4.5512588252874675e-01  -2.2725919748873033e-01
   1.3452675879057665e+02  -4.5762588252874670e-01  -2.2832199256992489e-01
   1.3152326512212841e+02  -4.6012588252874675e-01  -2.2937979145384374e-01
   1.2860571903009998e+02  -4.6262588252874681e-01  -2.3043257362849226e-01
   1.2577118092491017e+02  -4.6512588252874676e-01  -2.3148032092485532e-01
   1.2301682584048781e+02  -4.6762588252874671e-01  -2.3252301750692503e-01
   1.2033993842418668e+02  -4.7012588252874676e-01  -2.3356064985806918e-01
   1.1773790817061942e+02  -4.7262588252874682e-01  -2.3459320676391962e-01
   1.1520822488624292e+02  -4.7512588252874677e-01  -2.3562067929192246e-01
   1.1274847437230898e+02  -4.7762588252874671e-01  -2.3664306076772149e-01
   1.1035633431452077e+02  -4.8012588252874677e-01  -2.3766034674853284e-01
   1.0802957036842581e+02  -4.8262588252874683e-01  -2.3867253499368685e-01
   1.0576603243020641e+02  -4.8512588252874678e-01  -2.3967962543250954e-01
   1.0356365108313824e+02  -4.8762588252874672e-01  -2.4068162012971547e-01
   1.0142043421054377e+02  -4.9012588252874678e-01  -2.4167852324849087e-01
   9.9334463766598134e+01  -4.9262588252874684e-01  -2.4267034101143090e-01
   9.7303892696833429e+01  -4.9512588252874679e-01  -2.4365708165952651e-01
   9.5326942000657539e+01  -4.9762588252874673e-01  -2.4463875540934599e-01
   9.3401897928633417e+01  -5.0012588252874679e-01  -2.4561537440860234e-01
   9.1527109307676994e+01  -5.0262588252874685e-01  -2.4658695269026357e-01
   8.9700984987708964e+01  -5.0512588252874679e-01  -2.4755350612536975e-01
   8.7921991403662275e+01  -5.0762588252874674e-01  -2.4851505237472388e-01
   8.6188650247080943e+01  -5.1012588252874680e-01  -2.4947161083959615e-01
   8.4499536241863936e+01  -5.1262588252874686e-01  -2.5042320261160805e-01
   8.2853275019006475e+01  -5.1512588252874680e-01  -2.5136985042193705e-01
   8.1248541085472723e+01  -5.1762588252874675e-01  -2.5231157858997239e-01
   7.9684055882596041e+01  -5.2012588252874681e-01  -2.5324841297156797e-01
   7.8158585929653469e+01  -5.2262588252874687e-01  -2.5418038090701350e-01
   7.6670941048490548e+01  -5.2512588252874681e-01  -2.5510751116885294e-01
   7.5219972665297377e+01  -5.2762588252874676e-01  -2.5602983390965373e-01
   7.3804572185841593e+01  -5.3012588252874682e-01  -2.5694738060985506e-01
   7.2423669440657051e+01  -5.3262588252874687e-01  -2.5786018402577660e-01
   7.1076231196874460e+01  -5.3512588252874682e-01  -2.5876827813791214e-01
   6.9761259733550389e+01  -5.3762588252874677e-01  -2.5967169809956964e-01
   6.8477791477515609e+01  -5.4012588252874683e-01  -2.6057048018596796e-01
   6.7224895696916306e+01  -5.4262588252874688e-01  -2.6146466174385663e-01
   6.6001673249770477e+01  -5.4512588252874683e-01  -2.6235428114173354e-01
   6.4807255384991350e+01  -5.4762588252874678e-01  -2.6323937772072892e-01
   6.3640802593469502e+01  -5.5012588252874672e-01  -2.6411999174621781e-01
   6.2501503506916642e+01  -5.5262588252874678e-01  -2.6499616436022128e-01
   6.1388573842297134e+01  -5.5512588252874684e-01  -2.6586793753463306e-01
   6.0301255389778476e+01  -5.5762588252874679e-01  -2.6673535402533283e-01
   5.9238815042235160e+01  -5.6012588252874673e-01  -2.6759845732722382e-01
   5.8200543864439645e+01  -5.6262588252874679e-01  -2.6845729163021897e-01
   5.7185756200163517e+01  -5.6512588252874685e-01  -2.6931190177622538e-01
   5.6193788815500888e+01  -5.6762588252874679e-01  -2.7016233321713423e-01
   5.5224000076806817e+01  -5.7012588252874674e-01  -2.7100863197385777e-01
   5.4275769161723588e+01  -5.7262588252874680e-01  -2.7185084459641684e-01
   5.3348495301839293e+01  -5.7512588252874686e-01  -2.7268901812510449e-01
   5.2441597055594926e+01  -5.7762588252874680e-01  -2.7352320005273073e-01
   5.1554511610118688e+01  -5.8012588252874675e-01  -2.7435343828795944e-01
   5.0686694110735644e+01  -5.8262588252874681e-01  -2.7517978111974661e-01
   4.9837617016953672e+01  -5.8512588252874687e-01  -2.7600227718286896e-01
   4.9006769483785504e+01  -5.8762588252874681e-01  -2.7682097542455991e-01
   4.8193656767320611e+01  -5.9012588252874676e-01  -2.7763592507223739e-01
   4.7397799653511846e+01  -5.9262588252874682e-01  -2.7844717560232130e-01
   4.6618733909188073e+01  -5.9512588252874687e-01  -2.7925477671013610e-01
   4.5856009754350048e+01  -5.9762588252874682e-01  -2.8005877828088444e-01
   4.5109191354851816e+01  -6.0012588252874677e-01  -2.8085923036168764e-01
   4.4377856334609291e+01  -6.0262588252874683e-01  -2.8165618313466634e-01
   4.3661595306517853e+01  -6.0512588252874688e-01  -2.8244968689106636e-01
   4.2960011421297388e+01  -6.0762588252874683e-01  -2.8323979200639610e-01
   4.2272719933518239e+01  -6.1012588252874678e-01  -2.8402654891657181e-01
   4.1599347784097191e+01  -6.1262588252874683e-01  -2.8481000809503992e-01
   4.0939533198580385e+01  -6.1512588252874678e-01  -2.8559022003086959e-01
   4.0292925300566573e+01  -6.1762588252874684e-01  -2.8636723520779078e-01
   3.9659183739646053e+01  -6.2012588252874679e-01  -2.8714110408415516e-01
   3.9037978333263588e+01  -6.2262588252874673e-01  -2.8791187707379823e-01
   3.8428988721937259e+01  -6.2512588252874679e-01  -2.8867960452779046e-01
   3.7831904037291444e+01  -6.2762588252874685e-01  -2.8944433671704123e-01
   3.7246422582382451e+01  -6.3012588252874679e-01  -2.9020612381574629e-01
   3.6672251523824663e+01  -6.3262588252874674e-01  -2.9096501588564244e-01
   3.6109106595238522e+01  -6.3512588252874680e-01  -2.9172106286106803e-01
   3.5556711811568626e+01  -6.3762588252874686e-01  -2.9247431453477490e-01
   3.5014799193836190e+01  -6.4012588252874680e-01  -2.9322482054450455e-01
   3.4483108503910159e+01  -6.4262588252874675e-01  -2.9397263036027460e-01
   3.3961386988899164e+01  -6.4512588252874681e-01  -2.9471779327237446e-01
   3.3449389134782287e+01  -6.4762588252874687e-01  -2.9546035838003637e-01
   3.2946876428913782e+01  -6.5012588252874681e-01  -2.9620037458076032e-01
   3.2453617131052994e+01  -6.5262588252874676e-01  -2.9693789056027564e-01
   3.1969386052582490e+01  -6.5512588252874682e-01  -2.9767295478311523e-01
   3.1493964343596982e+01  -6.5762588252874687e-01  -2.9840561548377242e-01
   3.1027139287551396e+01  -6.6012588252874682e-01  -2.9913592065843747e-01
   3.0568704103177012e+01  -6.6262588252874677e-01  -2.9986391805726642e-01
   3.0118457753380497e+01  -6.6512588252874683e-01  -3.0058965517719660e-01
   2.9676204760857647e+01  -6.6762588252874688e-01  -3.0131317925524659e-01
   2.9241755030160281e+01  -6.7012588252874683e-01  -3.0203453726232160e-01
   2.8814923675967922e+01  -6.7262588252874678e-01  -3.0275377589746977e-01
   2.8395530857325692e+01  -6.7512588252874683e-01  -3.0347094158260163e-01
   2.7983401617618572e+01  -6.7762588252874689e-01  -3.0418608045762707e-01
   2.7578365730063990e+01  -6.8012588252874684e-01  -3.0489923837600702e-01
   2.7180257548509218e+01  -6.8262588252874679e-01  -3.0561046090070265e-01
   2.6788915863332662e+01  -6.8512588252874673e-01  -3.0631979330049425e-01
   2.6404183762255119e+01  -6.8762588252874679e-01  -3.0702728054666456e-01
   2.6025908495873107e+01  -6.9012588252874685e-01  -3.0773296731002125e-01
   2.5653941347735149e+01  -6.9262588252874679e-01  -3.0843689795825091e-01
   2.5288137508790470e+01  -6.9512588252874674e-01  -3.0913911655358006e-01
   2.4928355956042303e+01  -6.9762588252874680e-01  -3.0983966685073805e-01
   2.4574459335248658e+01  -7.0012588252874686e-01  -3.1053859229519776e-01
   2.4226313847517996e+01  -7.0262588252874680e-01  -3.1123593602168864e-01
   2.3883789139650634e+01  -7.0512588252874675e-01  -3.1193174085295966e-01
   2.3546758198087907e+01  -7.0762588252874681e-01  -3.1262604929879118e-01
   2.3215097246330874e+01  -7.1012588252874687e-01  -3.1331890355522912e-01
   2.2888685645699095e+01  -7.1262588252874681e-01  -3.1401034550404017e-01
   2.2567405799302772e+01  -7.1512588252874676e-01  -3.1470041671236776e-01
   2.2251143059109268e+01  -7.1762588252874682e-01  -3.1538915843258924e-01
   2.1939785635984212e+01  -7.2012588252874687e-01  -3.1607661160234490e-01
   2.1633224512598222e+01  -7.2262588252874682e-01  -3.1676281684475099e-01
   2.1331353359088876e+01  -7.2512588252874677e-01  -3.1744781446876302e-01
   2.1034068451374399e+01  -7.2762588252874683e-01  -3.1813164446969971e-01
   2.0741268592018756e+01  -7.3012588252874688e-01  -3.1881434652990542e-01
   2.0452855033550719e+01  -7.3262588252874683e-01  -3.1949596001954711e-01
   2.0168731404143433e+01  -7.3512588252874678e-01  -3.2017652399753388e-01
   1.9888803635564237e+01  -7.3762588252874683e-01  -3.2085607721255832e-01
   1.9612979893307159e+01  -7.4012588252874689e-01  -3.2153465810423926e-01
   1.9341170508824128e+01  -7.4262588252874684e-01  -3.2221230480436897e-01
   1.9073287913772329e+01  -7.4512588252874679e-01  -3.2288905513825472e-01
   1.8809246576200184e+01  -7.4762588252874684e-01  -3.2356494662614366e-01
   1.8548962938593423e+01  -7.5012588252874679e-01  -3.2424001648472633e-01
   1.8292355357708711e+01  -7.5262588252874685e-01  -3.2491430162871726e-01
   1.8039344046122064e+01  -7.5512588252874679e-01  -3.2558783867249796e-01
   1.7789851015421654e+01  -7.5762588252874685e-01  -3.2626066393182218e-01
   1.7543800020977468e+01  -7.6012588252874680e-01  -3.2693281342557723e-01
   1.7301116508221671e+01  -7.6262588252874686e-01  -3.2760432287759134e-01
   1.7061727560374290e+01  -7.6512588252874680e-01  -3.2827522771848910e-01
   1.6825561847551509e+01  -7.6762588252874686e-01  -3.2894556308758677e-01
   1.6592549577195658e+01  -7.7012588252874681e-01  -3.2961536383481471e-01
   1.6362622445764579e+01  -7.7262588252874687e-01  -3.3028466452268118e-01
   1.6135713591623762e+01  -7.7512588252874681e-01  -3.3095349942825492e-01
   1.5911757549080043e+01  -7.7762588252874676e-01  -3.3162190254516788e-01
   1.5690690203502273e+01  -7.8012588252874682e-01  -3.3228990758564453e-01
   1.5472448747470606e+01  -7.8262588252874687e-01  -3.3295754798253657e-01
   1.5256971637899118e+01  -7.8512588252874682e-01  -3.3362485689137084e-01
   1.5044198554075901e+01  -7.8762588252874677e-01  -3.3429186719240966e-01
   1.4834070356565345e+01  -7.9012588252874683e-01  -3.3495861149270800e-01
   1.4626529046918076e+01  -7.9262588252874688e-01  -3.3562512212817897e-01
   1.4421517728131933e+01  -7.9512588252874683e-01  -3.3629143116565063e-01
   1.4218980565810254e+01  -7.9762588252874678e-01  -3.3695757040492719e-01
   1.4018862749959720e+01  -8.0012588252874683e-01  -3.3762357138083554e-01
   1.3821110457372717e+01  -8.0262588252874689e-01  -3.3828946536526722e-01
   1.3625670814535837e+01  -8.0512588252874684e-01  -3.3895528336920894e-01
   1.3432491861006412e+01  -8.0762588252874679e-01  -3.3962105614475724e-01
   1.3241522513196609e+01  -8.1012588252874684e-01  -3.4028681418712303e-01
   1.3052712528504831e+01  -8.1262588252874679e-01  -3.4095258773661191e-01
   1.2866012469728926e+01  -8.1512588252874685e-01  -3.4161840678059097e-01
   1.2681373669697770e+01  -8.1762588252874679e-01  -3.4228430105543239e-01
   1.2498748196050379e+01  -8.2012588252874685e-01  -3.4295030004843630e-01
   1.2318088816093232e+01  -8.2262588252874680e-01  -3.4361643299973033e-01
   1.2139348961658715e+01  -8.2512588252874686e-01  -3.4428272890414241e-01
   1.1962482693887035e+01  -8.2762588252874680e-01  -3.4494921651304866e-01
   1.1787444667846712e+01  -8.3012588252874686e-01  -3.4561592433619520e-01
   1.1614190096905034e+01  -8.3262588252874681e-01  -3.4628288064348894e-01
   1.1442674716753205e+01  -8.3512588252874687e-01  -3.4695011346676208e-01
   1.1272854748984299e+01  -8.3762588252874681e-01  -3.4761765060150696e-01
   1.1104686864114081e+01  -8.4012588252874676e-01  -3.4828551960857268e-01
   1.0938128143926773e+01  -8.4262588252874682e-01  -3.4895374781584287e-01
   1.0773136043017558e+01  -8.4512588252874687e-01  -3.4962236231986754e-01
   1.0609668349392070e+01  -8.4762588252874682e-01  -3.5029138998747311e-01
   1.0447683143971068e+01  -8.5012588252874677e-01  -3.5096085745733085e-01
   1.0287138758834500e+01  -8.5262588252874683e-01  -3.5163079114149715e-01
   1.0127993734021365e+01  -8.5512588252874688e-01  -3.5230121722691365e-01
   9.9702067726848096e+00  -8.5762588252874683e-01  -3.5297216167688122e-01
   9.8137366943800100e+00  -8.6012588252874678e-01  -3.5364365023248795e-01
   9.6585423862383326e+00  -8.6262588252874683e-01  -3.5431570841401161e-01
   9.5045827517539738e+00  -8.6512588252874689e-01  -3.5498836152227964e-01
   9.3518166568776380e+00  -8.6762588252874684e-01  -3.5566163464000072e-01
   9.2002028730758312e+00  -8.7012588252874679e-01  -3.5633555263305000e-01
   9.0497000169731976e+00  -8.7262588252874684e-01  -3.5701014015173205e-01
   8.9002664861469878e+00  -8.7512588252874690e-01  -3.5768542163199468e-01
   8.7518603905893055e+00  -8.7762588252874685e-01  -3.5836142129661636e-01
   8.6044394792872581e+00  -8.8012588252874679e-01  -3.5903816315635256e-01
   8.4579610612990823e+00  -8.8262588252874685e-01  -3.5971567101105295e-01
   8.3123819206185328e+00  -8.8512588252874680e-01  -3.6039396845073052e-01
   8.1676582240185667e+00  -8.8762588252874686e-01  -3.6107307885661100e-01
   8.0237454209501671e+00  -8.9012588252874680e-01  -3.6175302540213555e-01
   7.8805981344337290e+00  -8.9262588252874686e-01  -3.6243383105393118e-01
   7.7381700417192762e+00  -8.9512588252874681e-01  -3.6311551857275221e-01
   7.5964137433010057e+00  -8.9762588252874687e-01  -3.6379811051437688e-01
   7.4552806186448750e+00  -9.0012588252874681e-01  -3.6448162923047966e-01
   7.3147206667188387e+00  -9.0262588252874676e-01  -3.6516609686946488e-01
   7.1746823290927475e+00  -9.0512588252874682e-01  -3.6585153537726667e-01
   7.0351122929891128e+00  -9.0762588252874687e-01  -3.6653796649811782e-01
   6.8959552711980088e+00  -9.1012588252874682e-01  -3.6722541177528617e-01
   6.7571537552063106e+00  -9.1262588252874677e-01  -3.6791389255177409e-01
   6.6186477372014085e+00  -9.1512588252874683e-01  -3.6860342997099321e-01
   6.4803743957684663e+00  -9.1762588252874688e-01  -3.6929404497740470e-01
   6.3422677390620468e+00  -9.2012588252874683e-01  -3.6998575831712377e-01
   6.2042581979496525e+00  -9.2262588252874678e-01  -3.7067859053850438e-01
   6.0662721600237361e+00  -9.2512588252874683e-01  -3.7137256199268348e-01
   5.9282314333728197e+00  -9.2762588252874689e-01  -3.7206769283410390e-01
   5.7900526264676060e+00  -9.3012588252874684e-01  -3.7276400302100232e-01
   5.6516464272924400e+00  -9.3262588252874679e-01  -3.7346151231587321e-01
   5.5129167607170686e+00  -9.3512588252874684e-01  -3.7416024028590822e-01
   5.3737597977504095e+00  -9.3762588252874690e-01  -3.7486020630339678e-01
   5.2340627833321509e+00  -9.4012588252874685e-01  -3.7556142954611321e-01
   5.0937026401047172e+00  -9.4262588252874679e-01  -3.7626392899767080e-01
   4.9525442933328421e+00  -9.4512588252874685e-01  -3.7696772344785257e-01
   4.8104386455925363e+00  -9.4762588252874691e-01  -3.7767283149291753e-01
   4.6672201072729456e+00  -9.5012588252874686e-01  -3.7837927153588241e-01
   4.5227035577059569e+00  -9.5262588252874680e-01  -3.7908706178678259e-01
   4.3766805679027607e+00  -9.5512588252874686e-01  -3.7979622026290866e-01
   4.2289146533424473e+00  -9.5762588252874681e-01  -3.8050676478901779e-01
   4.0791352344455074e+00  -9.6012588252874687e-01  -3.8121871299753096e-01
   3.9270298478618892e+00  -9.6262588252874681e-01  -3.8193208232870329e-01
   3.7722339480629898e+00  -9.6512588252874676e-01  -3.8264689003077912e-01
   3.6143173227297485e+00  -9.6762588252874682e-01  -3.8336315316012326e-01
   3.4527656412528165e+00  -9.7012588252874687e-01  -3.8408088858133715e-01
   3.2869548253580043e+00  -9.7262588252874682e-01  -3.8480011296736066e-01
   3.1161145127504515e+00  -9.7512588252874677e-01  -3.8552084279954696e-01
   2.9392743577280873e+00  -9.7762588252874683e-01  -3.8624309436773169e-01
   2.7551821791974196e+00  -9.8012588252874688e-01  -3.8696688377027871e-01
   2.5621735519870965e+00  -9.8262588252874683e-01  -3.8769222691411359e-01
   2.3579522873041445e+00  -9.8512588252874678e-01  -3.8841913951474405e-01
   2.1391939526744510e+00  -9.8762588252874683e-01  -3.8914763709626954e-01
   1.9007593803824474e+00  -9.9012588252874689e-01  -3.8987773499137468e-01
   1.6339140911271384e+00  -9.9262588252874684e-01  -3.9060944834130817e-01
   1.3213855419366924e+00  -9.9512588252874679e-01  -3.9134279209584522e-01
   9.1738389736058878e-01  -9.9762588252874684e-01  -3.9207778101326890e-01


==> R_Sig_NGC104_Noyora.txt <==
  -2.5731306288479630e+00  -2.9815034790763563e-02
  -2.0959006956966615e+00  -3.0471539239361922e-02
  -1.8738112818530879e+00  -3.1783103392170685e-02
  -1.7272980541231455e+00  -3.3746519755546274e-02
  -1.6176322942937953e+00  -3.6357074676689409e-02
  -1.5298324431063932e+00  -3.9608861726878608e-02
  -1.4565020236820729e+00  -4.3494483451712813e-02
  -1.3934445104823756e+00  -4.8005305992791826e-02
  -1.3380514128716245e+00  -5.3131710115322667e-02
  -1.2885861701388130e+00  -5.8863139564731527e-02
  -1.2438343228326889e+00  -6.5188241931683766e-02
  -1.2029168922934246e+00  -7.2095135163153676e-02
  -1.1651755820774203e+00  -7.9571587698117216e-02
  -1.1301026359396913e+00  -8.7605165308105387e-02
  -1.0973009726514131e+00  -9.6183465535534751e-02
  -1.0664548421840310e+00  -1.0529434629154424e-01
  -1.0373065470151999e+00  -1.1492608715161480e-01
  -1.0096439857834969e+00  -1.2506757290980872e-01
  -9.8329251047331068e-01  -1.3570850165684012e-01
  -9.5810497388057225e-01  -1.4683953737162561e-01
  -9.3395540089714890e-01  -1.5845243270468803e-01
  -9.1073718882200483e-01  -1.7054016944732850e-01
  -8.8835922405237866e-01  -1.8309706981746199e-01
  -8.6674127468843543e-01  -1.9611885546296279e-01
  -8.4581337585118155e-01  -2.0960270156098115e-01
  -8.2551531486828611e-01  -2.2354728311477173e-01
  -8.0579341618216072e-01  -2.3795277541869761e-01
  -7.8659928417407743e-01  -2.5282083003622002e-01
  -7.6789071247221430e-01  -2.6815455328248083e-01
  -7.4963022489347053e-01  -2.8395846092304206e-01
  -7.3178310513740763e-01  -3.0023840368945087e-01
  -7.1431817923114538e-01  -3.1700149518021348e-01
  -6.9720800853084974e-01  -3.3425603974675050e-01
  -6.8042698423591896e-01  -3.5201144053653266e-01
  -6.6395114208365746e-01  -3.7027810633205999e-01
  -6.4775926600507083e-01  -3.8906737254042817e-01
  -6.3183186541393110e-01  -4.0839141929721601e-01
  -6.1615004786673266e-01  -4.2826318622054549e-01
  -6.0069653580631177e-01  -4.4869630424713725e-01
  -5.8545582140143637e-01  -4.6970503912134942e-01
  -5.7041275537065772e-01  -4.9130423434052622e-01
  -5.5555275816754512e-01  -5.1350926606207115e-01
  -5.4086278577024782e-01  -5.3633601676459131e-01
  -5.2633041933738278e-01  -5.5980085398738810e-01
  -5.1194316807854223e-01  -5.8392061510241366e-01
  -4.9768949208532665e-01  -6.0871260924121684e-01
  -4.8355881420993285e-01  -6.3419463002680609e-01
  -4.6954038888538147e-01  -6.6038497127943974e-01
  -4.5562371132424762e-01  -6.8730245419327896e-01
  -4.4179929687910174e-01  -7.1496646745528025e-01
  -4.2805781094429007e-01  -7.4339701154107840e-01
  -4.1438965081588852e-01  -7.7261474888259807e-01
  -4.0078591018316545e-01  -8.0264106593795392e-01
  -3.8723824627453546e-01  -8.3349814200114158e-01
  -3.7373794915160830e-01  -8.6520902207726769e-01
  -3.6027646595653395e-01  -8.9779769886314065e-01
  -3.4684599851955783e-01  -9.3128920376713187e-01
  -3.3343866035847813e-01  -9.6570970318373039e-01
  -3.2004626611891779e-01  -1.0010866027651659e+00
  -3.0666121719224770e-01  -1.0374486615570611e+00
  -2.9327624487170034e-01  -1.0748261142968130e+00
  -2.7988364644039510e-01  -1.1132508028744732e+00
  -2.6647588317632609e-01  -1.1527563191018004e+00
  -2.5304601416053896e-01  -1.1933781580514506e+00
  -2.3958688679280091e-01  -1.2351538839521095e+00
  -2.2609109612363842e-01  -1.2781233106548906e+00
  -2.1255178764695692e-01  -1.3223286959021963e+00
  -1.9896230371495013e-01  -1.3678149519030516e+00
  -1.8531557387968645e-01  -1.4146298771730743e+00
  -1.7160476590943083e-01  -1.4628244084095070e+00
  -1.5782357949337306e-01  -1.5124528940958699e+00
  -1.4396548713460791e-01  -1.5635733986147842e+00
  -1.3002384576093337e-01  -1.6162480392696457e+00
  -1.1599262421745184e-01  -1.6705433545750512e+00
  -1.0186598676922930e-01  -1.7265307148311642e+00
  -8.7637841601694980e-02  -1.7842867847561183e+00
  -7.3302541697633658e-02  -1.8438940355734632e+00
  -5.8855072035081182e-02  -1.9054413139044983e+00
  -4.4290371500247165e-02  -1.9690244869630968e+00
  -2.9603600199263419e-02  -2.0347471671404112e+00
  -1.4790816339414592e-02  -2.1027215174793659e+00
   1.5145424662983507e-04  -2.1730691632408110e+00
   1.5226485280520442e-02  -2.2459222294006516e+00
   3.0436578244970557e-02  -2.3214245044176498e+00
   4.5782927942139104e-02  -2.3997327551498562e+00
   6.1266166041676541e-02  -2.4810182359443096e+00
   7.6885906936894718e-02  -2.5654684081603212e+00
   9.2640071830725645e-02  -2.6532888919614797e+00
   1.0852526207576266e-01  -2.7447057176571215e+00
   1.2453679151223980e-01  -2.8399679335741159e+00
   1.4066780052601136e-01  -2.9393506060587127e+00
   1.5690910648707193e-01  -3.0431583023170781e+00
   1.7324955117146013e-01  -3.1517291859084766e+00
   1.8967532752822394e-01  -3.2654398228652513e+00
   2.0616926885995121e-01  -3.3847108374699859e+00
   2.2271112655462943e-01  -3.5100136647499793e+00
   2.3927736923425355e-01  -3.6418786659404501e+00
   2.5584021798821616e-01  -3.7809048981216904e+00
   2.7236752738523234e-01  -3.9277720167287691e+00
   2.8882302716696628e-01  -4.0832549698940070e+00
   3.0516559242683133e-01  -4.2482422513068867e+00
   3.2134870806568766e-01  -4.4237588045211682e+00
   3.3732091490573629e-01  -4.6109952331371256e+00
   3.5302573679278165e-01  -4.8113455388810520e+00
   3.6840109080236150e-01  -5.0264564855895246e+00
   3.8337972245040236e-01  -5.2582933462958312e+00
   3.9788996243251984e-01  -5.5092292153397038e+00
   4.1185567361376457e-01  -5.7821686814177919e+00
   4.2519669746978245e-01  -6.0807231110117428e+00
   4.3783033102571778e-01  -6.4094661155116173e+00
   4.4967230814296988e-01  -6.7743175862740319e+00
   4.6063752642029332e-01  -7.1831424182285089e+00
   4.7064191726973448e-01  -7.6467266662968738e+00
   4.7960449721065934e-01  -8.1804566101187319e+00
   4.8744860796254808e-01  -8.8074080498105651e+00
   4.9410367829186469e-01  -9.5645696278605126e+00
   4.9950768662233480e-01  -1.0517000680406369e+01
   5.0360871437245147e-01  -1.1791211661780622e+01
   5.0636598443093750e-01  -1.3452492855949211e+01
   5.0775156877086947e-01  -1.4792951244357448e+01


==> R_Sig_NGC104_Noyora_whole.txt <==
  -2.2856868248634798e+00  -3.2494552534552697e-02
  -1.8083800517434316e+00  -3.4926914007145086e-02
  -1.5861314479396642e+00  -3.9787428059246288e-02
  -1.4393672315145560e+00  -4.7066110701740466e-02
  -1.3293555665491312e+00  -5.6747321674997388e-02
  -1.2411214387189300e+00  -6.8811988059130511e-02
  -1.1672707852130291e+00  -8.3235776748439766e-02
  -1.1035996077560877e+00  -9.9989021229352049e-02
  -1.0474955732508162e+00  -1.1903743332124059e-01
  -9.9722587945899865e-01  -1.4034228730172013e-01
  -9.5157415724891503e-01  -1.6385997960602458e-01
  -9.0965300302112795e-01  -1.8954217787218383e-01
  -8.7080208048710417e-01  -2.1733617512749004e-01
  -8.3451579083574567e-01  -2.4718505809983038e-01
  -8.0039169779210684e-01  -2.7902757565972497e-01
  -7.6810616214457983e-01  -3.1279847277194489e-01
  -7.3740099089645383e-01  -3.4842880825562406e-01
  -7.0806391064970331e-01  -3.8584623666822615e-01
  -6.7991286159236930e-01  -4.2497513325821035e-01
  -6.5279456583809692e-01  -4.6573712814912172e-01
  -6.2658331163741132e-01  -5.0805150814709454e-01
  -6.0117009566906865e-01  -5.5183569661825305e-01
  -5.7645615600767730e-01  -5.9700564732542483e-01
  -5.5235741261474713e-01  -6.4347658326388690e-01
  -5.2880434629577733e-01  -6.9116353696762056e-01
  -5.0573313922167284e-01  -7.3998205172643716e-01
  -4.8308380572961196e-01  -7.8984880555739057e-01
  -4.6080642684586004e-01  -8.4068249153421459e-01
  -4.3885950968385101e-01  -8.9240445713951977e-01
  -4.1720218386676511e-01  -9.4493953933854269e-01
  -3.9579574568910120e-01  -9.9821677012354915e-01
  -3.7460984912494777e-01  -1.0521702311312922e+00
  -3.5361868665895296e-01  -1.1067396344976923e+00
  -3.3279463443187757e-01  -1.1618710822319442e+00
  -3.1211255808907185e-01  -1.2175176055030399e+00
  -2.9155468449284033e-01  -1.2736397550258118e+00
  -2.7110475871426254e-01  -1.3302059005226783e+00
  -2.5074383623648228e-01  -1.3871926662551588e+00
  -2.3045657786640919e-01  -1.4445850660376509e+00
  -2.1023383934718240e-01  -1.5023766414179305e+00
  -1.9006547289339989e-01  -1.5605693280076052e+00
  -1.6993887190590601e-01  -1.6191734332339762e+00
  -1.4984623571553191e-01  -1.6782072882970507e+00
  -1.2978427658200944e-01  -1.7376969291547195e+00
  -1.0974668339791684e-01  -1.7976755688043353e+00
  -8.9725713688402667e-02  -1.8581831954307026e+00
  -6.9719228039170106e-02  -1.9192658798980820e+00
  -4.9727371474447883e-02  -1.9809751953921173e+00
  -2.9745895787699775e-02  -2.0433675116496244e+00
  -9.7706620680933082e-03  -2.1065034503547770e+00
   1.0196781704988474e-02  -2.1704471110097017e+00
   3.0155175322660325e-02  -2.2352655067742573e+00
   5.0108189185887574e-02  -2.3010279381061141e+00
   7.0057619412576586e-02  -2.3678055492843084e+00
   9.0000332147013279e-02  -2.4356707054752560e+00
   1.0993603539253867e-01  -2.5046966591636539e+00
   1.2986894487524189e-01  -2.5749571701494052e+00
   1.4979971672081152e-01  -2.6465262991494187e+00
   1.6972563656773113e-01  -2.7194780514015617e+00
   1.8964894935478219e-01  -2.7938863627613331e+00
   2.0957503476209929e-01  -2.8698250029231440e+00
   2.2950442909992852e-01  -2.9473676211255739e+00
   2.4943649406820848e-01  -3.0265876654538375e+00
   2.6937686315126247e-01  -3.1075586753874336e+00
   2.8933217725712779e-01  -3.1903544095523273e+00
   3.0930366636114204e-01  -3.2750490857856667e+00
   3.2929395611100759e-01  -3.3617175281405443e+00
   3.4931220854271949e-01  -3.4504356905250044e+00
   3.6936608011712896e-01  -3.5412808945616758e+00
   3.8945821276236509e-01  -3.6343321727073787e+00
   4.0959525074254882e-01  -3.7296705620332151e+00
   4.2978950905213975e-01  -3.8273797350499761e+00
   4.5004937736266287e-01  -3.9275461985636513e+00
   4.7037970224204767e-01  -4.0302596413833838e+00
   4.9079158600610029e-01  -4.1356132854658609e+00
   5.1129989387646113e-01  -4.2437044938271216e+00
   5.3191374472769981e-01  -4.3546348247887456e+00
   5.5264118624964542e-01  -4.4685103802594952e+00
   5.7349802494897106e-01  -4.5854422308775638e+00
   5.9450113590649289e-01  -4.7055470042536314e+00
   6.1566087611253395e-01  -4.8289468872008188e+00
   6.3698973359924183e-01  -4.9557701919916743e+00
   6.5850836945322144e-01  -5.0861520525549029e+00
   6.8023544521086821e-01  -5.2202351564060905e+00
   7.0218371445987982e-01  -5.3581699500955988e+00
   7.2437156361222432e-01  -5.5001157394474625e+00
   7.4682467843736178e-01  -5.6462418493258326e+00
   7.6956385474512379e-01  -5.7967286355449508e+00
   7.9260614746530578e-01  -5.9517681446297823e+00
   8.1597752415982827e-01  -6.1115660211636893e+00
   8.3970910515557695e-01  -6.2763432498117311e+00
   8.6382506224767153e-01  -6.4463376021774046e+00
   8.8834954483371531e-01  -6.6218051250839425e+00
   9.1331814528538491e-01  -6.8030232495559604e+00
   9.3876847011651754e-01  -6.9902933787866495e+00
   9.6473065558249138e-01  -7.1839432293179231e+00
   9.9123989889832398e-01  -7.3843299405753644e+00
   1.0183441856702922e+00  -7.5918451796588275e+00
   1.0460899693918033e+00  -7.8069193087237156e+00
   1.0745179625649541e+00  -8.0300258028080282e+00
   1.1036800594644494e+00  -8.2616876653788847e+00
   1.1336408788022605e+00  -8.5024862616973778e+00
   1.1644604852177955e+00  -8.7530689956435239e+00
   1.1961978998390890e+00  -9.0141587182934142e+00
   1.2289301010697038e+00  -9.2865672994761201e+00
   1.2627454412094261e+00  -9.5712124695492840e+00
   1.2977265606057746e+00  -9.8691343463030776e+00
   1.3339634644756870e+00  -1.0181517573714963e+01
   1.3715711787163063e+00  -1.0509722182116505e+01
   1.4106740012620642e+00  -1.0855320772371970e+01
   1.4513929262868299e+00  -1.1220140417169391e+01
   1.4938689830397793e+00  -1.1606321264249306e+01
   1.5382747650996598e+00  -1.2016396827876106e+01
   1.5847894310080268e+00  -1.2453394277432226e+01
   1.6335954265263772e+00  -1.2920962548754956e+01
   1.6849097202944978e+00  -1.3423557228155511e+01
   1.7389805811354071e+00  -1.3966700099032538e+01
   1.7960509842751160e+00  -1.4557332038388894e+01
   1.8563633853934016e+00  -1.5204317856634034e+01
   1.9201804002799758e+00  -1.5919217091472115e+01
   1.9877332831787147e+00  -1.6717456936980795e+01
   2.0591360719187719e+00  -1.7620144370374550e+01
   2.1343323243163783e+00  -1.8657033746247563e+01
   2.2129671659831329e+00  -1.9871681111504437e+01
   2.2940707793654873e+00  -2.1330833168603313e+01
   2.3756388213652482e+00  -2.3142808352945011e+01
   2.4541675687700968e+00  -2.5498965483578466e+01
   2.5241364309568755e+00  -2.8870776621731761e+01
   2.5779779850055449e+00  -3.1713760337734549e+01
   2.6076126147498679e+00  -3.4407690342926792e+01


==> R_Sig_NGC1851.txt <==
  -2.6916165627933824e+00   3.3423755486949730e-02
  -2.2138618273562298e+00   3.0004348521025303e-02
  -1.9905841962355548e+00   2.3193509891621052e-02
  -1.8421908357220527e+00   1.3037739169832833e-02
  -1.7299816509797472e+00  -3.9208440844612123e-04
  -1.6389738605049220e+00  -1.7001017393739708e-02
  -1.5617682253215790e+00  -3.6670812823362472e-02
  -1.4941596870149454e+00  -5.9260300999670792e-02
  -1.4335251580561355e+00  -8.4606328971608788e-02
  -1.3781154936251787e+00  -1.1252500748783746e-01
  -1.3267039990108906e+00  -1.4281367957612107e-01
  -1.2783958619852827e+00  -1.7525356223399935e-01
  -1.2325175469497436e+00  -2.0961334448762628e-01
  -1.1885491825883565e+00  -2.4565371255343130e-01
  -1.1460814438124545e+00  -2.8313293071511936e-01
  -1.1047871649234606e+00  -3.2181332147254443e-01
  -1.0644021442306260e+00  -3.6146852850941807e-01
  -1.0247119186672629e+00  -4.0189116949182807e-01
  -9.8554248711976788e-01  -4.4290048335634868e-01
  -9.4675371244467144e-01  -4.8434937053379989e-01
  -9.0823451785853970e-01  -5.2613029371258191e-01
  -8.6989927757150554e-01  -5.6817946081773585e-01
  -8.3168493421020218e-01  -6.1047893151359067e-01
  -7.9354850953866496e-01  -6.5305641228254685e-01
  -7.5546473508014067e-01  -6.9598282542549839e-01
  -7.1742362694516637e-01  -7.3936790739408309e-01
  -6.7942788331554371e-01  -7.8335435900650419e-01
  -6.4149008048456380e-01  -8.2811112775637774e-01
  -6.0362969791769971e-01  -8.7382650247661586e-01
  -5.6587008417293094e-01  -9.2070159127880513e-01
  -5.2823549854614593e-01  -9.6894470433525792e-01
  -4.9074839387089741e-01  -1.0187669555261538e+00
  -4.5342707255370041e-01  -1.0703793000089654e+00
  -4.1628382361837835e-01  -1.1239910212598991e+00
  -3.7932357837019121e-01  -1.1798096225506089e+00
  -3.4254308110531095e-01  -1.2380419304353678e+00
  -3.0593050940224858e-01  -1.2988962181463259e+00
  -2.6946546042356295e-01  -1.3625850588580177e+00
  -2.3311919211920507e-01  -1.4293286660986821e+00
  -1.9685502265449573e-01  -1.4993584305478000e+00
  -1.6062879322947476e-01  -1.5729204905386771e+00
  -1.2438933216781038e-01  -1.6502792321444766e+00
  -8.8078870800807049e-02  -1.7317208683870002e+00
  -5.1633394068620317e-02  -1.8175573718556268e+00
  -1.4982916386310474e-02  -1.9081312556062004e+00
   2.1948304601647775e-02  -2.0038216555234944e+00
   5.9241603560828894e-02  -2.1050522118959947e+00
   9.6983761813698277e-02  -2.2123011048710919e+00
   1.3526684567945058e-01  -2.3261137341983797e+00
   1.7418796676235229e-01  -2.4471185685417098e+00
   2.1384888015561776e-01  -2.5760470958272474e+00
   2.5435528569521199e-01  -2.7137590600167032e+00
   2.9581564061069998e-01  -2.8612749066213250e+00
   3.3833919291463949e-01  -3.0198179469210582e+00
   3.8203281810983841e-01  -3.1908701567668341e+00
   4.2699604595480523e-01  -3.3762469393707351e+00
   4.7331340571866720e-01  -3.5781992289004854e+00
   5.2104285789263738e-01  -3.7995549605916796e+00
   5.7019864040361057e-01  -4.0439194327721983e+00
   6.2072635864122672e-01  -4.3159645012009529e+00
   6.7246775733406916e-01  -4.6218581984761933e+00
   7.2511265084549248e-01  -4.9699214682949799e+00
   7.7813666417175908e-01  -5.3716771643054102e+00
   8.3072689350008833e-01  -5.8436091315257590e+00
   8.8170494940969846e-01  -6.4103421569951609e+00
   9.2946945351709953e-01  -7.1109168536229586e+00
   9.7199706282760312e-01  -8.0130279075409785e+00
   1.0069551452913554e+00  -9.2510941861965108e+00
   1.0319718392684745e+00  -1.1175890547741973e+01
   1.0450555594587565e+00  -1.3386762167444999e+01


==> R_Sig_NGC1851_Noyora_whole.txt <==
  -3.1307847755186806e+00  -6.0261732619509858e-02
  -2.6534768491259464e+00  -6.2726617574031862e-02
  -2.4312227334463774e+00  -6.7652139192951447e-02
  -2.2844489885402841e+00  -7.5028263261120151e-02
  -2.1744265344867180e+00  -8.4839500031600401e-02
  -2.0861792706241302e+00  -9.7066847983314081e-02
  -2.0123106199661427e+00  -1.1168594851837088e-01
  -1.9486181650591976e+00  -1.2866714131470181e-01
  -1.8924915665254767e+00  -1.4797622449638706e-01
  -1.8421957773912365e+00  -1.6957441954580510e-01
  -1.7965126882359668e+00  -1.9341799493358269e-01
  -1.7545572547053625e+00  -2.1945845283832566e-01
  -1.7156700454741725e+00  -2.4764288681070667e-01
  -1.6793425415213492e+00  -2.7791396877190994e-01
  -1.6451716551241693e+00  -3.1020991727639641e-01
  -1.6128363953442852e+00  -3.4446479067442248e-01
  -1.5820781729697888e+00  -3.8060880041909229e-01
  -1.5526816365662255e+00  -4.1856844408714794e-01
  -1.5244652573841602e+00  -4.5826673544006880e-01
  -1.4972781486622220e+00  -4.9962364084002298e-01
  -1.4709929125090602e+00  -5.4255649762422486e-01
  -1.4454978461283567e+00  -5.8698037257808733e-01
  -1.4206957727045806e+00  -6.3280855362226174e-01
  -1.3965042371950975e+00  -6.7995317101181763e-01
  -1.3728509890203053e+00  -7.2832579803935305e-01
  -1.3496703636809386e+00  -7.7783805682219742e-01
  -1.3269046927211401e+00  -8.2840234236735688e-01
  -1.3045045442376069e+00  -8.7993260958076247e-01
  -1.2824251010492671e+00  -9.3234513023801324e-01
  -1.2606248408106848e+00  -9.8555926210164313e-01
  -1.2390676624574442e+00  -1.0394982788999714e+00
  -1.2177224210173234e+00  -1.0940901880314169e+00
  -1.1965599953047867e+00  -1.1492684817931811e+00
  -1.1755534692955125e+00  -1.2049728593221491e+00
  -1.1546801220851937e+00  -1.2611499264346708e+00
  -1.1339202248981590e+00  -1.3177538037307994e+00
  -1.1132548911815543e+00  -1.3747466183252677e+00
  -1.0926672156708401e+00  -1.4320989116967997e+00
  -1.0721436812565930e+00  -1.4897899540953068e+00
  -1.0516724376330271e+00  -1.5478079145535406e+00
  -1.0312420172280348e+00  -1.6061498908203720e+00
  -1.0108429627095963e+00  -1.6648218351146651e+00
  -9.9046844603965778e-01  -1.7238383662864230e+00
  -9.7011233408172837e-01  -1.7832224429338681e+00
  -9.4976876230979823e-01  -1.8430049284778105e+00
  -9.2943383789173595e-01  -1.9032240879093276e+00
  -9.0910544997503484e-01  -1.9639250094494753e+00
  -8.8878143427817569e-01  -2.0251589472393055e+00
  -8.6845989886282315e-01  -2.0869826317326234e+00
  -8.4814067264616388e-01  -2.1494575806499734e+00
  -8.2782443396142213e-01  -2.2126493998946546e+00
  -8.0751124520124562e-01  -2.2766270827880328e+00
  -7.8720144981913220e-01  -2.3414623544257260e+00
  -7.6689664564247351e-01  -2.4072290753107777e+00
  -7.4659836438205129e-01  -2.4740026861439364e+00
  -7.2630716983512000e-01  -2.5418597074512208e+00
  -7.0602389783321140e-01  -2.6108773291889351e+00
  -6.8575005049288262e-01  -2.6811330826889663e+00
  -6.6548630849076262e-01  -2.7527045736820410e+00
  -6.4523227950167505e-01  -2.8256692926074272e+00
  -6.2498783088790777e-01  -2.9001045208495784e+00
  -6.0475290538079596e-01  -2.9760873099189018e+00
  -5.8452613766727124e-01  -3.0536945170551633e+00
  -5.6430522088596091e-01  -3.1330029135066599e+00
  -5.4408808881631721e-01  -3.2140893676951574e+00
  -5.2387223790268855e-01  -3.2970310749185394e+00
  -5.0365366444490056e-01  -3.3819058257915131e+00
  -4.8342771234841697e-01  -3.4687923246349821e+00
  -4.6318990344064004e-01  -3.5577705462802838e+00
  -4.4293491496762755e-01  -3.6489221060601151e+00
  -4.2265597444236391e-01  -3.7423306423626439e+00
  -4.0234598301536451e-01  -3.8380822139878568e+00
  -3.8199786668550806e-01  -3.9362656953106203e+00
  -3.6160339970330974e-01  -4.0369731566456810e+00
  -3.4115310732586479e-01  -4.1403002369537889e+00
  -3.2063743432859920e-01  -4.2463465086723691e+00
  -3.0004658237697029e-01  -4.3552158302581621e+00
  -2.7936938233902298e-01  -4.4670166981306787e+00
  -2.5859367160051122e-01  -4.5818626154393653e+00
  -2.3770729294349036e-01  -4.6998724838448203e+00
  -2.1669747479186163e-01  -4.8211710357415143e+00
  -1.9554993495386311e-01  -4.9458893346181316e+00
  -1.7424962614161099e-01  -5.0741653546658227e+00
  -1.5278139616183875e-01  -5.2061446435679892e+00
  -1.3112903938090284e-01  -5.3419810959432255e+00
  -1.0927476201144218e-01  -5.4818378582538472e+00
  -8.7200133644575448e-02  -5.6258883568339506e+00
  -6.4886303548074523e-02  -5.7743174565770525e+00
  -4.2312892562004656e-02  -5.9273227923697727e+00
  -1.9457876008536070e-02  -6.0851162877835030e+00
   3.7014509354613609e-03  -6.2479258507000148e+00
   2.7188732915634901e-02  -6.4159972852726526e+00
   5.1029643950478557e-02  -6.5895964912607399e+00
   7.5251610079643275e-02  -6.7690119688904771e+00
   9.9883020158871683e-02  -6.9545576449904933e+00
   1.2495391998197844e-01  -7.1465761222952606e+00
   1.5049692416671881e-01  -7.3454424665041449e+00
   1.7654663578070459e-01  -7.5515685758242199e+00
   2.0313918741459194e-01  -7.7654082253920951e+00
   2.3031326022730353e-01  -7.9874630043402615e+00
   2.5811069307560025e-01  -8.2182893507688597e+00
   2.8657572607626741e-01  -8.4585068345972516e+00
   3.1575494761792955e-01  -8.7088079811987757e+00
   3.4569845230476276e-01  -8.9699701112139962e+00
   3.7646002932348660e-01  -9.2428696607277878e+00
   4.0809630590230006e-01  -9.5284994907655438e+00
   4.4066699883427207e-01  -9.8279900403131428e+00
   4.7423585071131669e-01  -1.0142635512951891e+01
   5.0887011456026454e-01  -1.0473926432118354e+01
   5.4463934361128929e-01  -1.0823590323533308e+01
   5.8161531230078989e-01  -1.1193643208847707e+01
   6.1987171328317903e-01  -1.1586455571293243e+01
   6.5948176068799302e-01  -1.2004837506244607e+01
   7.0051499252581195e-01  -1.2452149795385836e+01
   7.4303424911637661e-01  -1.2932450983869686e+01
   7.8709042154353204e-01  -1.3450694940778391e+01
   8.3271320780854785e-01  -1.4012999798370151e+01
   8.7989892680045401e-01  -1.4627020338654368e+01
   9.2859461519301001e-01  -1.5302474479702340e+01
   9.7867443636294427e-01  -1.6051904768260417e+01
   1.0299062729535176e+00  -1.6891808451116564e+01
   1.0819090073292301e+00  -1.7844369789700682e+01
   1.1340994280451433e+00  -1.8940230845125562e+01
   1.1856287134913370e+00  -2.0223174753885672e+01
   1.2353181209819513e+00  -2.1758618556903564e+01
   1.2816161274030382e+00  -2.3650434800396745e+01
   1.3226103025619513e+00  -2.6079273023006198e+01
   1.3561375354072041e+00  -2.9459712098664809e+01
   1.3800310157391125e+00  -3.3007649864148860e+01
   1.3924928870948985e+00  -3.5624823912725972e+01


==> R_Sig_NGC1851_Noyora_whole_apprx.txt <==
  -3.1307375098498995e+00  -5.8463063719305472e-02
  -2.6534345957981849e+00  -6.0892535279188129e-02
  -2.4311912571944521e+00  -6.5747462176842172e-02
  -2.2844346179907689e+00  -7.3018245503743820e-02
  -2.1744354922343736e+00  -8.2690087821722769e-02
  -2.0862175199181925e+00  -9.4744884852029199e-02
  -2.0123842259319225e+00  -1.0915944297900550e-01
  -1.9487334577957500e+00  -1.2590556904604883e-01
  -1.8926549760823796e+00  -1.4495083978264020e-01
  -1.8424137978126800e+00  -1.6625859037028859e-01
  -1.7967920533526869e+00  -1.8978758529231396e-01
  -1.7549049860826216e+00  -2.1549224996156291e-01
  -1.7160933432846761e+00  -2.4332306133512138e-01
  -1.6798487990183200e+00  -2.7322657503090730e-01
  -1.6457685890609728e+00  -3.0514544702229296e-01
  -1.6135320516601215e+00  -3.3901877651176798e-01
  -1.5828808441495239e+00  -3.7478245798063131e-01
  -1.5535998994890137e+00  -4.1236935545011738e-01
  -1.5255080701555095e+00  -4.5170957848763788e-01
  -1.4984548233222623e+00  -4.9273095410817319e-01
  -1.4723130449583373e+00  -5.3535946520985678e-01
  -1.4469713605159764e+00  -5.7951962467266260e-01
  -1.4223329794883417e+00  -6.2513497673326934e-01
  -1.3983157699695006e+00  -6.7212870753031639e-01
  -1.3748477344189649e+00  -7.2042421304160875e-01
  -1.3518634933965656e+00  -7.6994566017256205e-01
  -1.3293056686965949e+00  -8.2061864998460587e-01
  -1.3071250100754441e+00  -8.7237091573180259e-01
  -1.2852767959717266e+00  -9.2513296637621201e-01
  -1.2637195957103475e+00  -9.7883872865208932e-01
  -1.2424173327895269e+00  -1.0334262313182727e+00
  -1.2213387200348216e+00  -1.0888382519242188e+00
  -1.2004543737109248e+00  -1.1450228828667934e+00
  -1.1797370501372448e+00  -1.2019340655590309e+00
  -1.1591635435638277e+00  -1.2595320950369693e+00
  -1.1387134065564690e+00  -1.3177840259954776e+00
  -1.1183668657724541e+00  -1.3766639723560110e+00
  -1.0981059863178841e+00  -1.4361533417556043e+00
  -1.0779159705432402e+00  -1.4962409894241531e+00
  -1.0577833944525898e+00  -1.5569232464558307e+00
  -1.0376950054746392e+00  -1.6182038432145738e+00
  -1.0176393478084276e+00  -1.6800937640983706e+00
  -9.9760727576637054e-01  -1.7426110150790004e+00
  -9.7759002312493237e-01  -1.8057802862666223e+00
  -9.5757887184634094e-01  -1.8696325498625144e+00
  -9.3756683187191747e-01  -1.9342046220214377e+00
  -9.1754836729171507e-01  -1.9995386707566238e+00
  -8.9751761665917329e-01  -2.0656816738844661e+00
  -8.7746881924624298e-01  -2.1326848734048114e+00
  -8.5739772378909795e-01  -2.2006032398732884e+00
  -8.3730066687600890e-01  -2.2694949284643511e+00
  -8.1717320864451914e-01  -2.3394207439633128e+00
  -7.9701111881362174e-01  -2.4104436533569960e+00
  -7.7681129232801016e-01  -2.4826283400653884e+00
  -7.5657041354033039e-01  -2.5560407827140446e+00
  -7.3628418024397724e-01  -2.6307478822218759e+00
  -7.1594859755042606e-01  -2.7068171593055377e+00
  -6.9556029215254211e-01  -2.7843165002144983e+00
  -6.7511503754751345e-01  -2.8633139406314041e+00
  -6.5460762647694970e-01  -2.9438775131216643e+00
  -6.3403320227868831e-01  -3.0260751609795933e+00
  -6.1338697364844930e-01  -3.1099746898044511e+00
  -5.9266286675475222e-01  -3.1956437592477061e+00
  -5.7185399145692528e-01  -3.2831499362612506e+00
  -5.5095375936874569e-01  -3.3725607953810992e+00
  -5.2995509623894033e-01  -3.4639440419410854e+00
  -5.0884943567207841e-01  -3.5573676731607256e+00
  -4.8762762747852367e-01  -3.6529001870199780e+00
  -4.6628064676595032e-01  -3.7506108120506436e+00
  -4.4479847216120794e-01  -3.8505697464828503e+00
  -4.2316955612224916e-01  -3.9528484278743425e+00
  -4.0138195875044469e-01  -4.0575198258599512e+00
  -3.7942353328734102e-01  -4.1646587279057092e+00
  -3.5728067769426280e-01  -4.2743420250042865e+00
  -3.3493832192167616e-01  -4.3866490185018741e+00
  -3.1238104408366923e-01  -4.5016617273518911e+00
  -2.8959271007357296e-01  -4.6194651803611411e+00
  -2.6655530867805444e-01  -4.7401477271427570e+00
  -2.4324939989612954e-01  -4.8638013892181480e+00
  -2.1965498156739408e-01  -4.9905222319166445e+00
  -1.9575064762236849e-01  -5.1204107761340367e+00
  -1.7151268196803909e-01  -5.2535725122187937e+00
  -1.4691582478950005e-01  -5.3901185355882184e+00
  -1.2193369831001426e-01  -5.5301663007765729e+00
  -9.6537612253378757e-02  -5.6738405615550462e+00
  -7.0696021505689627e-02  -5.8212745889145818e+00
  -4.4375395699794686e-02  -5.9726117005980619e+00
  -1.7540069186099096e-02  -6.1280071611313502e+00
   9.8491497127058437e-03  -6.2876306216105204e+00
   3.7835150240329810e-02  -6.4516692800240802e+00
   6.6463811278920967e-02  -6.6203319119694211e+00
   9.5784799693276315e-02  -6.7938540443965305e+00
   1.2585300675040512e-01  -6.9725047241952094e+00
   1.5672844207326531e-01  -7.1565953863668055e+00
   1.8847595494357114e-01  -7.3464914331310123e+00
   2.2116665370923339e-01  -7.5426274885481250e+00
   2.5487920260699826e-01  -7.7455276987730581e+00
   2.8969950007793460e-01  -7.9558327998728497e+00
   3.2572085165867454e-01  -8.1743363257597661e+00
   3.6304551692389003e-01  -8.4020334855884737e+00
   4.0178504398588460e-01  -8.6401877259200006e+00
   4.4205871672193398e-01  -8.8904220154674523e+00
   4.8399223133656222e-01  -9.1548453024145324e+00
   5.2771563254580089e-01  -9.4362302224213082e+00
   5.7335674905294221e-01  -9.7382670918019230e+00
   6.2102920840221021e-01  -1.0065934737058784e+01
   6.7081477450221860e-01  -1.0426058616969042e+01
   7.2273487091729538e-01  -1.0828189767151100e+01
   7.7670564194187441e-01  -1.1286087561340914e+01
   8.3247774678199871e-01  -1.1820499039773097e+01
   8.8956924147061833e-01  -1.2465254997208021e+01
   9.4721187187059330e-01  -1.3284067353502863e+01
   1.0043529509337299e+00  -1.4437318087578204e+01
   1.0597588253185335e+00  -1.6904808230959961e+01
   1.1122168801132659e+00  -1.6509561170421151e+01
   1.1607573659380535e+00  -1.7632409250986750e+01
   1.2047912322275878e+00  -1.6364907336640492e+01
   1.2441167048270019e+00  -1.5480089865287150e+01
   1.2788284603928000e+00  -1.5140220284114196e+01
   1.3091978344590740e+00  -1.5034955953041480e+01
   1.3355728309206554e+00  -1.5076352936658585e+01
   1.3583125346308145e+00  -1.5228895204863228e+01
   1.3777509115438185e+00  -1.5478580944499974e+01
   1.3941804411765715e+00  -1.5824339043292369e+01
   1.4078474742051217e+00  -1.6276586076841831e+01
   1.4189535252278034e+00  -1.6860597167185119e+01
   1.4276587261801104e+00  -1.7627572042055643e+01
   1.4340855606948841e+00  -1.8687009660585275e+01
   1.4383224211158696e+00  -2.0327498934765089e+01
   1.4404266876218599e+00  -2.3894499096985019e+01


==> R_Sig_NGC1851_m41.txt <==
  -3.2598150383298425e+00   3.4242268082220628e-01
  -2.7820862480914097e+00   3.3916054091011566e-01
  -2.5588668934423628e+00   3.3266450322033053e-01
  -2.4105666064881217e+00   3.2298224927890934e-01
  -2.2984853724134937e+00   3.1018608610476356e-01
  -2.2076421273238491e+00   2.9437232999283397e-01
  -2.1306403166939636e+00   2.7566015757579704e-01
  -2.0632783134023822e+00   2.5419066119697220e-01
  -2.0029372020461240e+00   2.3012524325778780e-01
  -1.9478727641728180e+00   2.0364357350765191e-01
  -1.8968640170784583e+00   1.7494074848825014e-01
  -1.8490226623143449e+00   1.4422372717792523e-01
  -1.8036824816559724e+00   1.1170684996385088e-01
  -1.7603316898772827e+00   7.7606553772975706e-02
  -1.7185697389840797e+00   4.2135289322770469e-02
  -1.6780787876998386e+00   5.4949153384811506e-03
  -1.6386042860578476e+00  -3.2130181482120060e-02
  -1.5999414322345311e+00  -7.0579773533982856e-02
  -1.5619254744615210e+00  -1.0972385963492999e-01
  -1.5244245797030147e+00  -1.4946758426433346e-01
  -1.4873343995322847e+00  -1.8975462386815387e-01
  -1.4505737553703484e+00  -2.3056870803986104e-01
  -1.4140810275345495e+00  -2.7193319452262554e-01
  -1.3778109768831777e+00  -3.1390875830117082e-01
  -1.3417318114284977e+00  -3.5658950979712484e-01
  -1.3058224026014487e+00  -4.0009795093223943e-01
  -1.2700696074477065e+00  -4.4457931555868663e-01
  -1.2344657135077186e+00  -4.9019579975611816e-01
  -1.1990060450596070e+00  -5.3712118210776949e-01
  -1.1636867945843437e+00  -5.8553618500554638e-01
  -1.1285031325593426e+00  -6.3562485159869009e-01
  -1.0934476424463224e+00  -6.8757204430037244e-01
  -1.0585090962019896e+00  -7.4156211034376307e-01
  -1.0236715667591549e+00  -7.9777863531206616e-01
  -9.8891384292290296e-01  -8.5640519727604536e-01
  -9.5420910006270188e-01  -9.1762695839376807e-01
  -9.1952476336746103e-01  -9.8163295843402176e-01
  -8.8482250215651836e-01  -1.0486189189389670e+00
  -8.5005829199051186e-01  -1.1187904079817095e+00
  -8.1518249297632339e-01  -1.1923661765529343e+00
  -7.8013989958323460e-01  -1.2695815643948076e+00
  -7.4486973224442776e-01  -1.3506919090197158e+00
  -7.0930555016548180e-01  -1.4359760816861464e+00
  -6.7337507713070144e-01  -1.5257403791196766e+00
  -6.3699993812801714e-01  -1.6203231896448198e+00
  -6.0009531079808653e-01  -1.7201008457055631e+00
  -5.6256949806867929e-01  -1.8254951356296929e+00
  -5.2432343211398780e-01  -1.9369828543119307e+00
  -4.8525012596257500e-01  -2.0551079054633425e+00
  -4.4523410034293953e-01  -2.1804965187215459e+00
  -4.0415083439936839e-01  -2.3138765263044623e+00
  -3.6186632089759002e-01  -2.4561019066662033e+00
  -3.1823686086195202e-01  -2.6081845350461914e+00
  -2.7310931405995836e-01  -2.7713357036987012e+00
  -2.2632215528848251e-01  -2.9470214456227928e+00
  -1.7770789031494846e-01  -3.1370372259181867e+00
  -1.2709771180828003e-01  -3.3436108812627428e+00
  -7.4329775249639504e-02  -3.5695467199108877e+00
  -1.9263248571152206e-02  -3.8184320899935509e+00
   3.8198567289005010e-02  -4.0949393573084265e+00
   9.8071119354739084e-02  -4.4052806514673906e+00
   1.6023047343927371e-01  -4.7579113580006709e+00
   2.2432503455777345e-01  -5.1646647878486291e+00
   2.8964734603852271e-01  -5.6426616986322014e+00
   3.5496098548771510e-01  -6.2177558270384816e+00
   4.1829599791600425e-01  -6.9312608891034291e+00
   4.7677082753438738e-01  -7.8550863119549330e+00
   5.2657595229368837e-01  -9.1315829423619235e+00
   5.6332949335621096e-01  -1.1177563566472639e+01
   5.8296276627391996e-01  -1.3771314253798659e+01


==> R_Sig_NGC1904.txt <==
   3.8484148755254083e-03   9.4999999999999996e-01
   1.1561364587964860e-02   9.4296962156946740e-01
   1.9329689450714924e-02   9.2912632397847883e-01
   2.7196897563593996e-02   9.0887434697343561e-01
   3.5204036276989287e-02   8.8279383017716828e-01
   4.3393527111602444e-02   8.5160874236717765e-01
   5.1809930184000437e-02   8.1614784068488111e-01
   6.0500329565002772e-02   7.7730330985069263e-01
   6.9514822458709380e-02   7.3598857452128319e-01
   7.8906984031659355e-02   6.9309880822502501e-01
   8.8734354888415343e-02   6.4947608981119587e-01
   9.9058908386177341e-02   6.0588130643310589e-01
   1.0994750675658765e-01   5.6297364826437724e-01
   1.2147231566583194e-01   5.2129821967378986e-01
   1.3371117087262582e-01   4.8128132786409078e-01
   1.4674786722686697e-01   4.4323271730523361e-01
   1.6067235742110084e-01   4.0735344900736759e-01
   1.7558083436495411e-01   3.7374806684388406e-01
   1.9157569074646605e-01   3.4243951068656198e-01
   2.0876534631351523e-01   3.1338541433848111e-01
   2.2726396111013242e-01   2.8649451010066795e-01
   2.4719106021140133e-01   2.6164216501653348e-01
   2.6867113025914668e-01   2.3868427007347637e-01
   2.9183325848287023e-01   2.1746901292315726e-01
   3.1681091612408119e-01   1.9784625721878624e-01
   3.4374198657872634e-01   1.7967449498150867e-01
   3.7276915156159396e-01   1.6282547117744020e-01
   4.0404072337697045e-01   1.4718673403903265e-01
   4.3771200287694217e-01   1.3266242395112429e-01
   4.7394720062808549e-01   1.1917268276184236e-01
   5.1292194579002226e-01   1.0665205746469125e-01
   5.5482637133880885e-01   9.5047272301430813e-02
   5.9986877044838816e-01   8.4314687224577703e-02
   6.4827980769879678e-01   7.4417718779970568e-02
   7.0031730401626435e-01   6.5324423574931331e-02
   7.5627162844741924e-01   5.7005391432240968e-02
   8.1647178767129736e-01   4.9432026052215514e-02
   8.8129233374590310e-01   4.2575248647325946e-02
   9.5116128094536312e-01   3.6404611060040393e-02
   1.0265692598889840e+00   3.0887781361830791e-02
   1.1080802157933094e+00   2.5990339149218659e-02
   1.1963440021059153e+00   2.1675814690900901e-02
   1.2921113109446027e+00   1.7905903519387215e-02
   1.3962514407996225e+00   1.4640803611778731e-02
   1.5097735153649805e+00   1.1839634234561027e-02
   1.6338518534039119e+00   9.4609128734816621e-03
   1.7698563320142777e+00   7.4630711631101668e-03
   1.9193886849844981e+00   5.8049937329470525e-03
   2.0843258008372874e+00   4.4465583044146556e-03
   2.2668710913979386e+00   3.3491547376153889e-03
   2.4696149061183732e+00   2.4761591901193186e-03
   2.6956045235228774e+00   1.7933444293489270e-03
   2.9484233120989063e+00   1.2692110450434361e-03
   3.2322766801610112e+00   8.7523128062714606e-04
   3.5520788305618063e+00   5.8600148104723205e-04
   3.9135278322433829e+00   3.7930479644032966e-04
   4.3231454711664146e+00   2.3608859018743239e-04
   4.7882400487038304e+00   1.4036457542671894e-04
   5.3167216156012937e+00   7.9040895780958174e-05
   5.9166567169598459e+00   4.1697154400892310e-05
   6.5953933420111319e+00   2.0313325672576286e-05
   7.3580251901877745e+00   8.9640588149696293e-06
   8.2049291259760970e+00   3.4893902260513517e-06
   9.1281743929438210e+00   1.1537300825705571e-06
   1.0106900442958734e+01   3.0629253415805048e-07
   1.1102461142354555e+01   5.9725783954303882e-08
   1.2055295993059261e+01   7.3289533083806844e-09
   1.2886717742117003e+01   4.1599036248167127e-10
   1.3508875872900999e+01   4.8861321751100041e-12
   1.3843385244622693e+01   2.9617775961587214e-14


==> R_Sig_NGC1904_Noyora_whole.txt <==
  -2.8155140571628139e+00   3.1758828814424406e-02
  -2.3382087957034359e+00   2.9338871885492387e-02
  -2.1159604214261845e+00   2.4503301172151520e-02
  -1.9691958026216700e+00   1.7262317604690384e-02
  -1.8591858110498256e+00   7.6316430010425363e-03
  -1.7709542301208931e+00  -4.3693829859502596e-03
  -1.6971045680308703e+00  -1.8716007599716426e-02
  -1.6334345759713038e+00  -3.5378130450491103e-02
  -1.5773340005760430e+00  -5.4321058898986391e-02
  -1.5270678788830789e+00  -7.5505488721809191e-02
  -1.4814182867660393e+00  -9.8887154752671527e-02
  -1.4395003901552039e+00  -1.2441703524474912e-01
  -1.4006549225704388e+00  -1.5204172578775760e-01
  -1.3643735583815502e+00  -1.8170345411888900e-01
  -1.3302534814391349e+00  -2.1334008052415740e-01
  -1.2979739814473061e+00  -2.4688541947766443e-01
  -1.2672767281599682e+00  -2.8226958394409279e-01
  -1.2379466751314132e+00  -3.1941915649284869e-01
  -1.2098026633005510e+00  -3.5825745848113627e-01
  -1.1826941780415536e+00  -3.9870502362058047e-01
  -1.1564941907612647e+00  -4.4068005536941990e-01
  -1.1310914246275505e+00  -4.8409882636246843e-01
  -1.1063891816984528e+00  -5.2887620823265136e-01
  -1.0823054846564462e+00  -5.7492632700964097e-01
  -1.0587685722798481e+00  -6.2216319526450192e-01
  -1.0357133293213294e+00  -6.7050134437208708e-01
  -1.0130826748020598e+00  -7.1985656680307852e-01
  -9.9082775806332468e-01  -7.7014671253373024e-01
  -9.6890436187277151e-01  -8.2129244595698081e-01
  -9.4727161598816445e-01  -8.7321800323191523e-01
  -9.2589408739928802e-01  -9.2585199755424963e-01
  -9.0474128129981668e-01  -9.7912819933525985e-01
  -8.8378474006045971e-01  -1.0329862366601010e+00
  -8.6299824003500603e-01  -1.0873722531172558e+00
  -8.4235973445154078e-01  -1.1422395316352290e+00
  -8.2185012803053714e-01  -1.1975490163368216e+00
  -8.0145115925118771e-01  -1.2532697092831109e+00
  -7.8114653549597790e-01  -1.3093789773399798e+00
  -7.6092328735155357e-01  -1.3658627631306499e+00
  -7.4077003776854033e-01  -1.4227156520054276e+00
  -7.2067574738009921e-01  -1.4799408023078375e+00
  -7.0063132105880688e-01  -1.5375497785078132e+00
  -6.8063017713760110e-01  -1.5955622810874397e+00
  -6.6066631928526909e-01  -1.6540057499855170e+00
  -6.4073393602047424e-01  -1.7129148745665954e+00
  -6.2082907247663455e-01  -1.7723310515228050e+00
  -6.0094940404529296e-01  -1.8323017849270844e+00
  -5.8109242617196566e-01  -1.8928800245597446e+00
  -5.6125580328222235e-01  -1.9541234883350174e+00
  -5.4143878422900305e-01  -2.0160940004247854e+00
  -5.2164131634357791e-01  -2.0788568333005286e+00
  -5.0186262394622050e-01  -2.1424800599832112e+00
  -4.8210212486324344e-01  -2.2070339601215521e+00
  -4.6236037492869286e-01  -2.2725904915038480e+00
  -4.4263775766761104e-01  -2.3392228074068404e+00
  -4.2293363781667093e-01  -2.4070048306419678e+00
  -4.0324761183772678e-01  -2.4760109158126826e+00
  -3.8357987868839122e-01  -2.5463155907172021e+00
  -3.6392978203082682e-01  -2.6179933553114525e+00
  -3.4429561267891740e-01  -2.6911185518387271e+00
  -3.2467593593791955e-01  -2.7657653223705605e+00
  -3.0506938810386874e-01  -2.8420076317068563e+00
  -2.8547333447298084e-01  -2.9199193398854222e+00
  -2.6588427607827897e-01  -2.9995743383843272e+00
  -2.4629900755846965e-01  -3.0810467518839730e+00
  -2.2671392556090733e-01  -3.1644111802686146e+00
  -2.0712401188801227e-01  -3.2497429739801911e+00
  -1.8752370035359922e-01  -3.3371185522942359e+00
  -1.6790766750588326e-01  -3.4266157549063769e+00
  -1.4826980659531802e-01  -3.5183142056370773e+00
  -1.2860266825945260e-01  -3.6122956877752914e+00
  -1.0889858014654565e-01  -3.7086445324083108e+00
  -8.9149952098042204e-02  -3.8074480063676273e+00
  -6.9348111220982722e-02  -3.9087966904092135e+00
  -4.9483246226236642e-02  -4.0127848530944128e+00
  -2.9545551337291181e-02  -4.1195108195432883e+00
  -9.5250217038585043e-03  -4.2290773340789842e+00
   1.0589644993781044e-02  -4.3415919284884472e+00
   3.0810639043323502e-02  -4.4571673091354755e+00
   5.1150081145812813e-02  -4.5759217686329823e+00
   7.1620670507838463e-02  -4.6979796417397637e+00
   9.2236535903000877e-02  -4.8234718302323500e+00
   1.1301247309398182e-01  -4.9525364037775450e+00
   1.3396333646351388e-01  -5.0853192828838321e+00
   1.5510499455852159e-01  -5.2219750338016997e+00
   1.7645480888548731e-01  -5.3626677926612354e+00
   1.9803068470786384e-01  -5.5075723096266982e+00
   2.1985090797026485e-01  -5.6568751261004540e+00
   2.4193523324925323e-01  -5.8107759285490479e+00
   2.6430494123662046e-01  -5.9694890895018284e+00
   2.8698189566887689e-01  -6.1332453879956681e+00
   3.0998884532680088e-01  -6.3022939556199153e+00
   3.3335046238042926e-01  -6.4769045177172657e+00
   3.5709300874075806e-01  -6.6573699441629177e+00
   3.8124358399489433e-01  -6.8440091321780736e+00
   4.0583083523105035e-01  -7.0371703295225752e+00
   4.3088578395831284e-01  -7.2372350079614769e+00
   4.5644119648509857e-01  -7.4446223309231190e+00
   4.8253116294683163e-01  -7.6597943198784790e+00
   5.0919208453618003e-01  -7.8832619421945331e+00
   5.3646315894066143e-01  -8.1155923191543451e+00
   5.6438557577477810e-01  -8.3574172103670925e+00
   5.9300247308332255e-01  -8.6094430862702591e+00
   6.2235998410857618e-01  -8.8724632665027396e+00
   6.5250724716865338e-01  -9.1473725828504922e+00
   6.8349547390554921e-01  -9.4351850943112261e+00
   7.1537812443843884e-01  -9.7370557338564510e+00
   7.4821159724720154e-01  -1.0054307073708644e+01
   7.8205443662137586e-01  -1.0388462541529922e+01
   8.1696595035574182e-01  -1.0741287877293287e+01
   8.5300586757966834e-01  -1.1114843533114257e+01
   8.9023356735335235e-01  -1.1511551642572149e+01
   9.2870523953288575e-01  -1.1934282241035179e+01
   9.6847034036454205e-01  -1.2386465459365034e+01
   1.0095680715037654e+00  -1.2872239658662615e+01
   1.0520215244288815e+00  -1.3396649721203339e+01
   1.0958281268257406e+00  -1.3965916030109691e+01
   1.1409475497996069e+00  -1.4587805646961039e+01
   1.1872863044574429e+00  -1.5272155286983288e+01
   1.2346757513428848e+00  -1.6031625298500053e+01
   1.2828425253314726e+00  -1.6882815905659992e+01
   1.3313727838528915e+00  -1.7847976257303824e+01
   1.3796704402883009e+00  -1.8957738585510015e+01
   1.4269111680110789e+00  -2.0255748271382288e+01
   1.4720022557677057e+00  -2.1807090132362429e+01
   1.5135669336520561e+00  -2.3715056991945723e+01
   1.5499769281017794e+00  -2.6159582052758807e+01
   1.5794599476664553e+00  -2.9556322635638466e+01
   1.6002997370834355e+00  -3.3093214628815296e+01
   1.6111100022882843e+00  -3.5723891947089797e+01


==> R_Sig_NGC2419.txt <==
   5.7725546572409596e-03   1.0000000000000000e+00
   1.7324800667493256e-02   9.9754807331252926e-01
   2.8900994562493332e-02   9.9267436598334124e-01
   4.0521494071496765e-02   9.8543523294628910e-01
   5.2206527328846800e-02   9.7591151437774692e-01
   6.3974544969891481e-02   9.6420824836275298e-01
   7.5843648793106552e-02   9.5045185721597703e-01
   8.7832287826311070e-02   9.3478627226356215e-01
   9.9958865608601163e-02   9.1736965713634677e-01
   1.1224175538557649e-01   8.9837067729174613e-01
   1.2469941210818877e-01   8.7796451119709262e-01
   1.3735025625429570e-01   8.5632925637319823e-01
   1.5021268265818213e-01   8.3364240942030721e-01
   1.6330508656466344e-01   8.1007760914660953e-01
   1.7664580574335162e-01   7.8580192852925557e-01
   1.9025312735232200e-01   7.6097354895771974e-01
   2.0414529335866419e-01   7.3573993615277711e-01
   2.1834047256514921e-01   7.1023660585619086e-01
   2.3285677627584980e-01   6.8458634024378351e-01
   2.4771227077585770e-01   6.5889889181519479e-01
   2.6292498116580804e-01   6.3327114771097737e-01
   2.7851292984478249e-01   6.0778762022984123e-01
   2.9449417467280919e-01   5.8252124566494923e-01
   3.1088685218514439e-01   5.5753441560225947e-01
   3.2770925003482748e-01   5.3288012681872088e-01
   3.4497988165331511e-01   5.0860321774581574e-01
   3.6271757255398634e-01   4.8474161761826956e-01
   3.8094157040176996e-01   4.6132753397375748e-01
   3.9967165773790919e-01   4.3838856181074848e-01
   4.1892827793652498e-01   4.1594866924082036e-01
   4.3873267881161709e-01   3.9402902989409005e-01
   4.5910705782953454e-01   3.7264870951814688e-01
   4.8007471968058762e-01   3.5182519311760835e-01
   5.0166024604654846e-01   3.3157475696332983e-01
   5.2388966632432643e-01   3.1191270945136462e-01
   5.4679064000407607e-01   2.9285350716586001e-01
   5.7039264813734181e-01   2.7441076711822782e-01
   5.9472718718725703e-01   2.5659720266376540e-01
   6.1982797572043802e-01   2.3942449559547746e-01
   6.4573117031009186e-01   2.2290312722316297e-01
   6.7247558795667028e-01   2.0704218984811537e-01
   7.0010294492564962e-01   1.9184918835212089e-01
   7.2865810804622988e-01   1.7732984873010146e-01
   7.5818935912116425e-01   1.6348794549526902e-01
   7.8874868143486598e-01   1.5032515203520838e-01
   8.2039206452645075e-01   1.3784092312280230e-01
   8.5317983056043845e-01   1.2603241320959613e-01
   8.8717699010835904e-01   1.1489442984823912e-01
   9.2245362396210773e-01   1.0441942540402442e-01
   9.5908529638802542e-01   9.4597525313633093e-02
   9.9715350627106836e-01   8.5416589569779725e-02
   1.0367461734111609e+00   7.6862306871685063e-02
   1.0779581667685472e+00   6.8918317069208215e-02
   1.1208918794132354e+00   6.1566357646426310e-02
   1.1656578478673214e+00   5.4786431841134325e-02
   1.2123754228844130e+00   4.8556993275348494e-02
   1.2611734937810211e+00   4.2855142998132749e-02
   1.3121912632460224e+00   3.7656836002178985e-02
   1.3655790776017114e+00   3.2937092555736742e-02
   1.4214993095330990e+00   2.8670211154156838e-02
   1.4801272861997534e+00   2.4829980617049604e-02
   1.5416522607934178e+00   2.1389887936131148e-02
   1.6062784138153148e+00   1.8323319965317199e-02
   1.6742258655761710e+00   1.5603757327317398e-02
   1.7457316810668453e+00   1.3204958354158126e-02
   1.8210508305539606e+00   1.1101132002024805e-02
   1.9004570602706097e+00   9.2670985407017504e-03
   1.9842436171566469e+00   7.6784364787152379e-03
   2.0727237432802714e+00   6.3116150413807552e-03
   2.1662308361201497e+00   5.1441112953053703e-03
   2.2651181431640448e+00   4.1545109942954612e-03
   2.3697578131730852e+00   3.3225929635258000e-03
   2.4805390878909295e+00   2.6293966625903029e-03
   2.5978653644873280e+00   2.0572727581337838e-03
   2.7221497885061847e+00   1.5899171142387109e-03
   2.8538089746773920e+00   1.2123884365627436e-03
   2.9932543747432803e+00   9.1111006074480569e-04
   3.1408807274522244e+00   6.7385675576037217e-04
   3.2970509642482999e+00   4.8972723165895441e-04
   3.4620768881850288e+00   3.4910329639980213e-04
   3.6361949241740685e+00   2.4359682212835029e-04
   3.8195362960651589e+00   1.6598552850472209e-04
   4.0120911233077630e+00   1.1013885454468262e-04
   4.2136662078311415e+00   7.0935331494498055e-05
   4.4238367556953522e+00   4.4172827660592890e-05
   4.6418929665354929e+00   2.6473366588284335e-05
   4.8667833913637208e+00   1.5184393244014382e-05
   5.0970582219995384e+00   8.2784807584137861e-06
   5.3308171752988462e+00   4.2538383790896968e-06
   5.5656682939649009e+00   2.0381101205280686e-06
   5.7987055811989245e+00   8.9799267253140466e-07
   6.0265145495449746e+00   3.5722506783380926e-07
   6.2452150437460672e+00   1.2512260984823763e-07
   6.4505495163460624e+00   3.7234836140755240e-08
   6.6380217594391926e+00   8.9238645704726110e-09
   6.8030856873032350e+00   1.5815412178884157e-09
   6.9413763505528872e+00   1.7844605194766840e-10
   7.0489669011273000e+00   9.3643505305091041e-12
   7.1226274332949604e+00   1.3652002149155200e-13
   7.1600566028614665e+00   6.0866551054515245e-15


==> R_Sig_NGC2808_Noyora.txt <==
  -2.8829386875304719e+00  -4.6543760638141626e-02
  -2.4056582743716159e+00  -4.7384186794854732e-02
  -2.1834589750612423e+00  -4.9062544706269778e-02
  -2.0367714872727456e+00  -5.1573442049951748e-02
  -1.9268699461212893e+00  -5.4908890043012991e-02
  -1.8387752796798307e+00  -5.9058735399736752e-02
  -1.7650898529925441e+00  -6.4010166388032724e-02
  -1.7016166221477007e+00  -6.9748034565404446e-02
  -1.6457479458339972e+00  -7.6255166338289604e-02
  -1.5957468031217883e+00  -8.3512369255078669e-02
  -1.5503977962498847e+00  -9.1498579479914882e-02
  -1.5088222408589884e+00  -1.0019119963369595e-01
  -1.4703619962592169e+00  -1.0956631864310759e-01
  -1.4345086171958237e+00  -1.1959889623305991e-01
  -1.4008649879789954e+00  -1.3026309244915862e-01
  -1.3691159270642697e+00  -1.4153260692466421e-01
  -1.3390036997216206e+00  -1.5338094269698607e-01
  -1.3103162121964163e+00  -1.6578172487531775e-01
  -1.2828796648601679e+00  -1.7870907683829690e-01
  -1.2565476971536114e+00  -1.9213793875187168e-01
  -1.2311948137144830e+00  -2.0604436409764723e-01
  -1.2067155416210684e+00  -2.2040585719302633e-01
  -1.1830203466867182e+00  -2.3520168175108919e-01
  -1.1600302769913897e+00  -2.5041310367878927e-01
  -1.1376768994216628e+00  -2.6602362887677927e-01
  -1.1159022151373565e+00  -2.8201922569441285e-01
  -1.0946547316494768e+00  -2.9838847429129595e-01
  -1.0738881350184983e+00  -3.1512266695684354e-01
  -1.0535628695726622e+00  -3.3221589200467316e-01
  -1.0336443929397086e+00  -3.4966506123684532e-01
  -1.0141006764208633e+00  -3.6746987101050127e-01
  -9.9490345672618596e-01  -3.8563273876020043e-01
  -9.7602864236473241e-01  -4.0415871181617080e-01
  -9.5745380174282191e-01  -4.2305532162595605e-01
  -9.3915799869312677e-01  -4.4233241114683486e-01
  -9.2112338573462049e-01  -4.6200195996648596e-01
  -9.0333385351591000e-01  -4.8207788671564089e-01
  -8.8577352453181601e-01  -5.0257583126520955e-01
  -8.6842819161549545e-01  -5.2351295028470046e-01
  -8.5128556224960650e-01  -5.4490772259293374e-01
  -8.3433334035007434e-01  -5.6677974969200573e-01
  -8.1755953935712800e-01  -5.8914957298961412e-01
  -8.0095383243656415e-01  -6.1203852148331328e-01
  -7.8450631647469937e-01  -6.3546857125967593e-01
  -7.6820656882528948e-01  -6.5946221943042627e-01
  -7.5204507309610980e-01  -6.8404239156227353e-01
  -7.3601325214568292e-01  -7.0923237374840420e-01
  -7.2010192641191961e-01  -7.3505575619114838e-01
  -7.0430189443596447e-01  -7.6153640214924834e-01
  -6.8860502351574704e-01  -7.8869844517617715e-01
  -6.7300306809954702e-01  -8.1656629870667130e-01
  -6.5748711073589494e-01  -8.4516467942968443e-01
  -6.4204890761264855e-01  -8.7451865513675575e-01
  -6.2668072205757874e-01  -9.0465370696878156e-01
  -6.1137405837627301e-01  -9.3559579878386956e-01
  -5.9612039940755501e-01  -9.6737146259329021e-01
  -5.8091204436710542e-01  -1.0000079000029261e+00
  -5.6574096112116989e-01  -1.0335330895480725e+00
  -5.5059850862391635e-01  -1.0679759035818264e+00
  -5.3547666829744123e-01  -1.1033662396945463e+00
  -5.2036770023933754e-01  -1.1397351608313628e+00
  -5.0526309945489289e-01  -1.1771150421882202e+00
  -4.9015442680252042e-01  -1.2155397306270757e+00
  -4.7503391217984980e-01  -1.2550447149468134e+00
  -4.5989334324793407e-01  -1.2956673047177472e+00
  -4.4472401153268276e-01  -1.3374468208180064e+00
  -4.2951781868472971e-01  -1.3804247988813825e+00
  -4.1426678777839421e-01  -1.4246452047691927e+00
  -3.9896221981384761e-01  -1.4701546660589391e+00
  -3.8359558485458334e-01  -1.5170027209721444e+00
  -3.6815891873542705e-01  -1.5652420860949636e+00
  -3.5264376706603562e-01  -1.6149289500060324e+00
  -3.3704132630812272e-01  -1.6661232976284823e+00
  -3.2134343075360555e-01  -1.7188892654360184e+00
  -3.0554196081453100e-01  -1.7732955380077549e+00
  -2.8962820023101643e-01  -1.8294157967432692e+00
  -2.7359377783205696e-01  -1.8873292202507348e+00
  -2.5743089851952866e-01  -1.9471210436413573e+00
  -2.4113137895017955e-01  -2.0088831965690637e+00
  -2.2468698226424524e-01  -2.0727150240460035e+00
  -2.0809031366023037e-01  -2.1387240915498325e+00
  -1.9133418707415645e-01  -2.2070271000035944e+00
  -1.7441121355544925e-01  -2.2777509318290892e+00
  -1.5731481796431715e-01  -2.3510338281466332e+00
  -1.4003937508117750e-01  -2.4270267229994058e+00
  -1.2257940978490732e-01  -2.5058947806435028e+00
  -1.0493017070321399e-01  -2.5878191529314738e+00
  -8.7088509705998893e-02  -2.6729989788085824e+00
  -6.9052317943443270e-02  -2.7616536982895852e+00
  -5.0820435868128004e-02  -2.8540257413775745e+00
  -3.2393835287346566e-02  -2.9503836266849435e+00
  -1.3775797337037647e-02  -3.0510255649164923e+00
   5.0285797677578018e-03  -3.1562837050748156e+00
   2.4011447705226181e-02  -3.2665291207710636e+00
   4.3161198608680687e-02  -3.3821776757169864e+00
   6.2462786869176952e-02  -3.5036970256976798e+00
   8.1897354651077447e-02  -3.6316150265371099e+00
   1.0144076157110597e-01  -3.7665298313751823e+00
   1.2106322997003363e-01  -3.9091221605624744e+00
   1.4072943228158719e-01  -4.0601704115338677e+00
   1.6039718162268893e-01  -4.2205693608498613e+00
   1.8001633049037183e-01  -4.3913535369900121e+00
   1.9952896459961081e-01  -4.5737269255350084e+00
   2.1886883130080612e-01  -4.7691012144737535e+00
   2.3796001781121645e-01  -4.9791456329101003e+00
   2.5671702223678944e-01  -5.2058531253073559e+00
   2.7504527431503600e-01  -5.4516300349577751e+00
   2.9284058104467742e-01  -5.7194200238602715e+00
   3.0998934175971449e-01  -6.0128794037478643e+00
   3.2637031130539812e-01  -6.3366324487903709e+00
   3.4185585943359037e-01  -6.6966550175008122e+00
   3.5631310850599335e-01  -7.1008724874094247e+00
   3.6960691729054912e-01  -7.5601346841568615e+00
   3.8160341260566388e-01  -8.0898934194294050e+00
   3.9217270382847114e-01  -8.7132897529563511e+00
   4.0119258545298225e-01  -9.4673754738251432e+00
   4.0855340447183203e-01  -1.0417262530371838e+01
   4.1416176643598973e-01  -1.1689550622122802e+01
   4.1794348529176240e-01  -1.3347079702270852e+01
   4.1984725579848037e-01  -1.4680931847935174e+01


==> R_Sig_NGC2808_Noyora_whole.txt <==
  -2.5287211572459896e+00  -1.0282336599227057e-01
  -2.0514408910080877e+00  -1.0491241666978229e-01
  -1.8292464762032288e+00  -1.0908615302519463e-01
  -1.6825675863864196e+00  -1.1533451361243144e-01
  -1.5726744160513506e+00  -1.2364212430624161e-01
  -1.4845895812839709e+00  -1.3398990843050151e-01
  -1.4109173326394311e+00  -1.4635369014769711e-01
  -1.3474567130727464e+00  -1.6070434323747665e-01
  -1.2915979239690434e+00  -1.7700852331358730e-01
  -1.2416065848778188e+00  -1.9522878728765736e-01
  -1.1962662214368267e+00  -2.1532345773381872e-01
  -1.1546934300559522e+00  -2.3724696026483388e-01
  -1.1162299479545066e+00  -2.6095031853913592e-01
  -1.0803688190019178e+00  -2.8638136891952237e-01
  -1.0467091333238856e+00  -3.1348497376411766e-01
  -1.0149319202005977e+00  -3.4220351174550778e-01
  -9.8478041833534502e-01  -3.7247739477152825e-01
  -9.5604158145428098e-01  -4.0424544167345766e-01
  -9.2853655059983087e-01  -4.3744532873569086e-01
  -9.0211689761371217e-01  -4.7201420413168654e-01
  -8.7665767726471211e-01  -5.0788927336511258e-01
  -8.5205008889557066e-01  -5.4500831045136244e-01
  -8.2820000679295158e-01  -5.8331024837018042e-01
  -8.0502779908488575e-01  -6.2273584070121069e-01
  -7.8246412903194484e-01  -6.6322825710080313e-01
  -7.6044657527417447e-01  -7.0473362454621347e-01
  -7.3892065332944878e-01  -7.4720160741416164e-01
  -7.1783986385792264e-01  -7.9058597574690848e-01
  -6.9716240900820658e-01  -8.3484507412692588e-01
  -6.7684991115896775e-01  -8.7994222731954985e-01
  -6.5686914033353572e-01  -9.2584613159966456e-01
  -6.3719151340645519e-01  -9.7253117185203530e-01
  -6.1779045252021392e-01  -1.0199776205976050e+00
  -5.9864144285697851e-01  -1.0681717656763916e+00
  -5.7972367529726432e-01  -1.1171059895781950e+00
  -5.6101893013750703e-01  -1.1667787506960465e+00
  -5.4250963248407624e-01  -1.2171944592605803e+00
  -5.2417976276539680e-01  -1.2683632983052371e+00
  -5.0601601787741179e-01  -1.3203009985050829e+00
  -4.8800626522108870e-01  -1.3730285339341286e+00
  -4.7013837012760751e-01  -1.4265717570931855e+00
  -4.5240155936995680e-01  -1.4809610188992415e+00
  -4.3478693087092812e-01  -1.5362307717266313e+00
  -4.1728575211196356e-01  -1.5924191369214005e+00
  -3.9988906516580325e-01  -1.6495674669762064e+00
  -3.8258915716045455e-01  -1.7077199344201068e+00
  -3.6537940878914732e-01  -1.7669231352909209e+00
  -3.4825271495248622e-01  -1.8272256984215118e+00
  -3.3120178238374481e-01  -1.8886779307120261e+00
  -3.1422042248997101e-01  -1.9513315122215678e+00
  -2.9730284459063638e-01  -2.0152392222523794e+00
  -2.8044242721114543e-01  -2.0804546948856633e+00
  -2.6363254215093113e-01  -2.1470322271352860e+00
  -2.4686746275224675e-01  -2.2150266374965986e+00
  -2.3014128326905917e-01  -2.2844931562284674e+00
  -2.1344718782927014e-01  -2.3554873516862456e+00
  -1.9677858072883636e-01  -2.4280651062493890e+00
  -1.8012949399207462e-01  -2.5022826304136365e+00
  -1.6349335100569620e-01  -2.5781965030019589e+00
  -1.4686278567793387e-01  -2.6558637451101452e+00
  -1.3023084060508244e-01  -2.7353419318376200e+00
  -1.1359085285506827e-01  -2.8166893290918744e+00
  -9.6935280143165187e-02  -2.8999650525794340e+00
  -8.0256031166635780e-02  -2.9852292554029281e+00
  -6.3545511712621988e-02  -3.0725433407448177e+00
  -4.6796054900632073e-02  -3.1619701917410876e+00
  -2.9998995859393585e-02  -3.2535744223644136e+00
  -1.3145398058491598e-02  -3.3474226494732848e+00
   3.7732235799799699e-03  -3.4435837784154177e+00
   2.0765793909189315e-02  -3.5421293021699807e+00
   3.7842226083209855e-02  -3.6431336189164538e+00
   5.5012466242981506e-02  -3.7466743594595577e+00
   7.2286194933338627e-02  -3.8528327190069800e+00
   8.9673865719179097e-02  -3.9616938029293198e+00
   1.0718682144310755e-01  -4.0733469885425544e+00
   1.2483629923675021e-01  -4.1878862901592271e+00
   1.4263358016168889e-01  -4.3054107343968440e+00
   1.6059099251803716e-01  -4.4260247670646944e+00
   1.7872161636532966e-01  -4.5498386902817032e+00
   1.9703843007298624e-01  -4.6769691214944515e+00
   2.1555485787202064e-01  -4.8075395007624415e+00
   2.3428557689337545e-01  -4.9416806734144476e+00
   2.5324589829035055e-01  -5.0795315378480765e+00
   2.7245120204160844e-01  -5.2212397575078580e+00
   2.9191777334990116e-01  -5.3669625792314868e+00
   3.1166329948497251e-01  -5.5168677782777040e+00
   3.3170606641050587e-01  -5.6711347085622581e+00
   3.5206477540421899e-01  -5.8299554733334267e+00
   3.7275952393092748e-01  -5.9935362756842387e+00
   3.9381194179712453e-01  -6.1620989608686134e+00
   4.1524436885812743e-01  -6.3358827320892841e+00
   4.3708008436400780e-01  -6.5151460915506521e+00
   4.5934427916294363e-01  -6.7001690907212366e+00
   4.8206384856606049e-01  -6.8912559016962547e+00
   5.0526671587637084e-01  -7.0887377212339509e+00
   5.2898244206022771e-01  -7.2929761232972510e+00
   5.5324305125790385e-01  -7.5043669833593851e+00
   5.7808255629012728e-01  -7.7233450129259404e+00
   6.0353656243593712e-01  -7.9503889981250424e+00
   6.2964316516529495e-01  -8.1860279762624000e+00
   6.5644351727026762e-01  -8.4308485641102173e+00
   6.8398119134569080e-01  -8.6855035869776582e+00
   7.1230212799165660e-01  -8.9507223116887928e+00
   7.4145565711785000e-01  -9.2273227816759107e+00
   7.7149469183008379e-01  -9.5162267353708447e+00
   8.0247497788966526e-01  -9.8184776308073367e+00
   8.3445528339869424e-01  -1.0135262659950000e+01
   8.6749820559417989e-01  -1.0467939988737527e+01
   9.0166970255034284e-01  -1.0818072607917726e+01
   9.3703795415948554e-01  -1.1187470612220000e+01
   9.7367317158355915e-01  -1.1578244683276168e+01
   1.0116471991091451e+00  -1.1992874572325681e+01
   1.0510312034498739e+00  -1.2434297475359617e+01
   1.0918925150478882e+00  -1.2906023282580598e+01
   1.1342914935375388e+00  -1.3412287147276613e+01
   1.1782762712323307e+00  -1.3958254421279307e+01
   1.2238736698282993e+00  -1.4550299692977639e+01
   1.2710770814164647e+00  -1.5196393269511624e+01
   1.3198305454161139e+00  -1.5906647806061800e+01
   1.3700052934745497e+00  -1.6694109450778477e+01
   1.4213665254034058e+00  -1.7575932902296259e+01
   1.4735305974125721e+00  -1.8575183779634251e+01
   1.5259115461642823e+00  -1.9723723469047471e+01
   1.5776569337915478e+00  -2.1067091982703356e+01
   1.6275823394360711e+00  -2.2673387290485575e+01
   1.6741266557328003e+00  -2.4650847023981338e+01
   1.7153622126001202e+00  -2.7187653377737647e+01
   1.7491046223759361e+00  -3.0756786187222094e+01
   1.7731619956702898e+00  -3.3420741552995274e+01
   1.7857130419889891e+00  -3.6108982019503351e+01


==> R_Sig_NGC288.txt <==
  -1.5396426513885499e+00   4.1392685158225070e-02
  -1.0620986995027188e+00   3.9070898881500275e-02
  -8.3929328436801587e-01   3.4450230889126611e-02
  -6.9165093579833037e-01   2.7571279771602949e-02
  -5.8046801505567991e-01   1.8493921777689271e-02
  -4.9076978368438839e-01   7.2952890684864708e-03
  -4.1517080689661257e-01  -5.9330038470616856e-03
  -3.4948342971738705e-01  -2.1087941772462742e-02
  -2.9110500928598348e-01  -3.8058813122631811e-02
  -2.3830945853166691e-01  -5.6731264660894558e-02
  -1.8989538308409773e-01  -7.6991677147219592e-02
  -1.4499503448787993e-01  -9.8731585858665968e-02
  -1.0296311791471091e-01  -1.2185198472222383e-01
  -6.3308437084338212e-02  -1.4626721849053201e-01
  -2.5649882651481777e-02  -1.7190827096051503e-01
   1.0313009987928591e-02  -1.9872521420564321e-01
   4.4820449032349989e-02  -2.2668871601943946e-01
   7.8066918014082512e-02  -2.5579052711290123e-01
   1.1021181626566709e-01  -2.8604301404753718e-01
   1.4138741551871500e-01  -3.1747784265020074e-01
   1.7170492589984357e-01  -3.5014402647709880e-01
   2.0125917688227860e-01  -3.8410555518479478e-01
   2.3013226869371939e-01  -4.1943886260003654e-01
   2.5839642834475512e-01  -4.5623034128370610e-01
   2.8611625046379568e-01  -4.9457410221741421e-01
   3.1335044666001377e-01  -5.3457009696024216e-01
   3.4015320915888647e-01  -5.7632269515046874e-01
   3.6657526376815197e-01  -6.1993973510432354e-01
   3.9266468172750107e-01  -6.6553205443590613e-01
   4.1846749950169138e-01  -7.1321345676382941e-01
   4.4402819387328574e-01  -7.6310108236764485e-01
   4.6939004385038968e-01  -8.1531612295115174e-01
   4.9459541052889322e-01  -8.6998484908805707e-01
   5.1968595324605937e-01  -9.2723990428509129e-01
   5.4470280087426681e-01  -9.8722185473217383e-01
   5.6968668675612477e-01  -1.0500809723795468e+00
   5.9467805698642473e-01  -1.1159792638127355e+00
   6.1971715324006937e-01  -1.1850927441964823e+00
   6.4484407279938161e-01  -1.2576139899630137e+00
   6.7009880095034635e-01  -1.3337549931216552e+00
   6.9552121196818673e-01  -1.4137503851924844e+00
   7.2115102757012595e-01  -1.4978611045181338e+00
   7.4702772170813991e-01  -1.5863786503341317e+00
   7.7319035261033886e-01  -1.6796300906684734e+00
   7.9967730133970094e-01  -1.7779840725068574e+00
   8.2652588674455185e-01  -1.8818581007721984e+00
   8.5377182252808437e-01  -1.9917274381823811e+00
   8.8144847015110894e-01  -2.1081360117675274e+00
   9.0958583357412182e-01  -2.2317098589701612e+00
   9.3820922651378968e-01  -2.3631737592953579e+00
   9.6733753205549622e-01  -2.5033719760667434e+00
   9.9698095793939512e-01  -2.6532942899147605e+00
   1.0271381818753025e+00  -2.8141090278309076e+00
   1.0577927726779461e+00  -2.9872053529113129e+00
   1.0889087812867029e+00  -3.1742481527720816e+00
   1.1204254187900999e+00  -3.3772501896130227e+00
   1.1522507981093078e+00  -3.5986686649682169e+00
   1.1842548156621597e+00  -3.8415368244035633e+00
   1.2162614139545265e+00  -4.1096478451951226e+00
   1.2480406978950431e+00  -4.4078185780214696e+00
   1.2793016908758081e+00  -4.7422812939933028e+00
   1.3096868904662591e+00  -5.1212877129191625e+00
   1.3387701907956204e+00  -5.5560878302522791e+00
   1.3660600935078002e+00  -6.0626045916062479e+00
   1.3910103045833866e+00  -6.6645218275916855e+00
   1.4130395883749987e+00  -7.3994870964646973e+00
   1.4315618578732543e+00  -8.3333283191306773e+00
   1.4460256914489324e+00  -9.5982425439780421e+00
   1.4559598558644855e+00  -1.1543505055842315e+01
   1.4610185956186457e+00  -1.3760759863253638e+01


==> R_Sig_NGC288_poly.txt <==
  -1.3994869189211758e+00  -8.0921907623926106e-02
  -9.0417246363311854e-01  -8.2524449293564228e-02
  -6.8632509261776364e-01  -8.5730501519475089e-02
  -5.3785877489833966e-01  -9.0543635311055318e-02
  -4.2854944028205655e-01  -9.6969015762051511e-02
  -3.3998036026536793e-01  -1.0501346678800785e-01
  -2.6618652791365371e-01  -1.1468557813572200e-01
  -2.0245581842001553e-01  -1.2599572813333884e-01
  -1.4625329628626402e-01  -1.3895614422368227e-01
  -9.5949422786578434e-02  -1.5358095077896392e-01
  -5.0154346204665426e-02  -1.6988624017371054e-01
  -8.1494383878301709e-03  -1.8789014328092360e-01
   3.0860858341323523e-02  -2.0761291901093964e-01
   6.7305556644025211e-02  -2.2907704890879241e-01
   1.0162857234719729e-01  -2.5230735014770922e-01
   1.3415008166288553e-01  -2.7733109778212650e-01
   1.6511683761818027e-01  -3.0417816661360286e-01
   1.9477978281925129e-01  -3.3288118645399856e-01
   2.2329117143318122e-01  -3.6347571966273207e-01
   2.5083724989353118e-01  -3.9600045682389212e-01
   2.7753412457363069e-01  -4.3049743884257996e-01
   3.0351030725610706e-01  -4.6701230306361174e-01
   3.2886926050033066e-01  -5.0559456174146267e-01
   3.5369782790215559e-01  -5.4629791215223311e-01
   3.7808956204622279e-01  -5.8918058732341327e-01
   4.0210887124944195e-01  -6.3430574854642663e-01
   4.2583529545890930e-01  -6.8174192996229910e-01
   4.4932566469289437e-01  -7.3156353869737156e-01
   4.7264369699485875e-01  -7.8385142300906940e-01
   4.9584557427933557e-01  -8.3869351499176981e-01
   5.1898243179537529e-01  -8.9618556366603719e-01
   5.4211010679824989e-01  -9.5643196930362007e-01
   5.6527345206424007e-01  -1.0195467399315459e+00
   5.8852558957074064e-01  -1.0856545871189911e+00
   6.1191091951697563e-01  -1.1548921897924163e+00
   6.3547845051867724e-01  -1.2274096525358080e+00
   6.5927515665887548e-01  -1.3033721991325840e+00
   6.8334699193389614e-01  -1.3829621421664289e+00
   7.0774363973833254e-01  -1.4663811882229862e+00
   7.3251076525367020e-01  -1.5538531421092476e+00
   7.5769950865615299e-01  -1.6456270996030973e+00
   7.8335793721173208e-01  -1.7419812286227963e+00
   8.0953765773467978e-01  -1.8432272772800880e+00
   8.3629032376151158e-01  -1.9497159691651536e+00
   8.6366792670147918e-01  -2.0618435064854892e+00
   8.9172496478251984e-01  -2.1800594446109600e+00
   9.2051400075708267e-01  -2.3048763009436350e+00
   9.5009000788462239e-01  -2.4368813438035630e+00
   9.8050510323511642e-01  -2.5767511798934954e+00
   1.0118108779807777e+00  -2.7252699202295236e+00
   1.0440550613074249e+00  -2.8833520227570020e+00
   1.0772796378241041e+00  -3.0520712341171938e+00
   1.1115192465627173e+00  -3.2326976774915388e+00
   1.1467952776058650e+00  -3.4267458182546520e+00
   1.1831133614727340e+00  -3.6360373589899004e+00
   1.2204544861722257e+00  -3.8627846678152253e+00
   1.2587682259929156e+00  -4.1097034045752130e+00
   1.2979609529595155e+00  -4.3801668896516457e+00
   1.3378823635372101e+00  -4.6784227658590911e+00
   1.3783095592304744e+00  -5.0099035799981744e+00
   1.4189266903598050e+00  -5.3816875091766097e+00
   1.4593049511863008e+00  -5.8032032339066291e+00
   1.4988804265346078e+00  -6.2873670732477827e+00
   1.5369381643085116e+00  -6.8525034592289069e+00
   1.5726057701626470e+00  -7.5258932219764487e+00
   1.6048674342978508e+00  -8.3507471895401277e+00
   1.6326083344191256e+00  -9.4030108730809214e+00
   1.6546956865098468e+00  -1.0828002600782861e+01
   1.6700967957896016e+00  -1.2999357150521915e+01
   1.6780151356233843e+00  -1.3691816964682982e+01


==> R_Sig_NGC4147.txt <==
   2.7488649932501255e-03   1.0000000000000000e+00
   8.2582168660059584e-03   9.9251367037604954e-01
   1.3807491346641269e-02   9.7777346239198626e-01
   1.9428066599115890e-02   9.5621140698202434e-01
   2.5149572992852878e-02   9.2844754764008652e-01
   3.1002666811596254e-02   8.9525567247186821e-01
   3.7019594611843523e-02   8.5752159258200022e-01
   4.3234487201633580e-02   8.1619894404287585e-01
   4.9683731789646073e-02   7.7226409820955000e-01
   5.6406330753124560e-02   7.2667394723129752e-01
   6.3444281612721101e-02   6.8032864535032012e-01
   7.0842948118026980e-02   6.3404154929399981e-01
   7.8651429418844690e-02   5.8851725946183275e-01
   8.6922905746275744e-02   5.4433832363728829e-01
   9.5714955768167395e-02   5.0196013518010696e-01
   1.0508982328476960e-01   4.6171324666673286e-01
   1.1511462224505641e-01   4.2381171260890343e-01
   1.2586145820152625e-01   3.8836601555616029e-01
   1.3740745711694388e-01   3.5539893618227003e-01
   1.4983468909843992e-01   3.2486291916735283e-01
   1.6322999369389601e-01   2.9665757678947824e-01
   1.7768471865865521e-01   2.7064629532328410e-01
   1.9329441023039051e-01   2.4667111753658910e-01
   2.1015850300068073e-01   2.2456540183253670e-01
   2.2838008389690345e-01   2.0416396054277489e-01
   2.4806580845009771e-01   1.8531063509932511e-01
   2.6932606183135993e-01   1.6786340367883712e-01
   2.9227544275003153e-01   1.5169727863548307e-01
   3.1703364413658108e-01   1.3670531353132295e-01
   3.4372677333687945e-01   1.2279811439615251e-01
   3.7248914219575990e-01   1.0990224475861177e-01
   4.0346552652069551e-01   9.7957918455379378e-02
   4.3681389394760206e-01   8.6916319129685976e-02
   4.7270858647569769e-01   7.6736844610233751e-02
   5.1134396706737106e-01   6.7384496194816068e-02
   5.5293854900741024e-01   5.8827577502308173e-02
   5.9773967044229248e-01   5.1035793631288601e-02
   6.4602880059717149e-01   4.3978795156104263e-02
   6.9812761992929950e-01   3.7625157711766576e-02
   7.5440504796779451e-01   3.1941761125176063e-02
   8.1528545557687915e-01   2.6893502973498625e-02
   8.8125833570011691e-01   2.2443277030546219e-02
   9.5288977903107175e-01   1.8552143675300788e-02
   1.0308361506432104e+00   1.5179635852993633e-02
   1.1158604562154226e+00   1.2284157155462189e-02
   1.2088519610077553e+00   9.8234474449166460e-03
   1.3108497465158759e+00   7.7550963153165623e-03
   1.4230709846377996e+00   6.0370876904047022e-03
   1.5469448307053639e+00   4.6283524635315470e-03
   1.6841528811060824e+00   3.4893050185168493e-03
   1.8366771245978299e+00   2.5823375435361324e-03
   2.0068560562972899e+00   1.8722511694266072e-03
   2.1974490142230176e+00   1.3266069135419289e-03
   2.4117074332379005e+00   9.1598693945836823e-04
   2.6534491316039261e+00   6.1416128447914315e-04
   2.9271269569548064e+00   3.9816132432273627e-04
   3.2378747912978931e+00   2.4826429940070724e-04
   3.5914998082456941e+00   1.4789711039449777e-04
   3.9943672150270224e+00   8.3468899877268195e-05
   4.4530892257540904e+00   4.4143895119737041e-05
   4.9738823407594630e+00   2.1565929992425948e-05
   5.5614012899301688e+00   9.5466754956686708e-06
   6.2168172847068934e+00   3.7289919147380582e-06
   6.9349409580490899e+00   1.2375330170464522e-06
   7.7004099358707894e+00   3.2981965054097985e-07
   8.4835239801756916e+00   6.4565284732638627e-08
   9.2373032041022167e+00   7.9521820271086351e-09
   9.8984784339818628e+00   4.5281490491064939e-10
   1.0395355250140218e+01   5.3305881790133886e-12
   1.0663258351845982e+01   3.2333902899311824e-14


==> R_Sig_NGC4590.txt <==
   1.0197912301665257e-02   1.0000000000000000e+00
   3.0609108785017484e-02   9.9717633500419411e-01
   5.1071751170031592e-02   9.9156820757182484e-01
   7.1629422715566216e-02   9.8324871862134500e-01
   9.2325612016438463e-02   9.7232258002258909e-01
   1.1320032784315773e-01   9.5892578495607228e-01
   1.3429314446593327e-01   9.4322187715281458e-01
   1.5564472330316464e-01   9.2539679069049718e-01
   1.7729604781422736e-01   9.0565449165894207e-01
   1.9928850709529278e-01   8.8421200422186541e-01
   2.2166418009970290e-01   8.6129407601728858e-01
   2.4446563027474211e-01   8.3712835213499759e-01
   2.6773595421764795e-01   8.1194063296695440e-01
   2.9151885769477026e-01   7.8595046640901123e-01
   3.1585853973270051e-01   7.5936745462589672e-01
   3.4079970036646234e-01   7.3238806487644115e-01
   3.6638753098205895e-01   7.0519310575089111e-01
   3.9266761564657376e-01   6.7794599097861319e-01
   4.1968590984350190e-01   6.5079162107872490e-01
   4.4748869656641310e-01   6.2385593538980288e-01
   4.7612250729066236e-01   5.9724610580997817e-01
   5.0563410534518982e-01   5.7105120671613774e-01
   5.3607045815589494e-01   5.4534333736438034e-01
   5.6747871238393643e-01   5.2017909994807165e-01
   5.9990623092764239e-01   4.9560128674259984e-01
   6.3340063621629650e-01   4.7164072668223189e-01
   6.6800988461796285e-01   4.4831819041200383e-01
   7.0378240518947410e-01   4.2564625029958963e-01
   7.4076725885165673e-01   4.0363106013021144e-01
   7.7901434488349985e-01   3.8227398672708746e-01
   8.1857466880151752e-01   3.6157304410238672e-01
   8.5950063570372681e-01   3.4152412641263502e-01
   9.0184639414043788e-01   3.2212201424667003e-01
   9.4566823089872776e-01   3.0336115142323994e-01
   9.9102498819781171e-01   2.8523621549466804e-01
   1.0379785263075698e+00   2.6774248765155628e-01
   1.0865942239998161e+00   2.5087604630955745e-01
   1.1369414970212319e+00   2.3463381880778181e-01
   1.1890943568984631e+00   2.1901350990683879e-01
   1.2431319994273076e+00   2.0401343833300145e-01
   1.2991394128182472e+00   1.8963231221264107e-01
   1.3572080279902752e+00   1.7586896079468065e-01
   1.4174364004396600e+00   1.6272204780041025e-01
   1.4799309232844227e+00   1.5018978614918069e-01
   1.5448065939590592e+00   1.3826966391056333e-01
   1.6121878256075297e+00   1.2695819665891708e-01
   1.6822093113067416e+00   1.1625071450357731e-01
   1.7550169628611918e+00   1.0614118614614665e-01
   1.8307689176852633e+00   9.6622086261158063e-02
   1.9096366291505209e+00   8.7684306290764388e-02
   1.9918060608424872e+00   7.9317106203089571e-02
   2.0774789814635093e+00   7.1508107753333425e-02
   2.1668743818336971e+00   6.4243324933696305e-02
   2.2602300327826290e+00   5.7507227056595320e-02
   2.3578041843649551e+00   5.1282832035500533e-02
   2.4598774323595620e+00   4.5551823956023724e-02
   2.5667547682177081e+00   4.0294690113897240e-02
   2.6787678156611108e+00   3.5490874111835408e-02
   2.7962772809467431e+00   3.1118939432756801e-02
   2.9196756268629511e+00   2.7156739707117510e-02
   3.0493899717800956e+00   2.3581592852650702e-02
   3.1858852336207484e+00   2.0370455138419313e-02
   3.3296675130639031e+00   1.7500093132575573e-02
   3.4812877022553326e+00   1.4947251871825794e-02
   3.6413453123297366e+00   1.2688816859130437e-02
   3.8104924737374279e+00   1.0701968870134387e-02
   3.9894380471405722e+00   8.9643302790110846e-03
   4.1789517655258681e+00   7.4541010867246555e-03
   4.3798682617170241e+00   6.1501838305904428e-03
   4.5930907916545536e+00   5.0322961703063674e-03
   4.8195943976848135e+00   4.0810698597985506e-03
   5.0604281343904436e+00   3.2781357006599352e-03
   5.3167158713180500e+00   2.6061937972232459e-03
   5.5896550281679227e+00   2.0490686545250746e-03
   5.8805123731949198e+00   1.5917493606810993e-03
   6.1906157879608861e+00   1.2204148553185605e-03
   6.5213405949271701e+00   9.2244460109891036e-04
   6.8740886705157509e+00   6.8641543017116953e-04
   7.2502581913570392e+00   5.0208509875256113e-04
   7.6512014226640970e+00   3.6036338931914544e-04
   8.0781675274601472e+00   2.5327183522067898e-04
   8.5322270653191570e+00   1.7389292382989437e-04
   9.0141746780763405e+00   1.1630990833456245e-04
   9.5244066394322360e+00   7.5538455857607841e-05
   1.0062770718514294e+01   4.7451224777993029e-05
   1.0628387365521467e+01   2.8696755512057061e-05
   1.1219443969539411e+01   1.6614154508268017e-05
   1.1832968198375726e+01   9.1450976584766929e-06
   1.2464592373225230e+01   4.7450541998349035e-06
   1.3108328558350584e+01   2.2957944141399747e-06
   1.3756383105128654e+01   1.0213952014331643e-06
   1.4399048567026709e+01   4.1019254337681172e-07
   1.5024718184653700e+01   1.4499250195754192e-07
   1.5620070354429618e+01   4.3519614801211533e-08
   1.6170463780437746e+01   1.0512250626673164e-08
   1.6660564967245655e+01   1.8759667200428285e-09
   1.7075196875025661e+01   2.1289314208495015e-10
   1.7400353647938573e+01   1.1235092397148232e-11
   1.7624279660034123e+01   1.6586922135081534e-13
   1.7738474662418454e+01   7.1270900155145925e-15


==> R_Sig_NGC4590_poly.txt <==
   1.4602154596259211e-02   9.0000000000000002e-01
   4.5951248638527710e-02   8.9615303669115454e-01
   7.5525279695145608e-02   8.9262342178089149e-01
   1.0206704207374637e-01   8.8797347167461438e-01
   1.3191974672663967e-01   8.8025634074354664e-01
   1.6112407512734772e-01   8.7177208023088948e-01
   1.8885497504007537e-01   8.6205263397395471e-01
   2.1960084941536184e-01   8.4936872890530224e-01
   2.4885149796744088e-01   8.3636047175823802e-01
   2.7762209570207785e-01   8.2204614409819210e-01
   3.0921728192743358e-01   8.0492108912929516e-01
   3.3876531593235676e-01   7.8808687718930603e-01
   3.6883407687037179e-01   7.6975995146099729e-01
   4.0135195984931438e-01   7.4901647257472903e-01
   4.3152536257888396e-01   7.2915997618426953e-01
   4.6320640508826494e-01   7.0756235372155629e-01
   4.9677037379602174e-01   6.8420352720966204e-01
   5.2796472028507324e-01   6.6217155101222935e-01
   5.6158471117254694e-01   6.3818734237037555e-01
   5.9636964494622857e-01   6.1329237311280793e-01
   6.2904953455762613e-01   5.8993007011618692e-01
   6.6494349282473864e-01   5.6454004953416526e-01
   7.0119195753695729e-01   5.3916513162984525e-01
   7.3589524907399295e-01   5.1528506915616812e-01
   7.7441425785116302e-01   4.8950104459984611e-01
   8.1245848025424094e-01   4.6459659088648531e-01
   8.4980265459281057e-01   4.4095632005573510e-01
   8.9132940547388828e-01   4.1574523724116152e-01
   9.3161746399107503e-01   3.9209860243069861e-01
   9.7230920554533595e-01   3.6938084966451334e-01
   1.0172814557404570e+00   3.4559109354421030e-01
   1.0604081378269095e+00   3.2379790860275326e-01
   1.1052580407796495e+00   3.0258964966214469e-01
   1.1542014499893427e+00   2.8089187013299188e-01
   1.2009453502292864e+00   2.6135304088631056e-01
   1.2508904523316857e+00   2.4212339009566050e-01
   1.3044632903719069e+00   2.2297494102738979e-01
   1.3558328887162179e+00   2.0591226845998606e-01
   1.4119708104910353e+00   1.8899255801467715e-01
   1.4710243213399554e+00   1.7262934585058057e-01
   1.5283173583580412e+00   1.5811145577701352e-01
   1.5919574262420448e+00   1.4368263320618083e-01
   1.6576175851974186e+00   1.3013647111292748e-01
   1.7225003881610870e+00   1.1810801173693712e-01
   1.7952396056680944e+00   1.0619995088261840e-01
   1.8690190935594857e+00   9.5334993120437445e-02
   1.9436361185285755e+00   8.5644765901784450e-02
   2.0274718209471603e+00   7.6149644296845287e-02
   2.1114260364116748e+00   6.7709146688192126e-02
   2.1985556513800555e+00   6.0135626235385292e-02
   2.2960531897423264e+00   5.2834219752291176e-02
   2.3930023765574338e+00   4.6488937449006111e-02
   2.4962843770399212e+00   4.0763479111346444e-02
   2.6108291298713437e+00   3.5360280986416130e-02
   2.7246826621915008e+00   3.0751735774038433e-02
   2.8489590555438165e+00   2.6580287727280539e-02
   2.9851410162048611e+00   2.2741687519480108e-02
   3.1213841737642500e+00   1.9516350109639643e-02
   3.2732228703872446e+00   1.6599950369492262e-02
   3.4374358753055327e+00   1.3989654649575467e-02
   3.6038830662761456e+00   1.1822812309209627e-02
   3.7924051241760148e+00   9.8762054986267743e-03
   3.9938052918457281e+00   8.1834161624584276e-03
   4.2018049893945077e+00   6.7934671143778033e-03
   4.4400323906408197e+00   5.5604753164020856e-03
   4.6921205837417057e+00   4.5184526871283994e-03
   4.9585553473436885e+00   3.6733747773931469e-03
   5.2656865501528483e+00   2.9375846835549648e-03
   5.5890218925789323e+00   2.3324014824608755e-03
   5.9397696639767057e+00   1.8503574527195847e-03
   6.3451857847312336e+00   1.4402582622293581e-03
   6.7722520210880965e+00   1.1112385661874089e-03
   7.2484724783018439e+00   8.5706312744399300e-04
   7.7991502402008628e+00   6.4571603216749247e-04
   8.3835616265512343e+00   4.7997955663117367e-04
   9.0537828403990233e+00   3.5897796608448510e-04
   9.8288593384175584e+00   2.5923928452114078e-04
   1.0663933767639339e+01   1.8295424870690076e-04
   1.1648945856921125e+01   1.3320837746960015e-04
   1.2790516528175246e+01   9.0150903338742454e-05
   1.4049829615071451e+01   5.8748169577158502e-05
   1.5578506475075493e+01   4.2987151733739817e-05
   1.7363015231913046e+01   2.5323545328398857e-05
   1.9398209011986616e+01   1.4309142675491655e-05
   2.1946968049384701e+01   1.2273776856731338e-05
   2.4971427763635077e+01   4.3182717624916498e-06
   2.8580610706801643e+01   1.6627429240741203e-06
   3.3275007165867777e+01   3.6888877995084127e-06
   3.9025477348229344e+01  -1.1410027159696568e-06
   4.6330026763301831e+01  -6.3000030408690383e-07
   5.6350058727885290e+01   1.6108078923351840e-06
   6.9362562635076713e+01  -2.1320046604425553e-06
   8.7474543412868954e+01  -4.8622395932379559e-07
   1.1456674758326820e+02   8.6402649678811893e-07
   1.5374056295661785e+02  -2.0093887423362744e-06
   2.1676655289466180e+02  -1.7015898153751789e-07
   3.2610268813578216e+02   3.1489754107440398e-07
   5.1247629827933940e+02  -1.3452579940324720e-06
   8.4157095787522621e+02  -2.3519086643401020e-07
   1.2459865494847879e+03   2.8943161993538987e-08


==> R_Sig_NGC5053.txt <==
   3.8486457934818592e-02   9.0000000000000002e-01
   1.1547844904183337e-01   8.9851879741155782e-01
   1.9253618335812417e-01   8.9556415604972728e-01
   2.6971824733807237e-01   8.9115054567661145e-01
   3.4708289354187322e-01   8.8529892458718684e-01
   4.2468263789123101e-01   8.7803711072937130e-01
   5.0256911507902735e-01   8.6939948195935846e-01
   5.8079546008509531e-01   8.5942643429513521e-01
   6.5941510493646804e-01   8.4816408976983271e-01
   7.3848194823894220e-01   8.3566388075070897e-01
   8.1805084375348780e-01   8.2198203926864810e-01
   8.9817736390758296e-01   8.0717917001164441e-01
   9.7891798764222182e-01   7.9131976452300412e-01
   1.0603303477028458e+00   7.7447169297713814e-01
   1.1424732230655763e+00   7.5670574829624737e-01
   1.2254067450930721e+00   7.3809516522832452e-01
   1.3091925961274486e+00   7.1871514898725619e-01
   1.3938941060831702e+00   6.9864244311458457e-01
   1.4795764783043495e+00   6.7795488920849600e-01
   1.5663069913921785e+00   6.5673100684100871e-01
   1.6541551639951395e+00   6.3504960137058986e-01
   1.7431930050061017e+00   6.1298937028081812e-01
   1.8334952392796380e+00   5.9062853015636185e-01
   1.9251395287804267e+00   5.6804446219474425e-01
   2.0182067538596349e+00   5.4531335954994919e-01
   2.1127812758151530e+00   5.2250989381699209e-01
   2.2089512135026119e+00   4.9970689540634994e-01
   2.3068087654679457e+00   4.7697504026984400e-01
   2.4064505221514207e+00   4.5438255654841347e-01
   2.5079778045597982e+00   4.3199494583810610e-01
   2.6114970409965395e+00   4.0987471755903243e-01
   2.7171201445142521e+00   3.8808114666175947e-01
   2.8249649266038972e+00   3.6667005023686006e-01
   2.9351555467665347e+00   3.4569358471183931e-01
   3.0478229748512757e+00   3.2520007063516876e-01
   3.1631054985498324e+00   3.0523384139156695e-01
   3.2811492687832060e+00   2.8583511855202565e-01
   3.4021088710675405e+00   2.6703991781802233e-01
   3.5261479510512852e+00   2.4887998233872410e-01
   3.6534398833662216e+00   2.3138274575200654e-01
   3.7841684806219100e+00   2.1457132630493508e-01
   3.9185287660476535e+00   1.9846454900634114e-01
   4.0567277974896729e+00   1.8307699716164241e-01
   4.1989855461547370e+00   1.6841909265408250e-01
   4.3455358486024975e+00   1.5449720198347217e-01
   4.4966274194451890e+00   1.4131376827204198e-01
   4.6525249324811169e+00   1.2886746726002968e-01
   4.8135101832043929e+00   1.1715338434905070e-01
   4.9798833199883363e+00   1.0616321191293529e-01
   5.1519641532424192e+00   9.5885464137284812e-02
   5.3300935485163654e+00   8.6305706538439581e-02
   5.5146348891697023e+00   7.7406798673676405e-02
   5.7059756153438359e+00   6.9169147007229259e-02
   5.9045288349594056e+00   6.1570965252941881e-02
   6.1107349864516864e+00   5.4588540315798371e-02
   6.3250635504302712e+00   4.8196500850856382e-02
   6.5480147887907769e+00   4.2368086030441204e-02
   6.7801214761009234e+00   3.7075412558126380e-02
   7.0219505985094548e+00   3.2289737262261468e-02
   7.2741049678980296e+00   2.7981713245649853e-02
   7.5372246840074535e+00   2.4121637813141347e-02
   7.8119883760136544e+00   2.0679690010548011e-02
   8.0991141155890425e+00   1.7626156242688446e-02
   8.3993598716320612e+00   1.4931642569550391e-02
   8.7135233576295210e+00   1.2567272116681938e-02
   9.0424410662882959e+00   1.0504866614928698e-02
   9.3869862501194241e+00   8.7171111480069032e-03
   9.7480655625112025e+00   7.1777011754396011e-03
   1.0126613995715964e+01   5.8614714058041716e-03
   1.0523587696767319e+01   4.7445061180883012e-03
   1.0939954171206159e+01   3.8042306165838309e-03
   1.1376679288218014e+01   3.0194839301704536e-03
   1.1834710434608683e+01   2.3705728559135445e-03
   1.2314955086560975e+01   1.8393075875492554e-03
   1.2818253988270831e+01   1.4090195020434531e-03
   1.3345348101297681e+01   1.0645616373906703e-03
   1.3896838479789047e+01   7.9229256278197076e-04
   1.4473138271109033e+01   5.8004459015380467e-04
   1.5074416198576916e+01   4.1707723452619156e-04
   1.5700531126478340e+01   2.9401703386600428e-04
   1.6350957698809101e+01   2.0278504460386027e-04
   1.7024703639855918e+01   1.3651334387528854e-04
   1.7720220082709549e+01   8.9452142586895616e-05
   1.8435307312337606e+01   5.6869331654584100e-05
   1.9167019588804457e+01   3.4944395410078509e-05
   1.9911574178735712e+01   2.0658951361398942e-05
   2.0664271348897604e+01   1.1686366223135950e-05
   2.1419433738225639e+01   6.2829907280940021e-06
   2.2170374982366511e+01   3.1837189672660467e-06
   2.2909408487364686e+01   1.5044784744452444e-06
   2.3627907465192493e+01   6.5399352253855118e-07
   2.4316426313834228e+01   2.5680402443864603e-07
   2.4964890805262979e+01   8.8850033355331743e-08
   2.5562860040649131e+01   2.6141222074673869e-08
   2.6099856705486051e+01   6.2010936632597926e-09
   2.6565754223517782e+01   1.0892107239810018e-09
   2.6951200792853076e+01   1.2198714141993484e-10
   2.7248052288929014e+01   6.3584945848159146e-12
   2.7449780241490718e+01   9.1654379093377737e-14
   2.7551819019493749e+01   4.2158984952189097e-15


==> R_Sig_NGC5053_poly.txt <==
   3.8484998374608073e-02   8.8000000000000000e-01
   1.1546828683583672e-01   8.7876461021973651e-01
   1.9249825236444412e-01   8.7629874226775384e-01
   2.6961780106985384e-01   8.7261153861119489e-01
   3.4686958935265311e-01   8.6771628082806884e-01
   4.2429172694446360e-01   8.6163071579325601e-01
   5.0192165527621191e-01   8.5437695188827456e-01
   5.7979804304257165e-01   8.4598120847666614e-01
   6.5795982504024786e-01   8.3647374342132907e-01
   7.3644633067237242e-01   8.2588870172030404e-01
   8.1529765936949994e-01   8.1426389956386069e-01
   8.9455447649034603e-01   8.0164065948429497e-01
   9.7425814099911301e-01   7.8806359513520885e-01
   1.0544508739121981e+00   7.7358036700954913e-01
   1.1351757207400519e+00   7.5824145727381886e-01
   1.2164766772718294e+00   7.4209990863991326e-01
   1.2983988035493359e+00   7.2521105042053435e-01
   1.3809882530476358e+00   7.0763223222226923e-01
   1.4642923979209903e+00   6.8942253313052415e-01
   1.5483599300781830e+00   6.7064246775080505e-01
   1.6332409287604299e+00   6.5135369635615536e-01
   1.7189869893247982e+00   6.3161872065131008e-01
   1.8056513278107327e+00   6.1150058324669643e-01
   1.8932888770496745e+00   5.9106257157903419e-01
   1.9819564234619884e+00   5.7036791648722618e-01
   2.0717127236845787e+00   5.4947949984435551e-01
   2.1626186259703317e+00   5.2845956895995283e-01
   2.2547372193883239e+00   5.0736945352008689e-01
   2.3481339681375242e+00   4.8626929589382029e-01
   2.4428768578437698e+00   4.6521779140252739e-01
   2.5390365612919576e+00   4.4427193771444035e-01
   2.6366865946303903e+00   4.2348680101359981e-01
   2.7359034893525553e+00   4.0291529543486915e-01
   2.8367669781328200e+00   3.8260797678855923e-01
   2.9393601759607546e+00   3.6261285555707601e-01
   3.0437697785999549e+00   3.4297522602688774e-01
   3.1500862709008746e+00   3.2373751336794510e-01
   3.2584041341935217e+00   3.0493914151403634e-01
   3.3688220706595406e+00   2.8661641923114883e-01
   3.4814432340432289e+00   2.6880244626002581e-01
   3.5963754614921055e+00   2.5152704076235988e-01
   3.7137315198375123e+00   2.3481668594952321e-01
   3.8336293538716646e+00   2.1869449742069302e-01
   3.9561923349500860e+00   2.0318021125560748e-01
   4.0815495182477894e+00   1.8829019111370357e-01
   4.2098358949560533e+00   1.7403745528953762e-01
   4.3411926392363211e+00   1.6043172294787550e-01
   4.4757673526798580e+00   1.4747947802303091e-01
   4.6137142909953974e+00   1.3518405109583378e-01
   4.7551945718970652e+00   1.2354571793615696e-01
   4.9003763602648558e+00   1.1256181330894260e-01
   5.0494350124689538e+00   1.0222685976876052e-01
   5.2025531750541623e+00   9.2532709816137676e-02
   5.3599208252324697e+00   8.3468700049739317e-02
   5.5217352297534879e+00   7.5021816565003063e-02
   5.6882008096717804e+00   6.7176869827034955e-02
   5.8595288866686825e+00   5.9916677659083574e-02
   6.0359372782010245e+00   5.3222255268980799e-02
   6.2176497161727760e+00   4.7073010527297308e-02
   6.4048950484478002e+00   4.1446943159492662e-02
   6.5979061757851838e+00   3.6320846598954258e-02
   6.7969186799636283e+00   3.1670510803562944e-02
   7.0021690808155821e+00   2.7470924761096787e-02
   7.2138926545189577e+00   2.3696477393586296e-02
   7.4323207448880435e+00   2.0321155329010736e-02
   7.6576774807947965e+00   1.7318736378204629e-02
   7.8901758104312476e+00   1.4662977496385662e-02
   8.1300127619215825e+00   1.2327795907504536e-02
   8.3773638259416927e+00   1.0287442372910313e-02
   8.6323763623301808e+00   8.5166655076205355e-03
   8.8951619393664583e+00   6.9908660295327305e-03
   9.1657875165421920e+00   5.6862400541555710e-03
   9.4442654092801970e+00   4.5799104520609169e-03
   9.7305420043615758e+00   3.6500453054927233e-03
   1.0024485230903673e+01   2.8759626488682709e-03
   1.0325870858766834e+01   2.2382205710765372e-03
   1.0634367768941805e+01   1.7186917998568989e-03
   1.0949522426891690e+01   1.3006219902127957e-03
   1.1270742906739061e+01   9.6867087260220938e-04
   1.1597282932167818e+01   7.0893553988251516e-04
   1.1928226527129228e+01   5.0895531721646225e-04
   1.2262474010159126e+01   3.5769776920014843e-04
   1.2598730185509263e+01   2.4552574434166824e-04
   1.2935495687668395e+01   1.6414575525360885e-04
   1.3271062515590096e+01   1.0653842991911101e-04
   1.3603514813467866e+01   6.6872430873611631e-05
   1.3930735922579615e+01   4.0403900862463090e-05
   1.4250422632202127e+01   2.3364164122572675e-05
   1.4560107370414221e+01   1.2839141031426380e-05
   1.4857188812150000e+01   6.6444694302843523e-06
   1.5138971036350014e+01   3.2006838961634004e-06
   1.5402710928298022e+01   1.4129436596719846e-06
   1.5645673027294391e+01   5.5953486560377848e-07
   1.5865190477459008e+01   1.9279570182465037e-07
   1.6058730176986597e+01   5.5213015045577778e-08
   1.6223959699981062e+01   1.2211797680229366e-08
   1.6358813133359035e+01   1.8334163506350703e-09
   1.6461552689478282e+01   1.4491909420711102e-10
   1.6530822891207709e+01   4.3665514493436926e-12
   1.6565694312945311e+01   1.1989317204242127e-13


==> R_Sig_NGC5139.txt <==
  -1.1120745856499981e+00  -4.6852108295774486e-01
  -6.3476263541841604e-01  -4.7020354164030287e-01
  -4.1247227220134214e-01  -4.7356939290277644e-01
  -2.6563708468420161e-01  -4.7862231775378944e-01
  -1.5553453271000614e-01  -4.8536762308061865e-01
  -6.7178715724135210e-02  -4.9381231046965379e-01
   6.8257041322895978e-03  -5.0396519164213172e-01
   7.0677397025431299e-02  -5.1583690901404788e-01
   1.2699166051943198e-01  -5.2943999715364165e-01
   1.7750916396381958e-01  -5.4478892914869703e-01
   2.2344788847985350e-01  -5.6190018727661739e-01
   2.6569420100477897e-01  -5.8079233210212711e-01
   3.0491397598586684e-01  -6.0148609076133985e-01
   3.4162082354232948e-01  -6.2400444982098635e-01
   3.7621988780592153e-01  -6.4837276611814665e-01
   4.0903701617119420e-01  -6.7461888659474312e-01
   4.4033880487281918e-01  -7.0277328687329865e-01
   4.7034674899134421e-01  -7.3286922301890878e-01
   4.9924746823177801e-01  -7.6494290425332245e-01
   5.2720025158701544e-01  -7.9903368351535686e-01
   5.5434272769632087e-01  -8.3518427261322503e-01
   5.8079519949429237e-01  -8.7344098087567978e-01
   6.0666400878284277e-01  -9.1385398371101267e-01
   6.3204418684456454e-01  -9.5647762186832019e-01
   6.5702157064062094e-01  -1.0013707380804477e+00
   6.8167451610661611e-01  -1.0485970538806799e+00
   7.0607530263015406e-01  -1.0982255941988348e+00
   7.3029130087666516e-01  -1.1503311648738035e+00
   7.5438595602051028e-01  -1.2049948924344924e+00
   7.7841962846674073e-01  -1.2623048342770442e+00
   8.0245032226893842e-01  -1.3223566714650536e+00
   8.2653432729965270e-01  -1.3852544963464732e+00
   8.5072679349623626e-01  -1.4511117117398533e+00
   8.7508225434820197e-01  -1.5200520596888387e+00
   8.9965511125054776e-01  -1.5922108035849249e+00
   9.2450009079127748e-01  -1.6677360902784004e+00
   9.4967268269112037e-01  -1.7467905270078814e+00
   9.7522956741018629e-01  -1.8295530130098825e+00
   1.0012290387117839e+00  -1.9162208781567709e+00
   1.0277314281612038e+00  -2.0070123894682146e+00
   1.0547995350200439e+00  -2.1021697062545757e+00
   1.0824990666827607e+00  -2.2019623790359808e+00
   1.1108990910311283e+00  -2.3066915202848213e+00
   1.1400725032230548e+00  -2.4166948000369395e+00
   1.1700965046553127e+00  -2.5323524755846165e+00
   1.2010530914045217e+00  -2.6540947095067389e+00
   1.2330295421429889e+00  -2.7824105295700239e+00
   1.2661188912986081e+00  -2.9178588686094424e+00
   1.3004203600368571e+00  -3.0610823051380591e+00
   1.3360397046137598e+00  -3.2128242915295564e+00
   1.3730894149435307e+00  -3.3739510087930871e+00
   1.4116886628156402e+00  -3.5454793296935341e+00
   1.4519628412556933e+00  -3.7286130898909939e+00
   1.4940424556789202e+00  -3.9247906147338032e+00
   1.5380609969260461e+00  -4.1357480133844797e+00
   1.5841512351398326e+00  -4.3636044951154878e+00
   1.6324390757972560e+00  -4.6109796563848384e+00
   1.6830336791853917e+00  -4.8811570906359556e+00
   1.7360118852196287e+00  -5.1783183311969108e+00
   1.7913940469676493e+00  -5.5078834838325141e+00
   1.8491070987507170e+00  -5.8770238779459971e+00
   1.9089291673405029e+00  -6.2954521211322003e+00
   1.9704087500544030e+00  -6.7767013936357801e+00
   2.0327519253295745e+00  -7.3402675957770693e+00
   2.0946767508414617e+00  -8.0155325314590744e+00
   2.1542517204801714e+00  -8.8492733789578697e+00
   2.2087737029411163e+00  -9.9239163006946214e+00
   2.2548005547374981e+00  -1.1392488488857985e+01
   2.2884987309297662e+00  -1.3226263020710446e+01
   2.3064003377755564e+00  -1.4533651887720774e+01


==> R_Sig_NGC5139_poly.txt <==
  -1.1120745856499981e+00  -9.7697744062865688e-02
  -6.3476263541841604e-01  -9.9380202745423751e-02
  -4.1247227220134214e-01  -1.0274605400789734e-01
  -2.6563708468420161e-01  -1.0779897885891027e-01
  -1.5553453271000614e-01  -1.1454428418573948e-01
  -6.7178715724135210e-02  -1.2298897157477472e-01
   6.8257041322895978e-03  -1.3314185274725260e-01
   7.0677397025431299e-02  -1.4501357011916874e-01
   1.2699166051943198e-01  -1.5861665825876245e-01
   1.7750916396381958e-01  -1.7396559025381786e-01
   2.2344788847985350e-01  -1.9107684838173825e-01
   2.6569420100477897e-01  -2.0996899320724796e-01
   3.0491397598586684e-01  -2.3066275186646074e-01
   3.4162082354232948e-01  -2.5318111092610718e-01
   3.7621988780592153e-01  -2.7754942722326742e-01
   4.0903701617119420e-01  -3.0379554769986394e-01
   4.4033880487281918e-01  -3.3194994797841948e-01
   4.7034674899134421e-01  -3.6204588412402966e-01
   4.9924746823177801e-01  -3.9411956535844334e-01
   5.2720025158701544e-01  -4.2821034462047780e-01
   5.5434272769632087e-01  -4.6436093371834591e-01
   5.8079519949429237e-01  -5.0261764198080061e-01
   6.0666400878284277e-01  -5.4303064481613350e-01
   6.3204418684456454e-01  -5.8565428297344102e-01
   6.5702157064062094e-01  -6.3054739918556857e-01
   6.8167451610661611e-01  -6.7777371498580086e-01
   7.0607530263015406e-01  -7.2740225530395553e-01
   7.3029130087666516e-01  -7.7950782597892443e-01
   7.5438595602051028e-01  -8.3417155353961325e-01
   7.7841962846674073e-01  -8.9148149538216503e-01
   8.0245032226893842e-01  -9.5153333257017447e-01
   8.2653432729965270e-01  -1.0144311574515941e+00
   8.5072679349623626e-01  -1.0802883728449741e+00
   8.7508225434820197e-01  -1.1492287207939595e+00
   8.9965511125054776e-01  -1.2213874646900458e+00
   9.2450009079127748e-01  -1.2969127513835215e+00
   9.4967268269112037e-01  -1.3759671881130022e+00
   9.7522956741018629e-01  -1.4587296741150033e+00
   1.0012290387117839e+00  -1.5453975392618917e+00
   1.0277314281612038e+00  -1.6361890505733354e+00
   1.0547995350200439e+00  -1.7313463673596967e+00
   1.0824990666827607e+00  -1.8311390401411018e+00
   1.1108990910311283e+00  -1.9358681813899419e+00
   1.1400725032230548e+00  -2.0458714611420601e+00
   1.1700965046553127e+00  -2.1615291366897371e+00
   1.2010530914045217e+00  -2.2832713706118599e+00
   1.2330295421429889e+00  -2.4115871906751449e+00
   1.2661188912986081e+00  -2.5470355297145635e+00
   1.3004203600368571e+00  -2.6902589662431802e+00
   1.3360397046137598e+00  -2.8420009526346774e+00
   1.3730894149435307e+00  -3.0031276698982081e+00
   1.4116886628156402e+00  -3.1746559907986551e+00
   1.4519628412556933e+00  -3.3577897509961145e+00
   1.4940424556789202e+00  -3.5539672758389242e+00
   1.5380609969260461e+00  -3.7649246744896003e+00
   1.5841512351398326e+00  -3.9927811562206088e+00
   1.6324390757972560e+00  -4.2401563174899595e+00
   1.6830336791853917e+00  -4.5103337517410766e+00
   1.7360118852196287e+00  -4.8074949923020309e+00
   1.7913940469676493e+00  -5.1370601449376343e+00
   1.8491070987507170e+00  -5.5062005390511182e+00
   1.9089291673405029e+00  -5.9246287822373214e+00
   1.9704087500544030e+00  -6.4058780547409011e+00
   2.0327519253295745e+00  -6.9694442568821904e+00
   2.0946767508414617e+00  -7.6447091925641955e+00
   2.1542517204801714e+00  -8.4784500400629899e+00
   2.2087737029411163e+00  -9.5530929617997415e+00
   2.2548005547374981e+00  -1.1021665149963106e+01
   2.2884987309297662e+00  -1.2855439681815566e+01
   2.3064003377755564e+00  -1.4162828548825894e+01


==> R_Sig_NGC5272.txt <==
   7.1191919492897783e-03   9.0000000000000002e-01
   2.1369394987518078e-02   8.9724269042398508e-01
   3.5659115185699336e-02   8.9176839467427338e-01
   5.0021800256710040e-02   8.8365217647381633e-01
   6.4490916441998655e-02   8.7300147645821602e-01
   7.9097411688575064e-02   8.5995584316331797e-01
   9.3872061457668299e-02   8.4468308768704670e-01
   1.0884666304590764e-01   8.2737394019806842e-01
   1.2405349148719058e-01   8.0823755901070771e-01
   1.3952540060286223e-01   7.8749639222774592e-01
   1.5529607828891442e-01   7.6538065332782845e-01
   1.7139992750291380e-01   7.4212331947269228e-01
   1.8787213990852947e-01   7.1795520416755043e-01
   2.0474878917815320e-01   6.9310036323309576e-01
   2.2206677371536018e-01   6.6777222991052732e-01
   2.3986384999168794e-01   6.4217026107753361e-01
   2.5817864715422678e-01   6.1647726327193009e-01
   2.7705060534470632e-01   5.9085752769849353e-01
   2.9651996520343449e-01   5.6545560343039059e-01
   3.1662772985687754e-01   5.4039576634582676e-01
   3.3741558784429393e-01   5.1578215860120535e-01
   3.5892587257704867e-01   4.9169943407987010e-01
   3.8120150052265933e-01   4.6821388821548265e-01
   4.0428589887082367e-01   4.4537497634526052e-01
   4.2822297051045505e-01   4.2321707384843515e-01
   4.5305705401326785e-01   4.0176142681107196e-01
   4.7883290036889853e-01   3.8101819013652349e-01
   5.0559569647126423e-01   3.6098844623923498e-01
   5.3339110363327713e-01   3.4166616363930130e-01
   5.6226533633620646e-01   3.2304002258025338e-01
   5.9226529694274521e-01   3.0509505213085725e-01
   6.2343874073280015e-01   2.8781406776864171e-01
   6.5583449475274225e-01   2.7117887805323460e-01
   6.8950273384417771e-01   2.5517125141482261e-01
   7.2449529192253015e-01   2.3977366045311324e-01
   7.6086602835652539e-01   2.2496980574183764e-01
   7.9867124365681563e-01   2.1074494015012293e-01
   8.3797012690711858e-01   1.9708602605215325e-01
   8.7882525231478925e-01   1.8398174398947992e-01
   9.2130311454279501e-01   1.7142238431678863e-01
   9.6547469191628366e-01   1.5939965404981432e-01
   1.0114160546238082e+00   1.4790641874935162e-01
   1.0592090072431180e+00   1.3693640716746583e-01
   1.1089417630753342e+00   1.2648390128785905e-01
   1.1607096684462184e+00   1.1654342466605670e-01
   1.2146159685339597e+00   1.0710944689166571e-01
   1.2707726208476700e+00   9.8176115104906259e-02
   1.3293011755988162e+00   8.9737017274383699e-02
   1.3903337179699611e+00   8.1784985427472812e-02
   1.4540138863847474e+00   7.4311940634431362e-02
   1.5204979867186452e+00   6.7308778622238344e-02
   1.5899562017214635e+00   6.0765297562512248e-02
   1.6625739169952081e+00   5.4670164525925949e-02
   1.7385531840155120e+00   4.9010916577046787e-02
   1.8181143245947726e+00   4.3773994443131625e-02
   1.9014977046527437e+00   3.8944803067236203e-02
   1.9889656981932378e+00   3.4507794310687012e-02
   2.0808048513446975e+00   3.0446568445873602e-02
   2.1773282792601880e+00   2.6743988830370678e-02
   2.2788783158338175e+00   2.3382305968959450e-02
   2.3858294297916127e+00   2.0343288177532746e-02
   2.4985914404637888e+00   1.7608354934618115e-02
   2.6176130471431653e+00   1.5158711001821978e-02
   2.7433856819647975e+00   1.2975479804253199e-02
   2.8764477079805597e+00   1.1039833799938533e-02
   3.0173889543266883e+00   9.3331209677123359e-03
   3.1668555718001574e+00   7.8369862065992418e-03
   3.3255551849942426e+00   6.5334858326381246e-03
   3.4942622651349855e+00   5.4051943414061094e-03
   3.6738236167114957e+00   4.4353021407710237e-03
   3.8651638207097858e+00   3.6077028312231090e-03
   4.0692903741502944e+00   2.9070695069892895e-03
   4.2872981724930481e+00   2.3189192293499778e-03
   4.5203728374275114e+00   1.8296650454613750e-03
   4.7697921774300589e+00   1.4266556449667512e-03
   5.0369248361715551e+00   1.0982024798865046e-03
   5.3232248553033976e+00   8.3359450423688022e-04
   5.6302204511373768e+00   6.2310115706979807e-04
   5.9594948272147086e+00   4.5796395626368264e-04
   6.3126562383741067e+00   3.3037739278383624e-04
   6.6912938318695332e+00   2.3346005186299174e-04
   7.0969151022752888e+00   1.6121665095255257e-04
   7.5308601102202868e+00   1.0849195897099093e-04
   7.9941871318459787e+00   7.0917635559361079e-05
   8.4875243930339330e+00   4.4852852989420867e-05
   9.0108832719407790e+00   2.7319815410772656e-05
   9.5634303853761384e+00   1.5935320820450290e-05
   1.0143219923271682e+01   8.8394852489399420e-06
   1.0746894040614274e+01   4.6230650749503997e-06
   1.1369368687290132e+01   2.2549313119423550e-06
   1.2003535053249584e+01   1.0114038215920142e-06
   1.2640021977535365e+01   4.0946382043534434e-07
   1.3267080017902419e+01   1.4587289835226245e-07
   1.3870659022912374e+01   4.4111148859452447e-08
   1.4434751499432156e+01   1.0728709463323726e-08
   1.4942056432765238e+01   1.9263610434677815e-09
   1.5374976682904283e+01   2.1974944093209591e-10
   1.5716897927852081e+01   1.1645590868624032e-11
   1.5953619001037030e+01   1.7252524278517291e-13
   1.6074734086775848e+01   7.3879224044354074e-15


==> R_Sig_NGC5286_Noyora_whole.txt <==
  -2.5665113585780865e+00  -5.8586765934233087e-01
  -2.0892221993551541e+00  -5.8804991264245177e-01
  -1.8670085785958490e+00  -5.9240984582777867e-01
  -1.7202991922925635e+00  -5.9893692477137284e-01
  -1.6103645183170197e+00  -6.0761502435434611e-01
  -1.5222276190847521e+00  -6.1842412396118418e-01
  -1.4484925151661927e+00  -6.3133878873109128e-01
  -1.3849578580644506e+00  -6.4632829280437698e-01
  -1.3290137697257498e+00  -6.6335735727672873e-01
  -1.2789257348767769e+00  -6.8238622665663029e-01
  -1.2334768535860237e+00  -7.0337047035162192e-01
  -1.1917833423540405e+00  -7.2626128373540522e-01
  -1.1531867199581238e+00  -7.5100595184428909e-01
  -1.1171796804562339e+00  -7.7754801218270375e-01
  -1.0833608077352430e+00  -8.0582741707696681e-01
  -1.0514107261896977e+00  -8.3578099050857557e-01
  -1.0210723396766215e+00  -8.6734291466759172e-01
  -9.9213212789504557e-01  -9.0044507018361764e-01
  -9.6441070262386919e-01  -9.3501746600472957e-01
  -9.3775922649935883e-01  -9.7098885088180764e-01
  -9.1205236027983838e-01  -1.0082873054338326e+00
  -8.8718080354276418e-01  -1.0468407708989975e+00
  -8.6304996211015383e-01  -1.0865776776331844e+00
  -8.3957986028658405e-01  -1.1274276647262420e+00
  -8.1670081137859429e-01  -1.1693222489812405e+00
  -7.9435000097439001e-01  -1.2121954570376572e+00
  -7.7247265757653705e-01  -1.2559845165968628e+00
  -7.5102212044095240e-01  -1.3006305521955321e+00
  -7.2995643351120698e-01  -1.3460791938360164e+00
  -7.0923709674082569e-01  -1.3922811332405387e+00
  -6.8883092266737733e-01  -1.4391926742055738e+00
  -6.6870949574152239e-01  -1.4867762111244642e+00
  -6.4884643889434468e-01  -1.5350005866190601e+00
  -6.2921755032301652e-01  -1.5838413711558244e+00
  -6.0980253186013644e-01  -1.6332810835464429e+00
  -5.9058379161695695e-01  -1.6833092969348515e+00
  -5.7154444853125952e-01  -1.7339226187225716e+00
  -5.5266934062617923e-01  -1.7851245925910466e+00
  -5.3394621533547393e-01  -1.8369255299266920e+00
  -5.1536408199821093e-01  -1.8893422349493338e+00
  -4.9691203040142601e-01  -1.9423976414066417e+00
  -4.7858068454398889e-01  -1.9961204090502416e+00
  -4.6036268468489594e-01  -2.0505444801211716e+00
  -4.4225088608812202e-01  -2.1057085775842124e+00
  -4.2423799206164980e-01  -2.1616556790059978e+00
  -4.0631808819912402e-01  -2.2184325042458344e+00
  -3.8848641907530290e-01  -2.2760890079043450e+00
  -3.7073773285416917e-01  -2.3346778689665761e+00
  -3.5306663500446933e-01  -2.3942540135655457e+00
  -3.3546890906424831e-01  -2.4548741907043228e+00
  -3.1794071570847504e-01  -2.5165965827407195e+00
  -3.0047732819794826e-01  -2.5794804494228836e+00
  -2.8307402828110978e-01  -2.6435858342771668e+00
  -2.6572700542723515e-01  -2.7089733342053099e+00
  -2.4843218381107371e-01  -2.7757039107837382e+00
  -2.3118450223120571e-01  -2.8438387472191877e+00
  -2.1397911626737229e-01  -2.9134391692051138e+00
  -1.9681176463914293e-01  -2.9845666178217147e+00
  -1.7967746272000990e-01  -3.0572826574183898e+00
  -1.6257037443547936e-01  -3.1316490262728141e+00
  -1.4548506565161781e-01  -3.2077277378423852e+00
  -1.2841632602467187e-01  -3.2855812167541840e+00
  -1.1135796099516643e-01  -3.3652724613760219e+00
  -9.4303202232677005e-02  -3.4468652409561145e+00
  -7.7245778949478053e-02  -3.5304243266338196e+00
  -6.0179275017251121e-02  -3.6160157435913352e+00
  -4.3096211415145712e-02  -3.7037070439515762e+00
  -2.5988860690739447e-02  -3.7935676035912680e+00
  -8.8499590966914024e-03  -3.8856689370418844e+00
   8.3282505555809447e-03  -3.9800850248460811e+00
   2.5554519189972601e-02  -4.0768926558243068e+00
   4.2837559544025496e-02  -4.1761717800261655e+00
   6.0185791663667929e-02  -4.2780058679071828e+00
   7.7608423415706812e-02  -4.3824822799962391e+00
   9.5115486275095390e-02  -4.4896926491227021e+00
   1.1271679079234494e-01  -4.5997332683540053e+00
   1.3042214118709991e-01  -4.7127054924815459e+00
   1.4824234227652924e-01  -4.8287161699044248e+00
   1.6618880457199919e-01  -4.9478781060829995e+00
   1.8427267647377404e-01  -5.0703105571743565e+00
   2.0250545803866404e-01  -5.1961397801003786e+00
   2.2089976420341426e-01  -5.3254996615638026e+00
   2.3946860305661238e-01  -5.4585324196125242e+00
   2.5822482958496645e-01  -5.5953893834878432e+00
   2.7718202516992496e-01  -5.7362318916653763e+00
   2.9635490018696548e-01  -5.8812323232459196e+00
   3.1575839780900355e-01  -6.0305752468968201e+00
   3.3540754877137163e-01  -6.1844587096626755e+00
   3.5531844521092015e-01  -6.3430957211669288e+00
   3.7550823357433155e-01  -6.5067159410866200e+00
   3.9599421451086236e-01  -6.6755675613913246e+00
   4.1679410053278865e-01  -6.8499194436591644e+00
   4.3792690132858103e-01  -7.0300635903061517e+00
   4.5941252430837431e-01  -7.2163179604782730e+00
   4.8127102253762166e-01  -7.4090296582691559e+00
   5.0352317416374870e-01  -7.6085786188817783e+00
   5.2619110415968717e-01  -7.8153819093518981e+00
   5.4929755479488107e-01  -8.0298986864381785e+00
   5.7286537136465410e-01  -8.2526359296788083e+00
   5.9691823293207813e-01  -8.4841551927117251e+00
   6.2148084188097141e-01  -8.7250805770491979e+00
   6.4657792029193562e-01  -8.9761080882064661e+00
   6.7223389970568825e-01  -9.2380167073218526e+00
   6.9847351414574432e-01  -9.5116816753881128e+00
   7.2532134511918300e-01  -9.7980904475717310e+00
   7.5280048534724198e-01  -1.0098361844937813e+01
   7.8093216154785328e-01  -1.0413769294429365e+01
   8.0973568019935960e-01  -1.0745769330461561e+01
   8.3922691613215417e-01  -1.1096036634607366e+01
   8.6941624621677049e-01  -1.1466507326224695e+01
   9.0030736134917910e-01  -1.1859433093696879e+01
   9.3189558247486393e-01  -1.2277449570990456e+01
   9.6416435364073072e-01  -1.2723663271899973e+01
   9.9708133326417470e-01  -1.3201763274468092e+01
   1.0305948390553357e+00  -1.3716166835606014e+01
   1.0646288037585905e+00  -1.4272211934053434e+01
   1.0990756438106739e+00  -1.4876415514731811e+01
   1.1337888360370008e+00  -1.5536826539667370e+01
   1.1685754104880730e+00  -1.6263520193835063e+01
   1.2031868385515934e+00  -1.7069308263497689e+01
   1.2373092602978941e+00  -1.7970792279762584e+01
   1.2705559539571383e+00  -1.8989985739299424e+01
   1.3024631282074792e+00  -2.0156936227134082e+01
   1.3324898484769017e+00  -2.1514221832273659e+01
   1.3600260815326868e+00  -2.3125237981782455e+01
   1.3844132582001853e+00  -2.5090862742335780e+01
   1.4049781202346932e+00  -2.7588020172754000e+01
   1.4210785374622901e+00  -3.1031502006965113e+01
   1.4321589995460420e+00  -3.4537116878756954e+01
   1.4378085561858467e+00  -3.7278978178852391e+01


==> R_Sig_NGC5466.txt <==
  -1.5970483635723858e+00   4.5322978786657468e-02
  -1.1194497053353150e+00   4.2774624997797224e-02
  -8.9652205557989628e-01   3.7703933755337621e-02
  -7.4868614928219612e-01   3.0156849216788045e-02
  -6.3724036033774745e-01   2.0201613503731838e-02
  -5.4720938715724421e-01   7.9269583328656079e-03
  -4.7120622911647103e-01  -6.5604767214089282e-03
  -4.0504129407505202e-01  -2.3139010593409608e-02
  -3.4610985159670715e-01  -4.1675536300079238e-02
  -2.9268376700554533e-01  -6.2029636227703230e-02
  -2.4355980669594318e-01  -8.4058255170700050e-02
  -1.9786877322849930e-01  -1.0762067537110144e-01
  -1.5496449346394156e-01  -1.3258366324123697e-01
  -1.1435564290378541e-01  -1.5882645663139319e-01
  -7.5661894426114748e-02  -1.8624534929008124e-01
  -3.8584608072035391e-02  -2.1475752801675155e-01
  -2.8865283898048214e-03  -2.4430394183379953e-01
   3.1622716929303525e-02  -2.7485098351795345e-01
   6.5097293299283654e-02  -3.0639093556239261e-01
   9.7663217517900261e-02  -3.3894119321717830e-01
   1.2942458895923636e-01  -3.7254244559575056e-01
   1.6046848591307991e-01  -4.0725603814269745e-01
   1.9086886787954027e-01  -4.4316083969193232e-01
   2.2068969655542583e-01  -4.8034990824056317e-01
   2.4998743735185969e-01  -5.1892726371534070e-01
   2.7881304583601280e-01  -5.5900498481123828e-01
   3.0721353274826696e-01  -6.0070081340875636e-01
   3.3523317299172217e-01  -6.4413634465544600e-01
   3.6291442655720274e-01  -6.8943585042141042e-01
   3.9029862105625363e-01  -7.3672570338667898e-01
   4.1742644976627202e-01  -7.8613436824942939e-01
   4.4433832324740274e-01  -8.3779288057894552e-01
   4.7107461528162919e-01  -8.9183576105923867e-01
   4.9767582907928726e-01  -9.4840229020438471e-01
   5.2418271132975369e-01  -1.0076381097563316e+00
   5.5063632848304078e-01  -1.0696971019172603e+00
   5.7707812123059410e-01  -1.1347435399523385e+00
   6.0354994191709299e-01  -1.2029544866003723e+00
   6.3009408142318368e-01  -1.2745224577824248e+00
   6.5675328233475261e-01  -1.3496583542797636e+00
   6.8357073678330083e-01  -1.4285947182957206e+00
   7.1059005822915666e-01  -1.5115893786529739e+00
   7.3785521708544510e-01  -1.5989296339993408e+00
   7.6541042069909127e-01  -1.6909371518181970e+00
   7.9329991720454784e-01  -1.7879738557032143e+00
   8.2156769204714497e-01  -1.8904490849836009e+00
   8.5025702200363518e-01  -1.9988283974102752e+00
   8.7940983742005319e-01  -2.1136444052740084e+00
   9.0906583417175790e-01  -2.2355101877105268e+00
   9.3926125701860541e-01  -2.3651359299476495e+00
   9.7002726000565676e-01  -2.5033497371281013e+00
   1.0013877236566744e+00  -2.6511238297081960e+00
   1.0333563879809387e+00  -2.8096078769337516e+00
   1.0659331343691554e+00  -2.9801717901875087e+00
   1.0990992368592831e+00  -3.1644614052662621e+00
   1.1328114006015404e+00  -3.3644718063747612e+00
   1.1669944397656877e+00  -3.5826455695948365e+00
   1.2015325271928348e+00  -3.8220066478020498e+00
   1.2362591130807716e+00  -4.0863472502277602e+00
   1.2709458788359258e+00  -4.3804952956213068e+00
   1.3052915048183742e+00  -4.7107105523969892e+00
   1.3389115887077294e+00  -5.0852934506754544e+00
   1.3713317453613190e+00  -5.5155686458989646e+00
   1.4019866549899114e+00  -6.0175634464551901e+00
   1.4302284278565760e+00  -6.6150973075648576e+00
   1.4553477682907268e+00  -7.3459824067403954e+00
   1.4766105451458120e+00  -8.2762307965621051e+00
   1.4933099451883205e+00  -9.5382392866804242e+00
   1.5048302254177455e+00  -1.1480690155748720e+01
   1.5107129905211929e+00  -1.3708197821097032e+01


==> R_Sig_NGC5466_poly.txt <==
  -1.4591462328502078e+00  -2.6872146400301365e-02
  -9.6728805296653053e-01  -2.8644527149635380e-02
  -7.4663704297162115e-01  -3.2113208062182513e-02
  -6.0088661193724413e-01  -3.7358841411895584e-02
  -4.8947142349687778e-01  -4.4324820134543294e-02
  -4.0206007155607060e-01  -5.3082678726728630e-02
  -3.2753152777091116e-01  -6.3572157366771728e-02
  -2.6351788320246000e-01  -7.5879379327824015e-02
  -2.0761469903189858e-01  -8.9935091531709019e-02
  -1.5618671739983792e-01  -1.0584303631803611e-01
  -1.1100300107761811e-01  -1.2352362164667262e-01
  -6.7780975475174296e-02  -1.4309940857029982e-01
  -2.9016940462142541e-02  -1.6448020166700664e-01
   8.2253688408544540e-03  -1.8780800967291544e-01
   4.2977737496339395e-02  -2.1298229825913495e-01
   7.5807038218903125e-02  -2.4016491787637545e-01
   1.0775002532596009e-01  -2.6924561029980387e-01
   1.3753888427304248e-01  -3.0040637781779006e-01
   1.6718646502021242e-01  -3.3352811564108031e-01
   1.9510007054312203e-01  -3.6881331659618977e-01
   2.2274515182268520e-01  -4.0613511639076916e-01
   2.4958760284251391e-01  -4.4571697240200681e-01
   2.7562115452837549e-01  -4.8742552642593606e-01
   3.0177478978919964e-01  -5.3150590395101771e-01
   3.2676903305166677e-01  -5.7781969304813319e-01
   3.5231531504610231e-01  -6.2663470309778080e-01
   3.7689811713117383e-01  -6.7780912872897159e-01
   4.0185744042958221e-01  -7.3163486780474707e-01
   4.2651368729784300e-01  -7.8796870042822142e-01
   4.5105775826497430e-01  -8.4712847613477904e-01
   4.7601554955913705e-01  -9.0897200024987446e-01
   5.0052962505815479e-01  -9.7384548403375204e-01
   5.2581255373735758e-01  -1.0416108501113106e+00
   5.5079030334836288e-01  -1.1126457858542933e+00
   5.7639635183063120e-01  -1.1868203178555772e+00
   6.0226142933739069e-01  -1.2645476920476839e+00
   6.2834448444698932e-01  -1.3457112136481750e+00
   6.5533474168818684e-01  -1.4307651419528291e+00
   6.8226980280100114e-01  -1.5196128315210711e+00
   7.1046814079417242e-01  -1.6127569720105299e+00
   7.3876825049621575e-01  -1.7101300163037680e+00
   7.6825829609473573e-01  -1.8122932406305046e+00
   7.9841706196963302e-01  -1.9192207645439838e+00
   8.2945647208334250e-01  -2.0315462329348128e+00
   8.6184078674723230e-01  -2.1493038851999593e+00
   8.9493834152671115e-01  -2.2732179671186552e+00
   9.2981845049258349e-01  -2.4034118153885284e+00
   9.6567642905459894e-01  -2.5407232712081318e+00
   1.0033842145240286e+00  -2.6854135648073734e+00
   1.0427706669787924e+00  -2.8384603503888339e+00
   1.0838917864869426e+00  -3.0003508401724392e+00
   1.1275653098951322e+00  -3.1722242571758992e+00
   1.1730587861431143e+00  -3.3549656234590257e+00
   1.2218426580797874e+00  -3.5498637261676311e+00
   1.2730542342414906e+00  -3.7585727999484679e+00
   1.3280710118440888e+00  -3.9823717342664193e+00
   1.3867170569019440e+00  -4.2246170180748184e+00
   1.4497194059886092e+00  -4.4857794423686954e+00
   1.5179966551215160e+00  -4.7738361995668708e+00
   1.5917355167575775e+00  -5.0844955107510499e+00
   1.6727205945772476e+00  -5.4427311673818846e+00
   1.7613977872248070e+00  -5.8157854871958143e+00
   1.8598508647931058e+00  -6.3271574172068883e+00
   1.9698151097972876e+00  -6.7088464373759411e+00
   2.0932784437103473e+00  -7.6291043886165593e+00
   2.2335475592338470e+00  -7.4574590207395230e+00
   2.3912818190981127e+00  -7.2681861388922666e+00
   2.5656307193621797e+00  -7.6741740072461626e+00
   2.7386535519441719e+00  -7.4822863427280240e+00
   2.8611448615984787e+00  -8.4089389197901756e+00


==> R_Sig_NGC5634.txt <==
   3.2709480629633590e-03   1.0500000000000000e+00
   9.8186053773764159e-03   1.0465988246230620e+00
   1.6385515467482552e-02   1.0398477012306273e+00
   2.2987969230888857e-02   1.0298418763118511e+00
   2.9642297690478773e-02   1.0167176085677869e+00
   3.6363656147072959e-02   1.0006519006780434e+00
   4.3167171790873489e-02   9.8185761764105750e-01
   5.0068536199947909e-02   9.6057667847654860e-01
   5.7083756342920705e-02   9.3707435981640419e-01
   6.4229218765096435e-02   9.1163276561424444e-01
   7.1521829819809160e-02   8.8454379416614803e-01
   7.8978974819081171e-02   8.5610277078445773e-01
   8.6618571411840664e-02   8.2660216429480471e-01
   9.4459133207778795e-02   7.9632571719545808e-01
   1.0251976011170318e-01   7.6554349623823525e-01
   1.1082017266125781e-01   7.3450758319909992e-01
   1.1938073660958057e-01   7.0344862202478387e-01
   1.2822244873979474e-01   6.7257338867077177e-01
   1.3736694576757522e-01   6.4206316834580213e-01
   1.4683649694072315e-01   6.1207301593783336e-01
   1.5665397364088757e-01   5.8273187064444132e-01
   1.6684283253692037e-01   5.5414332004364775e-01
   1.7742708293336604e-01   5.2638698904381764e-01
   1.8843124287923163e-01   4.9952043557294434e-01
   1.9988030748731636e-01   4.7358137094235103e-01
   2.1179970821062544e-01   4.4859014134162767e-01
   2.2421527406974195e-01   4.2455234182596868e-01
   2.3715321059895658e-01   4.0146142877944019e-01
   2.5064008153371209e-01   3.7930127768660032e-01
   2.6470280731939444e-01   3.5804859277408618e-01
   2.7936869027574218e-01   3.3767509568956927e-01
   2.9466545530778010e-01   3.1814947441730529e-01
   3.1062132019873800e-01   2.9943904869984656e-01
   3.2726509938383924e-01   2.8151113553712898e-01
   3.4462633173206836e-01   2.6433413085144353e-01
   3.6273544413015330e-01   2.4787830552498072e-01
   3.8162394916050468e-01   2.3211633786380817e-01
   4.0132466835866804e-01   2.1702361948040105e-01
   4.2187199037748740e-01   2.0257835605490335e-01
   4.4330215858129968e-01   1.8876150112964810e-01
   4.6565358167929971e-01   1.7555656303826278e-01
   4.8896717566455378e-01   1.6294931087766654e-01
   5.1328673054429996e-01   1.5092741555541128e-01
   5.3865929936837453e-01   1.3948005626191146e-01
   5.6513561833268533e-01   1.2859751103544542e-01
   5.9277055266602252e-01   1.1827075606633158e-01
   6.2162357077895092e-01   1.0849108991404591e-01
   6.5175925671200607e-01   9.9249790904059318e-02
   6.8324785806388888e-01   9.0537819948221146e-02
   7.1616587701812895e-01   8.2345572879969811e-02
   7.5059671585085586e-01   7.4662682407187250e-02
   7.8663137724629761e-01   6.7477872780946746e-02
   8.2436923199024137e-01   6.0778863732726562e-02
   8.6391886678935004e-01   5.4552319301110208e-02
   9.0539901632551800e-01   4.8783839412635047e-02
   9.4893959691719598e-01   4.3457987366037669e-02
   9.9468285607256335e-01   3.8558347416349351e-02
   1.0427846464321107e+00   3.4067608302141825e-02
   1.0934158459730641e+00   2.9967665652938468e-02
   1.1467639402549616e+00   2.6239738493770360e-02
   1.2030347796319159e+00   2.2864496360201388e-02
   1.2624545366608422e+00   1.9822192125486131e-02
   1.3252718797818339e+00   1.7092798233899566e-02
   1.3917603787176256e+00   1.4656144581830132e-02
   1.4622211660844864e+00   1.2492055309622743e-02
   1.5369858659273747e+00   1.0580483553648786e-02
   1.6164197982466519e+00   8.9016427209255618e-03
   1.7009254688739772e+00   7.4361320086101836e-03
   1.7909463295946308e+00   6.1650551111878202e-03
   1.8869707812772358e+00   5.0701303959678643e-03
   1.9895363708643621e+00   4.1337906268588062e-03
   2.0992340813831105e+00   3.3392714549941170e-03
   2.2167125679651050e+00   2.6706874451272716e-03
   2.3426821172257939e+00   2.1130946882013946e-03
   2.4779179884712135e+00   1.6525399783801312e-03
   2.6232626617303985e+00   1.2760961697589027e-03
   2.7796263207661962e+00   9.7188376236253301e-04
   2.9479846313173019e+00   7.2907937204935215e-04
   3.1293725555883465e+00   5.3791139682324806e-04
   3.3248725169046764e+00   3.8964361886020289e-04
   3.5355947040263596e+00   2.7654778745123283e-04
   3.7626467141866935e+00   1.9186591464606277e-04
   4.0070890578769909e+00   1.2976337527645051e-04
   4.2698723864592818e+00   8.5273987318240654e-05
   4.5517518061652966e+00   5.4237998305705472e-05
   4.8531734881485109e+00   3.3234204718893524e-05
   5.1741293720647477e+00   1.9507421735720434e-05
   5.5139775999877498e+00   1.0892423810271328e-05
   5.8712300080090962e+00   5.7358203031304014e-06
   6.2433143052662521e+00   2.8174140623888172e-06
   6.6263280383242362e+00   1.2727483546111880e-06
   7.0148140577804847e+00   5.1896394645420247e-07
   7.4016019074604893e+00   1.8618586712815933e-07
   7.7777733050024498e+00   5.6682721440040755e-08
   8.1328171995475085e+00   1.3873397321535191e-08
   8.4550332878510339e+00   2.5051203278108418e-09
   8.7322147590367063e+00   2.8715630271406089e-10
   8.9525881695676741e+00   1.5271748945717566e-11
   9.1059172631268108e+00   2.2620098210475063e-13
   9.1846075119831099e+00   9.7808378730775083e-15


==> R_Sig_NGC5694.txt <==
   1.0389825122731739e-03   1.0700000000000001e+00
   3.1190308620289136e-03   1.0659906335081113e+00
   5.2060352790757507e-03   1.0580359103136827e+00
   7.3058817867289409e-03   1.0462544640979023e+00
   9.4244995821139606e-03   1.0308157919275038e+00
   1.1567439077924931e-02   1.0119401827202490e+00
   1.3740293300559450e-02   9.8989265322148923e-01
   1.5948923881448831e-02   9.6497440532420864e-01
   1.8199387718985587e-02   9.3751577760822580e-01
   2.0497977183928668e-02   9.0786812297756547e-01
   2.2851289898912150e-02   8.7639502457816953e-01
   2.5266235579245119e-02   8.4346435749671056e-01
   2.7750079282697383e-02   8.0944042454242793e-01
   3.0310491184377619e-02   7.7467658159820851e-01
   3.2955572521242538e-02   7.3950899786713453e-01
   3.5693900481922440e-02   7.0425118472821213e-01
   3.8534572438676161e-02   6.6918956843909327e-01
   4.1487238568549738e-02   6.3458031800988057e-01
   4.4562145381940914e-02   6.0064715840569827e-01
   4.7770174995436829e-02   5.6758026989114152e-01
   5.1122876795464234e-02   5.3553624180784243e-01
   5.4632504207917106e-02   5.0463883332494130e-01
   5.8312044118432764e-02   4.7498051772954974e-01
   6.2175239064849931e-02   4.4662467080644075e-01
   6.6236609405364147e-02   4.1960818858341742e-01
   7.0511465189804237e-02   3.9394446231415070e-01
   7.5015909942353576e-02   3.6962655981614789e-01
   7.9766840561202451e-02   3.4663045716498808e-01
   8.4781935517257684e-02   3.2491825808648833e-01
   9.0079635617856021e-02   3.0444129049835089e-01
   9.5679120549845662e-02   2.8514299302550322e-01
   1.0160027658192597e-01   2.6696156371198687e-01
   1.0786366221245799e-01   2.4983231358258570e-01
   1.1449047539516161e-01   2.3368969713305585e-01
   1.2150252126453323e-01   2.1846902627471504e-01
   1.2892218942782638e-01   2.0410785388138553e-01
   1.3677244482110210e-01   1.9054703912560364e-01
   1.4507683347163619e-01   1.7773152346214061e-01
   1.5385951268239842e-01   1.6561083056879389e-01
   1.6314530822894652e-01   1.5413932367476130e-01
   1.7295979995272301e-01   1.4327625833912508e-01
   1.8332944317371982e-01   1.3298565619612474e-01
   1.9428172527510415e-01   1.2323603921891282e-01
   2.0584535734810749e-01   1.1400006070008636e-01
   2.1805050531566614e-01   1.0525405874171305e-01
   2.3092905704036210e-01   9.6977566648153352e-02
   2.4451492485800566e-01   8.9152806527459216e-02
   2.5884438665492182e-01   8.1764184193209327e-02
   2.7395646184653283e-01   7.4797808127189266e-02
   2.8989332403188761e-01   6.8241045559784552e-02
   3.0670075490594445e-01   6.2082123339606644e-02
   3.2442863867412858e-01   5.6309783784475542e-02
   3.4313150351269850e-01   5.0912996817555879e-02
   3.6286911811945816e-01   4.5880727386119931e-02
   3.8370714747344253e-01   4.1201758737213767e-02
   4.0571788037047452e-01   3.6864565313669981e-02
   4.2898104121514485e-01   3.2857229448863379e-02
   4.5358469620603104e-01   2.9167397406370858e-02
   4.7962627316364465e-01   2.5782266166318204e-02
   5.0721371275623039e-01   2.2688595043877491e-02
   5.3646676868737653e-01   1.9872737851614888e-02
   5.6751848416524520e-01   1.7320689590690809e-02
   6.0051686987419528e-01   1.5018145261147567e-02
   6.3562681160861922e-01   1.2950569236150403e-02
   6.7303224636183578e-01   1.1103272382273396e-02
   7.1293864379335325e-01   9.4614964490516724e-03
   7.5557583641122694e-01   8.0105043550323159e-03
   8.0120125240845153e-01   6.7356735851705251e-03
   8.5010360259173845e-01   5.6225913367860657e-03
   9.0260708042773596e-01   4.6571488572873954e-03
   9.5907614032629274e-01   3.8256319676094443e-03
   1.0199209102173177e+00   3.1148062481243331e-03
   1.0856032931912492e+00   2.5119946172883741e-03
   1.1566437986153859e+00   2.0051454092205705e-03
   1.2336291043425009e+00   1.5828903579223454e-03
   1.3172203054687301e+00   1.2345913354195760e-03
   1.4081617162762663e+00   9.5037533290928157e-04
   1.5072899448638775e+00   7.2115803939424325e-04
   1.6155427531939703e+00   5.3865585326794271e-04
   1.7339668858067456e+00   3.9538680674445256e-04
   1.8637235617960182e+00   2.8466132519655086e-04
   2.0060896351792175e+00   2.0056327669788388e-04
   2.1624514306297615e+00   1.3792232507351518e-04
   2.3342868911257333e+00   9.2278720550625757e-05
   2.5231298714585124e+00   5.9841276747198927e-05
   2.7305081183109472e+00   3.7439718850055041e-05
   2.9578438295482412e+00   2.2472495286974053e-05
   3.2063030626043787e+00   1.2850865556688344e-05
   3.4765784898195631e+00   6.9404101760780068e-06
   3.7685907568109211e+00   3.5009600451050023e-06
   4.0810997002517260e+00   1.6258776695942033e-06
   4.4112317595947452e+00   6.8201976315051987e-07
   4.7539585123186807e+00   2.5177364210354571e-07
   5.1016061464205924e+00   7.8835882414831779e-08
   5.4435335638131903e+00   1.9820518779440285e-08
   5.7661718418714552e+00   3.6683774587556085e-09
   6.0536361699595895e+00   4.2965586663151380e-10
   6.2890562050644343e+00   2.3192754454711690e-11
   6.4565876070997277e+00   3.3873067808962869e-13
   6.5437891967718098e+00   1.5830717853267193e-14


==> R_Sig_NGC5694_Noyora_whole.txt <==
  -3.2461772099861164e+00  -6.4818814013062165e-02
  -2.7688785688310751e+00  -6.7134847274621157e-02
  -2.5466444817919349e+00  -7.1762413784356743e-02
  -2.3999025740056150e+00  -7.8691052992468244e-02
  -2.2899235660529813e+00  -8.7904695201930921e-02
  -2.2017309535733096e+00  -9.9383473383898163e-02
  -2.1279284653166530e+00  -1.1310204688300622e-01
  -2.0643142408162278e+00  -1.2902969121469457e-01
  -2.0082782031410926e+00  -1.4713104488327278e-01
  -1.9580855941509567e+00  -1.6736613066928840e-01
  -1.9125189366045463e+00  -1.8969007144915290e-01
  -1.8706938641216684e+00  -2.1405333689625480e-01
  -1.8319514724435380e+00  -2.4040215729974918e-01
  -1.7957838959775252e+00  -2.6867860462063325e-01
  -1.7617889447866915e+00  -2.9882066674515351e-01
  -1.7296465197606770e+00  -3.3076263292467889e-01
  -1.6990988653574250e+00  -3.6443550669507430e-01
  -1.6699316363472045e+00  -3.9976725950486980e-01
  -1.6419644908349180e+00  -4.3668318124362693e-01
  -1.6150477071320057e+00  -4.7510642774077244e-01
  -1.5890550626849436e+00  -5.1495855328669526e-01
  -1.5638762180350787e+00  -5.5615998555185142e-01
  -1.5394154861150375e+00  -5.9863062010681622e-01
  -1.5155918755569608e+00  -6.4229052772971196e-01
  -1.4923346539976876e+00  -6.8706062829834846e-01
  -1.4695798487742584e+00  -7.3286334980279710e-01
  -1.4472715507116267e+00  -7.7962337557203143e-01
  -1.4253620507592220e+00  -8.2726842344024898e-01
  -1.4038083197324129e+00  -8.7572996285224847e-01
  -1.3825707456500411e+00  -9.2494390636948876e-01
  -1.3616151282031090e+00  -9.7485132161687182e-01
  -1.3409121535081412e+00  -1.0253990925280541e+00
  -1.3204345617952689e+00  -1.0765404763995592e+00
  -1.3001573254896570e+00  -1.1282355956358421e+00
  -1.2800594979763391e+00  -1.1804518770341557e+00
  -1.2601229885490934e+00  -1.2331643756694040e+00
  -1.2403304951463174e+00  -1.2863559652227479e+00
  -1.2206665885112240e+00  -1.3400174365047706e+00
  -1.2011189867503707e+00  -1.3941475051269792e+00
  -1.1816768467467638e+00  -1.4487526865428668e+00
  -1.1623295397106830e+00  -1.5038470518340281e+00
  -1.1430681908917562e+00  -1.5594519097680590e+00
  -1.1238861968201963e+00  -1.6155954136242834e+00
  -1.1047773398192013e+00  -1.6723120731200147e+00
  -1.0857354028776898e+00  -1.7296422066063402e+00
  -1.0667557781782031e+00  -1.7876313753387885e+00
  -1.0478352273817724e+00  -1.8463297935856084e+00
  -1.0289701326919647e+00  -1.9057917096013965e+00
  -1.0101568533266492e+00  -1.9660747996363228e+00
  -9.9139309651798502e-01  -2.0272396016740011e+00
  -9.7267705878760158e-01  -2.0893489738402269e+00
  -9.5400607660446646e-01  -2.1524675798191977e+00
  -9.3537754452038302e-01  -2.2166614377544858e+00
  -9.1678983849823770e-01  -2.2819975385618028e+00
  -8.9824106300436535e-01  -2.3485435120752864e+00
  -8.7972827236217321e-01  -2.4163673476966889e+00
  -8.6124871266058523e-01  -2.4855371940976676e+00
  -8.4280018954259961e-01  -2.5561212266813813e+00
  -8.2437967998967099e-01  -2.6281875623927315e+00
  -8.0598318194288576e-01  -2.7018042319825915e+00
  -7.8760701852393167e-01  -2.7770392214688382e+00
  -7.6924764262108536e-01  -2.8539605632145597e+00
  -7.5090036023424200e-01  -2.9326364640468165e+00
  -7.3255975451139088e-01  -3.0131354812669597e+00
  -7.1422080795139598e-01  -3.0955267471722907e+00
  -6.9587822670749988e-01  -3.1798802228626095e+00
  -6.7752547553795917e-01  -3.2662669775009356e+00
  -6.5915563285568146e-01  -3.3547594995359367e+00
  -6.4076214175354418e-01  -3.4454320325067025e+00
  -6.2233780820584905e-01  -3.5383609220963494e+00
  -6.0387427711388586e-01  -3.6336249754079084e+00
  -5.8536311874936686e-01  -3.7313058313306602e+00
  -5.6679610101904121e-01  -3.8314883335751064e+00
  -5.4816405795116230e-01  -3.9342609038651095e+00
  -5.2945685306129131e-01  -4.0397159189307867e+00
  -5.1066447882187882e-01  -4.1479500877699218e+00
  -4.9177683468233147e-01  -4.2590648329661747e+00
  -4.7278266975063565e-01  -4.3731666899942843e+00
  -4.5366999580025047e-01  -4.4903677313143655e+00
  -4.3442699871074830e-01  -4.6107860176738535e+00
  -4.1504139326503336e-01  -4.7345460996572255e+00
  -3.9549961682150686e-01  -4.8617795923483733e+00
  -3.7578758140184221e-01  -4.9926258230771428e+00
  -3.5589124297009406e-01  -5.1272325587070666e+00
  -3.3579567070030947e-01  -5.2657568473113550e+00
  -3.1548461225848268e-01  -5.4083659895943033e+00
  -2.9494142252070688e-01  -5.5552386277233357e+00
  -2.7414920364905965e-01  -5.7065659701808062e+00
  -2.5308976459794519e-01  -5.8625532018281143e+00
  -2.3174360520195289e-01  -6.0234210875012062e+00
  -2.1009083704723894e-01  -6.1894077618291572e+00
  -1.8811088534342701e-01  -6.3607707595147644e+00
  -1.6578152277439012e-01  -6.5377893593093939e+00
  -1.4307924547111908e-01  -6.7207672535947047e+00
  -1.1998001568026065e-01  -6.9100355703182039e+00
  -9.6458597411430938e-02  -7.1059563651369828e+00
  -7.2487833604728477e-02  -7.3089266955902694e+00
  -4.8039331620672289e-02  -7.5193833209625538e+00
  -2.3083912856126317e-02  -7.7378081422786309e+00
   2.4092630856964560e-03  -7.9647346162978376e+00
   2.8473027985641570e-02  -8.2007553440885168e+00
   5.5141299804687897e-02  -8.4465309957129779e+00
   8.2448926802346487e-02  -8.7028008997371060e+00
   1.1043251154997183e-01  -8.9703957876756029e+00
   1.3913016703430181e-01  -9.2502531547144446e+00
   1.6858037531907591e-01  -9.5434357757107939e+00
   1.9882188620541655e-01  -9.8511542759898933e+00
   2.2989399380354333e-01  -1.0174794947508360e+01
   2.6183531154915379e-01  -1.0515954131917717e+01
   2.9468197654460809e-01  -1.0876480953404208e+01
   3.2846677506498906e-01  -1.1258531081003490e+01
   3.6321771484935017e-01  -1.1664635066757985e+01
   3.9895458326508298e-01  -1.2097785801543040e+01
   4.3568489001559829e-01  -1.2561551605004626e+01
   4.7339985993020062e-01  -1.3060224564719100e+01
   5.1206833784624306e-01  -1.3599017738799976e+01
   5.5162768011708119e-01  -1.4184330847224018e+01
   5.9197313482485492e-01  -1.4824114635090304e+01
   6.3294544973797917e-01  -1.5528381532993532e+01
   6.7431453565140431e-01  -1.6309939038687478e+01
   7.1575961509480435e-01  -1.7185473609315469e+01
   7.5684859537531923e-01  -1.8177211748293985e+01
   7.9701810643651094e-01  -1.9315587377886189e+01
   8.3555654907413490e-01  -2.0643785570439462e+01
   8.7159776557806989e-01  -2.2226068834565837e+01
   9.0413580099090862e-01  -2.4164449644721358e+01
   9.3206928350157614e-01  -2.6637094100526816e+01
   9.5428124788013891e-01  -3.0058489120311322e+01
   9.6975414443086705e-01  -3.3572013497596572e+01
   9.7770449686839123e-01  -3.6083675791821719e+01


==> R_Sig_NGC5694_Noyora_whole_apprx.txt <==
  -3.1928881962666265e+00  -1.2516160562508333e-01
  -2.7156000807458356e+00  -1.2740150615960702e-01
  -2.4933880158500665e+00  -1.3187726556182605e-01
  -2.3466808864287758e+00  -1.3857937277462626e-01
  -2.2367497063323905e+00  -1.4749332557453110e-01
  -2.1486171673768450e+00  -1.5860124257982225e-01
  -2.0748866748123356e+00  -1.7188030953605821e-01
  -2.0113571933142955e+00  -1.8730297941007415e-01
  -1.9554191910080290e+00  -2.0483773114015533e-01
  -1.9053375278661235e+00  -2.2444906787919539e-01
  -1.8598948049163488e+00  -2.4609732874984178e-01
  -1.8182076343024955e+00  -2.6973903245401132e-01
  -1.7796175574204156e+00  -2.9532732380608179e-01
  -1.7436164101670779e+00  -3.2281206358866693e-01
  -1.7098024103133593e+00  -3.5214000472571072e-01
  -1.6778565152600882e+00  -3.8325524602735062e-01
  -1.6475212293559383e+00  -4.1609966405093457e-01
  -1.6185819905871341e+00  -4.5061316978465266e-01
  -1.5908591353705295e+00  -4.8673412877333150e-01
  -1.5642039114636919e+00  -5.2439991204284020e-01
  -1.5384900847689225e+00  -5.6354739403246967e-01
  -1.5136071654578547e+00  -6.0411337627570783e-01
  -1.4894602629965337e+00  -6.4603516802306149e-01
  -1.4659690383102200e+00  -6.8925119100856258e-01
  -1.4430623729273293e+00  -7.3370152645107112e-01
  -1.4206761228406635e+00  -7.7932842773393396e-01
  -1.3987550315588075e+00  -8.2607693705664464e-01
  -1.3772514446058133e+00  -8.7389544217589810e-01
  -1.3561214368495633e+00  -9.2273617083637349e-01
  -1.3353250198882827e+00  -9.7255564635923442e-01
  -1.3148281448813675e+00  -1.0233151766981377e+00
  -1.2946006535252941e+00  -1.0749812228062381e+00
  -1.2746137199662768e+00  -1.1275257008713986e+00
  -1.2548414715301912e+00  -1.1809262245034686e+00
  -1.2352622184652755e+00  -1.2351663230948908e+00
  -1.2158558687646421e+00  -1.2902355136497945e+00
  -1.1966027460724589e+00  -1.3461293183963341e+00
  -1.1774858359558722e+00  -1.4028492131436967e+00
  -1.1584908974097354e+00  -1.4604025304004544e+00
  -1.1396038131415502e+00  -1.5188022323702597e+00
  -1.1208107386570865e+00  -1.5780666658201292e+00
  -1.1021003039222759e+00  -1.6382192614220839e+00
  -1.0834626068641997e+00  -1.6992882034579628e+00
  -1.0648870021805239e+00  -1.7613060172568964e+00
  -1.0463633592458119e+00  -1.8243091874023618e+00
  -1.0278836829649407e+00  -1.8883377453161025e+00
  -1.0094402442635722e+00  -1.9534348614862211e+00
  -9.9102421683841446e-01  -2.0196464097574034e+00
  -9.7262765942064777e-01  -2.0870206014371808e+00
  -9.5424419906725677e-01  -2.1556076060223046e+00
  -9.3586672271552429e-01  -2.2254592092187901e+00
  -9.1748709717903953e-01  -2.2966284816555782e+00
  -8.9909838730692715e-01  -2.3691695314380019e+00
  -8.8069445889539755e-01  -2.4431372452082458e+00
  -8.6226773095271014e-01  -2.5185870889662865e+00
  -8.4380999867143003e-01  -2.5955749340783072e+00
  -8.2531437543038655e-01  -2.6741569572825865e+00
  -8.0677389536331834e-01  -2.7543895225041855e+00
  -7.8817980583242075e-01  -2.8363291367680743e+00
  -7.6952329587751911e-01  -2.9200324246589959e+00
  -7.5079671342269561e-01  -3.0055561554437915e+00
  -7.3199144872666300e-01  -3.0929572486837542e+00
  -7.1309713915234807e-01  -3.1822928636882026e+00
  -6.9410392393483700e-01  -3.2736204864034422e+00
  -6.7500262970349501e-01  -3.3669980499680499e+00
  -6.5578236558096370e-01  -3.4624840405588602e+00
  -6.3643083651010701e-01  -3.5601376904638138e+00
  -6.1693662869770238e-01  -3.6600191379870406e+00
  -5.9728825442585820e-01  -3.7621896128337595e+00
  -5.7747196306628568e-01  -3.8667116206565617e+00
  -5.5747314206124399e-01  -3.9736492048543233e+00
  -5.3727810466674863e-01  -4.0830681391098604e+00
  -5.1687210707736986e-01  -4.1950361522458461e+00
  -4.9623786278471410e-01  -4.3096231666712335e+00
  -4.7535778388405314e-01  -4.4269015899958948e+00
  -4.5421479937716969e-01  -4.5469465113481853e+00
  -4.3278966773094174e-01  -4.6698359665325198e+00
  -4.1106057269622043e-01  -4.7956512412564347e+00
  -3.8900575453236924e-01  -4.9244772145938942e+00
  -3.6660302483932250e-01  -5.0564026325788909e+00
  -3.4382686022863967e-01  -5.1915205509587281e+00
  -3.2064926469127958e-01  -5.3299288796409314e+00
  -2.9704218699353946e-01  -5.4717310117965408e+00
  -2.7297559443181196e-01  -5.6170365152556698e+00
  -2.4841491559506018e-01  -5.7659622017442729e+00
  -2.2332309210679221e-01  -5.9186334546382993e+00
  -1.9766208742599767e-01  -6.0751858397698530e+00
  -1.7138960118486535e-01  -6.2357671526059919e+00
  -1.4445740195049075e-01  -6.4005403313294575e+00
  -1.1681417064495264e-01  -6.5696871312447858e+00
  -8.8405369248102675e-02  -6.7434128189350950e+00
  -5.9168872337305854e-02  -6.9219524461117974e+00
  -2.9034565816749000e-02  -7.1055794645216661e+00
   2.0727994109923042e-03  -7.2946169514579875e+00
   3.4236123813055734e-02  -7.4894525642758536e+00
   6.7551006427361227e-02  -7.6905590083904869e+00
   1.0212481958800335e-01  -7.8985221932269329e+00
   1.3807506474156650e-01  -8.1140794455543759e+00
   1.7553495856939588e-01  -8.3381725452494457e+00
   2.1465851330718058e-01  -8.5720228382216224e+00
   2.5561831235189014e-01  -8.8172387564542056e+00
   2.9860605469339635e-01  -9.0759717133461635e+00
   3.4384018453506815e-01  -9.3511491990099973e+00
   3.9156688189392119e-01  -9.6468352997422659e+00
   4.4205075630148849e-01  -9.9688103039980263e+00
   4.9556702423657339e-01  -1.0325554203605991e+01
   5.5238660942762552e-01  -1.0730053508542380e+01
   6.1272630247400406e-01  -1.1203518237224214e+01
   6.7665613686947834e-01  -1.1784451962266413e+01
   7.4396388342027442e-01  -1.2557922604308832e+01
   8.1395901722785102e-01  -1.3819730412641498e+01
   8.8526536029548342e-01  -1.5327695770600890e+01
   9.5580399298709384e-01  -1.4117768247225815e+01
   1.0231613946800246e+00  -1.4101711983355683e+01
   1.0852374174586958e+00  -1.4530737088162564e+01
   1.1407722362193118e+00  -1.5611767585778168e+01
   1.1894400322066208e+00  -1.6356824395630255e+01
   1.2315743600248947e+00  -1.5138795236181512e+01
   1.2678168767294211e+00  -1.4809080993754709e+01
   1.2988821634069707e+00  -1.4740358890690327e+01
   1.3254418708441942e+00  -1.4817328675936647e+01
   1.3480733672020466e+00  -1.5000165847079220e+01
   1.3672486904141179e+00  -1.5274671347757959e+01
   1.3833482221991298e+00  -1.5640389095204055e+01
   1.3966760028553173e+00  -1.6108441635271298e+01
   1.4074686561192153e+00  -1.6704751027974645e+01
   1.4159057577768159e+00  -1.7481036355164488e+01
   1.4221223744650611e+00  -1.8547152240843804e+01
   1.4262161034040732e+00  -2.0191925819989823e+01
   1.4282486349280992e+00  -2.3761003926189410e+01


==> R_Sig_NGC5824.txt <==
   9.0430043269183530e-04   1.8000000000000000e+00
   2.7147058979966753e-03   1.7932970028442929e+00
   4.5311369449843588e-03   1.7799978092697981e+00
   6.3586921606136673e-03   1.7603003865305342e+00
   8.2025065221724078e-03   1.7344875939340225e+00
   1.0067385293721757e-02   1.7029270447111970e+00
   1.1958168769083580e-02   1.6660609850783741e+00
   1.3879927567452918e-02   1.6243920423946716e+00
   1.5837898475555005e-02   1.5784714588394826e+00
   1.7837518597187393e-02   1.5288855352921580e+00
   1.9884485013797224e-02   1.4762409731667581e+00
   2.1984759799663564e-02   1.4211516260857799e+00
   2.4144606434985279e-02   1.3642253770385775e+00
   2.6370631704772218e-02   1.3060518339549723e+00
   2.8669806778093537e-02   1.2471919195892922e+00
   3.1049504484193739e-02   1.1881687458481385e+00
   3.3517535792351359e-02   1.1294602314267517e+00
   3.6082175997922815e-02   1.0714938152375448e+00
   3.8752200085940963e-02   1.0146428156794467e+00
   4.1536914146693228e-02   9.5922460361795014e-01
   4.4446179942976081e-02   9.0550053611193082e-01
   4.7490443637397149e-02   8.5367723768810566e-01
   5.0680757944519220e-02   8.0390918973195502e-01
   5.4028797860417255e-02   7.5630239504553531e-01
   5.7546876266765641e-02   7.1091875863935883e-01
   6.1247950640465565e-02   6.6778106401789639e-01
   6.5145622899961342e-02   6.2687829265679151e-01
   6.9254136173643219e-02   5.8817102555831413e-01
   7.3588361927804991e-02   5.5159682190096637e-01
   7.8163781322711817e-02   5.1707538965177913e-01
   8.2996463766618914e-02   4.8451340198023568e-01
   8.8103038876217607e-02   4.5380891287247160e-01
   9.3500667835645881e-02   4.2485527584794208e-01
   9.9207017382287113e-02   3.9754451902918453e-01
   1.0524023552151492e-01   3.7177018776960241e-01
   1.1161893669507436e-01   3.4742963201637028e-01
   1.1836219967530737e-01   3.2442575942220131e-01
   1.2548957907668995e-01   3.0266830339501533e-01
   1.3302113829114584e-01   2.8207462928476690e-01
   1.4097750565320707e-01   2.6257013572676158e-01
   1.4937995457359213e-01   2.4408831593225436e-01
   1.5825051354351957e-01   2.2657052254106305e-01
   1.6761210505246557e-01   2.0996550302062764e-01
   1.7748871299364166e-01   1.9422876674023581e-01
   1.8790558208503291e-01   1.7932182711816125e-01
   1.9888944619079843e-01   1.6521137639409489e-01
   2.1046878503622002e-01   1.5186843678451137e-01
   2.2267411201849327e-01   1.3926751781418198e-01
   2.3553829013346905e-01   1.2738581730156015e-01
   2.4909687768916716e-01   1.1620248715966329e-01
   2.6338850786042639e-01   1.0569797614366551e-01
   2.7845530160173693e-01   9.5853465927487572e-02
   2.9434331959674753e-01   8.6650402106190641e-02
   3.1110306012770450e-01   7.8070117959363694e-02
   3.2879000637165590e-01   7.0093551550633598e-02
   3.4746523371560323e-01   6.2701045477993933e-02
   3.6719608751986843e-01   5.5872219376090548e-02
   3.8805693972138605e-01   4.9585907632850784e-02
   4.1013004029256728e-01   4.3820147935184316e-02
   4.3350647821397892e-01   3.8552210759574344e-02
   4.5828726639422712e-01   3.3758662641727014e-02
   4.8458457309177078e-01   2.9415453178985224e-02
   5.1252312048326831e-01   2.5498021696750441e-02
   5.4224177336613300e-01   2.1981420916859843e-02
   5.7389534971785217e-01   1.8840452861892551e-02
   6.0765668298117348e-01   1.6049816123945793e-02
   6.4371897102398734e-01   1.3584262159846204e-02
   6.8229845517464227e-01   1.1418755956511581e-02
   7.2363747005601886e-01   9.5286387957026677e-03
   7.6800791061615903e-01   7.8897888920848314e-03
   8.1571516690881385e-01   6.4787749500109532e-03
   8.6710256837331279e-01   5.2730001522983908e-03
   9.2255637678655633e-01   4.2508328650774207e-03
   9.8251135305314052e-01   3.3917209667961201e-03
   1.0474568880704496e+00   2.6762888648510777e-03
   1.1179436462856132e+00   2.0864153363760727e-03
   1.1945905925874498e+00   1.6052913897660493e-03
   1.2780921459815000e+00   1.2174587748306673e-03
   1.3692250262345058e+00   9.0882891141900427e-04
   1.4688540802499832e+00   6.6668307049234270e-04
   1.5779359644349451e+00   4.7965537277646806e-04
   1.6975189854674637e+00   3.3769939884785872e-04
   1.8287365790057890e+00   2.3204012478487374e-04
   1.9727907884162734e+00   1.5511309642973097e-04
   2.1309206546227810e+00   1.0049211799581155e-04
   2.3043486110212736e+00   6.2807448695644506e-05
   2.4941959278798089e+00   3.7656348465605580e-05
   2.7013563065338664e+00   2.1507354817624117e-05
   2.9263155838505717e+00   1.1600227795622396e-05
   3.1689065485151811e+00   5.8432670560743682e-06
   3.4279932540467422e+00   2.7096170700289572e-06
   3.7010919051784197e+00   1.1348536011585278e-06
   3.9839586806558267e+00   4.1827156790508500e-07
   4.2702104784590054e+00   1.3076013234421065e-07
   4.5510892938073875e+00   3.2823827493766691e-08
   4.8155217312590182e+00   6.0661834277836593e-09
   5.0506355481586755e+00   7.0958127513632581e-10
   5.2428397916914093e+00   3.8269345858917688e-11
   5.3794299051062202e+00   5.5947627192985203e-13
   5.4504646061839015e+00   2.6014775156940769e-14


==> R_Sig_NGC5824_Noyora_whole.txt <==
  -3.3068755688647689e+00   1.9354720973439987e-02
  -2.8295720258690151e+00   1.6962733796474807e-02
  -2.6073273586946821e+00   1.2183153367367298e-02
  -2.4605686330219489e+00   5.0262677951690747e-03
  -2.3505666839970440e+00  -4.4920814397761246e-03
  -2.2623452209975201e+00  -1.6352377742269886e-02
  -2.1885078097342019e+00  -3.0529665755337006e-02
  -2.1248523053888180e+00  -4.6993623192334244e-02
  -2.0687685042735855e+00  -6.5709313623731766e-02
  -2.0185214984606956e+00  -8.6637177645545738e-02
  -1.9728934826459730e+00  -1.0973270075035210e-01
  -1.9309997501458680e+00  -1.3494662890132492e-01
  -1.8921811343665504e+00  -1.6222535299785176e-01
  -1.8559294335515992e+00  -1.9151094141642505e-01
  -1.8218420009730021e+00  -2.2274116045312659e-01
  -1.7895982949814464e+00  -2.5584981352914649e-01
  -1.7589401439486392e+00  -2.9076710456382004e-01
  -1.7296526927643148e+00  -3.2741983224194882e-01
  -1.7015550076607633e+00  -3.6573168247465143e-01
  -1.6744967959775530e+00  -4.0562372365769211e-01
  -1.6483512541010783e+00  -4.4701488651930915e-01
  -1.6230073660173416e+00  -4.8982238662470523e-01
  -1.5983687188552513e+00  -5.3396227489805326e-01
  -1.5743536167299965e+00  -5.7935011075848553e-01
  -1.5508905914738047e+00  -6.2590160972330255e-01
  -1.5279148543686978e+00  -6.7353328748654451e-01
  -1.5053696647027042e+00  -7.2216320844313797e-01
  -1.4832065070003981e+00  -7.7171178251068573e-01
  -1.4613815130998573e+00  -8.2210251635506437e-01
  -1.4398541859981429e+00  -8.7326275780389873e-01
  -1.4185894656450637e+00  -9.2512448035172423e-01
  -1.3975572191349481e+00  -9.7762503502593190e-01
  -1.3767293580731990e+00  -1.0307078150228712e+00
  -1.3560800342997217e+00  -1.0843228704718408e+00
  -1.3355875565942954e+00  -1.1384274829844370e+00
  -1.3152331613032677e+00  -1.1929866332111010e+00
  -1.2949989093995380e+00  -1.2479733394850263e+00
  -1.2748688108008803e+00  -1.3033689045801564e+00
  -1.2548301540061280e+00  -1.3591630665765413e+00
  -1.2348717773548090e+00  -1.4153540075458773e+00
  -1.2149828245115197e+00  -1.4719482291496100e+00
  -1.1951543340120252e+00  -1.5289603366794222e+00
  -1.1753797893860152e+00  -1.5864127270254749e+00
  -1.1556531995631414e+00  -1.6443351585772050e+00
  -1.1359687050266820e+00  -1.7027642369502780e+00
  -1.1163222315148509e+00  -1.7617428584689134e+00
  -1.0967112543185298e+00  -1.8213196057850247e+00
  -1.0771330036144364e+00  -1.8815480916126381e+00
  -1.0575848184071199e+00  -1.9424862956206856e+00
  -1.0380655476277956e+00  -2.0041959249340895e+00
  -1.0185746668633071e+00  -2.0667417855898078e+00
  -9.9911087820759992e-01  -2.1301911700802019e+00
  -9.7967303062229205e-01  -2.1946133026189925e+00
  -9.6026105585666466e-01  -2.2600788521046828e+00
  -9.4087467134937408e-01  -2.3266594924500836e+00
  -9.2151255672548693e-01  -2.3944275197546654e+00
  -9.0217360512127065e-01  -2.4634555557528328e+00
  -8.8285729012511882e-01  -2.5338163276967229e+00
  -8.6356222715522013e-01  -2.6055825031931623e+00
  -8.4428599485993339e-01  -2.6788265924037602e+00
  -8.2502645784043194e-01  -2.7536209324850605e+00
  -8.0578156213506413e-01  -2.8300377328253963e+00
  -7.8654801341320990e-01  -2.9081491660713708e+00
  -7.6732169440452069e-01  -2.9880275179896976e+00
  -7.4809881227652497e-01  -3.0697453977029059e+00
  -7.2887520818216722e-01  -3.1533759847249487e+00
  -7.0964535845721144e-01  -3.2389933066926195e+00
  -6.9040324268172437e-01  -3.3266725564719293e+00
  -6.7114312023910327e-01  -3.4164904398171063e+00
  -6.5185850845048510e-01  -3.5085255346983901e+00
  -6.3254163786350481e-01  -3.6028586621621845e+00
  -6.1318456485854878e-01  -3.6995732694322103e+00
  -5.9377946267273740e-01  -3.7987558135233868e+00
  -5.7431746480753088e-01  -3.9004961379631387e+00
  -5.5478861996589823e-01  -4.0048878474431735e+00
  -5.3518302312997901e-01  -4.1120286789218934e+00
  -5.1549060040942374e-01  -4.2220208697550881e+00
  -4.9570002338050756e-01  -4.3349715350433815e+00
  -4.7579912456134882e-01  -4.4509930653916872e+00
  -4.5577583895341273e-01  -4.5702035500131890e+00
  -4.3561755158599991e-01  -4.6927272458976850e+00
  -4.1531026258063358e-01  -4.8186951169020187e+00
  -3.9483935044153862e-01  -4.9482454476286772e+00
  -3.7419016399789723e-01  -5.0815245385948371e+00
  -3.5334707034985413e-01  -5.2186875139830597e+00
  -3.3229299389853467e-01  -5.3598992582770766e+00
  -3.1101036106868840e-01  -5.5053354717662826e+00
  -2.8948124985918211e-01  -5.6551838600210189e+00
  -2.6768631438480978e-01  -5.8096455023235922e+00
  -2.4560474538813457e-01  -5.9689364084954386e+00
  -2.2321520516806401e-01  -6.1332892569101203e+00
  -2.0049551916275779e-01  -6.3029553626437966e+00
  -1.7742166020043171e-01  -6.4782069458368188e+00
  -1.5396809980362181e-01  -6.6593397135678414e+00
  -1.3010855219942546e-01  -6.8466757797002558e+00
  -1.0581527078466081e-01  -7.0405670340934021e+00
  -8.1058255848127828e-02  -7.2413990707196083e+00
  -5.5805903494352403e-02  -7.4495957184716719e+00
  -3.0025426115917322e-02  -7.6656242832951618e+00
  -3.6818926704011664e-03  -7.8900017275930363e+00
   2.3262205044692008e-02  -8.1233019850273500e+00
   5.0846119341672692e-02  -8.3661645692699018e+00
   7.9110781614947237e-02  -8.6193047952474284e+00
   1.0809978532454706e-01  -8.8835260939256724e+00
   1.3785931425212467e-01  -9.1597348794714026e+00
   1.6843715423045691e-01  -9.4489585024735554e+00
   1.9988279721293312e-01  -9.7523671779529977e+00
   2.3224800333828408e-01  -1.0071301076413260e+01
   2.6558586974859666e-01  -1.0407303909363655e+01
   2.9994932805992247e-01  -1.0762164805028149e+01
   3.3539063943271347e-01  -1.1137971177608065e+01
   3.7196039698740746e-01  -1.1537176198041115e+01
   4.0970446912268543e-01  -1.1962685518256237e+01
   4.4866026273411141e-01  -1.2417969931151244e+01
   4.8885297964457086e-01  -1.2907213847751041e+01
   5.3028955908326059e-01  -1.3435513642845098e+01
   5.7294909584429932e-01  -1.4009146154608166e+01
   6.1677098247049833e-01  -1.4635938471249867e+01
   6.6164011793001964e-01  -1.5325787993889687e+01
   7.0736626577971429e-01  -1.6091411068108140e+01
   7.5365707949385352e-01  -1.6949450229661821e+01
   8.0008669024140833e-01  -1.7922169112784474e+01
   8.4606058045260035e-01  -1.9040165649415645e+01
   8.9077905330422369e-01  -2.0346972873061702e+01
   9.3320900697326525e-01  -2.1907446454833913e+01
   9.7208026240062662e-01  -2.3824478889309646e+01
   1.0059250934153943e+00  -2.6277304054577591e+01
   1.0331798212003660e+00  -2.9679982904669089e+01
   1.0523582291189215e+00  -3.3212122614011939e+01
   1.0622773846651850e+00  -3.5731693227088321e+01


==> R_Sig_NGC5824_Noyora_whole_apprx.txt <==
  -3.1928875991737771e+00  -2.3082680879375916e-01
  -2.7155963915833219e+00  -2.3310551058122642e-01
  -2.4933778868418353e+00  -2.3765888236950514e-01
  -2.3466605909441851e+00  -2.4447739213860692e-01
  -2.2367153927080548e+00  -2.5354642781133274e-01
  -2.1485652156314097e+00  -2.6484802365073457e-01
  -2.0748135725371273e+00  -2.7835926197139521e-01
  -2.0112591557063131e+00  -2.9405241706841034e-01
  -1.9552922272266930e+00  -3.1189571212413492e-01
  -1.9051777495308715e+00  -3.3185335381332726e-01
  -1.8596982901189629e+00  -3.5388530683778979e-01
  -1.8179701167254432e+00  -3.7794759354411867e-01
  -1.7793345810395207e+00  -4.0399273567808530e-01
  -1.7432835818310823e+00  -4.3196986295517703e-01
  -1.7094151730215061e+00  -4.6182484164220911e-01
  -1.6774099105203173e+00  -4.9350069625822862e-01
  -1.6470101412263729e+00  -5.2693803943183148e-01
  -1.6180013108575049e+00  -5.6207533736119719e-01
  -1.5902034625965482e+00  -5.9884928093970402e-01
  -1.5634674212019253e+00  -6.3719532308051408e-01
  -1.5376668359452654e+00  -6.7704818313554860e-01
  -1.5126911506806167e+00  -7.1834227940897166e-01
  -1.4884450743562025e+00  -7.6101227314263520e-01
  -1.4648478710929713e+00  -8.0499368704384733e-01
  -1.4418283516575607e+00  -8.5022347445543178e-01
  -1.4193222258541554e+00  -8.9664055182526170e-01
  -1.3972737772830202e+00  -9.4418640353811756e-01
  -1.3756350362836214e+00  -9.9280568508725775e-01
  -1.3543620591463847e+00  -1.0424467580251831e+00
  -1.3334146478061280e+00  -1.0930621809038039e+00
  -1.3127583062545056e+00  -1.1446092140452842e+00
  -1.2923627002456060e+00  -1.1970502608113298e+00
  -1.2721990477459635e+00  -1.2503532195350653e+00
  -1.2522412431280452e+00  -1.3044917684251087e+00
  -1.2324672489427904e+00  -1.3594456151708489e+00
  -1.2128569861383269e+00  -1.4152006479900314e+00
  -1.1933908954585806e+00  -1.4717489912866042e+00
  -1.1740517616764230e+00  -1.5290889860617218e+00
  -1.1548251782151617e+00  -1.5872251190409319e+00
  -1.1356972559088083e+00  -1.6461678562181445e+00
  -1.1166543425743112e+00  -1.7059334033725171e+00
  -1.0976849531417308e+00  -1.7665434122475874e+00
  -1.0787792571056545e+00  -1.8280246558228095e+00
  -1.0599270395736355e+00  -1.8904086426966327e+00
  -1.0411184197832928e+00  -1.9537312020348832e+00
  -1.0223454071798135e+00  -2.0180320534959444e+00
  -1.0036005901302758e+00  -2.0833543843126834e+00
  -9.8487571628699921e-01  -2.1497444089254509e+00
  -9.6616311197106886e-01  -2.2172509418754984e+00
  -9.4745653383506867e-01  -2.2859249912927320e+00
  -9.2874939081787600e-01  -2.3558193918563552e+00
  -9.1003417230364259e-01  -2.4269884500962520e+00
  -8.9130417717484678e-01  -2.4994876272034086e+00
  -8.7255350825016220e-01  -2.5733732612215849e+00
  -8.5377523268912636e-01  -2.6487023438335466e+00
  -8.3496170954989135e-01  -2.7255323173302499e+00
  -8.1610620943815837e-01  -2.8039209132698035e+00
  -7.9720208368344125e-01  -2.8839260347986162e+00
  -7.7824125999406368e-01  -2.9656056934620887e+00
  -7.5921533989939238e-01  -3.0490179568805904e+00
  -7.4011673372536957e-01  -3.1342209324808996e+00
  -7.2093720361543667e-01  -3.2212727943555359e+00
  -7.0166700902635204e-01  -3.3102318555198829e+00
  -6.8229649136088910e-01  -3.4011566336454244e+00
  -6.6281645817648127e-01  -3.4941059490892554e+00
  -6.4321642426489378e-01  -3.5891390667622849e+00
  -6.2348458205207968e-01  -3.6863158674905745e+00
  -6.0360949100558603e-01  -3.7856969937072593e+00
  -5.8357960142444854e-01  -3.8873440309628955e+00
  -5.6338158067819621e-01  -3.9913197323086376e+00
  -5.4300110969716486e-01  -4.0976882462552027e+00
  -5.2242426422667088e-01  -4.2065153015169425e+00
  -5.0163624536871243e-01  -4.3178684387053963e+00
  -4.8062016662711593e-01  -4.4318172768891495e+00
  -4.5935849631692638e-01  -4.5484337507401165e+00
  -4.3783376091494330e-01  -4.6677923021992482e+00
  -4.1602671589875417e-01  -4.7899701493148559e+00
  -3.9391588140635636e-01  -4.9150475878765718e+00
  -3.7147928890326826e-01  -5.0431082531454798e+00
  -3.4869424627015488e-01  -5.1742393879363906e+00
  -3.2553530771292383e-01  -5.3085322687039680e+00
  -3.0197468872256744e-01  -5.4460827014240447e+00
  -2.7798385590398927e-01  -5.5869915369404834e+00
  -2.5353224925395751e-01  -5.7313653453800786e+00
  -2.2858546497523871e-01  -5.8793174164127517e+00
  -2.0310646592649456e-01  -6.0309689569370164e+00
  -1.7705648688865080e-01  -6.1864505241002243e+00
  -1.5039277987903862e-01  -6.3459039832912145e+00
  -1.2306738196679165e-01  -6.5094851946282226e+00
  -9.5028775693478715e-02  -6.6773673457181006e+00
  -6.6221563766952776e-02  -6.8497452334625422e+00
  -3.6583447808683674e-02  -7.0268411031657250e+00
  -6.0447908095676902e-03  -7.2089124620426634e+00
   2.5469922080802242e-02  -7.3962621671736786e+00
   5.8044166726392697e-02  -7.5892518653543792e+00
   9.1772861779654741e-02  -7.7883203073151357e+00
   1.2676207009946980e-01  -7.9940079711218441e+00
   1.6312866363837239e-01  -8.2069899704791851e+00
   2.0100449288856517e-01  -8.4281210037741729e+00
   2.4053968386058830e-01  -8.6584974158748160e+00
   2.8190146959521323e-01  -8.8995427404512437e+00
   3.2527506830813169e-01  -9.1531265171109162e+00
   3.7086779581167784e-01  -9.4217323006109481e+00
   4.1890712680877007e-01  -9.7086979624308984e+00
   4.6963106365334700e-01  -1.0018561947325050e+01
   5.2327602882587310e-01  -1.0357567804641747e+01
   5.8005212206411438e-01  -1.0734407446574448e+01
   6.4008622533006310e-01  -1.1161315881405860e+01
   7.0332741598203685e-01  -1.1655645331728095e+01
   7.6941356230912272e-01  -1.2241910097890528e+01
   8.3750337025775790e-01  -1.2953086377560346e+01
   9.0615086163887371e-01  -1.3820973663639096e+01
   9.7338966031732599e-01  -1.4784516611507918e+01
   1.0371214178745936e+00  -1.5342166183150896e+01
   1.0956484746453519e+00  -1.5106222980213715e+01
   1.1480293291744756e+00  -1.4710984838529949e+01
   1.1940800397660616e+00  -1.4452645533980753e+01
   1.2341288979949887e+00  -1.4337167666060935e+01
   1.2687441720093215e+00  -1.4335259867169190e+01
   1.2985521463009670e+00  -1.4424616718497346e+01
   1.3241412782168487e+00  -1.4592076206605832e+01
   1.3460205098504081e+00  -1.4831829831674417e+01
   1.3646120341264909e+00  -1.5144311226599349e+01
   1.3802596677357255e+00  -1.5536359461654197e+01
   1.3932383937414314e+00  -1.6023102234485499e+01
   1.4037636627922430e+00  -1.6632798441959945e+01
   1.4120017543886556e+00  -1.7418588593161108e+01
   1.4180779431818411e+00  -1.8491221292079555e+01
   1.4220813992113079e+00  -2.0140082964141467e+01
   1.4240691515048094e+00  -2.3711137772713627e+01


==> R_Sig_NGC5897.txt <==
   2.3091382795164987e-02   8.4999999999999998e-01
   6.9290673277308784e-02   8.4841736038148197e-01
   1.1554611569400827e-01   8.4526455805108680e-01
   1.6190647782908132e-01   8.4056494835777329e-01
   2.0842006134412927e-01   8.3435218277825929e-01
   2.5513040795179820e-01   8.2667030941272379e-01
   3.0207999173592720e-01   8.1757285288901049e-01
   3.4931199944934993e-01   8.0712148801975281e-01
   3.9686931809860848e-01   7.9538500760145769e-01
   4.4479459553998119e-01   7.8243811003473507e-01
   4.9313055904845443e-01   7.6836007625058678e-01
   5.4191977128087043e-01   7.5323360594529176e-01
   5.9120472463432483e-01   7.3714364983323122e-01
   6.4102799177068892e-01   7.2017630723702664e-01
   6.9143218252278682e-01   7.0241790385250880e-01
   7.4246007725075425e-01   6.8395415853507913e-01
   7.9415476405429608e-01   6.6486948709938143e-01
   8.4655970256098090e-01   6.4524647937164170e-01
   8.9971889829730722e-01   6.2516548102223757e-01
   9.5367706631052074e-01   6.0470430346291981e-01
   1.0084797708862125e+00   5.8393805629010886e-01
   1.0641736393048447e+00   5.6293904724947230e-01
   1.1208065609597717e+00   5.4177675797133595e-01
   1.1784278849450995e+00   5.2051787429648000e-01
   1.2370886680486342e+00   4.9922633221550622e-01
   1.2968419081822302e+00   4.7796338421394441e-01
   1.3577427871855943e+00   4.5678766595031461e-01
   1.4198489484644552e+00   4.3575524231177964e-01
   1.4832207628930334e+00   4.1491964065325382e-01
   1.5479216107356815e+00   3.9433185912644264e-01
   1.6140181893107155e+00   3.7404034447352535e-01
   1.6815808145233582e+00   3.5409095048567774e-01
   1.7506837443100203e+00   3.3452687258878649e-01
   1.8214055242927125e+00   3.1538856236412133e-01
   1.8938293355693481e+00   2.9671363371797282e-01
   1.9680433710117586e+00   2.7853676024959123e-01
   2.0441412348373267e+00   2.6088957108042427e-01
   2.1222223547880321e+00   2.4380055443104862e-01
   2.2023924304939699e+00   2.2729496935209711e-01
   2.2847639097752412e+00   2.1139477230711295e-01
   2.3694564896292798e+00   1.9611856406881603e-01
   2.4565976620701933e+00   1.8148155648983622e-01
   2.5463232952600210e+00   1.6749556353595649e-01
   2.6387782523854599e+00   1.5416901836574934e-01
   2.7341170646983990e+00   1.4150701482442243e-01
   2.8325046489343939e+00   1.2951137526327325e-01
   2.9341170756605224e+00   1.1818074376671399e-01
   3.0391424008881183e+00   1.0751070230010119e-01
   3.1477815513641585e+00   9.7493909769534967e-02
   3.2602492723501415e+00   8.8120261496050484e-02
   3.3767751453913313e+00   7.9377066247789660e-02
   3.4976046661122107e+00   7.1249239603687661e-02
   3.6230003904539938e+00   6.3719510477806482e-02
   3.7532431501430241e+00   5.6768637961787563e-02
   3.8886333247016802e+00   5.0375636640542953e-02
   4.0294921735197047e+00   4.4518007152319496e-02
   4.1761632177722481e+00   3.9171969423082459e-02
   4.3290136511770232e+00   3.4312696580002709e-02
   4.4884357699963990e+00   2.9914546667113844e-02
   4.6548483921426804e+00   2.5951290070593658e-02
   4.8286982246108341e+00   2.2396330884907899e-02
   5.0104611414861431e+00   1.9222919966184582e-02
   5.2006433052382137e+00   1.6404358189945137e-02
   5.3997820492639717e+00   1.3914188577570048e-02
   5.6084464290986586e+00   1.1726375714449198e-02
   5.8272373070327061e+00   9.8154715376898450e-03
   6.0567868096580710e+00   8.1567665869969816e-03
   6.2977569669764284e+00   6.7264257315861426e-03
   6.5508372803150214e+00   5.5016079350128054e-03
   6.8167409237280134e+00   4.4605695897868853e-03
   7.0961992268384249e+00   3.5827510101895783e-03
   7.3899540048960954e+00   2.8488461355493828e-03
   7.6987472421067018e+00   2.2408554486210335e-03
   8.0233075588004379e+00   1.7421222502004821e-03
   8.3643328073973304e+00   1.3373527916545034e-03
   8.7224680944066968e+00   1.0126206960795235e-03
   9.0982784798580845e+00   7.5535626749966684e-04
   9.4922155896869853e+00   5.5432154347633586e-04
   9.9045774428302114e+00   3.9957186939834161e-04
   1.0335460918073972e+01   2.8240496679898786e-04
   1.0784706520285750e+01   1.9529865724080177e-04
   1.1251835507378377e+01   1.3183837290217643e-04
   1.1735979992791060e+01   8.6635835194030431e-05
   1.2235807408906235e+01   5.5240469817314338e-05
   1.2749441736556159e+01   3.4045198001555300e-05
   1.3274385128066189e+01   2.0188557573397630e-05
   1.3807444984318595e+01   1.1455292686337273e-05
   1.4344673105968832e+01   6.1776545186093044e-06
   1.4881325033701946e+01   3.1398682541730527e-06
   1.5411848934528287e+01   1.4881881147239087e-06
   1.5929914048366969e+01   6.4878573558280553e-07
   1.6428488358676738e+01   2.5546434450558806e-07
   1.6899973423978317e+01   8.8616463144624420e-08
   1.7336400840469778e+01   2.6134933155410046e-08
   1.7729689443308512e+01   6.2128898513262571e-09
   1.8071955355812396e+01   1.0933120763163623e-09
   1.8355859035177463e+01   1.2263796530236627e-10
   1.8574965726319068e+01   6.3954283206054521e-12
   1.8724089789329408e+01   9.1598338590638782e-14
   1.8799590746443013e+01   4.3185653749368473e-15


==> R_Sig_NGC5897_poly.txt <==
   2.6940631632976959e-02   8.0000000000000004e-01
   8.0834100675807277e-02   7.9871543736082962e-01
   1.3476982160752843e-01   7.9615229543214172e-01
   1.8878574553427921e-01   7.9232170248943989e-01
   2.4291966887582797e-01   7.8723980804661131e-01
   2.9720569478204112e-01   7.8092816487351713e-01
   3.5167746083503942e-01   7.7341358035853336e-01
   4.0636973084966299e-01   7.6472778330380864e-01
   4.6131762030659779e-01   7.5490730348513269e-01
   5.1655672491087512e-01   7.4399325138304784e-01
   5.7212345619675287e-01   7.3203101557329742e-01
   6.2805489665020131e-01   7.1907001917429914e-01
   6.8438893176628657e-01   7.0516341308368213e-01
   7.4116441818001844e-01   6.9036773226710635e-01
   7.9842118156363084e-01   6.7474257416169525e-01
   8.5620015286266493e-01   6.5835023368661150e-01
   9.1454349720116290e-01   6.4125532334123625e-01
   9.7349467404916001e-01   6.2352440379213270e-01
   1.0330985808822764e+00   6.0522558739733379e-01
   1.0934016797688193e+00   5.8642814083911765e-01
   1.1544520990221181e+00   5.6720209630753105e-01
   1.2162997904866442e+00   5.4761785015542941e-01
   1.2789966706030320e+00   5.2774577101847253e-01
   1.3425967588868690e+00   5.0765581897397449e-01
   1.4071563563385170e+00   4.8741716494243620e-01
   1.4727342123613940e+00   4.6709782761707680e-01
   1.5393917020685088e+00   4.4676432578600567e-01
   1.6071930345769234e+00   4.2648134160437629e-01
   1.6762054561941724e+00   4.0631140754490463e-01
   1.7464994725582554e+00   3.8631461340297440e-01
   1.8181490972147401e+00   3.6654833257789871e-01
   1.8912321023678036e+00   3.4706697630023403e-01
   1.9658302951250501e+00   3.2792177184065474e-01
   2.0420298188604891e+00   3.0916056571919709e-01
   2.1199214647119100e+00   2.9082765718127257e-01
   2.1996010143726594e+00   2.7296365815876211e-01
   2.2811696092879123e+00   2.5560538127722898e-01
   2.3647341385813698e+00   2.3878575846632041e-01
   2.4504076640552261e+00   2.2253378674256200e-01
   2.5383098750576529e+00   2.0687450248957412e-01
   2.6285675712401408e+00   1.9182898474553964e-01
   2.7213151884363342e+00   1.7741438440498924e-01
   2.8166953595528463e+00   1.6364398001582126e-01
   2.9148595127431065e+00   1.5052725922484977e-01
   3.0159685187792959e+00   1.3807002303760410e-01
   3.1201933793520014e+00   1.2627451279706886e-01
   3.2277159613149204e+00   1.1513955798144673e-01
   3.3387297850718536e+00   1.0466074217091299e-01
   3.4534408586595555e+00   9.4830586371274658e-02
   3.5720685633988678e+00   8.5638747256604822e-02
   3.6948465945852287e+00   7.7072227832376342e-02
   3.8220239474729283e+00   6.9115599167379665e-02
   3.9538659524297199e+00   6.1751230553541175e-02
   4.0906553556959526e+00   5.4959525766233419e-02
   4.2326934317211320e+00   4.8719163767465767e-02
   4.3803011241453520e+00   4.3007341273725179e-02
   4.5338201999982672e+00   3.7800015095801172e-02
   4.6936143925799945e+00   3.3072142529813386e-02
   4.8600705147894701e+00   2.8797917489429618e-02
   5.0335995062536663e+00   2.4951000609891975e-02
   5.2146373674276987e+00   2.1504741757208953e-02
   5.4036459322593018e+00   1.8432393051978753e-02
   5.6011134046197970e+00   1.5707311051151335e-02
   5.8075545687276895e+00   1.3303146844235591e-02
   6.0235105702082645e+00   1.1194022691355544e-02
   6.2495481267982234e+00   9.3546943259467680e-03
   6.4862580032497652e+00   7.7606981089190603e-03
   6.7342525549959165e+00   6.3884822236859283e-03
   6.9941620932977830e+00   5.2155215396280600e-03
   7.2666297875575880e+00   4.2204158009135099e-03
   7.5523047733478119e+00   3.3829708802596004e-03
   7.8518330718646761e+00   2.6842632039984810e-03
   8.1658458837413264e+00   2.1066874520703225e-03
   8.4949447702597283e+00   1.6339877612668642e-03
   8.8396831856756481e+00   1.2512729472210482e-03
   9.2005438119562761e+00   9.4501623166850048e-04
   9.5779111476623413e+00   7.0304010928465711e-04
   9.9720388401728108e+00   5.1448720470509423e-04
   1.0383011363697376e+01   3.6977794093856454e-04
   1.0810699817792525e+01   2.6055602072173753e-04
   1.1254711892245934e+01   1.7962290558645966e-04
   1.1714336450752601e+01   1.2086249919703191e-04
   1.2188483711607430e+01   7.9157484886683690e-05
   1.2675622686693519e+01   5.0298964127889475e-05
   1.3173718388159044e+01   3.0891147854401221e-05
   1.3680172274292243e+01   1.8253139012103887e-05
   1.4191770465281753e+01   1.0320012595218952e-05
   1.4704645329771008e+01   5.5454785675931233e-06
   1.5214256964666397e+01   2.8085467986807905e-06
   1.5715401711138146e+01   1.3265143578139474e-06
   1.6202254927944995e+01   5.7634914385933140e-07
   1.6668454497335471e+01   2.2620915178919338e-07
   1.7107229752931605e+01   7.8230258189177082e-08
   1.7511577513477040e+01   2.3007392130635305e-08
   1.7874482671311036e+01   5.4557331106014233e-09
   1.8189175603202887e+01   9.5798942794031538e-10
   1.8449413088727283e+01   1.0726223297407833e-10
   1.8649764280039303e+01   5.5915564492134252e-12
   1.8785879595828188e+01   8.0833985909803862e-14
   1.8854719153513777e+01   3.6809265370156424e-15


==> R_Sig_NGC5946.txt <==
  -2.7283417362417723e+00  -6.5501548756432340e-02
  -2.2505564418715989e+00  -6.9179928638983326e-02
  -2.0272100687049859e+00  -7.6511075245644919e-02
  -1.8787066418641627e+00  -8.7454264830022804e-02
  -1.7663456032581892e+00  -1.0194693549308718e-01
  -1.6751416053286317e+00  -1.1990474788750452e-01
  -1.5976914930521995e+00  -1.4122199935975949e-01
  -1.5297851347044702e+00  -1.6577141286262848e-01
  -1.4687931435454478e+00  -1.9340430750613996e-01
  -1.4129587246393001e+00  -2.2395081148748924e-01
  -1.3610460138032414e+00  -2.5722053847017129e-01
  -1.3121493168402842e+00  -2.9300364082942343e-01
  -1.2655822917022324e+00  -3.3107256279642255e-01
  -1.2208101148778396e+00  -3.7118451021912557e-01
  -1.1774061479590086e+00  -4.1308489975939960e-01
  -1.1350233603945323e+00  -4.5651180226823251e-01
  -1.0933749994932593e+00  -5.0120151907376298e-01
  -1.0522213235241131e+00  -5.4689517387772546e-01
  -1.0113604281999704e+00  -5.9334622446005292e-01
  -9.7062195441516197e-01  -6.4032852587665146e-01
  -9.2986286015270914e-01  -6.8764455418642145e-01
  -8.8896471913638919e-01  -7.3513317531416933e-01
  -8.4783213024938620e-01  -7.8267638760209923e-01
  -8.0639192209549226e-01  -8.3020439118885136e-01
  -7.6459284759639234e-01  -8.7769853957719246e-01
  -7.2240548848007324e-01  -9.2519183259893578e-01
  -6.7982206215347663e-01  -9.7276694022662169e-01
  -6.3685584145810259e-01  -1.0205519250715580e+00
  -5.9353990124268763e-01  -1.0687141470267330e+00
  -5.4992498715576676e-01  -1.1174529307730210e+00
  -5.0607639331158216e-01  -1.1669917539403820e+00
  -4.6206990427971550e-01  -1.2175706502528025e+00
  -4.1798700469691641e-01  -1.2694395358428134e+00
  -3.7390972230970598e-01  -1.3228529563481102e+00
  -3.2991553592755329e-01  -1.3780666477186976e+00
  -2.8607279497250171e-01  -1.4353360061456644e+00
  -2.4243699172517588e-01  -1.4949164154943479e+00
  -1.9904809623580841e-01  -1.5570650822446206e+00
  -1.5592898105420841e-01  -1.6220439434259037e+00
  -1.1308483590004226e-01  -1.6901230404843608e+00
  -7.0503363927293033e-02  -1.7615838894822422e+00
  -2.8155531376494278e-02  -1.8367224928050649e+00
   1.4003359539758228e-02  -1.9158520861681132e+00
   5.6032450010243047e-02  -1.9993059989313298e+00
   9.8004097270127405e-02  -2.0874413824164550e+00
   1.4000272652381482e-01  -2.1806444806116163e+00
   1.8212382871261676e-01  -2.2793380792185167e+00
   2.2447313342369543e-01  -2.3839914300769607e+00
   2.6716597329819669e-01  -2.4951330171645250e+00
   3.1032681702135023e-01  -2.6133664809445847e+00
   3.5408892332552400e-01  -2.7393904984690480e+00
   3.9859401245725101e-01  -2.8740236519880988e+00
   4.4399179856191112e-01  -3.0182361717022923e+00
   4.9043912611058149e-01  -3.1731909849337105e+00
   5.3809832569886540e-01  -3.3402980568539578e+00
   5.8713418567221853e-01  -3.5212873718335129e+00
   6.3770862179354337e-01  -3.7183092272984313e+00
   6.8997162839744797e-01  -3.9340741900702185e+00
   7.4404637598401291e-01  -4.1720532101690440e+00
   8.0000528296405626e-01  -4.4367691013288413e+00
   8.5783255545235049e-01  -4.7342337675475576e+00
   9.1736721444351732e-01  -5.0726213436662633e+00
   9.7821973840456822e-01  -5.4633487906276876e+00
   1.0396568736519818e+00  -5.9228873588862641e+00
   1.1004565412292393e+00  -6.4760240924750958e+00
   1.1587538772409758e+00  -7.1622396370620649e+00
   1.2119361805510802e+00  -8.0500669410646761e+00
   1.2566955047146491e+00  -9.2751522872154464e+00
   1.2893792017045882e+00  -1.1192186224477849e+01
   1.3067100396228701e+00  -1.3397236910400661e+01


==> R_Sig_NGC6093.txt <==
   2.8860972238898600e-03   1.0700000000000001e+00
   8.6637203077334236e-03   1.0662871680894439e+00
   1.4459476174705371e-02   1.0589191653295702e+00
   2.0288706388280318e-02   1.0480030376486624e+00
   2.6166826314384634e-02   1.0336918287177959e+00
   3.2108202207756342e-02   1.0161843888231030e+00
   3.8127239567416232e-02   9.9571989285146867e-01
   4.4238955211317980e-02   9.7257015838885263e-01
   5.0458762780027679e-02   9.4703325904558189e-01
   5.6802553034675379e-02   9.1942618472627669e-01
   6.3286847789175135e-02   8.9007692064875654e-01
   6.9928785725011752e-02   8.5931728028327981e-01
   7.6746198871288432e-02   8.2747581868121522e-01
   8.3757701085126049e-02   7.9487119867554068e-01
   9.0982709375048473e-02   7.6180658559830494e-01
   9.8441508657755750e-02   7.2856474883927513e-01
   1.0615530883304201e-01   6.9540411579327821e-01
   1.1414626588880492e-01   6.6255596741411249e-01
   1.2243752512147194e-01   6.3022253355915547e-01
   1.3105324796048823e-01   5.9857607640983856e-01
   1.4001861463343188e-01   5.6775893218349016e-01
   1.4935983633092070e-01   5.3788428521432186e-01
   1.5910414701853259e-01   5.0903765040865334e-01
   1.6927977750410397e-01   4.8127893549135109e-01
   1.7991593282230106e-01   4.5464488418588000e-01
   1.9104275066154755e-01   4.2915183205336677e-01
   2.0269125020743201e-01   4.0479863455923959e-01
   2.1489328606539393e-01   3.8156962097543740e-01
   2.2768149222440742e-01   3.5943751492428538e-01
   2.4108923044105557e-01   3.3836621786979110e-01
   2.5515055420474048e-01   3.1831337346761834e-01
   2.6990017930671584e-01   2.9923268777487344e-01
   2.8537347804094088e-01   2.8107595294872428e-01
   3.0160650466093875e-01   2.6379475072006070e-01
   3.1863604645624288e-01   2.4734184623158392e-01
   3.3649971666410433e-01   2.3167226406237681e-01
   3.5523609160111208e-01   2.1674406399996021e-01
   3.7488488675231546e-01   2.0251885082250212e-01
   3.9548718442745862e-01   1.8896203717509441e-01
   4.1708570944020357e-01   1.7604289759199410e-01
   4.3972514713001459e-01   1.6373445530216935e-01
   4.6345251271011595e-01   1.5201322987527957e-01
   4.8831756454124042e-01   1.4085888571912622e-01
   5.1437325730281580e-01   1.3025381651229204e-01
   5.4167624289358496e-01   1.2018268896470714e-01
   5.7028741157784324e-01   1.1063197611674624e-01
   6.0027247405297668e-01   1.0158950155356331e-01
   6.3170259384772387e-01   9.3044007333472470e-02
   6.6465506573491195e-01   8.4984762468647765e-02
   6.9921404756354755e-01   7.7401219629309251e-02
   7.3547135801249541e-01   7.0282722928214997e-02
   7.7352734101814891e-01   6.3618272431045078e-02
   8.1349181176598151e-01   5.7396343393384772e-02
   8.5548510044752746e-01   5.1604756727600724e-02
   8.9963920080806259e-01   4.6230599284096285e-02
   9.4609904616463880e-01   4.1260186944978530e-02
   9.9502393334139450e-01   3.6679064407879151e-02
   1.0465891090458548e+00   3.2472037178337639e-02
   1.1009875495685950e+00   2.8623227879584382e-02
   1.1584319593889878e+00   2.5116151509775416e-02
   1.2191570122170845e+00   2.1933805751637732e-02
   1.2834218742700223e+00   1.9058770874107400e-02
   1.3515130418054646e+00   1.6473316805048429e-02
   1.4237475269722069e+00   1.4159515624897217e-02
   1.5004764407740510e+00   1.2099356613177632e-02
   1.5820890111204486e+00   1.0274863023520441e-02
   1.6690170778997258e+00   8.6682091129503154e-03
   1.7617401154266894e+00   7.2618348828846872e-03
   1.8607908135001670e+00   6.0385573282505300e-03
   1.9667612452184784e+00   4.9816761179620741e-03
   2.0803096380195565e+00   4.0750713366373929e-03
   2.2021677194038616e+00   3.3032922163771495e-03
   2.3331485721964702e+00   2.6516352123283089e-03
   2.4741548646870970e+00   2.1062100982178100e-03
   2.6261871993151495e+00   1.6539938450909756e-03
   2.7903521813156389e+00   1.2828715958398498e-03
   2.9678695826722872e+00   9.8166456861539645e-04
   3.1600776473677450e+00   7.4014543599464934e-04
   3.3684351612380765e+00   5.4904130855035866e-04
   3.5945183034610046e+00   4.0002496951847615e-04
   3.8400094860033280e+00   2.8569536994017727e-04
   4.1066743654943698e+00   1.9954801572135260e-04
   4.3963218949091125e+00   1.3593631844586855e-04
   4.7107407200467968e+00   9.0025077046812689e-05
   5.0516035315144316e+00   5.7736944654870967e-05
   5.4203293307638942e+00   3.5693079879268604e-05
   5.8178924824327991e+00   2.1149123015689964e-05
   6.2445677336828300e+00   1.1927449407160187e-05
   6.6996033137876827e+00   6.3469752950156415e-06
   7.1808216542893586e+00   3.1517747741316673e-06
   7.6841613458341849e+00   1.4398460802213202e-06
   8.2031965773823625e+00   5.9380907894113993e-07
   8.7287020487545881e+00   2.1546167530163316e-07
   9.2483690547479789e+00   6.6321394437161620e-08
   9.7468126372450730e+00   1.6402011119340338e-08
   1.0206022884702358e+01   2.9898023102441443e-09
   1.0606381858269785e+01   3.4552316206920215e-10
   1.0928270875026309e+01   1.8480934693440565e-11
   1.1154131613970932e+01   2.7269373199718023e-13
   1.1270657632046092e+01   1.2110384010336317e-14


==> R_Sig_NGC6093_Noyora_whole.txt <==
  -2.8444775709662653e+00  -3.2640202444226435e-01
  -2.3671740279700844e+00  -3.2879401161922905e-01
  -2.1449293607957305e+00  -3.3357359204833736e-01
  -1.9981706351230795e+00  -3.4073047762053493e-01
  -1.8881686860981253e+00  -3.5024882685548037e-01
  -1.7999472230986180e+00  -3.6210912315797428e-01
  -1.7261098118352585e+00  -3.7628641117104061e-01
  -1.6624543074898859e+00  -3.9275036860803791e-01
  -1.6063705063746450e+00  -4.1146605903943784e-01
  -1.5561235005617451e+00  -4.3239392306124946e-01
  -1.5104954847470289e+00  -4.5548944616605647e-01
  -1.4686017522469119e+00  -4.8070337431702881e-01
  -1.4297831364676157e+00  -5.0798209841355646e-01
  -1.3935314356526471e+00  -5.3726768683212867e-01
  -1.3594440030740640e+00  -5.6849790586883131e-01
  -1.3272002970825048e+00  -6.0160655894485127e-01
  -1.2965421460496882e+00  -6.3652384997952438e-01
  -1.2672546948653731e+00  -6.7317657765765349e-01
  -1.2391570097618159e+00  -7.1148842789035538e-01
  -1.2120987980786035e+00  -7.5138046907339695e-01
  -1.1859532562021293e+00  -7.9277163193501321e-01
  -1.1606093681183909e+00  -8.3557913204040934e-01
  -1.1359707209563044e+00  -8.7971902031375737e-01
  -1.1119556188310447e+00  -9.2510685617418931e-01
  -1.0884925935748511e+00  -9.7165835513900656e-01
  -1.0655168564697406e+00  -1.0192900329022478e+00
  -1.0429716668037479e+00  -1.0679199538588424e+00
  -1.0208085091014407e+00  -1.1174685279263890e+00
  -9.9898351520089979e-01  -1.1678592617707670e+00
  -9.7745618809918910e-01  -1.2190195032196016e+00
  -9.5619146774611186e-01  -1.2708812257674285e+00
  -9.3515922123598982e-01  -1.3233817804416352e+00
  -9.1433136017424654e-01  -1.3764645604385748e+00
  -8.9368203640076738e-01  -1.4300796158875433e+00
  -8.7318955869534209e-01  -1.4841842284001403e+00
  -8.5283516340431165e-01  -1.5387433786268030e+00
  -8.3260091150058091e-01  -1.5937300849007294e+00
  -8.1247081290192535e-01  -1.6491256499958595e+00
  -7.9243215610716933e-01  -1.7049198119922460e+00
  -7.7247377945585272e-01  -1.7611107529615802e+00
  -7.5258482661256454e-01  -1.8177049745653133e+00
  -7.3275633611306812e-01  -1.8747170820951258e+00
  -7.1298179148705698e-01  -1.9321694724411769e+00
  -6.9325520166418408e-01  -1.9900919039929090e+00
  -6.7357070712772482e-01  -2.0485209823659813e+00
  -6.5392423361589214e-01  -2.1074996038846177e+00
  -6.3431325641957037e-01  -2.1670763512007274e+00
  -6.1473500571547812e-01  -2.2273048370283419e+00
  -5.9518682050816418e-01  -2.2882430410363899e+00
  -5.7566754972883982e-01  -2.3499526703497935e+00
  -5.5617666896435036e-01  -2.4124985310055100e+00
  -5.3671288030864517e-01  -2.4759479154959063e+00
  -5.1727503272333519e-01  -2.5403700480346947e+00
  -4.9786305795770891e-01  -2.6058355975203868e+00
  -4.7847667345041783e-01  -2.6724162378657850e+00
  -4.5911455882653179e-01  -2.7401842651703672e+00
  -4.3977560722231512e-01  -2.8092123011685368e+00
  -4.2045929222616263e-01  -2.8795730731124269e+00
  -4.0116422925626488e-01  -2.9513392486088663e+00
  -3.8188799696097797e-01  -3.0245833378194638e+00
  -3.6262845994147602e-01  -3.0993776779007614e+00
  -3.4338356423610916e-01  -3.1757944782410972e+00
  -3.2415001551425493e-01  -3.2539059114870730e+00
  -3.0492369650556517e-01  -3.3337842634053985e+00
  -2.8570081437756861e-01  -3.4155021431186068e+00
  -2.6647721028321247e-01  -3.4991327301406487e+00
  -2.4724736055825591e-01  -3.5847500521083200e+00
  -2.2800524478276796e-01  -3.6724293018876297e+00
  -2.0874512234014600e-01  -3.7622471852328072e+00
  -1.8946051055152754e-01  -3.8542822801140888e+00
  -1.7014363996454762e-01  -3.9486154075778810e+00
  -1.5078656695959175e-01  -4.0453300148479086e+00
  -1.3138146477378107e-01  -4.1445125589390841e+00
  -1.1191946690857381e-01  -4.2462528833788351e+00
  -9.2390622066940195e-02  -4.3506445928588686e+00
  -7.2785025231022329e-02  -4.4577854243375885e+00
  -5.3092602510466387e-02  -4.5677776151707814e+00
  -3.3302025481551367e-02  -4.6807282804590775e+00
  -1.3401126662391384e-02  -4.7967498108073823e+00
   6.6221589455441390e-03  -4.9159602954288850e+00
   2.6780446312956941e-02  -5.0384839913133757e+00
   4.7087735318322249e-02  -5.1644518623177094e+00
   6.7558647457417131e-02  -5.2940021930443661e+00
   8.8207833901058019e-02  -5.4272812840105207e+00
   1.0905092754910203e-01  -5.5644442593987433e+00
   1.3010500400042174e-01  -5.7056560036927557e+00
   1.5138763683026776e-01  -5.8510922171819608e+00
   1.7291674803977283e-01  -6.0009406054366998e+00
   1.9471168351414583e-01  -6.1554022477392749e+00
   2.1679325251082124e-01  -6.3146931539111115e+00
   2.3918279273089241e-01  -6.4790460023257879e+00
   2.6190247873619810e-01  -6.6487121080594491e+00
   2.8497633769852410e-01  -6.8239636912524713e+00
   3.0842989809533305e-01  -7.0050964589834797e+00
   3.3228944569953039e-01  -7.1924325251158923e+00
   3.5658272711429567e-01  -7.3863237795090448e+00
   3.8133974205082810e-01  -7.5871558161352723e+00
   4.0659209440460398e-01  -7.7953524638873688e+00
   4.3237257178303901e-01  -8.0113810287109199e+00
   4.5871610522855433e-01  -8.2357584730087066e+00
   4.8566020294364831e-01  -8.4690587304431642e+00
   5.1324411724062879e-01  -8.7119213146855436e+00
   5.4150877951390286e-01  -8.9650615406633722e+00
   5.7049778322350253e-01  -9.2292828393414350e+00
   6.0025731215108058e-01  -9.5054916248872647e+00
   6.3083515212941266e-01  -9.7947152478895010e+00
   6.6228079511188942e-01  -1.0098123923369242e+01
   6.9464600123724030e-01  -1.0417057821830589e+01
   7.2798386764755252e-01  -1.0753060654780484e+01
   7.6234732595887866e-01  -1.1107921550445557e+01
   7.9778863733167027e-01  -1.1483727923026743e+01
   8.3435839488636299e-01  -1.1882932943462425e+01
   8.7210246702164185e-01  -1.2308442263685508e+01
   9.1105826063306838e-01  -1.2763726676582920e+01
   9.5125097754352839e-01  -1.3252970593193407e+01
   9.9268755698221833e-01  -1.3781270388297367e+01
   1.0353470937432572e+00  -1.4354902900096246e+01
   1.0791689803694566e+00  -1.4981695216801857e+01
   1.1240381158289772e+00  -1.5671544739514720e+01
   1.1697642636786720e+00  -1.6437167813961043e+01
   1.2160550773928120e+00  -1.7295206976441314e+01
   1.2624846881403673e+00  -1.8267925860815321e+01
   1.3084585783515599e+00  -1.9385922404094906e+01
   1.3531770512031833e+00  -2.0692729641780950e+01
   1.3956070048722253e+00  -2.2253203321229087e+01
   1.4344782602995867e+00  -2.4170236487046228e+01
   1.4683230913143546e+00  -2.6623068109032882e+01
   1.4955778190993261e+00  -3.0025876643763603e+01
   1.5147562270178829e+00  -3.3554630480933163e+01
   1.5246753825641461e+00  -3.6054003533553676e+01


==> R_Sig_NGC6121.txt <==
  -1.6417673767912806e+00  -4.5757490560675171e-02
  -1.1640489677477857e+00  -4.8926817908208020e-02
  -9.4085295854163442e-01  -5.5236482617852037e-02
  -7.9259004170687630e-01  -6.4636971819812372e-02
  -6.8056034072147031e-01  -7.7053366878462842e-02
  -5.8978363680575630e-01  -9.2386065874218978e-02
  -5.1286465980920082e-01  -1.1051207524882736e-01
  -4.4560343661876872e-01  -1.3128617553294786e-01
  -3.8538308354023493e-01  -1.5454280116661717e-01
  -3.3046182025665199e-01  -1.8009842531466616e-01
  -2.7962154069105288e-01  -2.0775479865979990e-01
  -2.3197729880902826e-01  -2.3730295968044993e-01
  -1.8686673456899086e-01  -2.6852818223031527e-01
  -1.4378245233337023e-01  -3.0121571144847209e-01
  -1.0232883298045495e-01  -3.3515723261789021e-01
  -6.2193493779487595e-02  -3.7015774079040370e-01
  -2.3127831735033490e-02  -4.0604250647757012e-01
   1.5066593462273726e-02  -4.4266362269151893e-01
   5.2547875958572771e-02  -4.7990568426604796e-01
   8.9441055439637596e-02  -5.1769007765458364e-01
   1.2584375724011074e-01  -5.5597754307988623e-01
   1.6183074559530164e-01  -5.9476875355241865e-01
   1.9745779518650697e-01  -6.3410293283925523e-01
   2.3276512545021771e-01  -6.7405467795002738e-01
   2.6778056277996498e-01  -7.1472939748456588e-01
   3.0252249360600325e-01  -7.5625783882134900e-01
   3.3700263172221245e-01  -7.9879028079074288e-01
   3.7122856309332897e-01  -8.4249088508869763e-01
   4.0520602897472807e-01  -8.8753266515946660e-01
   4.3894088835366918e-01  -9.3409335719437203e-01
   4.7244072983760721e-01  -9.8235239599099633e-01
   5.0571610950016810e-01  -1.0324890289578643e+00
   5.3878143161594005e-01  -1.0846815554378400e+00
   5.7165549854758202e-01  -1.1391075663296686e+00
   6.0436178702747334e-01  -1.1959450712815358e+00
   6.3692850528313671e-01  -1.2553743388244432e+00
   6.6938849978164783e-01  -1.3175803221630966e+00
   7.0177906494626519e-01  -1.3827555008409387e+00
   7.3414171149978047e-01  -1.4511030290637061e+00
   7.6652192771209626e-01  -1.5228400540627374e+00
   7.9896896522201188e-01  -1.5982011652209618e+00
   8.3153565961022036e-01  -1.6774419632196860e+00
   8.6427829311127424e-01  -1.7608429087609470e+00
   8.9725648851325213e-01  -1.8487136801581807e+00
   9.3053312263696286e-01  -1.9413984281250110e+00
   9.6417423295634230e-01  -2.0392822972832856e+00
   9.9824889041365739e-01  -2.1427996557078783e+00
   1.0328289949419127e+00  -2.2524444120216036e+00
   1.0679889423649447e+00  -2.3687829532702382e+00
   1.1038050840704450e+00  -2.4924703102228625e+00
   1.1403548762575990e+00  -2.6242705226370195e+00
   1.1777155669924984e+00  -2.7650824408843580e+00
   1.2159622155282854e+00  -2.9159728680024877e+00
   1.2551647528751211e+00  -3.0782195390021463e+00
   1.2953836915146886e+00  -3.2533677282832318e+00
   1.3366639516656054e+00  -3.4433056653524790e+00
   1.3790261129674730e+00  -3.6503667623653628e+00
   1.4224542188461184e+00  -3.8774701916697909e+00
   1.4668791142974864e+00  -4.1283183887990864e+00
   1.5121562540706215e+00  -4.4076802154223387e+00
   1.5580371561476107e+00  -4.7218093583333660e+00
   1.6041344443437788e+00  -5.0790825166514164e+00
   1.6498821234808150e+00  -5.4910195857432420e+00
   1.6944957850760274e+00  -5.9740025930701366e+00
   1.7369421551247355e+00  -6.5524041315154005e+00
   1.7759333913669757e+00  -7.2648102380026049e+00
   1.8099669118667188e+00  -8.1782181510458010e+00
   1.8374316840847138e+00  -9.4261472175434999e+00
   1.8567897497058774e+00  -1.1357675403578337e+01
   1.8668124834491278e+00  -1.3578174839953286e+01


==> R_Sig_NGC6205.txt <==
   1.0967358953926365e-02   9.4999999999999996e-01
   3.2920748103190428e-02   9.4702159580771650e-01
   5.4936550446612872e-02   9.4110890293957794e-01
   7.7067585228633481e-02   9.3234400344209889e-01
   9.9366742599909200e-02   9.2084435833909406e-01
   1.2188300426955602e-01   9.0676253872378776e-01
   1.4466515411021050e-01   8.9028201936215567e-01
   1.6776367812230294e-01   8.7161132485070725e-01
   1.9122992621953400e-01   8.5097911845682161e-01
   2.1511629108314748e-01   8.2862857849612337e-01
   2.3947663153914908e-01   8.0481134789223741e-01
   2.6436610622467166e-01   7.7978205600911221e-01
   2.8984131160618432e-01   7.5379291801419324e-01
   3.1596045152075147e-01   7.2708869539937349e-01
   3.4278326853809249e-01   6.9990245211156388e-01
   3.7037111771092951e-01   6.7245186674805524e-01
   3.9878700938321537e-01   6.4493628608169329e-01
   4.2809552884880564e-01   6.1753466210129893e-01
   4.5836283387343474e-01   5.9040418645181436e-01
   4.8965660448834591e-01   5.6367968622421161e-01
   5.2204592550557127e-01   5.3747375468937919e-01
   5.5560122094203246e-01   5.1187743855012913e-01
   5.9039414771791521e-01   4.8696145910114785e-01
   6.2649746497837511e-01   4.6277786373697577e-01
   6.6398495508502120e-01   4.3936194877866397e-01
   7.0293132895501054e-01   4.1673439798848683e-01
   7.4341215091422153e-01   3.9490352470781243e-01
   7.8550383224564602e-01   3.7386750116172712e-01
   8.2928364417545952e-01   3.5361652969318247e-01
   8.7482979255278459e-01   3.3413487571150774e-01
   9.2222158190165238e-01   3.1540270059524189e-01
   9.7153963001228361e-01   2.9739768063476102e-01
   1.0228661732523947e+00   2.8009637619822536e-01
   1.0762854704754488e+00   2.6347533944683144e-01
   1.1318842719923858e+00   2.4751197748690010e-01
   1.1897523871781615e+00   2.3218517165658462e-01
   1.2499833425064686e+00   2.1747567437080559e-01
   1.3126751018542697e+00   2.0336631759510854e-01
   1.3779308772235677e+00   1.8984205264544152e-01
   1.4458600127109886e+00   1.7688985526882089e-01
   1.5165789229350035e+00   1.6449853108955567e-01
   1.5902121127832745e+00   1.5265844348157795e-01
   1.6668932599888064e+00   1.4136119456617213e-01
   1.7467663550445218e+00   1.3059928471952348e-01
   1.8299869271959592e+00   1.2036576554467798e-01
   1.9167233418848677e+00   1.1065390652218679e-01
   2.0071581788644939e+00   1.0145688810234109e-01
   2.1014897223936488e+00   9.2767527177438233e-02
   2.1999335553052104e+00   8.4578044517509735e-02
   2.3027242802848464e+00   7.6879876749909773e-02
   2.4101174020350555e+00   6.9663532165011810e-02
   2.5223913700876990e+00   6.2918492412485275e-02
   2.6398498186973725e+00   5.6633156586868086e-02
   2.7628240396059849e+00   5.0794823540654059e-02
   2.8916756970268556e+00   4.5389710325031508e-02
   3.0267998334920123e+00   4.0403000661117863e-02
   3.1686282045578444e+00   3.5818918333148556e-02
   3.3176329623900100e+00   3.1620821867908586e-02
   3.4743307471615799e+00   2.7791314389775824e-02
   3.6392872250908868e+00   2.4312364517538258e-02
   3.8131221021233084e+00   2.1165435277390378e-02
   3.9965146767034012e+00   1.8331616780270635e-02
   4.1902099647403865e+00   1.5791760612776942e-02
   4.3950254251077627e+00   1.3526614347891912e-02
   4.6118583365106067e+00   1.1516953744447637e-02
   4.8416938302347301e+00   9.7437117375115973e-03
   5.0856135725980520e+00   8.1881029334172784e-03
   5.3448050838990540e+00   6.8317416358731689e-03
   5.6205715991262677e+00   5.6567524939378751e-03
   5.9143423296941844e+00   4.6458723306315227e-03
   6.2276829083832803e+00   3.7825415585093333e-03
   6.5623056339138559e+00   3.0509845676313305e-03
   6.9200789820602164e+00   2.4362781054840924e-03
   7.3030356141539396e+00   1.9244069106316866e-03
   7.7133777545092057e+00   1.5023066522435544e-03
   8.1534784137985952e+00   1.1578939277472489e-03
   8.6258763683776714e+00   8.8008343717266334e-04
   9.1332620547892063e+00   6.5879296696493646e-04
   9.6784506761405336e+00   4.8493653036825029e-04
   1.0264337697885896e+01   3.5040636943106440e-04
   1.0893830594386053e+01   2.4804478373038696e-04
   1.1569749319863561e+01   1.7160648783683821e-04
   1.2294686500269762e+01   1.1571250253638535e-04
   1.3070817103340987e+01   7.5796661385570067e-05
   1.3899646797344113e+01   4.8045611599066826e-05
   1.4781688849303894e+01   2.9333455183534865e-05
   1.5716062281406156e+01   1.7152191427368841e-05
   1.6700010317395616e+01   9.5390704078150081e-06
   1.7728349178483573e+01   5.0022920502855061e-06
   1.8792874506908277e+01   2.4465925065770536e-06
   1.9881776758473027e+01   1.1004178194650118e-06
   2.0979146791113529e+01   4.4673588014273826e-07
   2.2064684951773678e+01   1.5958350736779787e-07
   2.3113753136693671e+01   4.8382699578576678e-08
   2.4097916692989603e+01   1.1796107456989434e-08
   2.4986095865813510e+01   2.1226064327739092e-09
   2.5746370919355876e+01   2.4258410667811722e-10
   2.6348358629865963e+01   1.2873674648111509e-11
   2.6765919559938432e+01   1.9080893102975232e-13
   2.6979809085714880e+01   8.1925065546676546e-15


==> R_Sig_NGC6205_Noyora_whole.txt <==
  -2.4029035674675221e+00  -2.0717194031694591e-01
  -1.9257514078782987e+00  -2.0753113730585132e-01
  -1.7038404804351961e+00  -2.0824936409648775e-01
  -1.5576183854626617e+00  -2.0932642186917655e-01
  -1.4483473322898741e+00  -2.1076175498031810e-01
  -1.3610375781054815e+00  -2.1255465764214179e-01
  -1.2882941726810628e+00  -2.1470426697851677e-01
  -1.2259205224255985e+00  -2.1720956386172696e-01
  -1.1713044863876545e+00  -2.2006937032155288e-01
  -1.1227092329827402e+00  -2.2328234853322484e-01
  -1.0789210885391920e+00  -2.2684699874936207e-01
  -1.0390583396600908e+00  -2.3076165893161887e-01
  -1.0024601176494321e+00  -2.3502450546832795e-01
  -9.6861826387055483e-01  -2.3963355585961238e-01
  -9.3713367477466492e-01  -2.4458667237418727e-01
  -9.0768726179682313e-01  -2.4988156636682687e-01
  -8.8001998091277622e-01  -2.5551580229777066e-01
  -8.5391868939108484e-01  -2.6148680130178331e-01
  -8.2920587964419434e-01  -2.6779184417110707e-01
  -8.0573208820018449e-01  -2.7442807421813609e-01
  -7.8337021422701492e-01  -2.8139250037631741e-01
  -7.6201123329779952e-01  -2.8868200096494051e-01
  -7.4156093632764331e-01  -2.9629332817240533e-01
  -7.2193741223370689e-01  -3.0422311316875467e-01
  -7.0306905860139446e-01  -3.1246787153481331e-01
  -6.8489296364626573e-01  -3.2102400876646181e-01
  -6.6735355814471653e-01  -3.2988782569471159e-01
  -6.5040148253251673e-01  -3.3905552387258481e-01
  -6.3399264502302433e-01  -3.4852321107748657e-01
  -6.1808745804177256e-01  -3.5828690712680045e-01
  -6.0265023550118146e-01  -3.6834255012038986e-01
  -5.8764872094406995e-01  -3.7868600311719136e-01
  -5.7305370671565292e-01  -3.8931306114545872e-01
  -5.5883870424946935e-01  -4.0021945841087320e-01
  -5.4497963707744712e-01  -4.1140087559777605e-01
  -5.3145454651245372e-01  -4.2285294723215294e-01
  -5.1824331734623352e-01  -4.3457126914966437e-01
  -5.0532743973252714e-01  -4.4655140614017685e-01
  -4.9268982101626546e-01  -4.5878889982722415e-01
  -4.8031464949633973e-01  -4.7127927678286985e-01
  -4.6818729815225651e-01  -4.8401805683274202e-01
  -4.5629424698282262e-01  -4.9700076147194766e-01
  -4.4462300282162598e-01  -5.1022292233249711e-01
  -4.3316200472003180e-01  -5.2368008966805357e-01
  -4.2190051666678113e-01  -5.3736784086702438e-01
  -4.1082852074078247e-01  -5.5128178900923086e-01
  -3.9993662749540621e-01  -5.6541759147715032e-01
  -3.8921601511236159e-01  -5.7977095859055872e-01
  -3.7865839762425407e-01  -5.9433766221656570e-01
  -3.6825601117642576e-01  -6.0911354428552322e-01
  -3.5800160150885468e-01  -6.2409452517200836e-01
  -3.4788839817144507e-01  -6.3927661191737517e-01
  -3.3791007016231039e-01  -6.5465590630575754e-01
  -3.2806066880762452e-01  -6.7022861279912416e-01
  -3.1833457140885335e-01  -6.8599104632717500e-01
  -3.0872643967702040e-01  -7.0193963988536379e-01
  -2.9923120044874835e-01  -7.1807095188013770e-01
  -2.8984404598011321e-01  -7.3438167314607150e-01
  -2.8056044253771723e-01  -7.5086863359269951e-01
  -2.7137613316373277e-01  -7.6752880846546756e-01
  -2.6228712468087423e-01  -7.8435932424459287e-01
  -2.5328965782133905e-01  -8.0135746420564691e-01
  -2.4438016847344016e-01  -8.1852067365428949e-01
  -2.3555525273761024e-01  -8.3584656480271291e-01
  -2.2681164674549975e-01  -8.5333292123226934e-01
  -2.1814622500376704e-01  -8.7097770186669032e-01
  -2.0955601214402453e-01  -8.8877904440961042e-01
  -2.0103819683307858e-01  -9.0673526823280581e-01
  -1.9259013622531793e-01  -9.2484487675102811e-01
  -1.8420934469383396e-01  -9.4310655933446663e-01
  -1.7589346887026627e-01  -9.6151919280728970e-01
  -1.6764025806612479e-01  -9.8008184253853170e-01
  -1.5944754143435882e-01  -9.9879376309836543e-01
  -1.5131321979262041e-01  -1.0176543984195370e+00
  -1.4323527274441580e-01  -1.0366633814185635e+00
  -1.3521177425153602e-01  -1.0558205330596975e+00
  -1.2724090597848262e-01  -1.0751258609001437e+00
  -1.1932095926549768e-01  -1.0945795571864625e+00
  -1.1145032262876868e-01  -1.1141819965853361e+00
  -1.0362745913104217e-01  -1.1339337336005104e+00
  -9.5850883042764054e-02  -1.1538354996897910e+00
  -8.8119145453416092e-02  -1.1738882000487689e+00
  -8.0430833906807192e-02  -1.1940929100207363e+00
  -7.2784584131597135e-02  -1.2144508711064246e+00
  -6.5179096005132997e-02  -1.2349634865976173e+00
  -5.7613144070695475e-02  -1.2556323169025188e+00
  -5.0085575937753819e-02  -1.2764590746603923e+00
  -4.2595298169039980e-02  -1.2974456197317581e+00
  -3.5141255613250197e-02  -1.3185939541143135e+00
  -2.7722413344768399e-02  -1.3399062167816833e+00
  -2.0337748946981180e-02  -1.3613846784107297e+00
  -1.2986257597348271e-02  -1.3830317359552635e+00
  -5.6669660173179308e-03  -1.4048499070624358e+00
   1.6210529484835935e-03  -1.4268418243696546e+00
   8.8786734675997681e-03  -1.4490102297704890e+00
   1.6106721818727340e-02  -1.4713579687444605e+00
   2.3305991595578380e-02  -1.4938879848269444e+00
   3.0477262088119666e-02  -1.5166033142420541e+00
   3.7621311401753385e-02  -1.5395070806750513e+00
   4.4738918642200504e-02  -1.5626024901279325e+00
   5.1830855031029174e-02  -1.5858928258182925e+00
   5.8897869329310411e-02  -1.6093814431165647e+00
   6.5940675667928092e-02  -1.6330717645753583e+00
   7.2959950490941436e-02  -1.6569672751332507e+00
   7.9956340607225257e-02  -1.6810715175813207e+00
   8.6930478696195398e-02  -1.7053880883380432e+00
   9.3882998924644717e-02  -1.7299206335272093e+00
   1.0081454536146910e-01  -1.7546728452995239e+00
   1.0772576958918637e-01  -1.7796484583306802e+00
   1.1461731936964316e-01  -1.8048512464439468e+00
   1.2148982464251409e-01  -1.8302850193659972e+00
   1.2834388835238206e-01  -1.8559536196686619e+00
   1.3518008703594081e-01  -1.8818609199841223e+00
   1.4199898108790185e-01  -1.9080108205592317e+00
   1.4880112976052789e-01  -1.9344072471717346e+00
   1.5558710362699582e-01  -1.9610541493647866e+00
   1.6235748860126487e-01  -1.9879554989222392e+00
   1.6911287992547111e-01  -2.0151152884985528e+00
   1.7585386957753779e-01  -2.0425375303630249e+00
   1.8258103378546189e-01  -2.0702262552750286e+00
   1.8929492716555252e-01  -2.0981855115597554e+00
   1.9599608657166212e-01  -2.1264193644683056e+00
   2.0268504279207802e-01  -2.1549318958764632e+00
   2.0936233431420870e-01  -2.1837272043142626e+00
   2.1602851640088866e-01  -2.2128094052608214e+00
   2.2268416115834466e-01  -2.2421826316033955e+00
   2.2932984886336569e-01  -2.2718510341810467e+00
   2.3596615517940689e-01  -2.3018187823838394e+00
   2.4259364090034136e-01  -2.3320900648507275e+00
   2.4921284948092048e-01  -2.3626690903504199e+00
   2.5582431362464536e-01  -2.3935600889334645e+00
   2.6242856762093386e-01  -2.4247673133914511e+00
   2.6902615926667306e-01  -2.4562950409933788e+00
   2.7561765549075362e-01  -2.4881475754071620e+00
   2.8220363903554840e-01  -2.5203292486999467e+00
   2.8878469807181195e-01  -2.5528444233453254e+00
   2.9536141415461520e-01  -2.5856974942376096e+00
   3.0193435468404056e-01  -2.6188928907833331e+00
   3.0850407369492822e-01  -2.6524350791736899e+00
   3.1507112055370423e-01  -2.6863285649232953e+00
   3.2163605216858454e-01  -2.7205778956930060e+00
   3.2819944259734785e-01  -2.7551876643387807e+00
   3.3476188531637813e-01  -2.7901625120732909e+00
   3.4132398716011580e-01  -2.8255071316342937e+00
   3.4788635714362676e-01  -2.8612262704067666e+00
   3.5444959591311614e-01  -2.8973247335317831e+00
   3.6101429119312101e-01  -2.9338073871028629e+00
   3.6758102151494709e-01  -2.9706791615676820e+00
   3.7415036631702714e-01  -3.0079450554089853e+00
   3.8072291732212349e-01  -3.0456101390986974e+00
   3.8729928550505777e-01  -3.0836795592311712e+00
   3.9388010024525977e-01  -3.1221585427102321e+00
   4.0046600123431103e-01  -3.1610524008841860e+00
   4.0705762734391426e-01  -3.2003665336086233e+00
   4.1365560815340485e-01  -3.2401064333018454e+00
   4.2026056243587362e-01  -3.2802776891256382e+00
   4.2687310435335529e-01  -3.3208859914124722e+00
   4.3349385422331377e-01  -3.3619371363946371e+00
   4.4012344844542106e-01  -3.4034370311926541e+00
   4.4676254365775625e-01  -3.4453916989388804e+00
   4.5341181314405077e-01  -3.4878072838973058e+00
   4.6007193744093128e-01  -3.5306900564921451e+00
   4.6674359399553034e-01  -3.5740464182583951e+00
   4.7342745116308249e-01  -3.6178829068269787e+00
   4.8012416959089965e-01  -3.6622062010981300e+00
   4.8683441029455021e-01  -3.7070231267272815e+00
   4.9355884535838812e-01  -3.7523406619507380e+00
   5.0029816591568488e-01  -3.7981659436732640e+00
   5.0705308347473654e-01  -3.8445062736698556e+00
   5.1382432405638578e-01  -3.8913691247635267e+00
   5.2061261822987148e-01  -3.9387621469269045e+00
   5.2741869217936066e-01  -3.9866931733773994e+00
   5.3424326437163749e-01  -4.0351702268260068e+00
   5.4108704952870346e-01  -4.0842015260656996e+00
   5.4795076791849950e-01  -4.1337954930157998e+00
   5.5483515530481542e-01  -4.1839607602306561e+00
   5.6174096861033296e-01  -4.2347061787531421e+00
   5.6866898454461612e-01  -4.2860408261605958e+00
   5.7561999201788749e-01  -4.3379740146823975e+00
   5.8259478229149875e-01  -4.3905152993946652e+00
   5.8959414192279380e-01  -4.4436744866216742e+00
   5.9661885211325760e-01  -4.4974616427642191e+00
   6.0366969480983046e-01  -4.5518871037572612e+00
   6.1074746249868683e-01  -4.6069614852615564e+00
   6.1785296678874391e-01  -4.6626956935537702e+00
   6.2498704152657747e-01  -4.7191009369653711e+00
   6.3215053897340923e-01  -4.7761887377015562e+00
   6.3934432107942685e-01  -4.8339709439582625e+00
   6.4656925034939383e-01  -4.8924597423933260e+00
   6.5382618496100819e-01  -4.9516676711552190e+00
   6.6111598061398869e-01  -5.0116076337300424e+00
   6.6843949817095050e-01  -5.0722929138095942e+00
   6.7579761322653809e-01  -5.1337371912587368e+00
   6.8319122278822608e-01  -5.1959545590836438e+00
   6.9062124573584671e-01  -5.2589595412344368e+00
   6.9808861688030488e-01  -5.3227671110519630e+00
   7.0559427766170379e-01  -5.3873927103541916e+00
   7.1313916819846890e-01  -5.4528522692759154e+00
   7.2072422467017272e-01  -5.5191622271662846e+00
   7.2835038329089308e-01  -5.5863395548390233e+00
   7.3601858877890025e-01  -5.6544017783881051e+00
   7.4372980295787050e-01  -5.7233670046246274e+00
   7.5148500906915716e-01  -5.7932539479908467e+00
   7.5928520954688505e-01  -5.8640819587666746e+00
   7.6713141830431120e-01  -5.9358710524604419e+00
   7.7502465132178233e-01  -6.0086419404274851e+00
   7.8296592013810706e-01  -6.0824160620021415e+00
   7.9095623133066517e-01  -6.1572156185275997e+00
   7.9899659199802309e-01  -6.2330636096725414e+00
   8.0708801819745923e-01  -6.3099838722719550e+00
   8.1523154178149049e-01  -6.3880011217169681e+00
   8.2342821187431126e-01  -6.4671409957800519e+00
   8.3167908991544293e-01  -6.5474301007081017e+00
   8.3998524041248834e-01  -6.6288960595990920e+00
   8.4834772164831684e-01  -6.7115675632713598e+00
   8.5676758054410596e-01  -6.7954744240997353e+00
   8.6524585369636764e-01  -6.8806476333958519e+00
   8.7378357342192947e-01  -6.9671194228105531e+00
   8.8238177505145055e-01  -7.0549233301057868e+00
   8.9104150102992397e-01  -7.1440942693598046e+00
   8.9976379893859049e-01  -7.2346686055153517e+00
   9.0854971355377923e-01  -7.3266842333814619e+00
   9.1740027597791129e-01  -7.4201806611426191e+00
   9.2631649424340168e-01  -7.5151990991271447e+00
   9.3529934891945665e-01  -7.6117825543678785e+00
   9.4434979458768276e-01  -7.7099759321677013e+00
   9.5346876496065835e-01  -7.8098261449977429e+00
   9.6265717744689183e-01  -7.9113822297689262e+00
   9.7191593311583346e-01  -8.0146954732657711e+00
   9.8124591019911345e-01  -8.1198195463492020e+00
   9.9064795236559233e-01  -8.2268106471321474e+00
   1.0001228554551806e+00  -8.3357276538966794e+00
   1.0096713569209781e+00  -8.4466322889795062e+00
   1.0192941306231211e+00  -8.5595892949490739e+00
   1.0289917866704736e+00  -8.6746666248762381e+00
   1.0387648732014729e+00  -8.7919356477211092e+00
   1.0486138757570909e+00  -8.9114713703477175e+00
   1.0585392108413167e+00  -9.0333526770526884e+00
   1.0685412129006213e+00  -9.1576625873971516e+00
   1.0786201169501131e+00  -9.2844885344894550e+00
   1.0887760409066543e+00  -9.4139226647779406e+00
   1.0990089714385876e+00  -9.5460621629704043e+00
   1.1093187549421093e+00  -9.6810096044704572e+00
   1.1197050922195237e+00  -9.8188733390506790e+00
   1.1301675331034540e+00  -9.9597679086039275e+00
   1.1407054668191947e+00  -1.0103814502805397e+01
   1.1513181055239137e+00  -1.0251141454724666e+01
   1.1620044613687615e+00  -1.0401884781912640e+01
   1.1727633201262955e+00  -1.0556188775837763e+01
   1.1835932155430178e+00  -1.0714206646393880e+01
   1.1944924075640657e+00  -1.0876101228994528e+01
   1.2054588649473916e+00  -1.1042045760899683e+01
   1.2164902498783356e+00  -1.1212224737481641e+01
   1.2275839004859110e+00  -1.1386834855662485e+01
   1.2387368075119076e+00  -1.1566086058001856e+01
   1.2499455836185582e+00  -1.1750202685785920e+01
   1.2612064268112160e+00  -1.1939424757313503e+01
   1.2725150816892845e+00  -1.2134009388154441e+01
   1.2838668026094830e+00  -1.2334232367798116e+01
   1.2952563211719283e+00  -1.2540389929770537e+01
   1.3066778175909675e+00  -1.2752800724069456e+01
   1.3181248929512488e+00  -1.2971808044567400e+01
   1.3295905383832467e+00  -1.3197782330022250e+01
   1.3410670983354445e+00  -1.3431124001260903e+01
   1.3525462278124512e+00  -1.3672266666805239e+01
   1.3640188463510787e+00  -1.3921680778875436e+01
   1.3754750931920794e+00  -1.4179877793145778e+01
   1.3869042877500621e+00  -1.4447414967470195e+01
   1.3982948973202063e+00  -1.4724900860176193e+01
   1.4096345111271031e+00  -1.5013001693876884e+01
   1.4209098177992547e+00  -1.5312448810064721e+01
   1.4321065832134148e+00  -1.5624047303551871e+01
   1.4432096275196098e+00  -1.5948686280801178e+01
   1.4542028031253433e+00  -1.6287350846939340e+01
   1.4650689780437909e+00  -1.6641136550228094e+01
   1.4757900300090945e+00  -1.7011266486134534e+01
   1.4863468556729553e+00  -1.7399112195288833e+01
   1.4967193966126460e+00  -1.7806218738642560e+01
   1.5068866811264034e+00  -1.8234335785262722e+01
   1.5168268792722572e+00  -1.8685455825163864e+01
   1.5265173690730403e+00  -1.9161862468552453e+01
   1.5359348139812306e+00  -1.9666190575339243e+01
   1.5450552544099234e+00  -2.0201504798010525e+01
   1.5538542179097867e+00  -2.0771398670956888e+01
   1.5623068523737875e+00  -2.1380128766977876e+01
   1.5703880844105953e+00  -2.2032789624840802e+01
   1.5780728016598877e+00  -2.2735564733222770e+01
   1.5853360547865327e+00  -2.3496018470851073e+01
   1.5921532734372474e+00  -2.4323667887857560e+01
   1.5985004909931628e+00  -2.5230455850171253e+01
   1.6043545749077204e+00  -2.6232249267770559e+01
   1.6096934614551932e+00  -2.7350126423996016e+01
   1.6144963944897408e+00  -2.8616187490167334e+01
   1.6187441666556068e+00  -3.0083527224598079e+01
   1.6224193587423574e+00  -3.1931868988943577e+01
   1.6255065697725579e+00  -3.5559737649749252e+01
   1.6279926284259507e+00  -3.4513526822467476e+01
   1.6298667765549224e+00  -3.5020598904065892e+01
   1.6311208178626806e+00  -3.7210034583419784e+01
   1.6317492283434427e+00  -3.8271367374741814e+01


==> R_Sig_NGC6229.txt <==
   2.5013537297004160e-03   1.0000000000000000e+00
   7.5080484090599142e-03   9.9704351926731505e-01
   1.2528079478417760e-02   9.9117288248005153e-01
   1.7572738540691864e-02   9.8246693826097020e-01
   2.2653309840618391e-02   9.7103858229838214e-01
   2.7780204932151976e-02   9.5703444011070204e-01
   3.2963752958127583e-02   9.4063083227455702e-01
   3.8214599606308151e-02   9.2202817977235441e-01
   4.3543516810480007e-02   9.0144629052432224e-01
   4.8961431008997330e-02   8.7911897272036044e-01
   5.4479503315673909e-02   8.5528824974149376e-01
   6.0109083024529018e-02   8.3019912360178627e-01
   6.5861726338199145e-02   8.0409442204237203e-01
   7.1749221791111095e-02   7.7721000056098943e-01
   7.7783565190251688e-02   7.4977071271284534e-01
   8.3976965632031303e-02   7.2198692091797101e-01
   9.0341845873873880e-02   6.9405172368879919e-01
   9.6890818041456370e-02   6.6613903339186475e-01
   1.0363667777122336e-01   6.3840232382654405e-01
   1.1059239057078581e-01   6.1097410644705830e-01
   1.1777106685368943e-01   5.8396610688964290e-01
   1.2518595112770192e-01   5.5746996653274161e-01
   1.3285040612019114e-01   5.3155844499624294e-01
   1.4077789554976142e-01   5.0628702112695323e-01
   1.4898198138112845e-01   4.8169573638725677e-01
   1.5747632130207587e-01   4.5781122656565798e-01
   1.6627467339250881e-01   4.3464883293410611e-01
   1.7539091745010152e-01   4.1221468048565318e-01
   1.8483908195213666e-01   3.9050768216458859e-01
   1.9463338441146971e-01   3.6952139375384030e-01
   2.0478828960667197e-01   3.4924566302818516e-01
   2.1531857663176171e-01   3.2966806473319260e-01
   2.2623942191113669e-01   3.1077509077858040e-01
   2.3756649871556393e-01   2.9255308903457811e-01
   2.4931608565529173e-01   2.7498897207663359e-01
   2.6150519038966269e-01   2.5807069995019960e-01
   2.7415168650032129e-01   2.4178756105065888e-01
   2.8727445789292139e-01   2.2613028674516286e-01
   3.0089355650588145e-01   2.1109101977299483e-01
   3.1503037016290053e-01   1.9666317000479047e-01
   3.2970779739612849e-01   1.8284119133180526e-01
   3.4495043506552936e-01   1.6962029974516024e-01
   3.6078477561910072e-01   1.5699616102004518e-01
   3.7723941353881379e-01   1.4496457074101088e-01
   3.9434526700723505e-01   1.3352113894740772e-01
   4.1213581224621210e-01   1.2266099706533960e-01
   4.3064733265422284e-01   1.1237853745494800e-01
   4.4991918886656695e-01   1.0266718941501093e-01
   4.6999410808469455e-01   9.3519239402367116e-02
   4.9091849708353719e-01   8.4925696527383396e-02
   5.1274278495730319e-01   7.6876201460843327e-02
   5.3552179507520714e-01   6.9358979881736615e-02
   5.5931515265945908e-01   6.2360836332917648e-02
   5.8418773391319001e-01   5.5867183936600402e-02
   6.1021015750882557e-01   4.9862107587445782e-02
   6.3745932653530979e-01   4.4328454472214361e-02
   6.6601902655732992e-01   3.9247946843626591e-02
   6.9598058188121636e-01   3.4601313461093089e-02
   7.2744357910244850e-01   3.0368433760928147e-02
   7.6051666264032003e-01   2.6528490739461442e-02
   7.9531840474251558e-01   2.3060129580764505e-02
   8.3197825819742488e-01   1.9941617863422852e-02
   8.7063759338846869e-01   1.7151005255317528e-02
   9.1145081959709706e-01   1.4666281024691820e-02
   9.5458659335187424e-01   1.2465526900763760e-02
   1.0002291064515598e+00   1.0527064289658449e-02
   1.0485794426883008e+00   8.8295945264469863e-03
   1.0998569888060068e+00   7.3523302381836358e-03
   1.1543008677047535e+00   6.0751169411966850e-03
   1.2121713508276337e+00   4.9785435426952084e-03
   1.2737511893913325e+00   4.0440403017426192e-03
   1.3393467706129361e+00   3.2539637496460851e-03
   1.4092889749389317e+00   2.5916677507837028e-03
   1.4839335648468721e+00   2.0415601195761380e-03
   1.5636608696325993e+00   1.5891449618978485e-03
   1.6488744610681343e+00   1.2210506395289335e-03
   1.7399984186659132e+00   9.2504359921307810e-04
   1.8374726617678996e+00   6.9002879651112558e-04
   1.9417456956982238e+00   5.0603718166182348e-04
   2.0532639596847715e+00   3.6420104772043744e-04
   2.1724567927572167e+00   2.5671829035525830e-04
   2.2997158800278314e+00   1.7680638595551950e-04
   2.4353679093044840e+00   1.1864718319833673e-04
   2.5796391197518371e+00   7.7323690785448813e-05
   2.7326105382687036e+00   4.8749875353373212e-05
   2.8941630469531225e+00   2.9594766297296798e-05
   3.0639121522726631e+00   1.7202226037724439e-05
   3.2411335769094940e+00   9.5077513557385624e-06
   3.4246826799033130e+00   4.9540355313612398e-06
   3.6129133347799849e+00   2.4071716830499164e-06
   3.8036051961896526e+00   1.0755463063165307e-06
   3.9939119378571375e+00   4.3377225564548842e-07
   4.1803463981937670e+00   1.5395835250977192e-07
   4.3588204782700082e+00   4.6391086440564179e-08
   4.5247565532845089e+00   1.1246173558838382e-08
   4.6732815054740477e+00   2.0133513882757950e-09
   4.7995032526372539e+00   2.2910065576133167e-10
   4.8988533772068976e+00   1.2117500922245030e-11
   4.9674610488864746e+00   1.7928438496109722e-13
   5.0025080117077758e+00   7.6702703075836140e-15


==> R_Sig_NGC6254.txt <==
  -1.8618724834899867e+00  -1.3228265733755160e-02
  -1.3841925617550055e+00  -1.6172308866268290e-02
  -1.1610829204819506e+00  -2.2031566012297929e-02
  -1.0129577427710956e+00  -3.0755978269819590e-02
  -9.0111699737616080e-01  -4.2270301490249275e-02
  -8.1058262234663270e-01  -5.6475252045792110e-02
  -7.3396278083471633e-01  -7.3249327317107676e-02
  -6.6706184770965560e-01  -9.2450699760359703e-02
  -6.0726813543640257e-01  -1.1391990542895528e-01
  -5.5284586598005592e-01  -1.3748312007794242e-01
  -5.0258370546160680e-01  -1.6295627497961712e-01
  -4.5560418451414209e-01  -1.9014986463293468e-01
  -4.1125302158295912e-01  -2.1887448408572216e-01
  -3.6903134497798867e-01  -2.4894684012078402e-01
  -3.2855228635516537e-01  -2.8019605114577256e-01
  -2.8951215058084956e-01  -3.1246982376697446e-01
  -2.5167059656940610e-01  -3.4564015343320287e-01
  -2.1483659041740374e-01  -3.7960807748133779e-01
  -1.7885810901561100e-01  -4.1430714346077796e-01
  -1.4361434649829183e-01  -4.4970527556438056e-01
  -1.0900959134236254e-01  -4.8580494698693677e-01
  -7.4968257906870311e-02  -5.2264167428413677e-01
  -4.1430719974254369e-02  -5.6028108383115183e-01
  -8.3497478027492727e-03  -5.9881487983570403e-01
   2.4312583308739755e-02  -6.3835617968137770e-01
   5.6587566404665619e-02  -6.7903464890938292e-01
   8.8502156360220990e-02  -7.2099187593746883e-01
   1.2008088821359245e-01  -7.6437729580718905e-01
   1.5134743942840054e-01  -8.0934491104783479e-01
   1.8232584595532395e-01  -8.5605090649010662e-01
   2.1304140657290355e-01  -9.0465220408697988e-01
   2.4352130632600813e-01  -9.5530589264476018e-01
   2.7379501005991386e-01  -1.0081694649228616e+00
   3.0389446839998485e-01  -1.0634017342677486e+00
   3.3385418929822408e-01  -1.1211643409061693e+00
   3.6371121364897846e-01  -1.1816237263831979e+00
   3.9350503730381003e-01  -1.2449535075061744e+00
   4.2327750481194826e-01  -1.3113371540398253e+00
   4.5307270119241905e-01  -1.3809709290848520e+00
   4.8293685169229750e-01  -1.4540670293384519e+00
   5.1291823987636753e-01  -1.5308569395985854e+00
   5.4306713963949071e-01  -1.6115950312760832e+00
   5.7343575706087968e-01  -1.6965625630523440e+00
   6.0407816475679021e-01  -1.7860722884292388e+00
   6.3505021148513341e-01  -1.8804740028866933e+00
   6.6640937691220525e-01  -1.9801613586641817e+00
   6.9821453922320142e-01  -2.0855803573263993e+00
   7.3052560691697066e-01  -2.1972399095679478e+00
   7.6340295643448497e-01  -2.3157250090741148e+00
   7.9690659128241459e-01  -2.4417131593040495e+00
   8.3109491486226739e-01  -2.5759950294718514e+00
   8.6602296692008707e-01  -2.7195005806283441e+00
   9.0173992971401717e-01  -2.8733325199233111e+00
   9.3828564529847136e-01  -3.0388095243575441e+00
   9.7568581819589517e-01  -3.2175228848210700e+00
   1.0139454955907197e+00  -3.4114115765223669e+00
   1.0530403490452871e+00  -3.6228634330561449e+00
   1.0929052367410690e+00  -3.8548535628956300e+00
   1.1334195659203095e+00  -4.1111379360201665e+00
   1.1743891621529161e+00  -4.3965301677477058e+00
   1.2155248127963465e+00  -4.7173100911702361e+00
   1.2564185147927676e+00  -5.0818479663271825e+00
   1.2965198824361710e+00  -5.5016058890216453e+00
   1.3351172200065660e+00  -5.9928341887952836e+00
   1.3713303131173018e+00  -6.5796756934175864e+00
   1.4041244309891356e+00  -7.3003706503504153e+00
   1.4323559927973817e+00  -8.2214501999775571e+00
   1.4548575094761325e+00  -9.4758855554387615e+00
   1.4705603100285538e+00  -1.1412112225568650e+01
   1.4786380957888565e+00  -1.3629123016378156e+01


==> R_Sig_NGC6254_poly.txt <==
  -1.6461436002939618e+00  -9.1514981121350217e-02
  -1.1508092653013378e+00  -9.3235907144036734e-02
  -9.3291109574005049e-01  -9.6678552797182196e-02
  -7.8436896748121165e-01  -1.0184676798516652e-01
  -6.7495291705810900e-01  -1.0874582496928872e-01
  -5.8625200413628886e-01  -1.1738290234493479e-01
  -5.1229735176471536e-01  -1.2776679974183205e-01
  -4.4837782190232256e-01  -1.3990838989254498e-01
  -3.9195825535569490e-01  -1.5382021080812835e-01
  -3.4140656382926121e-01  -1.6951702180384817e-01
  -2.9533472116115705e-01  -1.8701531930080564e-01
  -2.5302015442575976e-01  -2.0633400427087248e-01
  -2.1366895085263357e-01  -2.2749382389252734e-01
  -1.7684874965381908e-01  -2.5051815500275543e-01
  -1.4211552198074368e-01  -2.7543237438617996e-01
  -1.0914723051031942e-01  -3.0226476211316311e-01
  -7.7694969480490761e-02  -3.3104580545779311e-01
  -4.7506985155142019e-02  -3.6180922610359717e-01
  -1.8427662394519078e-02  -3.9459122499884941e-01
   9.7302383762552323e-03  -4.2943163832904441e-01
   3.7086229600135627e-02  -4.6637313300348637e-01
   6.3771144902596499e-02  -5.0546249816576505e-01
   8.9891248452248010e-02  -5.4674980364564763e-01
   1.1553743555961898e-01  -5.9028983678780955e-01
   1.4080571999461319e-01  -6.3614123944226175e-01
   1.6576587905636891e-01  -6.8436810426292560e-01
   1.9050052686578847e-01  -7.3503911019633084e-01
   2.1507244567652858e-01  -7.8822929847101808e-01
   2.3955006531249329e-01  -8.4401923287401481e-01
   2.6399572402344179e-01  -9.0249698400785539e-01
   2.8846744881238306e-01  -9.6375735002623630e-01
   3.1302782177919003e-01  -1.0279040894444829e+00
   3.3773071484424072e-01  -1.0950492520079296e+00
   3.6263764530037695e-01  -1.1653157172818935e+00
   3.8780389922667169e-01  -1.2388367062917891e+00
   4.1328982122772795e-01  -1.3157587084857745e+00
   4.3915528700251194e-01  -1.3962412764827288e+00
   4.6546161510954664e-01  -1.4804604631215110e+00
   4.9227442671101840e-01  -1.5686090505466905e+00
   5.1965962172714708e-01  -1.6609006808344597e+00
   5.4768928797408334e-01  -1.7575707483352969e+00
   5.7643765341944531e-01  -1.8588815070172202e+00
   6.0598501384921566e-01  -1.9651239829449030e+00
   6.3641716748620969e-01  -2.0766245060514632e+00
   6.6782592484654302e-01  -2.1937482187401378e+00
   7.0031179168287450e-01  -2.3169077597007424e+00
   7.3398274072795133e-01  -2.4465693351909765e+00
   7.6895802181573358e-01  -2.5832647767131078e+00
   8.0536745996798131e-01  -2.7276018679676883e+00
   8.4335492032175885e-01  -2.8802819115908651e+00
   8.8307903512096086e-01  -3.0421174214975704e+00
   9.2471650644194214e-01  -3.2140591149347504e+00
   9.6846376688689462e-01  -3.3972270018774822e+00
   1.0145410727312265e+00  -3.5929544091151473e+00
   1.0631943736186826e+00  -3.8028449532414395e+00
   1.1147003108022131e+00  -4.0288493832903240e+00
   1.1693678607645253e+00  -4.2733764755243131e+00
   1.2275421547581853e+00  -4.5394379733788988e+00
   1.2896037217930425e+00  -4.8308834128285527e+00
   1.3559642651257278e+00  -5.1526982042455494e+00
   1.4270520329565022e+00  -5.5115651373282546e+00
   1.5032766183323369e+00  -5.9165299128742053e+00
   1.5849553729208050e+00  -6.3806332999401487e+00
   1.6721640459727258e+00  -6.9223459717369300e+00
   1.7644464799460216e+00  -7.5727153677591179e+00
   1.8602808108548998e+00  -8.3718827770792217e+00
   1.9561722031604214e+00  -9.4899300315898376e+00
   2.0454095276363589e+00  -1.0421277861551605e+01
   2.1171818336642469e+00  -1.0534567744298540e+01
   2.1581127719774389e+00  -1.1387277807766875e+01


==> R_Sig_NGC6266_Noyora.txt <==
  -3.0290652649345096e+00  -2.0141006358118871e-01
  -2.5517823945409024e+00  -2.0227644620215496e-01
  -2.3295777262822135e+00  -2.0400681799843498e-01
  -2.1828816747961226e+00  -2.0659597948615513e-01
  -2.0729684511435078e+00  -2.1003622859825460e-01
  -1.9848590197209472e+00  -2.1431780154714011e-01
  -1.9111555819409738e+00  -2.1942835424739396e-01
  -1.8476609374792650e+00  -2.2535328459076787e-01
  -1.7917673300305239e+00  -2.3207604226435180e-01
  -1.7417375336288818e+00  -2.3957812056962452e-01
  -1.6963558943346877e+00  -2.4783919200003468e-01
  -1.6547435020257768e+00  -2.5683743855974212e-01
  -1.6162419524363483e+00  -2.6654975804225894e-01
  -1.5803424629842091e+00  -2.7695193175494387e-01
  -1.5466475781885440e+00  -2.8801894061870947e-01
  -1.5148417703026211e+00  -2.9972529006369475e-01
  -1.4846668919815349e+00  -3.1204525599353650e-01
  -1.4559104010106574e+00  -3.2495318708328375e-01
  -1.4283980514087364e+00  -3.3842386682159104e-01
  -1.4019829941677671e+00  -3.5243281681577165e-01
  -1.3765391915475325e+00  -3.6695657897104672e-01
  -1.3519606213900737e+00  -3.8197304233007440e-01
  -1.3281571847904527e+00  -3.9746174299094333e-01
  -1.3050493149095383e+00  -4.1340409976878911e-01
  -1.2825679425537377e+00  -4.2978364883210030e-01
  -1.2606544353840552e+00  -4.4658626697182108e-01
  -1.2392566387372332e+00  -4.6380032426007661e-01
  -1.2183275482592599e+00  -4.8141679094717715e-01
  -1.1978269264825148e+00  -4.9942933191287775e-01
  -1.1777195485657759e+00  -5.1783434721193200e-01
  -1.1579726817438334e+00  -5.3663094806689737e-01
  -1.1385573647241800e+00  -5.5582091052195493e-01
  -1.1194488292239833e+00  -5.7540860270173599e-01
  -1.1006239631574877e+00  -5.9540085746498805e-01
  -1.0820611513569289e+00  -6.1580681802914428e-01
  -1.0637418963009051e+00  -6.3663778074002264e-01
  -1.0456494546845836e+00  -6.5790701351965220e-01
  -1.0277673150613666e+00  -6.7962955203094344e-01
  -1.0100806583723949e+00  -7.0182200712827514e-01
  -9.9257660731502084e-01  -7.2450237962618680e-01
  -9.7524228334399399e-01  -7.4768986751236166e-01
  -9.5806512371670616e-01  -7.7140468729560596e-01
  -9.4103424856093254e-01  -7.9566792338659331e-01
  -9.2413920646472836e-01  -8.2050138692648777e-01
  -9.0736901598238229e-01  -8.4592748698514819e-01
  -8.9071360709133396e-01  -8.7196913350597294e-01
  -8.7416385076404435e-01  -8.9864966340518837e-01
  -8.5770999243901169e-01  -9.2599277704741279e-01
  -8.4134223557480603e-01  -9.5402249925444682e-01
  -8.2505184182758484e-01  -9.8276316801167041e-01
  -8.0882992846268220e-01  -1.0122394352553010e+00
  -7.9266689641830490e-01  -1.0424762814413917e+00
  -7.7655378816609866e-01  -1.0734990546758998e+00
  -7.6048211325726189e-01  -1.1053335245506635e+00
  -7.4444255942454385e-01  -1.1380059436532497e+00
  -7.2842573394805499e-01  -1.1715431257094340e+00
  -7.1242300648721779e-01  -1.2059725403212214e+00
  -6.9642533970451692e-01  -1.2413224144271329e+00
  -6.8042300140693546e-01  -1.2776218441576064e+00
  -6.6440680543810871e-01  -1.3149009219266967e+00
  -6.4836775606804276e-01  -1.3531908730061371e+00
  -6.3229598265558007e-01  -1.3925241997281725e+00
  -6.1618157348370295e-01  -1.4329348387682952e+00
  -6.0001517820051498e-01  -1.4744583296611449e+00
  -5.8378687226016757e-01  -1.5171319921892346e+00
  -5.6748609200728795e-01  -1.5609951154368220e+00
  -5.5110274443885743e-01  -1.6060891592123823e+00
  -5.3462669969855325e-01  -1.6524579666997070e+00
  -5.1804692284663578e-01  -1.7001479919821223e+00
  -5.0135236201940714e-01  -1.7492085434136908e+00
  -4.8453233407157870e-01  -1.7996920439538324e+00
  -4.6757543649675481e-01  -1.8516543155916187e+00
  -4.5046967052379699e-01  -1.9051548927202218e+00
  -4.3320341935959661e-01  -1.9602573649290715e+00
  -4.1576482450851193e-01  -2.0170297601839149e+00
  -3.9814110792553015e-01  -2.0755449798087362e+00
  -3.8031949722806929e-01  -2.1358812855992437e+00
  -3.6228742787341128e-01  -2.1981228471300076e+00
  -3.4403153114033719e-01  -2.2623603696445520e+00
  -3.2553793532670922e-01  -2.3286918076021874e+00
  -3.0679313201610614e-01  -2.3972231666810213e+00
  -2.8778328978836909e-01  -2.4680694206333751e+00
  -2.6849378933191886e-01  -2.5413555654667364e+00
  -2.4891020285206775e-01  -2.6172178137479722e+00
  -2.2901837851861404e-01  -2.6958049572883849e+00
  -2.0880357456169141e-01  -2.7772799466340561e+00
  -1.8825098425794087e-01  -2.8618217093564953e+00
  -1.6734657156173549e-01  -2.9496272355661173e+00
  -1.4607644707819956e-01  -3.0409140084860460e+00
  -1.2442673055230943e-01  -3.1359228491239546e+00
  -1.0238471291740887e-01  -3.2349212231505939e+00
  -7.9939017337181825e-02  -3.3382071185543150e+00
  -5.7079105275768469e-02  -3.4461136471378704e+00
  -3.3796261066994002e-02  -3.5590144916357360e+00
  -1.0084701044774767e-02  -3.6773303666952355e+00
   1.4058602896660543e-02  -3.8015367809552063e+00
   3.8633310596211556e-02  -3.9321734111532134e+00
   6.3633882330599911e-02  -4.0698554280076067e+00
   8.9048740568973536e-02  -4.2152873171081806e+00
   1.1485970845286192e-01  -4.3692799339401809e+00
   1.4103982379527105e-01  -4.5327716444433399e+00
   1.6755111458538502e-01  -4.7068547476288378e+00
   1.9434339767085931e-01  -4.8928089750117012e+00
   2.2135197791769978e-01  -5.0921444549541572e+00
   2.4849424089120914e-01  -5.3066574326764062e+00
   2.7566731069351896e-01  -5.5385037864529716e+00
   3.0274585368034296e-01  -5.7902979374726709e+00
   3.2957857280289993e-01  -6.0652485194001118e+00
   3.5598542518853549e-01  -6.3673489446384401e+00
   3.8175660949078272e-01  -6.7016530906630161e+00
   4.0665161116569942e-01  -7.0746874228484771e+00
   4.3039917308978648e-01  -7.4950907894875742e+00
   4.5270075690534267e-01  -7.9746546678235433e+00
   4.7323678185183571e-01  -8.5301140904287269e+00
   4.9167478150713123e-01  -9.1864578415252307e+00
   5.0768159458508899e-01  -9.9836101050748258e+00
   5.2093963652809461e-01  -1.0991913546012777e+01
   5.3116418877760629e-01  -1.2372045098870002e+01
   5.3812078597787061e-01  -1.3912657749727087e+01
   5.4164236818275047e-01  -1.5003058449381324e+01


==> R_Sig_NGC6266_Noyora_whole.txt <==
  -2.6079053003220345e+00  -2.8956412751142457e-01
  -2.1306042540477774e+00  -2.9191675903523806e-01
  -1.9083649753230942e+00  -2.9661756738685024e-01
  -1.7616148153545721e+00  -3.0365616336009743e-01
  -1.6516245522729858e+00  -3.1301656952940016e-01
  -1.5634177872908008e+00  -3.2467906397424939e-01
  -1.4895981698358578e+00  -3.3861846164888570e-01
  -1.4259637018614699e+00  -3.5480419539055680e-01
  -1.3699042466047058e+00  -3.7320106544841025e-01
  -1.3196849741927017e+00  -3.9376924603188979e-01
  -1.2740882487409049e+00  -4.1646397785572947e-01
  -1.2322295406556405e+00  -4.4123579975210792e-01
  -1.1934498209199225e+00  -4.6803094828643482e-01
  -1.1572410626970395e+00  -4.9679141545397537e-01
  -1.1232008568616563e+00  -5.2745499718272160e-01
  -1.0910088936638127e+00  -5.5995565683614756e-01
  -1.0604072200835177e+00  -5.9422391476476166e-01
  -1.0311812477920663e+00  -6.3018707406748842e-01
  -1.0031503535487851e+00  -6.6776954415701395e-01
  -9.7616454626764260e-01  -7.0689336438235606e-01
  -9.5009732951318804e-01  -7.4747871276260136e-01
  -9.2483804443921991e-01  -7.8944435757237708e-01
  -9.0029066315765816e-01  -8.3270823291284646e-01
  -8.7637386581814325e-01  -8.7718813210484070e-01
  -8.5301657727842550e-01  -9.2280237173425017e-01
  -8.3015444517204751e-01  -9.6947044650459246e-01
  -8.0773117637265512e-01  -1.0171137802670287e+00
  -7.8569869228517453e-01  -1.0656565169172059e+00
  -7.6401357997293939e-01  -1.1150262570839149e+00
  -7.4263582447174459e-01  -1.1651547780498874e+00
  -7.2153083840490306e-01  -1.2159787832378530e+00
  -7.0066894275159175e-01  -1.2674406092072297e+00
  -6.8002250999933334e-01  -1.3194888359752153e+00
  -6.5956615223774795e-01  -1.3720788386909624e+00
  -6.3927860244821100e-01  -1.4251732919111242e+00
  -6.1914148559057069e-01  -1.4787425616045125e+00
  -5.9913723427110077e-01  -1.5327649648626160e+00
  -5.7925019327167493e-01  -1.5872269368459908e+00
  -5.5946791930655526e-01  -1.6421231036356239e+00
  -5.3977946080197903e-01  -1.6974562171145062e+00
  -5.2017412413235653e-01  -1.7532369633323939e+00
  -5.0064303752989336e-01  -1.8094836881953662e+00
  -4.8117968191342225e-01  -1.8662220377478018e+00
  -4.6177798731112241e-01  -1.9234844924241692e+00
  -4.4243194411217152e-01  -1.9813098300463921e+00
  -4.2313723279185977e-01  -2.0397425596764687e+00
  -4.0389098362537013e-01  -2.0988323205392612e+00
  -3.8469000495887473e-01  -2.1586332415904708e+00
  -3.6553113946780486e-01  -2.2192033053967917e+00
  -3.4641264877289230e-01  -2.2806037449045853e+00
  -3.2733334100362366e-01  -2.3428984591753537e+00
  -3.0829119763707297e-01  -2.4061534517086787e+00
  -2.8928429421759078e-01  -2.4704363302584964e+00
  -2.7031172892517119e-01  -2.5358158759271943e+00
  -2.5137234765683153e-01  -2.6023616604260336e+00
  -2.3246394580069457e-01  -2.6701437193750346e+00
  -2.1358451632651379e-01  -2.7392323084078112e+00
  -1.9473261639885159e-01  -2.8096977313655831e+00
  -1.7590595528478156e-01  -2.8816102195366557e+00
  -1.5710123312229463e-01  -2.9550398730198317e+00
  -1.3831545513891486e-01  -3.0300566773623232e+00
  -1.1954573094186159e-01  -3.1067305749568614e+00
  -1.0078797728610633e-01  -3.1851315774065956e+00
  -8.2037341537698677e-02  -3.2653299306820358e+00
  -6.3289335990436207e-02  -3.3473963341225259e+00
  -4.4539153986087002e-02  -3.4314021920264599e+00
  -2.5780690234805795e-02  -3.5174198929086780e+00
  -7.0074039960862635e-03  -3.6055231239449110e+00
   1.1786918782269704e-02  -3.6957872126166307e+00
   3.0609177875117230e-02  -3.7882894796719202e+00
   4.9467490817505642e-02  -3.8831096038430237e+00
   6.8370093034250720e-02  -3.9803299980825040e+00
   8.7325058562825575e-02  -4.0800361874557813e+00
   1.0634144403735514e-01  -4.1823171839177506e+00
   1.2542932734233500e-01  -4.2872658621256532e+00
   1.4459869321177099e-01  -4.3949793337602108e+00
   1.6385965425197543e-01  -4.5055593227287751e+00
   1.8322352143113321e-01  -4.6191125543061027e+00
   2.0270238799730084e-01  -4.7357511669726913e+00
   2.2230820490927367e-01  -4.8555931505933136e+00
   2.4205343162523590e-01  -4.9787628329256526e+00
   2.6195185479174099e-01  -5.1053914376409040e+00
   2.8201782942030718e-01  -5.2356177160369208e+00
   3.0226570097348993e-01  -5.3695886590376629e+00
   3.2271074773335490e-01  -5.5074603226712950e+00
   3.4336962599438919e-01  -5.6493987826548766e+00
   3.6425943323693383e-01  -5.7955812068618275e+00
   3.8539756634342109e-01  -5.9461970628373804e+00
   4.0680277918518554e-01  -6.1014495075275796e+00
   4.2849520735364499e-01  -6.2615569678819929e+00
   4.5049544132937858e-01  -6.4267549052215678e+00
   4.7282483248065610e-01  -6.5972978153453052e+00
   4.9550648200312347e-01  -6.7734615359389689e+00
   5.1856487443715160e-01  -6.9555458736946898e+00
   5.4202513641560768e-01  -7.1438775771334484e+00
   5.6591372218557878e-01  -7.3388137701204155e+00
   5.9025916736381978e-01  -7.5407459565030717e+00
   6.1509141930101285e-01  -7.7501046395994173e+00
   6.4044140445621611e-01  -7.9673646688071482e+00
   6.6634194540268277e-01  -8.1930515435790703e+00
   6.9282813654163244e-01  -8.4277488738569275e+00
   7.1993647259261018e-01  -8.6721071575417632e+00
   7.4770473910027524e-01  -8.9268541999065434e+00
   7.7617291064083394e-01  -9.1928076609477145e+00
   8.0538298343853265e-01  -9.4708901909203487e+00
   8.3537790582758786e-01  -9.7621476920919434e+00
   8.6620157457306513e-01  -1.0067771603084907e+01
   8.9789923918457282e-01  -1.0389126396153710e+01
   9.3051640523029611e-01  -1.0727783615295539e+01
   9.6409716999162176e-01  -1.1085564248370003e+01
   9.9868350988977750e-01  -1.1464592128410002e+01
   1.0343140295890856e+00  -1.1867361942703100e+01
   1.0710206694746969e+00  -1.2296826448957464e+01
   1.1088247624491132e+00  -1.2756509501792406e+01
   1.1477330941582582e+00  -1.3250654636549470e+01
   1.1877317440230235e+00  -1.3784423031958056e+01
   1.2287766588965181e+00  -1.4364160786227060e+01
   1.2707823417817732e+00  -1.4997766125853753e+01
   1.3136082033153837e+00  -1.5695204774609415e+01
   1.3570400848159974e+00  -1.6469250693883922e+01
   1.4007670198463777e+00  -1.7336580884844832e+01
   1.4443556560106752e+00  -1.8319451792189863e+01
   1.4872235653461021e+00  -1.9448386834625325e+01
   1.5286139576146707e+00  -2.0766744459112640e+01
   1.5675805267268927e+00  -2.2339069357958074e+01
   1.6029955029645147e+00  -2.4267784376430377e+01
   1.6335936455758939e+00  -2.6731684094367438e+01
   1.6580630002912082e+00  -3.0149316360221899e+01
   1.6751854439798097e+00  -3.3623287825667276e+01
   1.6840090563890198e+00  -3.6320145788611725e+01


==> R_Sig_NGC6273.txt <==
   6.9266801702053292e-03   9.5999999999999996e-01
   2.0792585437294779e-02   9.5680151560615823e-01
   3.4700404489807643e-02   9.5045336471301478e-01
   4.8685600399670383e-02   9.4104625758700122e-01
   6.2783757839424081e-02   9.2870993017867054e-01
   7.7027957546362616e-02   9.1361292624623791e-01
   9.1451281269224999e-02   8.9595794903185155e-01
   1.0608811449909906e-01   8.7597536592884595e-01
   1.2097362299412777e-01   8.5391778756760461e-01
   1.3614391060472281e-01   8.3005384707781271e-01
   1.5163634425654460e-01   8.0466149476286619e-01
   1.6748948670525154e-01   7.7802192846627560e-01
   1.8374323575748683e-01   7.5041359884654224e-01
   2.0043898749277783e-01   7.2210660428792028e-01
   2.1761964107856999e-01   6.9335796020495177e-01
   2.3532970049937757e-01   6.6440747368459585e-01
   2.5361535564370408e-01   6.3547443027928530e-01
   2.7252447857389439e-01   6.0675525225470284e-01
   2.9210666939137703e-01   5.7842192350123534e-01
   3.1241326460760155e-01   5.5062125444120313e-01
   3.3349729207149281e-01   5.2347496047007203e-01
   3.5541345138688912e-01   4.9708036055671800e-01
   3.7821805404105530e-01   4.7151167393804694e-01
   4.0196893184910865e-01   4.4682180396919630e-01
   4.2672536419555213e-01   4.2304443778538725e-01
   4.5254797620631759e-01   4.0019640228913322e-01
   4.7949863142811644e-01   3.7828015531772796e-01
   5.0764035382189243e-01   3.5728628564151843e-01
   5.3703724627527660e-01   3.3719597107886767e-01
   5.6775443791277602e-01   3.1798330590651808e-01
   5.9985808388950079e-01   2.9961742775855926e-01
   6.3341539519370271e-01   2.8206442440038826e-01
   6.6849473258266290e-01   2.6528897729784645e-01
   7.0516577660404900e-01   2.4925572423440456e-01
   7.4349975563085824e-01   2.3393035352153152e-01
   7.8356976149691304e-01   2.1928042589526650e-01
   8.2545115174140626e-01   2.0527594262739524e-01
   8.6922202137727111e-01   1.9188969269228412e-01
   9.1496376683605540e-01   1.7909739790947846e-01
   9.6276173062148240e-01   1.6687769099306646e-01
   1.0127059121821607e+00   1.5521196380917193e-01
   1.0648917633713602e+00   1.4408411043287134e-01
   1.1194210527662081e+00   1.3348019939556791e-01
   1.1764027917142823e+00   1.2338810456412207e-01
   1.2359542408194173e+00   1.1379711340036712e-01
   1.2982019833484240e+00   1.0469753701509650e-01
   1.3632830697933387e+00   9.6080338552861647e-02
   1.4313462557623755e+00   8.7936788972780608e-02
   1.5025533260313018e+00   8.0258162897925214e-02
   1.5770805219033925e+00   7.3035479426136488e-02
   1.6551200985146572e+00   6.6259288870556654e-02
   1.7368820134490113e+00   5.9919509051928659e-02
   1.8225957768077830e+00   5.4005308441630442e-02
   1.9125124941579668e+00   4.8505032419698058e-02
   2.0069071140135377e+00   4.3406170909526899e-02
   2.1060809229601882e+00   3.8695361076900962e-02
   2.2103643253119638e+00   3.4358419685332826e-02
   2.3201199311269902e+00   3.0380401205523135e-02
   2.4357460086168952e+00   2.6745674969163653e-02
   2.5576803440280846e+00   2.3438016816323813e-02
   2.6864045463312154e+00   2.0440711927761639e-02
   2.8224488646651014e+00   1.7736664197288816e-02
   2.9663975671545950e+00   1.5308510006670781e-02
   3.1188949304060576e+00   1.3138734803942745e-02
   3.2806519136391907e+00   1.1209789947923304e-02
   3.4524535629233712e+00   9.5042089929971620e-03
   3.6351671916014294e+00   8.0047220913993834e-03
   3.8297513898173268e+00   6.6943663509841907e-03
   4.0372658653227429e+00   5.5565911376345388e-03
   4.2588820972157189e+00   4.5753566397059488e-03
   4.4958947425582725e+00   3.7352237992144066e-03
   4.7497336244104398e+00   3.0214348037340805e-03
   5.0219760323932103e+00   2.4199828820700778e-03
   5.3143589001093607e+00   1.9176704162183662e-03
   5.6287901522826767e+00   1.5021552783849499e-03
   5.9673582041999653e+00   1.1619849422005776e-03
   6.3323381262923499e+00   8.8661834063219795e-04
   6.7261923307765326e+00   6.6643602893893487e-04
   7.1515628314486435e+00   4.9273887470597318e-04
   7.6112510198321131e+00   3.5773591517995594e-04
   8.1081794916517307e+00   2.5452231876414315e-04
   8.6453287910390255e+00   1.7704808116260592e-04
   9.2256399292829006e+00   1.2007843969445065e-04
   9.8518713770682993e+00   7.9147068292766847e-05
   1.0526397251026955e+01   5.0502865955104971e-05
   1.1250932041491378e+01   3.1051436732810884e-05
   1.2026167479336950e+01   1.8292331146677286e-05
   1.2851310432073385e+01   1.0252997468662991e-05
   1.3723518884862758e+01   5.4206939339333434e-06
   1.4637248598382524e+01   2.6736555131801840e-06
   1.5583548235057789e+01   1.2129295853419910e-06
   1.6549376698156440e+01   4.9668935028480536e-07
   1.7517061463667748e+01   1.7894993027826785e-07
   1.8464063325217584e+01   5.4703346508814453e-08
   1.9363245638864591e+01   1.3440541470308035e-08
   2.0183841134286119e+01   2.4354212323117776e-09
   2.0893239638100457e+01   2.8000486222371259e-10
   2.1459569090215819e+01   1.4922909330108009e-11
   2.1854823522644551e+01   2.2072156245541006e-13
   2.2058062721454760e+01   9.6270439115008627e-15


==> R_Sig_NGC6284_Noyora.txt <==
  -4.7098180133400263e+00   1.1437133357468354e+00
  -4.2324629464264047e+00   1.1424231504754787e+00
  -4.0101026604777870e+00   1.1398447990916647e+00
  -3.8631589978784069e+00   1.1359828607837017e+00
  -3.7529078394995214e+00   1.1308442277320467e+00
  -3.6643737752771290e+00   1.1244373610366258e+00
  -3.5901562016507187e+00   1.1167733752117683e+00
  -3.5260532528684143e+00   1.1078657061939101e+00
  -3.4694560864013040e+00   1.0977298152002777e+00
  -3.4186254328338359e+00   1.0863834283554572e+00
  -3.3723397181228578e+00   1.0738466933639659e+00
  -3.3297153663625161e+00   1.0601419378482206e+00
  -3.2900913054843954e+00   1.0452937164728684e+00
  -3.2529529575321310e+00   1.0293289167117374e+00
  -3.2178953383968452e+00   1.0122767317082517e+00
  -3.1845980057489092e+00   9.9416851680205243e-01
  -3.1527972621148335e+00   9.7503789259399110e-01
  -3.1222715488559309e+00   9.5492068613231706e-01
  -3.0928386032472712e+00   9.3385484903505833e-01
  -3.0643453419038034e+00   9.1188034762578352e-01
  -3.0366565060031880e+00   8.8903917459276882e-01
  -3.0096553140174809e+00   8.6537514142080418e-01
  -2.9832434845067861e+00   8.4093375986220198e-01
  -2.9573325268006312e+00   8.1576205436604454e-01
  -2.9318412197514472e+00   7.8990840452330291e-01
  -2.9067001288129175e+00   7.6342221067352312e-01
  -2.8818480668494688e+00   7.3635368539566493e-01
  -2.8572260932520401e+00   7.0875349532951326e-01
  -2.8327810797917143e+00   6.8067242682191376e-01
  -2.8084678788287047e+00   6.5216093598423452e-01
  -2.7842431388707696e+00   6.2326879451555472e-01
  -2.7600646036873382e+00   5.9404455833086023e-01
  -2.7358964072190326e+00   5.6453511902289055e-01
  -2.7117064268830542e+00   5.3478517222650557e-01
  -2.6874615357212832e+00   5.0483675445503751e-01
  -2.6631318591047890e+00   4.7472866168891448e-01
  -2.6386930861792810e+00   4.4449601729971622e-01
  -2.6141208397960671e+00   4.1416977012294592e-01
  -2.5893907902682818e+00   3.8377628965721050e-01
  -2.5644841055841412e+00   3.5333694159729789e-01
  -2.5393847359945858e+00   3.2286784156407339e-01
  -2.5140752611275157e+00   2.9237956009942145e-01
  -2.4885416587429123e+00   2.6187698762962275e-01
  -2.4627753484252954e+00   2.3135923877148837e-01
  -2.4367675922413348e+00   2.0081971637223495e-01
  -2.4105102811447754e+00   1.7024615292968689e-01
  -2.3840013864745062e+00   1.3962084259279289e-01
  -2.3572417366309155e+00   1.0892089253776133e-01
  -2.3302311912045033e+00   7.8118585923558373e-02
  -2.3029738122245105e+00   4.7181727870192321e-02
  -2.2754792620732878e+00   1.6074144650985389e-02
  -2.2477568117744413e+00  -1.5243873898302758e-02
  -2.2198166097331944e+00  -4.6815072925379599e-02
  -2.1916748232531083e+00  -7.8684776718649971e-02
  -2.1633494111638436e+00  -1.1090036670211308e-01
  -2.1348563451261455e+00  -1.4351089880576623e-01
  -2.1062150021959392e+00  -1.7656669862864813e-01
  -2.0774485399537039e+00  -2.1011905595220648e-01
  -2.0485772598415042e+00  -2.4421994119077692e-01
  -2.0196204054878879e+00  -2.7892189975903620e-01
  -1.9906009672162450e+00  -3.1427792684775163e-01
  -1.9615404002976189e+00  -3.5034148809258275e-01
  -1.9324552023457082e+00  -3.8716658390613312e-01
  -1.9033629494708473e+00  -4.2480794366856922e-01
  -1.8742818950144899e+00  -4.6332115693215004e-01
  -1.8452241283299073e+00  -5.0276294560700308e-01
  -1.8161986005147579e+00  -5.4319138739807848e-01
  -1.7872160531543897e+00  -5.8466615897129059e-01
  -1.7582830095554103e+00  -6.2724866798932544e-01
  -1.7293992997943475e+00  -6.7100228077073987e-01
  -1.7005652162537173e+00  -7.1599237663481430e-01
  -1.6717803954597610e+00  -7.6228641132534025e-01
  -1.6430369328963357e+00  -8.0995392463994331e-01
  -1.6143239484358893e+00  -8.5906665075031685e-01
  -1.5856325151225066e+00  -9.0969846991734227e-01
  -1.5569486108696917e+00  -9.6192555961975679e-01
  -1.5282516437544451e+00  -1.0158265913684932e+00
  -1.4995226414151064e+00  -1.0714830499807235e+00
  -1.4707418680540383e+00  -1.1289795107226754e+00
  -1.4418816372375756e+00  -1.1884042880848535e+00
  -1.4129124786370846e+00  -1.2498500461561128e+00
  -1.3838076242101303e+00  -1.3134145228147220e+00
  -1.3545343590745493e+00  -1.3792013537896817e+00
  -1.3250536166975151e+00  -1.4473212672922338e+00
  -1.2953291150518442e+00  -1.5178930637541874e+00
  -1.2653230059586964e+00  -1.5910448864777171e+00
  -1.2349881840042358e+00  -1.6669157447603453e+00
  -1.2042763330356467e+00  -1.7456572802088213e+00
  -1.1731414635005124e+00  -1.8274353606440377e+00
  -1.1415290094852855e+00  -1.9124324165237170e+00
  -1.1093768323678241e+00  -2.0008500619517031e+00
  -1.0766253306437861e+00  -2.0929119323012308e+00
  -1.0432101459779435e+00  -2.1888669049422287e+00
  -1.0090538382468472e+00  -2.2889936529333550e+00
  -9.7407640555774577e-01  -2.3936054619478822e+00
  -9.3819705465132286e-01  -2.5030559244429775e+00
  -9.0132000880847207e-01  -2.6177463265628247e+00
  -8.6333759669494003e-01  -2.7381351242281724e+00
  -8.2414130295843968e-01  -2.8647484736922495e+00
  -7.8360968628047989e-01  -2.9981941738603468e+00
  -7.4159928701311151e-01  -3.1391800313091558e+00
  -6.9795877296736308e-01  -3.2885367184881433e+00
  -6.5252734290311631e-01  -3.4472464309182445e+00
  -6.0511572627443388e-01  -3.6164828703484120e+00
  -5.5551383322501902e-01  -3.7976642634486928e+00
  -5.0350412308878645e-01  -3.9925235024570842e+00
  -4.4884382204029449e-01  -4.2032062891594686e+00
  -3.9126101732035629e-01  -4.4324128838199686e+00
  -3.3048498177464913e-01  -4.6835988162513358e+00
  -2.6625404590918711e-01  -4.9612711024602989e+00
  -1.9831903134223802e-01  -5.2714454680235985e+00
  -1.2651495220077530e-01  -5.6223660529458463e+00
  -5.0867735492642528e-02  -6.0256724043043493e+00
   2.8281674693717972e-02  -6.4984103193906568e+00
   1.1000936982324354e-01  -7.0667115064949400e+00
   1.9235477446341176e-01  -7.7730700780636006e+00
   2.7179079048501376e-01  -8.6934117268055857e+00
   3.4271349086818315e-01  -1.0021126226396445e+01
   3.9741277787080315e-01  -1.1201608106698036e+01
   4.2758080004757443e-01  -1.2318171000553150e+01


==> R_Sig_NGC6284_Noyora_whole.txt <==
  -3.3291542500571416e+00  -1.3901214072499246e-01
  -2.8518311654679667e+00  -1.4177419866716418e-01
  -2.6295459472395573e+00  -1.4729513826982538e-01
  -2.4827231391736615e+00  -1.5556689065898463e-01
  -2.3726324983121057e+00  -1.6657668474961110e-01
  -2.2842991352208091e+00  -1.8030943348764877e-01
  -2.2103272177231914e+00  -1.9674558513419510e-01
  -2.1465124499847716e+00  -2.1586105281230897e-01
  -2.0902428795623358e+00  -2.3762802221523138e-01
  -2.0397840341535329e+00  -2.6201495404159991e-01
  -1.9939174971287794e+00  -2.8898603497479269e-01
  -1.9517556277517805e+00  -3.1850125017557129e-01
  -1.9126373978930593e+00  -3.5051668216799031e-01
  -1.8760544721880057e+00  -3.8498443389314319e-01
  -1.8416022744991933e+00  -4.2185237320578917e-01
  -1.8089565276190835e+00  -4.6106427415246737e-01
  -1.7778570170809143e+00  -5.0255996227778277e-01
  -1.7480878276483367e+00  -5.4627526833996787e-01
  -1.7194645546615877e+00  -5.9214195275003001e-01
  -1.6918323912323872e+00  -6.4008791364820683e-01
  -1.6650620666486944e+00  -6.9003730811607955e-01
  -1.6390400989798946e+00  -7.4191061736188779e-01
  -1.6136648947623429e+00  -7.9562475374420794e-01
  -1.5888494488139586e+00  -8.5109337257102580e-01
  -1.5645190058302547e+00  -9.0822707462721930e-01
  -1.5406044218347297e+00  -9.6693366364569489e-01
  -1.5170419873578229e+00  -1.0271184718704809e+00
  -1.4937770112042583e+00  -1.0886848305006729e+00
  -1.4707610465234178e+00  -1.1515344487120807e+00
  -1.4479469888658316e+00  -1.2155679277517260e+00
  -1.4252910909444507e+00  -1.2806853318019151e+00
  -1.4027561121602559e+00  -1.3467868541783754e+00
  -1.3803077064054312e+00  -1.4137734226233432e+00
  -1.3579110996127157e+00  -1.4815474719162136e+00
  -1.3355345318472982e+00  -1.5500137235512470e+00
  -1.3131513011717724e+00  -1.6190800102314449e+00
  -1.2907354840045975e+00  -1.6886580533448972e+00
  -1.2682603155791239e+00  -1.7586643787624925e+00
  -1.2457024313397580e+00  -1.8290211553410991e+00
  -1.2230424279411065e+00  -1.8996570196976892e+00
  -1.2002603527077595e+00  -1.9705078350361376e+00
  -1.1773358911566700e+00  -2.0415175072627632e+00
  -1.1542527656062398e+00  -2.1126386271110515e+00
  -1.1309976691390891e+00  -2.1838330431682329e+00
  -1.1075560888104479e+00  -2.2550723307082348e+00
  -1.0839142481320176e+00  -2.3263382253550615e+00
  -1.0600629997530089e+00  -2.3976228154776411e+00
  -1.0359952155192285e+00  -2.4689286424850860e+00
  -1.0117025222024918e+00  -2.5402686757744206e+00
  -9.8717871990491668e-01  -2.6116661999308874e+00
  -9.6242253020219859e-01  -2.6831544589529521e+00
  -9.3743373852680612e-01  -2.7547762404549676e+00
  -9.1221132244715619e-01  -2.8265833577626647e+00
  -8.8675782073716480e-01  -2.8986360567715392e+00
  -8.6108039698802119e-01  -2.9710022466021861e+00
  -8.3518621359079881e-01  -3.0437567526437865e+00
  -8.0908224483571389e-01  -3.1169805322389617e+00
  -7.8277987562916085e-01  -3.1907598801103321e+00
  -7.5629394548209339e-01  -3.2651855658753526e+00
  -7.2963799270896956e-01  -3.3403521008533765e+00
  -7.0282582888226364e-01  -3.4163570469574394e+00
  -6.7587558477582044e-01  -3.4933003970785825e+00
  -6.4880673451810789e-01  -3.5712839971067063e+00
  -6.2163598839005918e-01  -3.6504111882577868e+00
  -5.9438051079371923e-01  -3.7307865378214871e+00
  -5.6706073172550209e-01  -3.8125156866085530e+00
  -5.3969575757472965e-01  -3.8957052939684464e+00
  -5.1230073886392735e-01  -3.9804632171114389e+00
  -4.8489140291227451e-01  -4.0668987273988861e+00
  -4.5748512716359691e-01  -4.1551227969869995e+00
  -4.3009546716756936e-01  -4.2452484384790710e+00
  -4.0273166263367050e-01  -4.3373911757205450e+00
  -3.7540387098182632e-01  -4.4316693903688487e+00
  -3.4812217290444092e-01  -4.5282046308512456e+00
  -3.2089109906798402e-01  -4.6271218881576450e+00
  -2.9371157063074921e-01  -4.7285498753853075e+00
  -2.6658594145187026e-01  -4.8326210616119427e+00
  -2.3951482850990538e-01  -4.9394716879617233e+00
  -2.1249255388224075e-01  -5.0492418089658848e+00
  -1.8551138497511963e-01  -5.1620753634007528e+00
  -1.5856537052382277e-01  -5.2781200820170380e+00
  -1.3164522098212672e-01  -5.3975276188248769e+00
  -1.0473554407257289e-01  -5.5204538891379560e+00
  -7.7820843122498290e-02  -5.6470595121451872e+00
  -5.0887205468724356e-02  -5.7775102187027860e+00
  -2.3915843455369658e-02  -5.9119777116850436e+00
   3.1171541727249823e-03  -6.0506407636554016e+00
   3.0233975996770978e-02  -6.1936863375056914e+00
   5.7456249367474871e-02  -6.3413107357963234e+00
   8.4811876667006680e-02  -6.4937213522259718e+00
   1.1233234306318449e-01  -6.6511385438079689e+00
   1.4004622436538555e-01  -6.8137974209252388e+00
   1.6798351507692874e-01  -6.9819498490957894e+00
   1.9618162045150930e-01  -7.1558672555906044e+00
   2.2467972246873044e-01  -7.3358434266823602e+00
   2.5351401572673948e-01  -7.5221972874256116e+00
   2.8272502429595325e-01  -7.7152763448928807e+00
   3.1236142035744352e-01  -7.9154612430737972e+00
   3.4247198023763670e-01  -8.1231702539181008e+00
   3.7310394980192385e-01  -8.3388641753606034e+00
   4.0431262256697864e-01  -8.5630527640122995e+00
   4.3616174662833973e-01  -8.7963027880623113e+00
   4.6871421222408816e-01  -9.0392462828547071e+00
   5.0203480938097644e-01  -9.2925904325661897e+00
   5.3620077764242291e-01  -9.5571307075490157e+00
   5.7129787053729975e-01  -9.8337668079045049e+00
   6.0741155348909115e-01  -1.0123520242647267e+01
   6.4463507118760666e-01  -1.0427556824902876e+01
   6.8307909530535238e-01  -1.0747216484145323e+01
   7.2286299072695104e-01  -1.1084049692932128e+01
   7.6410883800270524e-01  -1.1439861221029162e+01
   8.0695496156693491e-01  -1.1816768741824699e+01
   8.5156187791618443e-01  -1.2217281250442888e+01
   8.9809847823411892e-01  -1.2644399256881993e+01
   9.4674080310727005e-01  -1.3101745997461558e+01
   9.9768848951714395e-01  -1.3593751227567354e+01
   1.0511605330702460e+00  -1.4125907223540695e+01
   1.1073722538320345e+00  -1.4705122239433203e+01
   1.1665330938115757e+00  -1.5340228034097390e+01
   1.2288476313234216e+00  -1.6042741452136383e+01
   1.2944700018637507e+00  -1.6828019043443195e+01
   1.3634307027911023e+00  -1.7717046934294135e+01
   1.4355650037504848e+00  -1.8739357651394315e+01
   1.5103754252930148e+00  -1.9938047691934340e+01
   1.5867633840083322e+00  -2.1378875867015346e+01
   1.6626813189588097e+00  -2.3167965880182315e+01
   1.7347626779024670e+00  -2.5490347159790403e+01
   1.7980099932484044e+00  -2.8746997655050684e+01
   1.8459752384141326e+00  -3.2538757477234348e+01
   1.8720980155935942e+00  -3.4953248435640468e+01


==> R_Sig_NGC6293_Noyora.txt <==
  -4.7098182137056019e+00   1.1393333526062615e+00
  -4.2324612798360288e+00   1.1380244116667415e+00
  -4.0100970974244223e+00   1.1354084477735831e+00
  -3.8631472217908236e+00   1.1314898408082754e+00
  -3.7528874627933773e+00   1.1262751920332925e+00
  -3.6643425847288271e+00   1.1197725550720754e+00
  -3.5901119293981898e+00   1.1119925456432560e+00
  -3.5259933533249432e+00   1.1029480030254282e+00
  -3.4693779615476426e+00   1.0926536908855051e+00
  -3.4185264951367986e+00   1.0811265344138672e+00
  -3.3722170911730340e+00   1.0683857902784464e+00
  -3.3295659030128948e+00   1.0544527965159451e+00
  -3.2899118159929284e+00   1.0393510277340217e+00
  -3.2527400203666490e+00   1.0231062014279320e+00
  -3.2176450921763062e+00   1.0057462656189977e+00
  -3.1843063602496460e+00   9.8730125183736883e-01
  -3.1524599207350907e+00   9.6780339848083952e-01
  -3.1218836935397158e+00   9.4728709754878082e-01
  -3.0923949216483977e+00   9.2578883655218769e-01
  -3.0638402170729644e+00   9.0334709777691646e-01
  -3.0360837718588134e+00   8.8000240435289823e-01
  -3.0090080456086721e+00   8.5579712878148273e-01
  -2.9825141933403221e+00   8.3077541523923060e-01
  -2.9565131074772051e+00   8.0498301785802417e-01
  -2.9309225929997762e+00   7.7846719267118769e-01
  -2.9056722644343576e+00   7.5127639521190981e-01
  -2.8807001054253258e+00   7.2346013068703618e-01
  -2.8559460139996595e+00   6.9506863410016406e-01
  -2.8313554676465587e+00   6.6615259604969679e-01
  -2.8068820749226560e+00   6.3676275484777733e-01
  -2.7824810752046427e+00   6.0694960351544869e-01
  -2.7581083782288007e+00   5.7676289213931520e-01
  -2.7337262772921793e+00   5.4625123140836596e-01
  -2.7093008300364230e+00   5.1546158682842047e-01
  -2.6847966463980248e+00   4.8443884721283392e-01
  -2.6601813209429217e+00   4.5322524337451592e-01
  -2.6354281047423154e+00   4.2185992656405846e-01
  -2.6105099019051772e+00   3.9037843921862125e-01
  -2.5853991926076931e+00   3.5881228132647208e-01
  -2.5600739552920255e+00   3.2718842753717092e-01
  -2.5345149227448514e+00   2.9552902469649855e-01
  -2.5087009923193087e+00   2.6385100196083211e-01
  -2.4826142872241759e+00   2.3216584658741077e-01
  -2.4562425690747975e+00   2.0047939790038946e-01
  -2.4295732561267074e+00   1.6879180433878407e-01
  -2.4025941529337311e+00   1.3709743671471741e-01
  -2.3752994807201877e+00   1.0538501385097035e-01
  -2.3476866218086814e+00   7.3637738229544558e-02
  -2.3197519540164264e+00   4.1833559223424688e-02
  -2.2914964906821798e+00   9.9454225176930679e-03
  -2.2629276878228528e+00  -2.2058294921333210e-02
  -2.2340530888267867e+00  -5.4213405764337155e-02
  -2.2048816848005157e+00  -8.6559444956764431e-02
  -2.1754297051817040e+00  -1.1913923324317285e-01
  -2.1457162759504977e+00  -1.5199834577427621e-01
  -2.1157592969379801e+00  -1.8518471718151372e-01
  -2.0855813247454797e+00  -2.1874819726814798e-01
  -2.0552101787915689e+00  -2.5274020185701468e-01
  -2.0246717181915406e+00  -2.8721337383383083e-01
  -1.9939916235246768e+00  -3.2222143067415271e-01
  -1.9632006305412231e+00  -3.5781898400040696e-01
  -1.9323287678709185e+00  -3.9406152085117674e-01
  -1.9014013591547627e+00  -4.3100543283491177e-01
  -1.8704453902646274e+00  -4.6870819319113133e-01
  -1.8394890311891670e+00  -5.0722846999186255e-01
  -1.8085539640771633e+00  -5.4662639505881772e-01
  -1.7776583741932166e+00  -5.8696377837986469e-01
  -1.7468222443596795e+00  -6.2830434347145070e-01
  -1.7160607355804931e+00  -6.7071382986714201e-01
  -1.6853812384441218e+00  -7.1426018492668364e-01
  -1.6547910646104116e+00  -7.5901355521104230e-01
  -1.6242962936673833e+00  -8.0504627438690302e-01
  -1.5938941752308615e+00  -8.5243277095431225e-01
  -1.5635779888750274e+00  -9.0124958270609090e-01
  -1.5333425329506680e+00  -9.5157519957343140e-01
  -1.5031765218766173e+00  -1.0034901230336359e+00
  -1.4730608963691130e+00  -1.0570769785688396e+00
  -1.4429778268886364e+00  -1.1124207820568386e+00
  -1.4129083054980098e+00  -1.1696091692261203e+00
  -1.3828243087893459e+00  -1.2287330370006704e+00
  -1.3526955172135184e+00  -1.2898871528405240e+00
  -1.3224944011905866e+00  -1.3531709019302500e+00
  -1.2921868890466603e+00  -1.4186891323364115e+00
  -1.2617318707100924e+00  -1.4865534039551065e+00
  -1.2310912718156903e+00  -1.5568829973794380e+00
  -1.2002254813787419e+00  -1.6298062310470607e+00
  -1.1690849293149985e+00  -1.7054620239357665e+00
  -1.1376188613650680e+00  -1.7840017161199859e+00
  -1.1057793783030028e+00  -1.8655906705516418e+00
  -1.0735095913890547e+00  -1.9504106558628058e+00
  -1.0407446443330028e+00  -2.0386624937361018e+00
  -1.0074228620805730e+00  -2.1305689155509810e+00
  -9.7347793776450398e-01  -2.2263777670769112e+00
  -9.3882978935034689e-01  -2.3263666105608882e+00
  -9.0339606269896955e-01  -2.4308475257186939e+00
  -8.6709426132035650e-01  -2.5401727812801020e+00
  -8.2982629222459059e-01  -2.6547422043064577e+00
  -7.9148178964482085e-01  -2.7750126875032115e+00
  -7.5195035295145685e-01  -2.9015086238595398e+00
  -7.1110851702228051e-01  -3.0348358043701871e+00
  -6.6880977367860717e-01  -3.1756997628536201e+00
  -6.2490009509632549e-01  -3.3249285719480333e+00
  -5.7921641370796806e-01  -3.4835012880353786e+00
  -5.3156585064877593e-01  -3.6525878818046844e+00
  -4.8173394897604704e-01  -3.8336021282735224e+00
  -4.2949932047503159e-01  -4.0282714312399142e+00
  -3.7461401142790696e-01  -4.2387345923510953e+00
  -3.1679850285157835e-01  -4.4676833995380658e+00
  -2.5577385024722049e-01  -4.7185627729658783e+00
  -1.9126861047125840e-01  -4.9958661947120682e+00
  -1.2301922173682395e-01  -5.3055924537959678e+00
  -5.0842818709316624e-02  -5.6559651062710845e+00
   2.5254831949141920e-02  -6.0585989103569720e+00
   1.0495804503945604e-01  -6.5305124251942956e+00
   1.8737025562291784e-01  -7.0978144699637928e+00
   2.7054719420825341e-01  -7.8029930947060535e+00
   3.5094943292996028e-01  -8.7220729315844903e+00
   4.2290067332878500e-01  -1.0051980083940053e+01
   4.7851872747372626e-01  -1.1193838114417682e+01
   5.0924502702215080e-01  -1.2312332642255734e+01


==> R_Sig_NGC6293_Noyora_whole.txt <==
  -3.2276964636512693e+00  -2.8854967911410240e-01
  -2.7503745476457717e+00  -2.9128445114977275e-01
  -2.5280916762160595e+00  -2.9675069034196305e-01
  -2.3812725577740048e+00  -3.0494008598848671e-01
  -2.2711870873854876e+00  -3.1583952785548591e-01
  -2.1828602653942362e+00  -3.2943344526498997e-01
  -2.1088961628219924e+00  -3.4570168501026183e-01
  -2.0450906600989636e+00  -3.6461945033317156e-01
  -1.9888319683178737e+00  -3.8615810302515091e-01
  -1.9383855392136629e+00  -4.1028515439764524e-01
  -1.8925329581865364e+00  -4.3696373027682511e-01
  -1.8503868340517791e+00  -4.6615264816532975e-01
  -1.8112862881790217e+00  -4.9780671808024168e-01
  -1.7747229345660991e+00  -5.3187666182073512e-01
  -1.7402923161168322e+00  -5.6830887541835262e-01
  -1.7076704719608617e+00  -6.0704557570348161e-01
  -1.6765973275109087e+00  -6.4802495701204599e-01
  -1.6468569837154090e+00  -6.9118115151971149e-01
  -1.6182652957532537e+00  -7.3644417977536569e-01
  -1.5906678337762661e+00  -7.8374017115102901e-01
  -1.5639354831011036e+00  -8.3299151133927818e-01
  -1.5379549000684742e+00  -8.8411692832247679e-01
  -1.5126249133941692e+00  -9.3703163771045195e-01
  -1.4878589606045092e+00  -9.9164768066260289e-01
  -1.4635825083829952e+00  -1.0478741716607192e+00
  -1.4397267371651974e+00  -1.1056175925337701e+00
  -1.4162285446271505e+00  -1.1647821702315704e+00
  -1.3930337726490125e+00  -1.2252703893819468e+00
  -1.3700943365427078e+00  -1.2869834326518630e+00
  -1.3473637119758195e+00  -1.3498217413038582e+00
  -1.3247989721374718e+00  -1.4136856453951201e+00
  -1.3023635495041292e+00  -1.4784760786696516e+00
  -1.2800236945330286e+00  -1.5440952449572096e+00
  -1.2577455387671770e+00  -1.6104474281734593e+00
  -1.2354983913360313e+00  -1.6774398176923466e+00
  -1.2132564344697565e+00  -1.7449833628528721e+00
  -1.1909946754603706e+00  -1.8129935806014066e+00
  -1.1686876366420362e+00  -1.8813914692813207e+00
  -1.1463133018174618e+00  -1.9501043487567535e+00
  -1.1238534331241679e+00  -2.0190666642230202e+00
  -1.1012894141459404e+00  -2.0882207131448598e+00
  -1.0786026061101965e+00  -2.1575173955927021e+00
  -1.0557783462970365e+00  -2.2269167943061472e+00
  -1.0328047880961553e+00  -2.2963886609860844e+00
  -1.0096691336194317e+00  -2.3659127861983844e+00
  -9.8635955816886511e-01  -2.4354793105125854e+00
  -9.6286865989988302e-01  -2.5050888063101153e+00
  -9.3919092403116899e-01  -2.5747522497799489e+00
  -9.1531984079604234e-01  -2.6444908664617595e+00
  -8.9125110319957346e-01  -2.7143358849888717e+00
  -8.6698494289784267e-01  -2.7843280723532855e+00
  -8.4252250407992890e-01  -2.8545172036976951e+00
  -8.1786424724185369e-01  -2.9249614451623258e+00
  -7.9301392158296480e-01  -2.9957266756108254e+00
  -7.6797932894535903e-01  -3.0668856647145848e+00
  -7.4276805828409120e-01  -3.1385172768626024e+00
  -7.1738741717360066e-01  -3.2107056631762227e+00
  -6.9184853605528029e-01  -3.2835394635197410e+00
  -6.6616531047959082e-01  -3.3571109696381374e+00
  -6.4035009866244630e-01  -3.4315154191745751e+00
  -6.1441524849724860e-01  -3.5068503537585944e+00
  -5.8837666608960315e-01  -3.5832150586813274e+00
  -5.6225099797357858e-01  -3.6607100572990747e+00
  -5.3605201266525360e-01  -3.7394368141063508e+00
  -5.0979361686931435e-01  -3.8194975334453374e+00
  -4.8349230945730415e-01  -3.9009950667841276e+00
  -4.5716300227417872e-01  -3.9840329135922588e+00
  -4.3081680973712189e-01  -4.0687154335391469e+00
  -4.0446523046984517e-01  -4.1551480949548978e+00
  -3.7812103719686452e-01  -4.2434377802822754e+00
  -3.5179337872366312e-01  -4.3336931419549476e+00
  -3.2548751586483093e-01  -4.4260250748780496e+00
  -2.9920957292384143e-01  -4.5205470785551221e+00
  -2.7296555702007308e-01  -4.6173755837995927e+00
  -2.4675650155652368e-01  -4.7166302612810593e+00
  -2.2058035843183021e-01  -4.8184343369897062e+00
  -1.9443649636703431e-01  -4.9229146928319327e+00
  -1.6832276006846383e-01  -5.0302019566986269e+00
  -1.4223145838993040e-01  -5.1404306306367893e+00
  -1.1615326275503234e-01  -5.2537392444664279e+00
  -9.0080552891891499e-02  -5.3702703656585014e+00
  -6.4002741550424957e-02  -5.4901708127464977e+00
  -3.7903885971929729e-02  -5.6135920629737388e+00
  -1.1768098994192039e-02  -5.7406907432268710e+00
   1.4419072216713668e-02  -5.8716290919900915e+00
   4.0676484025702404e-02  -6.0065758310504735e+00
   6.7027523778770512e-02  -6.1457072587588772e+00
   9.3493998965356429e-02  -6.2892083564517032e+00
   1.2009732147722059e-01  -6.4372739363619758e+00
   1.4686463271542649e-01  -6.5901103431257742e+00
   1.7382630475492958e-01  -6.7479372816918275e+00
   2.0101019972281015e-01  -6.9109895779814243e+00
   2.2844567334626101e-01  -7.0795191659860119e+00
   2.5616889604994197e-01  -7.2537978231347120e+00
   2.8421774802297539e-01  -7.4341199320685556e+00
   3.1262767018564658e-01  -7.6208052564185653e+00
   3.4143830999009150e-01  -7.8142023768585478e+00
   3.7069686529561063e-01  -8.0146931730665969e+00
   4.0045087117055017e-01  -8.2226973182511500e+00
   4.3074688544628514e-01  -8.4386772139739215e+00
   4.6163911751524178e-01  -8.6631444203167227e+00
   4.9318971294458358e-01  -8.8966676447814521e+00
   5.2546047115349781e-01  -9.1398810673669377e+00
   5.5851548122330930e-01  -9.3934943051293693e+00
   5.9243058043764085e-01  -9.6583055446490533e+00
   6.2728977691805776e-01  -9.9352174564218814e+00
   6.6317749809124593e-01  -1.0225254955247960e+01
   7.0018597722872311e-01  -1.0529587836851968e+01
   7.3842386706233842e-01  -1.0849560595361673e+01
   7.7800841093319217e-01  -1.1186728932132253e+01
   8.1906026980360525e-01  -1.1542903903891464e+01
   8.6171573598939077e-01  -1.1920210782016326e+01
   9.0613194785820328e-01  -1.2321167569838691e+01
   9.5247447452218159e-01  -1.2748785601555184e+01
   1.0009162571420482e+00  -1.3206701609671041e+01
   1.0516520642718961e+00  -1.3699362053094200e+01
   1.1048940629028050e+00  -1.4232279574113949e+01
   1.1608504063159575e+00  -1.4812387692342423e+01
   1.2197219528662819e+00  -1.5448550119402150e+01
   1.2817006312737373e+00  -1.6152323205723565e+01
   1.3469245733078263e+00  -1.6939111131832110e+01
   1.4154065244305811e+00  -1.7829957200202141e+01
   1.4869601619871964e+00  -1.8854460160660832e+01
   1.5610623379262916e+00  -2.0055783428186245e+01
   1.6365929736522240e+00  -2.1499737439210726e+01
   1.7115000094336725e+00  -2.3292500740469123e+01
   1.7824470962059582e+00  -2.5619642355003162e+01
   1.8445335115529986e+00  -2.8890929709008621e+01
   1.8915009699428824e+00  -3.2582748169274979e+01
   1.9170344128090029e+00  -3.5086816113113741e+01


==> R_Sig_NGC6304.txt <==
   4.0405605298223313e-03   1.0200000000000000e+00
   1.2129029449741825e-02   1.0165871311625485e+00
   2.0242047529415701e-02   1.0098135832340875e+00
   2.8400385554263753e-02   9.9977632273162620e-01
   3.6624888551268768e-02   9.8661402810366883e-01
   4.4934939861819838e-02   9.7050686299655886e-01
   5.3349928925054621e-02   9.5167150757143171e-01
   6.1890015464710978e-02   9.3035421348410563e-01
   7.0575824556883118e-02   9.0682500993274107e-01
   7.9428540719511762e-02   8.8137105382500913e-01
   8.8470100070315874e-02   8.5428946101696013e-01
   9.7723152951529252e-02   8.2588081740417685e-01
   1.0721114763447299e-01   7.9644276930834546e-01
   1.1695842826768509e-01   7.6626402969149698e-01
   1.2699024018837723e-01   7.3561931873158060e-01
   1.3733279214691810e-01   7.0476495077331225e-01
   1.4801330654787848e-01   6.7393528887586229e-01
   1.5906002003592734e-01   6.4334023738014079e-01
   1.7050221313490141e-01   6.1316355359320074e-01
   1.8237021781074345e-01   5.8356205715688014e-01
   1.9469539349240489e-01   5.5466570897553102e-01
   2.0751011771787359e-01   5.2657835323286284e-01
   2.2084775269564644e-01   4.9937909911759748e-01
   2.3474259268338832e-01   4.7312422390876890e-01
   2.4922982167223587e-01   4.4784941458636351e-01
   2.6434545316313152e-01   4.2357228455570722e-01
   2.8012626577578731e-01   4.0029503621862905e-01
   2.9660975507874154e-01   3.7800713456167245e-01
   3.1383408237474619e-01   3.5668793757475026e-01
   3.3183803946115159e-01   3.3630918861886155e-01
   3.5066104341728993e-01   3.1683729609661415e-01
   3.7034314839688165e-01   2.9823537922887006e-01
   3.9092509474111459e-01   2.8046503369242376e-01
   4.1244840274689776e-01   2.6348779783985815e-01
   4.3495550077472578e-01   2.4726633248130062e-01
   4.5848990543548312e-01   2.3176530969927905e-01
   4.8309645358509912e-01   2.1695203009486558e-01
   5.0882157631931157e-01   2.0279680316330143e-01
   5.3571362851863347e-01   1.8927311074806646e-01
   5.6382326732566423e-01   1.7635759065205445e-01
   5.9320387106275507e-01   1.6402988009919187e-01
   6.2391200941791214e-01   1.5227234528653782e-01
   6.5600795556158065e-01   1.4106973377402887e-01
   6.8955623586432568e-01   1.3040878124832747e-01
   7.2462622813259159e-01   1.2027779284512782e-01
   7.6129280024076285e-01   1.1066622527334362e-01
   7.9963699150982936e-01   1.0156428759974950e-01
   8.3974674982615272e-01   9.2962570581156270e-02
   8.8171772017896233e-01   8.4851718261548900e-02
   9.2565409469198923e-01   7.7222147234061359e-02
   9.7166953990821181e-01   7.0063814753097989e-02
   1.0198882021742428e+00   6.3366039686174866e-02
   1.0704458090366364e+00   5.7117373520000798e-02
   1.1234908854024384e+00   5.1305517504352575e-02
   1.1791860915495316e+00   4.5917284128355142e-02
   1.2377097087500599e+00   4.0938596218919210e-02
   1.2992572946780265e+00   3.6354517901626804e-02
   1.3640435230818324e+00   3.2149313262754033e-02
   1.4323042413687512e+00   2.8306525542332820e-02
   1.5042987721935661e+00   2.4809071993906730e-02
   1.5803124818299892e+00   2.1639350875483292e-02
   1.6606596564082727e+00   1.8779355609037481e-02
   1.7456867158475446e+00   1.6210793833055195e-02
   1.8357757959215146e+00   1.3915209651136573e-02
   1.9313487438324708e+00   1.1874106375870542e-02
   2.0328715561478510e+00   1.0069068898434907e-02
   2.1408592887477980e+00   8.4818842776603395e-03
   2.2558814730755490e+00   7.0946582383875070e-03
   2.3785680435581074e+00   5.8899264977242197e-03
   2.5096157696879366e+00   4.8507591126643081e-03
   2.6497951625084459e+00   3.9608558114699287e-03
   2.7999577602316883e+00   3.2046314366297570e-03
   2.9610436411290242e+00   2.5672901413598126e-03
   3.1340889141771537e+00   2.0348872699569036e-03
   3.3202327780090166e+00   1.5943788127608339e-03
   3.5207235554549805e+00   1.2336579396817916e-03
   3.7369228322843746e+00   9.4157857055875160e-04
   3.9703064380464546e+00   7.0796656868166163e-04
   4.2224605247043199e+00   5.2361878245120821e-04
   4.4950703329864821e+00   3.8029060927342699e-04
   4.7898983850743644e+00   2.7067307389874653e-04
   5.1087478284126480e+00   1.8836008452088648e-04
   5.4534054233261058e+00   1.2780690927725609e-04
   5.8255573289678724e+00   8.4281000230369273e-05
   6.2266695880093232e+00   5.3806023165584400e-05
   6.6578242905957117e+00   3.3100256774530436e-05
   7.1195024236901077e+00   1.9510491869627491e-05
   7.6113062419280553e+00   1.0942426925417834e-05
   8.1316187571900631e+00   5.7888760527474978e-06
   8.6772071892519627e+00   2.8571447979870322e-06
   9.2427924150792293e+00   1.2970528334696973e-06
   9.8206283758544295e+00   5.3150314716414439e-07
   1.0400163170198301e+01   1.9162388486510842e-07
   1.0967882746884902e+01   5.8616594473204324e-08
   1.1507459224671393e+01   1.4411043978612340e-08
   1.2000324214619331e+01   2.6127603931163259e-09
   1.2426746059730863e+01   3.0054128242521941e-10
   1.2767397754426758e+01   1.6022923227999748e-11
   1.3005267106146059e+01   2.3696555682254884e-13
   1.3127617783791715e+01   1.0352412205285009e-14


==> R_Sig_NGC6325.txt <==
   5.7727074679090589e-03   1.0000000000000000e+00
   1.7339000740354382e-02   9.9366296344620697e-01
   2.8977062040437311e-02   9.8117221731329440e-01
   4.0743021509718681e-02   9.6286940248985187e-01
   5.2689154594120283e-02   9.3924466704009668e-01
   6.4868657358840467e-02   9.1090955120507300e-01
   7.7336339371754548e-02   8.7856406127339859e-01
   9.0148776328733651e-02   8.4296178187675308e-01
   1.0336454951473753e-01   8.0487441186506914e-01
   1.1704439895915719e-01   7.6505868550188949e-01
   1.3125135053728271e-01   7.2422737316285235e-01
   1.4605076432793326e-01   6.8302612276458663e-01
   1.6151032670312990e-01   6.4201685801777875e-01
   1.7769996516122136e-01   6.0166814019694448e-01
   1.9469170705427663e-01   5.6235208040155438e-01
   2.1255948276029693e-01   5.2434711447907389e-01
   2.3137890653810081e-01   4.8784546231340042e-01
   2.5122705677175922e-01   4.5296403251993189e-01
   2.7218230420170858e-01   4.1975738064713231e-01
   2.9432422525873880e-01   3.8823149010464075e-01
   3.1773365594568531e-01   3.5835723880263576e-01
   3.4249292346777865e-01   3.3008270685965840e-01
   3.6868630060234525e-01   3.0334368829811731e-01
   3.9640070178035614e-01   2.7807207824371893e-01
   4.2572664116659714e-01   2.5420200827225697e-01
   4.5675944554919845e-01   2.3167383770770045e-01
   4.8960071871047173e-01   2.1043622872349510e-01
   5.2436003358176375e-01   1.9044665517875300e-01
   5.6115684197071491e-01   1.7167071610365175e-01
   6.0012258202324587e-01   1.5408064546621308e-01
   6.4140298696180897e-01   1.3765335892662373e-01
   6.8516059693361719e-01   1.2236834009121628e-01
   7.3157750458383952e-01   1.0820559008650281e-01
   7.8085836623435501e-01   9.5143811034681197e-02
   8.3323374058806454e-01   8.3158922222455231e-02
   8.8896381829997828e-01   7.2222965874634462e-02
   9.4834263579763345e-01   6.2303409457568341e-02
   1.0117028681528135e+00   5.3362828219051639e-02
   1.0794213263488024e+00   4.5358923285607533e-02
   1.1519252859074232e+00   3.8244823049290701e-02
   1.2296998042757654e+00   3.1969603688315536e-02
   1.3132961837853643e+00   2.6478968945484172e-02
   1.4033417628120921e+00   2.1716030519815275e-02
   1.5005512070407392e+00   1.7622143603250089e-02
   1.6057394812511390e+00   1.4137760319971646e-02
   1.7198366395342688e+00   1.1203276370075723e-02
   1.8439045267189249e+00   8.7598496866989617e-03
   1.9791553484062279e+00   6.7501740524310832e-03
   2.1269718706427976e+00   5.1191889415267578e-03
   2.2889286302416743e+00   3.8147090918603547e-03
   2.4668129611094010e+00   2.7879580919712623e-03
   2.6626436800440305e+00   1.9939952598277762e-03
   2.8786838352109170e+00   1.3920285108716887e-03
   3.1174416990555369e+00   9.4561152713013811e-04
   3.3816509863214606e+00   6.2272687400138655e-04
   3.6742167079089043e+00   3.9576103638821471e-04
   3.9981069962901685e+00   2.4137942692861543e-04
   4.3561636388634835e+00   1.4031207084747667e-04
   4.7507958621072444e+00   7.7061491706901446e-05
   5.1835153581421940e+00   3.9545733959592696e-05
   5.6542707335859586e+00   1.8689781326100044e-05
   6.1605552104576757e+00   7.9800967453777915e-06
   6.6963058167489793e+00   2.9985533795810069e-06
   7.2507003839781285e+00   9.5537354962743761e-07
   7.8070986560416022e+00   2.4423830854548998e-07
   8.3425477347366037e+00   4.5900510522615501e-08
   8.8284097610831012e+00   5.4441826048316605e-09
   9.2326344254817805e+00   3.0026264454150092e-10
   9.5238337898174947e+00   3.4528242332778592e-12
   9.6765884904477293e+00   2.0882032273124221e-14


==> R_Sig_NGC6333.txt <==
   5.1950281962196308e-03   1.0499999999999998e+00
   1.5594306634598827e-02   1.0465722669110824e+00
   2.6024401471562809e-02   1.0397686230091669e+00
   3.6511387606809359e-02   1.0296854044207779e+00
   4.7081411126411656e-02   1.0164604188801774e+00
   5.7758747572600827e-02   1.0002726853141899e+00
   6.8567640107506919e-02   9.8133749646214863e-01
   7.9533250435734254e-02   9.5989952924182798e-01
   9.0681263989994279e-02   9.3622708420528244e-01
   1.0203799626561884e-01   9.1060547989276175e-01
   1.1363062116997474e-01   8.8332993700792695e-01
   1.2548710990369488e-01   8.5469913633048455e-01
   1.3763632088665542e-01   8.2500885995215401e-01
   1.5010810637666608e-01   7.9454604962224051e-01
   1.6293330195380501e-01   7.6358379538758292e-01
   1.7614378659364177e-01   7.3237697048024952e-01
   1.8977252717289089e-01   7.0115873138913676e-01
   2.0385356075671668e-01   6.7013805161746709e-01
   2.1842201362080632e-01   6.3949807147935656e-01
   2.3351409369243367e-01   6.0939534093155212e-01
   2.4916704542171209e-01   5.7995992648870998e-01
   2.6541912546968655e-01   5.5129617562029265e-01
   2.8230955187148438e-01   5.2348411418346363e-01
   2.9987843374068951e-01   4.9658135787518981e-01
   3.1816671897412535e-01   4.7062535415866780e-01
   3.3721612566482467e-01   4.4563589068070242e-01
   3.5706907479718286e-01   4.2161774045306633e-01
   3.7776864961268253e-01   3.9856330859187400e-01
   3.9935855768611261e-01   3.7645522677114485e-01
   4.2188311861385686e-01   3.5526880088698859e-01
   4.4538729354002654e-01   3.3497423808417970e-01
   4.6991673909122245e-01   3.1553863357834222e-01
   4.9551790888389768e-01   2.9692767258367847e-01
   5.2223820950349686e-01   2.7910703008142718e-01
   5.5012619624662495e-01   2.6204348387115806e-01
   5.7923182820860508e-01   2.4570573844706042e-01
   6.0960678044383154e-01   2.3006498129252648e-01
   6.4130479977297949e-01   2.1509520833511020e-01
   6.7438211954779448e-01   2.0077333985868259e-01
   7.0889792462844270e-01   1.8707916509036926e-01
   7.4491485617430353e-01   1.7399515580223365e-01
   7.8249956951375566e-01   1.6150617514461935e-01
   8.2172333434473677e-01   1.4959911820709454e-01
   8.6266267293813415e-01   1.3826251518409272e-01
   9.0540005032592419e-01   1.2748611632479978e-01
   9.5002460763730934e-01   1.1726048387742607e-01
   9.9663294235134969e-01   1.0757660771899157e-01
   1.0453299516252281e+00   9.8425553376077418e-02
   1.0962297340168070e+00   8.9798155108410480e-02
   1.1494565619313373e+00   8.1684758475740638e-02
   1.2051459433938254e+00   7.4075012736499093e-02
   1.2634457738137566e+00   6.6957716398669542e-02
   1.3245175984090385e+00   6.0320712598310712e-02
   1.3885380064068809e+00   5.4150829996929058e-02
   1.4557001641199010e+00   4.8433867119131474e-02
   1.5262155157150439e+00   4.3154613260349910e-02
   1.6003156756425492e+00   3.8296900127550916e-02
   1.6782545273350347e+00   3.3843680024445426e-02
   1.7603105647829866e+00   2.9777123442765747e-02
   1.8467895038945219e+00   2.6078731223758998e-02
   1.9380271860643816e+00   2.2729457767547319e-02
   2.0343928167960939e+00   1.9709840342712278e-02
   2.1362925676761613e+00   1.7000132181050599e-02
   2.2441735693721454e+00   1.4580437600937076e-02
   2.3585283387359248e+00   1.2430846411171557e-02
   2.4798996612999442e+00   1.0531566656631434e-02
   2.6088859485888034e+00   8.8630542650088434e-03
   2.7461470912686421e+00   7.4061372932631708e-03
   2.8924107904191070e+00   6.1421337035516806e-03
   3.0484793308234721e+00   5.0529609170242391e-03
   3.2152367261267916e+00   4.1212351848287920e-03
   3.3936560830189757e+00   3.3303599684562151e-03
   3.5848069580669399e+00   2.6646020603187884e-03
   3.7898623590508711e+00   2.1091544604610961e-03
   4.0101048495790659e+00   1.6501859671050579e-03
   4.2469309978786640e+00   1.2748770675870163e-03
   4.5018530871375253e+00   9.7144215822889254e-04
   4.7764965614365380e+00   7.2913873616635590e-04
   5.0725911485164454e+00   5.3826385722390263e-04
   5.3919528824999414e+00   3.9013858882013642e-04
   5.7364533591778866e+00   2.7708149765437359e-04
   6.1079715396066625e+00   1.9237189274189079e-04
   6.5083222356359913e+00   1.3020391105796465e-04
   6.9391542206107815e+00   8.5632617688411429e-05
   7.4018099521447560e+00   5.4513035832540424e-05
   7.8971384669833364e+00   3.3433325658608644e-05
   8.4252537788645441e+00   1.9643315429353591e-05
   8.9852339536539034e+00   1.0979481550632919e-05
   9.5747620086308221e+00   5.7878143208488373e-06
   1.0189720251985152e+01   2.8460802050800042e-06
   1.0823765716811343e+01   1.2871429158349694e-06
   1.1467936107131431e+01   5.2542709395134125e-07
   1.2110361536697724e+01   1.8871541080212703e-07
   1.2736182242088717e+01   5.7514877780038828e-08
   1.3327786939456495e+01   1.4091328060994492e-08
   1.3865477275803798e+01   2.5467992662518136e-09
   1.4328616991134082e+01   2.9216389117991949e-10
   1.4697233258948353e+01   1.5547020333351557e-11
   1.4953912737878710e+01   2.3023727586231441e-13
   1.5085709780629427e+01   9.9743149395508384e-15


==> R_Sig_NGC6341.txt <==
   4.4253693545034988e-03   1.0300000000000000e+00
   1.3284222493304295e-02   1.0265235943535329e+00
   2.2170184281762387e-02   1.0196241488794875e+00
   3.1106190787121325e-02   1.0094007961532721e+00
   4.0115266861879377e-02   9.9599530132407343e-01
   4.9218834266472465e-02   9.7959184328048909e-01
   5.8438333918085721e-02   9.6041193553660498e-01
   6.7796072418641953e-02   9.3870732259302292e-01
   7.7314889122069769e-02   9.1475405843532742e-01
   8.7018263801813434e-02   8.8884570818280573e-01
   9.6930532998580399e-02   8.6128601731801024e-01
   1.0707685336882890e-01   8.3238227664657083e-01
   1.1748329910932052e-01   8.0243876670920811e-01
   1.2817697556400692e-01   7.7175062590331034e-01
   1.3918603089900008e-01   7.4059867314430095e-01
   1.5053973101150867e-01   7.0924488985060274e-01
   1.6226852150034254e-01   6.7792878771418219e-01
   1.7440403491537684e-01   6.4686483674983908e-01
   1.8697913016569834e-01   6.1624072983735867e-01
   2.0002790735480933e-01   5.8621656444022907e-01
   2.1358568730906788e-01   5.5692491306697445e-01
   2.2768900662840472e-01   5.2847157187941807e-01
   2.4237558508781656e-01   5.0093696396766418e-01
   2.5768427047337389e-01   4.7437807678934607e-01
   2.7365499321230874e-01   4.4883074753233959e-01
   2.9032869920572107e-01   4.2431223194961537e-01
   3.0774727584560524e-01   4.0082392500659869e-01
   3.2595349369205978e-01   3.7835409600793840e-01
   3.4499094236175665e-01   3.5688058288854391e-01
   3.6490398185048184e-01   3.3637334883719222e-01
   3.8573772518017618e-01   3.1679682492599531e-01
   4.0753803829113971e-01   2.9811201663414544e-01
   4.3035158035777060e-01   2.8027832661650443e-01
   4.5422589339952563e-01   2.6325507339510884e-01
   4.7920953044049613e-01   2.4700271836298843e-01
   5.0535224279217217e-01   2.3148379574092079e-01
   5.3270522692720834e-01   2.1666356446263571e-01
   5.6132142063845936e-01   2.0251041659357827e-01
   5.9125586416501230e-01   1.8899606207618441e-01
   6.2256611926924543e-01   1.7609552713299503e-01
   6.5531273693233094e-01   1.6378700649744066e-01
   6.8955978583017885e-01   1.5205159616871666e-01
   7.2537543101669943e-01   1.4087294419938873e-01
   7.6283255769449332e-01   1.3023685187007059e-01
   8.0200945203046137e-01   1.2013084617006181e-01
   8.4299052956283538e-01   1.1054375071005564e-01
   8.8586711347501090e-01   1.0146527370169385e-01
   9.3073827707541035e-01   9.2885623525545025e-02
   9.7771174539944483e-01   8.4795166274408057e-02
   1.0269048671088490e+00   7.7184131154309138e-02
   1.0784456744355806e+00   7.0042365277648691e-02
   1.1324740321972226e+00   6.3359142181715178e-02
   1.1891428962498696e+00   5.7123021445068867e-02
   1.2486197028881427e+00   5.1321755565074255e-02
   1.3110878976205043e+00   4.5942242366232990e-02
   1.3767486329717471e+00   4.0970516160653461e-02
   1.4458226611243306e+00   3.6391771818927068e-02
   1.5185524386277416e+00   3.2190417519079244e-02
   1.5952044822820994e+00   2.8350148848387931e-02
   1.6760720070422341e+00   2.4854039285377477e-02
   1.7614778732501641e+00   2.1684643449942802e-02
   1.8517778916041925e+00   1.8824108052998882e-02
   1.9473645220047926e+00   1.6254288239085958e-02
   2.0486710035906159e+00   1.3956867613326356e-02
   2.1561759709497639e+00   1.1913479215774308e-02
   2.2704085936572698e+00   1.0105826582648090e-02
   2.3919542782118599e+00   8.5158034732235079e-03
   2.5214609781156523e+00   7.1256099024891873e-03
   2.6596461260901165e+00   5.9178633721344350e-03
   2.8073041914391905e+00   4.8757034359656441e-03
   2.9653148410377748e+00   3.9828874916750584e-03
   3.1346516113213370e+00   3.2238768846686223e-03
   3.3163909374548628e+00   2.5839119047617633e-03
   3.5117212783204228e+00   2.0490745520722518e-03
   3.7219518974745496e+00   1.6063389355884554e-03
   3.9485206546517397e+00   1.2436087674228609e-03
   4.1929998468412490e+00   9.4974188403438805e-04
   4.4570986917484499e+00   7.1456237180890850e-04
   4.7426604905900129e+00   5.2886050096744746e-04
   5.0516517329493897e+00   3.8438113546835164e-04
   5.3861394058015044e+00   2.7380161404308326e-04
   5.7482515603368958e+00   1.9069975824518733e-04
   6.1401146999346512e+00   1.2951305549115306e-04
   6.5637598962948323e+00   8.5490151533913140e-05
   7.0209879233144807e+00   5.4635508424664709e-05
   7.5131823977832779e+00   3.3648396966401645e-05
   8.0410596368143690e+00   1.9857353452827851e-05
   8.6043457004065917e+00   1.1151083870310284e-05
   9.2013762556703629e+00   5.9071182962148991e-06
   9.8286254116681970e+00   2.9195452524058207e-06
   1.0480187456682190e+01   1.3272705456873056e-06
   1.1147261695478647e+01   5.4467193393858428e-07
   1.1817724641206503e+01   1.9665423509004965e-07
   1.2475910687191826e+01   6.0239546241442503e-08
   1.3102750747814492e+01   1.4829613961608454e-08
   1.3676420004872430e+01   2.6918749639556144e-09
   1.4173598922793127e+01   3.0996314445653110e-10
   1.4571340957604033e+01   1.6537340753704480e-11
   1.4849373457036736e+01   2.4447391455651969e-13
   1.4992478132334798e+01   1.0715929672834683e-14


==> R_Sig_NGC6341_Noyora_whole.txt <==
  -2.5360224801165550e+00  -2.4071202195867336e-02
  -2.0587291232401235e+00  -2.6310798028597714e-02
  -1.8365064426998101e+00  -3.0785429933713283e-02
  -1.6897826621491190e+00  -3.7484559157014846e-02
  -1.5798283696840776e+00  -4.6392029935300234e-02
  -1.4916668229895822e+00  -5.7487814886031392e-02
  -1.4179019178461281e+00  -7.0746428300249867e-02
  -1.3543320848586959e+00  -8.6137034909964716e-02
  -1.2983473649144464e+00  -1.0362419160196355e-01
  -1.2482131432766497e+00  -1.2316790018741974e-01
  -1.2027122739950296e+00  -1.4472337227420237e-01
  -1.1609607269775166e+00  -1.6824130742420662e-01
  -1.1222998469121870e+00  -1.9366833615060972e-01
  -1.0862220950918491e+00  -2.2094714869730014e-01
  -1.0523257302321474e+00  -2.5001662110539635e-01
  -1.0202910765577282e+00  -2.8081224346521944e-01
  -9.8986076874461038e-01  -3.1326657751273812e-01
  -9.6082094695598508e-01  -3.4730956298975041e-01
  -9.3299183005644670e-01  -3.8286891747345642e-01
  -9.0622422229506827e-01  -4.1987072513148455e-01
  -8.8039243027892211e-01  -4.5824000867324849e-01
  -8.5538673479399430e-01  -4.9790124109571460e-01
  -8.3111210396135815e-01  -5.3877896628167721e-01
  -8.0748816352437092e-01  -5.8079852047459046e-01
  -7.8444481988870463e-01  -6.2388671076034707e-01
  -7.6191880736383222e-01  -6.6797246613213890e-01
  -7.3985491806754311e-01  -7.1298755992828156e-01
  -7.1820609989177997e-01  -7.5886734804880729e-01
  -6.9692999969588776e-01  -8.0555142988746331e-01
  -6.7598770863303448e-01  -8.5298426714903341e-01
  -6.5534567944417665e-01  -9.0111580660237478e-01
  -6.3497519168228589e-01  -9.4990203829846964e-01
  -6.1484957385497452e-01  -9.9930543800722682e-01
  -5.9494435797867129e-01  -1.0492953349588303e+00
  -5.7523905998443980e-01  -1.0998482212360854e+00
  -5.5571596842010662e-01  -1.1509479441720365e+00
  -5.3635811593993787e-01  -1.2025857674951261e+00
  -5.1715031982053028e-01  -1.2547603470208704e+00
  -4.9808040747320514e-01  -1.3074776258812568e+00
  -4.7913753975751738e-01  -1.3607506113073098e+00
  -4.6031100893907484e-01  -1.4145990493890053e+00
  -4.4159172878695324e-01  -1.4690490454932275e+00
  -4.2297272999015179e-01  -1.5241326302822995e+00
  -4.0444731988215504e-01  -1.5798872528019816e+00
  -3.8600870645691854e-01  -1.6363552355103337e+00
  -3.6765156435840629e-01  -1.6935832313413359e+00
  -3.4937180307449767e-01  -1.7516216750773768e+00
  -3.3116486981359017e-01  -1.8105242226141829e+00
  -3.1302610483333532e-01  -1.8703472167827204e+00
  -2.9495208461259642e-01  -1.9311492024187504e+00
  -2.7693979570483235e-01  -1.9929904735969686e+00
  -2.5898533405265789e-01  -2.0559326531094833e+00
  -2.4108481248789512e-01  -2.1200383360368718e+00
  -2.2323527195344864e-01  -2.1853708001178971e+00
  -2.0543347475573723e-01  -2.2519937610804619e+00
  -1.8767516100290518e-01  -2.3199711777818526e+00
  -1.6995627059996088e-01  -2.3893671278046931e+00
  -1.5227331184676518e-01  -2.4602457416447985e+00
  -1.3462202073210322e-01  -2.5326711768596226e+00
  -1.1699722537141002e-01  -2.6067076407863849e+00
  -9.9394123600720530e-02  -2.6824194711357867e+00
  -8.1808098261836340e-02  -2.7598712569836610e+00
  -6.4233480335979920e-02  -2.8391279901546125e+00
  -4.6663967023692868e-02  -2.9202552561168416e+00
  -2.9093716249979452e-02  -3.0033194642083516e+00
  -1.1516689562963062e-02  -3.0883881018501831e+00
   6.0742855477713999e-03  -3.1755300110006255e+00
   2.3686682535156392e-02  -3.2648156913877067e+00
   4.1327546716208759e-02  -3.3563176241189536e+00
   5.9004472389201340e-02  -3.4501106070169136e+00
   7.6726113149017741e-02  -3.5462721035970568e+00
   9.4501125857521559e-02  -3.6448826027384911e+00
   1.1233790908170162e-01  -3.7460259830796447e+00
   1.3024570648338343e-01  -3.8497898837658933e+00
   1.4823464271639922e-01  -3.9562660842616153e+00
   1.6631465503656584e-01  -4.0655508877069559e+00
   1.8449571209047375e-01  -4.1777455140893602e+00
   2.0278884324051030e-01  -4.2929565189134671e+00
   2.2120573544408767e-01  -4.4112962407153811e+00
   2.3975784683272597e-01  -4.5328832775125001e+00
   2.5845703515491159e-01  -4.6578430171694016e+00
   2.7731633984274279e-01  -4.7863082442709874e+00
   2.9634924671087087e-01  -4.9184198195507269e+00
   3.1556913231215911e-01  -5.0543274379021934e+00
   3.3499016651089075e-01  -5.1941905029034077e+00
   3.5462772872123716e-01  -5.3381791330371104e+00
   3.7449749726408721e-01  -5.4864752851617569e+00
   3.9461530711878862e-01  -5.6392740161635588e+00
   4.1499815308459814e-01  -5.7967849358447721e+00
   4.3566419191190497e-01  -5.9592338590587683e+00
   4.5663183290659631e-01  -6.1268646491076995e+00
   4.7792001372643411e-01  -6.2999413104406452e+00
   4.9954912036982457e-01  -6.4787504072981053e+00
   5.2154059654746665e-01  -6.6636038195113665e+00
   5.4391619516680556e-01  -6.8548418629316625e+00
   5.6669859433118286e-01  -7.0528368972504119e+00
   5.8991206106478455e-01  -7.2579975360284941e+00
   6.1358173830467388e-01  -7.4707735021684485e+00
   6.3773315683829213e-01  -7.6916612459086959e+00
   6.6239302626833163e-01  -7.9212105652768479e+00
   6.8758948021366972e-01  -8.1600324322438347e+00
   7.1335110944502511e-01  -8.4088081859881285e+00
   7.3970671230761909e-01  -8.6683004259566445e+00
   7.6668597862943721e-01  -8.9393661004358655e+00
   7.9431911300630387e-01  -9.2229722513462828e+00
   8.2263556738231847e-01  -9.5202149498075599e+00
   8.5166376407214295e-01  -9.8323423200721134e+00
   8.8143115820284312e-01  -1.0160782835661033e+01
   9.1196281581498972e-01  -1.0507180186667284e+01
   9.4327942288857569e-01  -1.0873436464894372e+01
   9.7539618040595710e-01  -1.1261766298845409e+01
   1.0083211640214009e+00  -1.1674765405904896e+01
   1.0420517644746570e+00  -1.2115497971261577e+01
   1.0765706220326043e+00  -1.2587609178846808e+01
   1.1118417718699960e+00  -1.3095472244821384e+01
   1.1478050378993805e+00  -1.3644383181999231e+01
   1.1843679572624577e+00  -1.4240822371953231e+01
   1.2213969372208748e+00  -1.4892812409635505e+01
   1.2587077017298818e+00  -1.5610418955419817e+01
   1.2960533117971498e+00  -1.6406469978481546e+01
   1.3331106034876741e+00  -1.7297620184966316e+01
   1.3694680152391103e+00  -1.8305986740349550e+01
   1.4046161665952714e+00  -1.9461786055875223e+01
   1.4379426973576221e+00  -2.0807844203746271e+01
   1.4687367071670838e+00  -2.2407894258285516e+01
   1.4962091754376741e+00  -2.4363245580252620e+01
   1.5195323316664604e+00  -2.6851341736608024e+01
   1.5378983116989959e+00  -3.0288052791622032e+01
   1.5505946848105121e+00  -3.3785813546335710e+01
   1.5570865505504590e+00  -3.6425816442353344e+01


==> R_Sig_NGC6342.txt <==
  -2.8618809033433177e+00  -8.7739243075051505e-03
  -2.3840922678570577e+00  -1.2485046865734633e-02
  -2.1607383743472757e+00  -1.9882072905738114e-02
  -2.0122228948384451e+00  -3.0925202511214927e-02
  -1.8998452049161973e+00  -4.5553230851327106e-02
  -1.8086196531663108e+00  -6.3683594242150102e-02
  -1.7311426233025708e+00  -8.5212763470143726e-02
  -1.6632033825718553e+00  -1.1001598602966908e-01
  -1.6021717915575264e+00  -1.3794739105158338e-01
  -1.5462901310431010e+00  -1.6884010436131738e-01
  -1.4943214143181289e+00  -2.0250679155416704e-01
  -1.4453585940145774e+00  -2.3874053219898772e-01
  -1.3987137063236432e+00  -2.7731634535787281e-01
  -1.3538499935437542e+00  -3.1799337956655077e-01
  -1.3103385217446595e+00  -3.6051803626147683e-01
  -1.2678295500651144e+00  -4.0462805306622501e-01
  -1.2260331452082318e+00  -4.5005771069293754e-01
  -1.1847058599700526e+00  -4.9654408028491559e-01
  -1.1436415120665413e+00  -5.4383426184074246e-01
  -1.1026648588277053e+00  -5.9169329552196936e-01
  -1.0616273624620007e+00  -6.3991240511967729e-01
  -1.0204045229044778e+00  -6.8831699475463837e-01
  -9.7889438067814261e-01  -7.3677384358374165e-01
  -9.3701689358077134e-01  -7.8519683575130383e-01
  -8.9471390099398473e-01  -8.3355073420205339e-01
  -8.5194940769688854e-01  -8.8185257987838073e-01
  -8.0870987919141823e-01  -9.3017061203373363e-01
  -7.6500423728312450e-01  -9.7862077796568347e-01
  -7.2086322181715712e-01  -1.0273612308289768e+00
  -6.7633783802797953e-01  -1.0765853346659220e+00
  -6.3149668094457712e-01  -1.1265139108089364e+00
  -5.8642209533028167e-01  -1.1773874325260680e+00
  -5.4120530128938360e-01  -1.2294589287347208e+00
  -4.9594082620249830e-01  -1.2829881721176710e+00
  -4.5072071096632710e-01  -1.3382376393208735e+00
  -4.0562903076352153e-01  -1.3954704244430680e+00
  -3.6073719910205437e-01  -1.4549501196178161e+00
  -3.1610039482940738e-01  -1.5169423360431269e+00
  -2.7175524101202736e-01  -1.5817174163821053e+00
  -2.2771869312947440e-01  -1.6495536783571167e+00
  -1.8398793923413684e-01  -1.7207406572206887e+00
  -1.4054105998505401e-01  -1.7955819370137580e+00
  -9.7338174467048191e-02  -1.8743976506921254e+00
  -5.4322847084959353e-02  -1.9575270526830857e+00
  -1.1423568197357663e-02  -2.0453319804521004e+00
   3.1444816209137187e-02  -2.1382019344577978e+00
   7.4379823453345928e-02  -2.2365614453681011e+00
   1.1749025418729944e-01  -2.3408800132607412e+00
   1.6089534667028488e-01  -2.4516849541440227e+00
   2.0472415306540512e-01  -2.5695774224090675e+00
   2.4911509680556038e-01  -2.6952523738850358e+00
   2.9421561109390909e-01  -2.8295234685706894e+00
   3.4018170491697575e-01  -2.9733547883421743e+00
   3.8717720281553120e-01  -3.1279017836288534e+00
   4.3537227827792213e-01  -3.2945654406955547e+00
   4.8494068213833219e-01  -3.4750650089692892e+00
   5.3605475103130129e-01  -3.6715379910268853e+00
   5.8887677224059520e-01  -3.8866797610121466e+00
   6.4354453712145610e-01  -4.1239434151309586e+00
   7.0014782005798848e-01  -4.3878311834524579e+00
   7.5869106980541967e-01  -4.6843321407811152e+00
   8.1903591183798830e-01  -5.0215968181849258e+00
   8.8081582193251573e-01  -5.4110212554856405e+00
   9.4331629429651198e-01  -5.8690648485304537e+00
   1.0053208480093809e+00  -6.4205230960237740e+00
   1.0649427472368398e+00  -7.1049209191955986e+00
   1.1195016071560409e+00  -7.9908931239886156e+00
   1.1655612573000271e+00  -9.2142426641894009e+00
   1.1992855751429317e+00  -1.1130478523721449e+01
   1.2172019135375771e+00  -1.3330476410288444e+01


==> R_Sig_NGC6355.txt <==
   4.6731130465760187e-03   1.0500000000000000e+00
   1.4037446019919316e-02   1.0428813521194340e+00
   2.3463996220236927e-02   1.0288568811326007e+00
   3.3001517619839403e-02   1.0083227649422588e+00
   4.2695677517550081e-02   9.8184745143747865e-01
   5.2593264378259473e-02   9.5014019518476966e-01
   6.2742895032145848e-02   9.1401280509236382e-01
   7.3195267585093010e-02   8.7433910796127068e-01
   8.4003501079000661e-02   8.3201367167247331e-01
   9.5223412083556044e-02   7.8791323235188737e-01
   1.0691377802950358e-01   7.4286276923896188e-01
   1.1913653734495219e-01   6.9760828080660309e-01
   1.3195693875697995e-01   6.5279709731258417e-01
   1.4544361176461462e-01   6.0896622839965087e-01
   1.5966856406623828e-01   5.6653829698055347e-01
   1.7470709197317613e-01   5.2582430705519501e-01
   1.9063761765165521e-01   4.8703192733281642e-01
   2.0754145857147449e-01   4.5027790626828695e-01
   2.2550256227792578e-01   4.1560305065656972e-01
   2.4460723655534478e-01   3.8298837539931807e-01
   2.6494393073784334e-01   3.5237112161458617e-01
   2.8660311830342311e-01   3.2365965508979877e-01
   3.0967734811189884e-01   2.9674647262153941e-01
   3.3426151561484707e-01   2.7151887821727350e-01
   3.6045341003805764e-01   2.4786710930359923e-01
   3.8835456621433528e-01   2.2568995931954627e-01
   4.1807144673492852e-01   2.0489808825661293e-01
   4.4971695039189180e-01   1.8541536820673360e-01
   4.8341224413688960e-01   1.6717865672402918e-01
   5.1928889536597678e-01   1.5013643680215552e-01
   5.5749129598445446e-01   1.3424672429247042e-01
   5.9817936319916953e-01   1.1947461454344967e-01
   6.4153152999756002e-01   1.0578975889341255e-01
   6.8774804190401895e-01   9.3164003442804372e-02
   7.3705461225540059e-01   8.1569338720152360e-02
   7.8970649615419142e-01   7.0976256091516365e-02
   8.4599308194433775e-01   6.1352543326764694e-02
   9.0624310851932066e-01   5.2662518618035059e-02
   9.7083065756132247e-01   4.4866663805168662e-02
   1.0401820810064324e+00   3.7921603862607921e-02
   1.1147840675110814e+00   3.1780362223107469e-02
   1.1951930646947821e+00   2.6392824044864625e-02
   1.2820463193776146e+00   2.1706339882100058e-02
   1.3760748104798384e+00   1.7666417643965787e-02
   1.4781183917091778e+00   1.4217461062777803e-02
   1.5891434616199205e+00   1.1303528234771647e-02
   1.7102634940777619e+00   8.8690879077736057e-03
   1.8427627031214420e+00   6.8597552625050216e-03
   1.9881230203109177e+00   5.2229857181383182e-03
   2.1480543023790264e+00   3.9087067136893226e-03
   2.3245272521168054e+00   2.8698674348535762e-03
   2.5198077136632260e+00   2.0628918130115160e-03
   2.7364896704432917e+00   1.4480238991701584e-03
   2.9775220383999130e+00   9.8956125091371767e-04
   3.2462208581504437e+00   6.5597589134501011e-04
   3.5462530635031198e+00   4.1992753656422275e-04
   3.8815700303394944e+00   2.5817629357007861e-04
   4.2562578244289355e+00   1.5140521824376471e-04
   4.6742564255432395e+00   8.3964103894813933e-05
   5.1388834458604871e+00   4.3547427490795274e-05
   5.6520838675027623e+00   2.0819387289654216e-05
   6.2133270874813746e+00   8.9999195026881963e-06
   6.8181071987920694e+00   3.4261721058543478e-06
   7.4561038475091053e+00   1.1064276351730167e-06
   8.1092644931587898e+00   2.8669975663166503e-07
   8.7503832767993188e+00   5.4584292037199624e-08
   9.3431000764956966e+00   6.5508065930830262e-09
   9.8443929432434540e+00   3.6485234264241866e-10
   1.0210218289876734e+01   4.2273711795200556e-12
   1.0403718286774916e+01   2.5486723458058295e-14


==> R_Sig_NGC6356.txt <==
   3.8481472647856510e-03   1.0300000000000000e+00
   1.1551497820264605e-02   1.0265235943535329e+00
   1.9278421114575992e-02   1.0196241488794875e+00
   2.7048861554018547e-02   1.0094007961532721e+00
   3.4882840749460325e-02   9.9599530132407343e-01
   4.2798986318671711e-02   9.7959184328048909e-01
   5.0815942537465845e-02   9.6041193553660498e-01
   5.8953106450992998e-02   9.3870732259302292e-01
   6.7230338367017181e-02   9.1475405843532742e-01
   7.5668055479837779e-02   8.8884570818280573e-01
   8.4287419998765559e-02   8.6128601731801024e-01
   9.3110307277242524e-02   8.3238227664657083e-01
   1.0215939052984394e-01   8.0243876670920811e-01
   1.1145823962087559e-01   7.7175062590331034e-01
   1.2103133121652182e-01   7.4059867314430095e-01
   1.3090411392305101e-01   7.0924488985060274e-01
   1.4110306217421090e-01   6.7792878771418219e-01
   1.5165568253511030e-01   6.4686483674983908e-01
   1.6259054797017247e-01   6.1624072983735867e-01
   1.7393731074331245e-01   5.8621656444022907e-01
   1.8572668461658076e-01   5.5692491306697445e-01
   1.9799044054643888e-01   5.2847157187941807e-01
   2.1076137833723180e-01   5.0093696396766418e-01
   2.2407327867249904e-01   4.7437807678934607e-01
   2.3796086366287716e-01   4.4883074753233959e-01
   2.5245973843975750e-01   4.2431223194961537e-01
   2.6760632682226543e-01   4.0082392500659869e-01
   2.8343782060179107e-01   3.7835409600793840e-01
   2.9999212379283186e-01   3.5688058288854391e-01
   3.1730781030476685e-01   3.3637334883719222e-01
   3.3542410885232710e-01   3.1679682492599531e-01
   3.5438090286186064e-01   2.9811201663414544e-01
   3.7421876552849620e-01   2.8027832661650443e-01
   3.9497903773871790e-01   2.6325507339510884e-01
   4.1670393951347490e-01   2.4700271836298843e-01
   4.3943673286275842e-01   2.3148379574092079e-01
   4.6322193645844206e-01   2.1666356446263571e-01
   4.8810558316387764e-01   2.0251041659357827e-01
   5.1413553405653245e-01   1.8899606207618441e-01
   5.4136184284282207e-01   1.7609552713299503e-01
   5.6983716254985295e-01   1.6378700649744066e-01
   5.9961720506972072e-01   1.5205159616871666e-01
   6.3076124436234737e-01   1.4087294419938873e-01
   6.6333265886477677e-01   1.3023685187007059e-01
   6.9739952350474910e-01   1.2013084617006181e-01
   7.3303524309811774e-01   1.1054375071005564e-01
   7.7031922910870509e-01   1.0146527370169385e-01
   8.0933763223948729e-01   9.2885623525545025e-02
   8.5018412643429986e-01   8.4795166274408057e-02
   8.9296075400769481e-01   7.7184131154309138e-02
   9.3777884733528749e-01   7.0042365277648691e-02
   9.8476002799758489e-01   6.3359142181715178e-02
   1.0340373010868431e+00   5.7123021445068867e-02
   1.0857562633809936e+00   5.1321755565074255e-02
   1.1400764327134820e+00   4.5942242366232990e-02
   1.1971727243232584e+00   4.0970516160653461e-02
   1.2572370966298527e+00   3.6391771818927068e-02
   1.3204803814154276e+00   3.2190417519079244e-02
   1.3871343324192169e+00   2.8350148848387931e-02
   1.4574539191671603e+00   2.4854039285377477e-02
   1.5317198897827513e+00   2.1684643449942802e-02
   1.6102416448732109e+00   1.8824108052998882e-02
   1.6933604539172109e+00   1.6254288239085958e-02
   1.7814530466005356e+00   1.3956867613326356e-02
   1.8749356269128381e+00   1.1913479215774308e-02
   1.9742683423106695e+00   1.0105826582648090e-02
   2.0799602419233567e+00   8.5158034732235079e-03
   2.1925747635788282e+00   7.1256099024891873e-03
   2.3127357618174926e+00   5.9178633721344350e-03
   2.4411340795123397e+00   4.8757034359656441e-03
   2.5785346443806740e+00   3.9828874916750584e-03
   2.7257840098446411e+00   3.2238768846686223e-03
   2.8838182064824895e+00   2.5839119047617633e-03
   3.0536706768003676e+00   2.0490745520722518e-03
   3.2364799108474345e+00   1.6063389355884554e-03
   3.4334962214362954e+00   1.2436087674228609e-03
   3.6460868233402168e+00   9.4974188403438805e-04
   3.8757379928247389e+00   7.1456237180890850e-04
   4.1240526005130551e+00   5.2886050096744746e-04
   4.3927406373472957e+00   3.8438113546835164e-04
   4.6835994833056560e+00   2.7380161404308326e-04
   4.9984796176842572e+00   1.9069975824518733e-04
   5.3392301738562189e+00   1.2951305549115306e-04
   5.7076173011259410e+00   8.5490151533913140e-05
   6.1052068898386791e+00   5.4635508424664709e-05
   6.5332020850289370e+00   3.3648396966401645e-05
   6.9922257711429303e+00   1.9857353452827851e-05
   7.4820397394839935e+00   1.1151083870310284e-05
   8.0011967440611844e+00   5.9071182962148991e-06
   8.5466307927549536e+00   2.9195452524058207e-06
   9.1132064840714690e+00   1.3272705456873056e-06
   9.6932710395466515e+00   5.4467193393858428e-07
   1.0276282296701307e+01   1.9665423509004965e-07
   1.0848617988862458e+01   6.0239546241442503e-08
   1.1393696302447385e+01   1.4829613961608454e-08
   1.1892539134671679e+01   2.6918749639556144e-09
   1.2324868628515762e+01   3.0996314445653110e-10
   1.2670731267481768e+01   1.6537340753704480e-11
   1.2912498658292813e+01   2.4447391455651969e-13
   1.3036937506378084e+01   1.0715929672834683e-14


==> R_Sig_NGC6388.txt <==
  -2.3055694459632385e+00  -4.3648054024500883e-03
  -1.8278964525955497e+00  -7.2714403538370921e-03
  -1.6048023470815291e+00  -1.3056007779183872e-02
  -1.4567019142481450e+00  -2.1668559038644838e-02
  -1.3448950534361033e+00  -3.3034098837372336e-02
  -1.2544040315544271e+00  -4.7053801522352376e-02
  -1.1778375488730797e+00  -6.3606917185369469e-02
  -1.1110006557860765e+00  -8.2552779762876879e-02
  -1.0512824610738931e+00  -1.0373361579339657e-01
  -9.9694808951757852e-01  -1.2697794471673982e-01
  -9.4678720261055360e-01  -1.5210480465419621e-01
  -8.9992339920036502e-01  -1.7892864391745608e-01
  -8.5570351264406352e-01  -2.0726489551416352e-01
  -8.1362979811253189e-01  -2.3693596451535451e-01
  -7.7331648259117713e-01  -2.6777742792619796e-01
  -7.3446088238572371e-01  -2.9964403083916019e-01
  -6.9682352444302154e-01  -3.3241512908571458e-01
  -6.6021403542227075e-01  -3.6599912439032012e-01
  -6.2448078125206830e-01  -4.0033658141705308e-01
  -5.8950301497364266e-01  -4.3540174639261253e-01
  -5.5518470724619629e-01  -4.7120241243457150e-01
  -5.2144954938714183e-01  -5.0777818267765784e-01
  -4.8823678176267027e-01  -5.4519740434912500e-01
  -4.5549765170222334e-01  -5.8355311370574126e-01
  -4.2319236898212398e-01  -6.2295845151553719e-01
  -3.9128750189833966e-01  -6.6354196386634046e-01
  -3.5975376984285834e-01  -7.0544320114902115e-01
  -3.2856421953724263e-01  -7.4880889549810326e-01
  -2.9769275759686242e-01  -7.9378993641576889e-01
  -2.6711302173036355e-01  -8.4053921966612233e-01
  -2.3679755042642686e-01  -8.8921039975961969e-01
  -2.0671721660679512e-01  -9.3995747367290783e-01
  -1.7684087328393616e-01  -9.9293512614802304e-01
  -1.4713516960413778e-01  -1.0482997124605935e+00
  -1.1756448670485269e-01  -1.1062107943839847e+00
  -8.8090957962328353e-02  -1.1668331162658219e+00
  -5.8674534991447758e-02  -1.2303389605856325e+00
  -2.9273077333774440e-02  -1.2969107966816555e+00
   1.5755732032339483e-04  -1.3667441897106212e+00
   2.9663429992631215e-02  -1.4400509158647097e+00
   5.9292452681219895e-02  -1.5170623043026730e+00
   8.9094330378172437e-02  -1.5980328402487067e+00
   1.1912050772773725e-01  -1.6832441867775740e+00
   1.4942410248417196e-01  -1.7730098268040306e+00
   1.8005980797827922e-01  -1.8676806507535870e+00
   2.1108373417835494e-01  -1.9676518126217355e+00
   2.4255315445056744e-01  -2.0733712602636749e+00
   2.7452610888636275e-01  -2.1853503302064103e+00
   3.0706080523748364e-01  -2.3041769546119957e+00
   3.4021473291290505e-01  -2.4305321222695189e+00
   3.7404338251714481e-01  -2.5652105685865361e+00
   4.0859842247621114e-01  -2.7091469338606298e+00
   4.4392514253793536e-01  -2.8634492387462971e+00
   4.8005891303697912e-01  -3.0294421070789244e+00
   5.1702034749577974e-01  -3.2087233634530130e+00
   5.5480878321321880e-01  -3.4032389833289494e+00
   5.9339363954064805e-01  -3.6153840245309157e+00
   6.3270318669874492e-01  -3.8481406232781774e+00
   6.7261032061457193e-01  -4.1052708993645259e+00
   7.1291514845037418e-01  -4.3915927176168310e+00
   7.5332466280356258e-01  -4.7133867978299380e+00
   7.9343063034894057e-01  -5.0790189828786358e+00
   8.3268817505972814e-01  -5.4999392240131542e+00
   8.7039942370783230e-01  -5.9923753047230290e+00
   9.0570885000388623e-01  -6.5804345551219638e+00
   9.3761900416456379e-01  -7.3023073602967346e+00
   9.6503588582432454e-01  -8.2244612760196674e+00
   9.8685025826867490e-01  -9.4797950485865972e+00
   1.0020526829313026e+00  -1.1416680372373927e+01
   1.0098661656544909e+00  -1.3634145052966495e+01


==> R_Sig_NGC6388_Noyora.txt <==
  -3.3426854104600863e+00   1.2552756770578483e-01
  -2.8653925985453013e+00   1.2461816026840070e-01
  -2.6431662668735068e+00   1.2280187187240862e-01
  -2.4964358051036410e+00   1.2008418393610194e-01
  -2.3864759158539584e+00   1.1647322710726341e-01
  -2.2983079595907441e+00   1.1197931926264296e-01
  -2.2245337921130268e+00   1.0661553774517021e-01
  -2.1609559686552990e+00   1.0039739265163965e-01
  -2.1049667326738470e+00   9.3342516263732953e-02
  -2.0548285749432846e+00   8.5470696500135182e-02
  -2.0093254385387254e+00   7.6803757514717769e-02
  -1.9675782272119711e+00   6.7365232752280263e-02
  -1.9289282977652089e+00   5.7180171004340585e-02
  -1.8928664372937634e+00   4.6274982839023586e-02
  -1.8589948644343415e+00   3.4677126377360326e-02
  -1.8269978210998636e+00   2.2414780973728978e-02
  -1.7966167890306421e+00   9.5166010340182912e-03
  -1.7676388448113844e+00  -3.9885952717519813e-03
  -1.7398895105274208e+00  -1.8072206725664935e-02
  -1.7132216804537108e+00  -3.2706173824855189e-02
  -1.6875089912856176e+00  -4.7863288361243816e-02
  -1.6626452195895463e+00  -6.3517557593799526e-02
  -1.6385401554624237e+00  -7.9644546996197288e-02
  -1.6151140698576649e+00  -9.6221661738260883e-02
  -1.5922977949571053e+00  -1.1322843298259326e-01
  -1.5700327546509336e+00  -1.3064679673182614e-01
  -1.5482668717740073e+00  -1.4846130145728301e-01
  -1.5269532334274698e+00  -1.6665926906253287e-01
  -1.5060518457791086e+00  -1.8523094244955790e-01
  -1.4855278293327430e+00  -2.0416957424225113e-01
  -1.4653487992841230e+00  -2.2347144382101111e-01
  -1.4454862414324219e+00  -2.4313584545331188e-01
  -1.4259159788148059e+00  -2.6316504204821922e-01
  -1.4066155174716815e+00  -2.8356415386525846e-01
  -1.3875638918994835e+00  -3.0434101060439106e-01
  -1.3687433814598342e+00  -3.2550599222303800e-01
  -1.3501380804860406e+00  -3.4707183604623693e-01
  -1.3317322981871940e+00  -3.6905341267236419e-01
  -1.3135120979081971e+00  -3.9146750708726097e-01
  -1.2954655589056561e+00  -4.1433260186800602e-01
  -1.2775807276122875e+00  -4.3766864761330371e-01
  -1.2598459482197022e+00  -4.6149684484599729e-01
  -1.2422512985386887e+00  -4.8583945363999403e-01
  -1.2247872645140438e+00  -5.1071961203300253e-01
  -1.2074437263628450e+00  -5.3616116716425055e-01
  -1.1902114726265496e+00  -5.6218854111945804e-01
  -1.1730822275823727e+00  -5.8882662295945354e-01
  -1.1560469981157870e+00  -6.1610067328023632e-01
  -1.1390966857525207e+00  -6.4403625721853053e-01
  -1.1222232435020136e+00  -6.7265920990072248e-01
  -1.1054184080446554e+00  -7.0199561702662394e-01
  -1.0886730968075056e+00  -7.3207181232435348e-01
  -1.0719788381980186e+00  -7.6291440414275846e-01
  -1.0553275885269584e+00  -7.9455032005496196e-01
  -1.0387103756460043e+00  -8.2700686100669352e-01
  -1.0221180813263953e+00  -8.6031177514924950e-01
  -1.0055423308251334e+00  -8.9449335138550867e-01
  -9.8897426334876948e-01  -9.2958052068796826e-01
  -9.7240423108610274e-01  -9.6560296900376141e-01
  -9.5582310841852958e-01  -1.0025912676622069e+00
  -9.3922191960841506e-01  -1.0405770140794142e+00
  -9.2259071885905342e-01  -1.0795929797089592e+00
  -9.0591947045672605e-01  -1.1196732718860269e+00
  -8.8919868495087151e-01  -1.1608535074191588e+00
  -8.7241822449701434e-01  -1.2031709937300898e+00
  -8.5556723545441904e-01  -1.2466649205892335e+00
  -8.3863531776160816e-01  -1.2913765639404424e+00
  -8.2161199046637856e-01  -1.3373494991562200e+00
  -8.0448577678166333e-01  -1.3846298265906767e+00
  -7.8724513842909594e-01  -1.4332664115623672e+00
  -7.6987888006364746e-01  -1.4833111396827761e+00
  -7.5237500080756248e-01  -1.5348191934635025e+00
  -7.3472082064630184e-01  -1.5878493559973388e+00
  -7.1690400663420339e-01  -1.6424643432655770e+00
  -6.9891191095492433e-01  -1.6987311752934986e+00
  -6.8073085087760310e-01  -1.7567215975832893e+00
  -6.6234707593658804e-01  -1.8165125545688670e+00
  -6.4374697228188626e-01  -1.8781867229680820e+00
  -6.2491598672759840e-01  -1.9418331244670375e+00
  -6.0583893226541741e-01  -2.0075478234130508e+00
  -5.8650088686585078e-01  -2.0754347127202522e+00
  -5.6688645497847601e-01  -2.1456064131670889e+00
  -5.4697925985737805e-01  -2.2181853082310488e+00
  -5.2676295442402499e-01  -2.2933047180128865e+00
  -5.0622128658583798e-01  -2.3711102400315771e+00
  -4.8533716035278718e-01  -2.4517613044687891e+00
  -4.6409315831127707e-01  -2.5354329666248052e+00
  -4.4247238741525918e-01  -2.6223179656648288e+00
  -4.2045778330476657e-01  -2.7126291270500316e+00
  -3.9803192276453803e-01  -2.8066021783247175e+00
  -3.7517820063854090e-01  -2.9044990283106085e+00
  -3.5188094838926504e-01  -3.0066116194233317e+00
  -3.2812485931684926e-01  -3.1132665075231971e+00
  -3.0389596854369877e-01  -3.2248302946624738e+00
  -2.7918276352876781e-01  -3.3417160873676215e+00
  -2.5397594266818185e-01  -3.4643912719513237e+00
  -2.2826901122901055e-01  -3.5933869245279912e+00
  -2.0206017278818025e-01  -3.7293092054915697e+00
  -1.7535319498646237e-01  -3.8728532927549653e+00
  -1.4815801516754407e-01  -4.0248206062880634e+00
  -1.2049310304775887e-01  -4.1861401941472876e+00
  -9.2387929013388798e-02  -4.3578954990932859e+00
  -6.3884443637741262e-02  -4.5413583249053664e+00
  -3.5039832768801515e-02  -4.7380324194955428e+00
  -5.9305883576843479e-03  -4.9497099980387897e+00
   2.3344357231908298e-02  -5.1785462767964923e+00
   5.2660432313284364e-02  -5.4271596371372341e+00
   8.1862606166654403e-02  -5.6987687953100190e+00
   1.1076108689707706e-01  -5.9973850933043025e+00
   1.3912867428295136e-01  -6.3280900666235134e+00
   1.6669805871654361e-01  -6.6974494605450596e+00
   1.9316015596487190e-01  -7.1141546937055429e+00
   2.1816645603081147e-01  -7.5900641771797090e+00
   2.4133501177946529e-01  -8.1419943284679555e+00
   2.6225960419757954e-01  -8.7950282679419391e+00
   2.8052473264073169e-01  -9.5891952001437133e+00
   2.9572673169353786e-01  -1.0594948905556372e+01
   3.0749769942925603e-01  -1.1973129835906640e+01
   3.1553070102833763e-01  -1.3522705834084750e+01
   3.1960484415723489e-01  -1.4819896098350361e+01


==> R_Sig_NGC6397.txt <==
  -2.0556996135718766e+00   8.9905111439397917e-02
  -1.5779279695407609e+00   8.6350077139918893e-02
  -1.3546123118464426e+00   7.9266913306366135e-02
  -1.2061580884035215e+00   6.8699432361338394e-02
  -1.0938649799564313e+00   5.4714688562425749e-02
  -1.0027488323277933e+00   3.7402823826156728e-02
  -9.2540830668707119e-01   1.6876524388758023e-02
  -8.5763563076422100e-01  -6.7290073855889683e-03
  -7.9680435987313414e-01  -3.3256543903282011e-02
  -7.4116129157882615e-01  -6.2527493354575664e-02
  -6.8947489571954201e-01  -9.4343156207272752e-02
  -6.4084466110406613e-01  -1.2848651890605420e-01
  -5.9459039992504725e-01  -1.6472490213866051e-01
  -5.5018454882801471e-01  -2.0281347365034941e-01
  -5.0720897714652424e-01  -2.4249984003308012e-01
  -4.6532655161499159e-01  -2.8352966305507682e-01
  -4.2426193553280001e-01  -3.2565332267774205e-01
  -3.8378842162808180e-01  -3.6863337052198308e-01
  -3.4371880323987453e-01  -4.1225251098493609e-01
  -3.0389904034868570e-01  -4.5632158806328682e-01
  -2.6420386252623990e-01  -5.0068706165758770e-01
  -2.2453372697537832e-01  -5.4523731090993099e-01
  -1.8481266917371175e-01  -5.8990723528485800e-01
  -1.4498669397614852e-01  -6.3468066389285205e-01
  -1.0502238547310752e-01  -6.7959037336287542e-01
  -6.4905477151911722e-02  -7.2471568756093008e-01
  -2.4639147931980673e-02  -7.7017796619644796e-01
   1.5758110092741810e-02  -8.1613443439308642e-01
   5.6255146351175365e-02  -8.6277102504583580e-01
   9.6811307650529005e-02  -9.1029489573665012e-01
   1.3737999216277855e-01  -9.5892732483283738e-01
   1.7791239369425416e-01  -1.0088975245265681e+00
   2.1836119292130771e-01  -1.0604378292726062e+00
   2.5868392748591290e-01  -1.1137804784506178e+00
   2.9884583002290965e-01  -1.1691561072139325e+00
   3.3882198346140757e-01  -1.2267938320086655e+00
   3.7859875277710242e-01  -1.2869227530204668e+00
   4.1817452624362883e-01  -1.3497745211768786e+00
   4.5755988212394239e-01  -1.4155866241425961e+00
   4.9677732004408642e-01  -1.4846059596897023e+00
   5.3586071754387610e-01  -1.5570924078963015e+00
   5.7485464239085571e-01  -1.6333221989438069e+00
   6.1381363331453298e-01  -1.7135912066621921e+00
   6.5280151505044404e-01  -1.7982184830102896e+00
   6.9189079489526539e-01  -1.8875506304748382e+00
   7.3116215436468779e-01  -1.9819675501440741e+00
   7.7070404495556288e-01  -2.0818901173608730e+00
   8.1061237459671243e-01  -2.1877901159172954e+00
   8.5099026714500214e-01  -2.3002028740202518e+00
   8.9194784795951754e-01  -2.4197430446880186e+00
   9.3360198817434592e-01  -2.5471244109290629e+00
   9.7607588877420437e-01  -2.6831848399198734e+00
   1.0194983310410362e+00  -2.8289182976527143e+00
   1.0640023191046715e+00  -2.9855164069441775e+00
   1.1097227097131501e+00  -3.1544235074720630e+00
   1.1567922110130109e+00  -3.3374105785822037e+00
   1.2053348359771379e+00  -3.5366765710253039e+00
   1.2554554517276171e+00  -3.7549893825976013e+00
   1.3072234665042790e+00  -3.9958865333521296e+00
   1.3606479054538949e+00  -4.2639661930076151e+00
   1.4156402510646564e+00  -4.5653215794935136e+00
   1.4719607353326063e+00  -4.9082071766136064e+00
   1.5291440481502605e+00  -5.3041048793071059e+00
   1.5864032007942508e+00  -5.7695102593605148e+00
   1.6425182356307664e+00  -6.3291526869803878e+00
   1.6957329865102886e+00  -7.0223184345171408e+00
   1.7437099181589020e+00  -7.9171400764032098e+00
   1.7836233206288274e+00  -9.1486582395349227e+00
   1.8124777749003158e+00  -1.1069339471793505e+01
   1.8276728495988832e+00  -1.3284183077740307e+01


==> R_Sig_NGC6401.txt <==
   3.8481415184531105e-03   1.0000000000000000e+00
   1.1551539942719449e-02   9.9659450561719021e-01
   1.9278708017367141e-02   9.8983599606972106e-01
   2.7049756582847834e-02   9.7982193769740922e-01
   3.4884880457016619e-02   9.6669170160901230e-01
   4.2802878697191654e-02   9.5062636174337345e-01
   5.0822578370362685e-02   9.3184370178689091e-01
   5.8963579254922273e-02   9.1059122752423471e-01
   6.7245965365116456e-02   8.8714034692605459e-01
   7.5690402812305782e-02   8.6177968627389967e-01
   8.4318333333281259e-02   8.3480788092073299e-01
   9.3151946426056176e-02   8.0652705082751708e-01
   1.0221426942232666e-01   7.7723635260223911e-01
   1.1152927220117610e-01   7.4722594672648546e-01
   1.2112188290416614e-01   7.1677190259789769e-01
   1.3101805950778458e-01   6.8613175030455442e-01
   1.4124485038539999e-01   6.5554090208599824e-01
   1.5183040706634476e-01   6.2521011529171411e-01
   1.6280402534769478e-01   5.9532377679159754e-01
   1.7419616477111549e-01   5.6603908851990281e-01
   1.8603843680070875e-01   5.3748612649453797e-01
   1.9836360612821635e-01   5.0976856672152471e-01
   2.1120556685129960e-01   4.8296505531415296e-01
   2.2459929766527575e-01   4.5713110482649721e-01
   2.3858082422701041e-01   4.3230133436705859e-01
   2.5318716055297602e-01   4.0849199051171853e-01
   2.6845624236730636e-01   3.8570362007789311e-01
   2.8442687201641703e-01   3.6392376027424428e-01
   3.0113865592479394e-01   3.4312959196189752e-01
   3.1863195334733302e-01   3.2329046103635889e-01
   3.3694785064231664e-01   3.0437019292720785e-01
   3.5612814895866712e-01   2.8632917808462593e-01
   3.7621538632889817e-01   2.6912618127780724e-01
   3.9725290266063318e-01   2.5271985415017301e-01
   4.1928493882742091e-01   2.3706996235203479e-01
   4.4235678886345031e-01   2.2213832125615443e-01
   4.6651500645298927e-01   2.0788945804495421e-01
   4.9180765725135267e-01   1.9429103329430225e-01
   5.1828463154817184e-01   1.8131404087209790e-01
   5.4599801148124971e-01   1.6893282223242961e-01
   5.7500248474133464e-01   1.5712493413852616e-01
   6.0535581568843444e-01   1.4587089588618110e-01
   6.3711936440829997e-01   1.3515385280685552e-01
   6.7035864892937980e-01   1.2495918794346339e-01
   7.0514396099887922e-01   1.1527410273110346e-01
   7.4155102666223227e-01   1.0608719364064829e-01
   7.7966171331829404e-01   9.7388043483988010e-02
   8.1956479578362185e-01   8.9166838147454588e-02
   8.6135677657899989e-01   8.1414023274188466e-02
   9.0514277025006129e-01   7.4120007055949913e-02
   9.5103746757780394e-01   6.7274910982234287e-02
   9.9916618064037876e-01   6.0868373077234396e-02
   1.0496659871195479e+00   5.4889401275147888e-02
   1.1026869934594206e+00   4.9326273340452219e-02
   1.1583937248344738e+00   4.4166481756144425e-02
   1.2169666690689256e+00   3.9396717002639817e-02
   1.2786039984087978e+00   3.5002883534295995e-02
   1.3435234854424927e+00   3.0970144316215132e-02
   1.4119646493314320e+00   2.7282986724424405e-02
   1.4841911613532632e+00   2.3925304920355234e-02
   1.5604935357777827e+00   2.0880495150251571e-02
   1.6411921514488812e+00   1.8131558990423489e-02
   1.7266406388507940e+00   1.5661212290736155e-02
   1.8172296689527707e+00   1.3451998163596176e-02
   1.9133911967635067e+00   1.1486401352452680e-02
   2.0156031973035056e+00   9.7469631634719764e-03
   2.1243949344189694e+00   8.2163955801855711e-03
   2.2403528102307622e+00   6.8776922426385658e-03
   2.3641268159456503e+00   5.7142352001262955e-03
   2.4964375967240309e+00   4.7098955869531176e-03
   2.6380841235287464e+00   3.8491261222155290e-03
   2.7899519033613900e+00   3.1170445109631102e-03
   2.9530216070958617e+00   2.4995063191409999e-03
   3.1283779004270484e+00   1.9831661861302924e-03
   3.3172181055651073e+00   1.5555272149980705e-03
   3.5208601385315128e+00   1.2049779816056105e-03
   3.7407488834467202e+00   9.2081706822660990e-04
   3.9784597606558325e+00   6.9326566695443361e-04
   4.2356977367338189e+00   5.1346842681099464e-04
   4.5142893091605503e+00   3.7348317921003714e-04
   4.8161640638460534e+00   2.6626050086967038e-04
   5.1433212589001824e+00   1.8561373648739126e-04
   5.4977754554973215e+00   1.2618049366843004e-04
   5.8814735886191833e+00   8.3376707962009772e-05
   6.2961742197381421e+00   5.3344098527273318e-05
   6.7432782827117697e+00   3.2892144103996391e-05
   7.2236000660380100e+00   1.9435665174598463e-05
   7.7370684230232731e+00   1.0928944926922845e-05
   8.2823525930547088e+00   5.7976287835595263e-06
   8.8564164679766453e+00   2.8696553988384411e-06
   9.4540216538390123e+00   1.3065724171993400e-06
   1.0067224705706046e+01   5.3700580285504713e-07
   1.0684947173040380e+01   1.9418494395267820e-07
   1.1292734203032799e+01   5.9572424385664188e-08
   1.1872847690344363e+01   1.4686196889772335e-08
   1.2404845364307945e+01   2.6692855683697700e-09
   1.2866755311987356e+01   3.0770550001971422e-10
   1.3236849514989485e+01   1.6429437514097445e-11
   1.3495855464784928e+01   2.4273602869286809e-13
   1.3629263457843255e+01   1.0683204110078131e-14


==> R_Sig_NGC6440.txt <==
   2.3088813853753072e-03   1.0000000000000000e+00
   6.9309498104413491e-03   9.9656294024205649e-01
   1.1567400855983572e-02   9.8974199185389011e-01
   1.6230403201472843e-02   9.7963588608794894e-01
   2.0932180149600153e-02   9.6638579112028333e-01
   2.5684116579834004e-02   9.5017512137388260e-01
   3.0497621305220896e-02   9.3122448041816774e-01
   3.5384579221515985e-02   9.0978457918967903e-01
   4.0357178922090862e-02   8.8613034285826331e-01
   4.5427974099483528e-02   8.6055414060908442e-01
   5.0610003081135974e-02   8.3335848129574086e-01
   5.5916774697466955e-02   8.0484940357054424e-01
   6.1362325770280918e-02   7.7532994184816539e-01
   6.6961287770071348e-02   7.4509401141146092e-01
   7.2728899891061155e-02   7.1442124282048647e-01
   7.8681056223107851e-02   6.8357246987404596e-01
   8.4834346516072467e-02   6.5278609728147086e-01
   9.1206068183770625e-02   6.2227552232997441e-01
   9.7814255619972756e-02   5.9222738759578086e-01
   1.0467769643013984e-01   5.6280074577155914e-01
   1.1181592857640230e-01   5.3412710887636283e-01
   1.1924924522701223e-01   5.0631117303387174e-01
   1.2699868390505503e-01   4.7943219627288985e-01
   1.3508600223218312e-01   4.5354591029254127e-01
   1.4353365715190761e-01   4.2868678208297911e-01
   1.5236477030526649e-01   4.0487056201059990e-01
   1.6160308720444069e-01   3.8209698829155608e-01
   1.7127294197811982e-01   3.6035251220819109e-01
   1.8139921599698472e-01   3.3961298926507116e-01
   1.9200730177987763e-01   3.1984624032700620e-01
   2.0312308093194115e-01   3.0101440686300307e-01
   2.1477290890979989e-01   2.8307607753101494e-01
   2.2698361972164766e-01   2.6598813803163013e-01
   2.3978255615050584e-01   2.4970732286195421e-01
   2.5319762058791717e-01   2.3419147957714551e-01
   2.6725735862530353e-01   2.1940053874992382e-01
   2.8199107666880630e-01   2.0529720674547081e-01
   2.9742898888369573e-01   1.9184741391142149e-01
   3.1360240280304552e-01   1.7902053654200129e-01
   3.3054394039332419e-01   1.6678942847206202e-01
   3.4828778984184594e-01   1.5513030130830413e-01
   3.6686999489135630e-01   1.4402247947346183e-01
   3.8632877589868653e-01   1.3344806717151611e-01
   4.0670487956165935e-01   1.2339155962852316e-01
   4.2804196355946472e-01   1.1383941996095653e-01
   4.5038701050119467e-01   1.0477964926345615e-01
   4.7379077197119085e-01   9.6201369244036564e-02
   4.9830825020805336e-01   8.8094428755177770e-02
   5.2399921428145779e-01   8.0449049330401021e-02
   5.5092875668761077e-01   7.3255516371787496e-02
   5.7916790012629782e-01   6.6503918228368986e-02
   6.0879425506093243e-01   6.0183938050941875e-02
   6.3989273952710468e-01   5.4284696300045392e-02
   6.7255637353342057e-01   4.8794640464963006e-02
   7.0688715323605023e-01   4.3701480534857354e-02
   7.4299702206045992e-01   3.8992163656570926e-02
   7.8100895407092708e-01   3.4652882268935509e-02
   8.2105816023795386e-01   3.0669111549560372e-02
   8.6329344072806513e-01   2.7025668889475281e-02
   9.0787870206779908e-01   2.3706790442956586e-02
   9.5499465631143088e-01   2.0696221158716600e-02
   1.0048407316193757e+00   1.7977313252668919e-02
   1.0576372173560955e+00   1.5533130866875229e-02
   1.1136276680630923e+00   1.3346559269543135e-02
   1.1730816014961585e+00   1.1400415922261870e-02
   1.2362975169950872e+00   9.6775626196564084e-03
   1.3036062628003304e+00   8.1610173218533161e-03
   1.3753747864292187e+00   6.8340633329343013e-03
   1.4520102864023112e+00   5.6803547179254078e-03
   1.5339647798667611e+00   4.6840160640937677e-03
   1.6217400899395669e+00   3.8297344315692335e-03
   1.7158932200330499e+00   3.1028425329517333e-03
   1.8170420519695332e+00   2.4893916608872768e-03
   1.9258712486188694e+00   1.9762131788148168e-03
   2.0431381456316835e+00   1.5509683855126628e-03
   2.1696783049652391e+00   1.2021861543386819e-03
   2.3064102273820262e+00   9.1928822314162289e-04
   2.4543384681273714e+00   6.9260266367584427e-04
   2.6145540786529375e+00   5.1336567856444324e-04
   2.7882308410992565e+00   3.7371234589313873e-04
   2.9766151594082828e+00   2.6665726294679558e-04
   3.1810067219475542e+00   1.8606569589525571e-04
   3.4027260993824200e+00   1.2661624269292443e-04
   3.6430643368855833e+00   8.3756103509386340e-05
   3.9032084401424232e+00   5.3649768337518474e-05
   4.1841355838636396e+00   3.3122246728443963e-05
   4.4864682927238064e+00   1.9597915184664989e-05
   4.8102833745797069e+00   1.1035893257363170e-05
   5.1548699095536206e+00   5.8631637547574809e-06
   5.5184374269124197e+00   2.9066516463524675e-06
   5.8977859752703248e+00   1.3255643224884723e-06
   6.2879662701510286e+00   5.4571149990432553e-07
   6.6819805818181370e+00   1.9765884910904527e-07
   7.0706008927112691e+00   6.0735964177442137e-08
   7.4424031163695759e+00   1.4995925488973287e-08
   7.7841225568604777e+00   2.7293794786248756e-09
   8.0814103344565531e+00   3.1501312686459274e-10
   8.3200004366059392e+00   1.6833381672657948e-11
   8.4871845441123988e+00   2.4840173215461174e-13
   8.5733647040505279e+00   1.0978222587313884e-14


==> R_Sig_NGC6441_Noyora.txt <==
  -3.1751920576891557e+00   1.2685842010509695e-02
  -2.6979212704168285e+00   1.1868402206836404e-02
  -2.4757429222620249e+00   1.0235715764120499e-02
  -2.3290886530135602e+00   7.7925619392788742e-03
  -2.2192320448686704e+00   4.5460081398490575e-03
  -2.1311935387817487e+00   5.0499556350071955e-04
  -2.0575757032467137e+00  -4.3192007232243385e-03
  -1.9941815704760868e+00  -9.9132848474745086e-03
  -1.9384033079355631e+00  -1.6262244059615419e-02
  -1.8885039452100225e+00  -2.3349363496550798e-02
  -1.8432682167267620e+00  -3.1156373246356249e-02
  -1.8018173239898387e+00  -3.9663774401445535e-02
  -1.7634930251854124e+00  -4.8851050414211616e-02
  -1.7277869193004562e+00  -5.8696841124305787e-02
  -1.6943017918594689e+00  -6.9179250329551870e-02
  -1.6627222265662689e+00  -8.0276157875762047e-02
  -1.6327903454558996e+00  -9.1965454093226581e-02
  -1.6042938759363896e+00  -1.0422532067038393e-01
  -1.5770586489740581e+00  -1.1703456071886389e-01
  -1.5509379128652425e+00  -1.3037286804495565e-01
  -1.5258058029194286e+00  -1.4422107008184248e-01
  -1.5015563132048824e+00  -1.5856140600626378e-01
  -1.4780992482249158e+00  -1.7337777406070415e-01
  -1.4553550067899761e+00  -1.8865591405677373e-01
  -1.4332544114403309e+00  -2.0438358507580137e-01
  -1.4117385403981744e+00  -2.2055073027375549e-01
  -1.3907549347155184e+00  -2.3714957485591029e-01
  -1.3702562838270529e+00  -2.5417468208683019e-01
  -1.3502018781097711e+00  -2.7162300014194185e-01
  -1.3305559198765102e+00  -2.8949386253384601e-01
  -1.3112851269144135e+00  -3.0778893342640562e-01
  -1.2923598977472477e+00  -3.2651213848920901e-01
  -1.2737546810124880e+00  -3.4566957816945004e-01
  -1.2554455834219875e+00  -3.6526939747683773e-01
  -1.2374102060057641e+00  -3.8532163815419762e-01
  -1.2196291489983759e+00  -4.0583809547150745e-01
  -1.2020847288751939e+00  -4.2683215907074940e-01
  -1.1847595493534808e+00  -4.4831863915984677e-01
  -1.1676378642878786e+00  -4.7031360818343015e-01
  -1.1507058093488916e+00  -4.9283425317338370e-01
  -1.1339495843774445e+00  -5.1589872414367222e-01
  -1.1173557503042206e+00  -5.3952599751667951e-01
  -1.1009125085806555e+00  -5.6373576615322851e-01
  -1.0846085289776648e+00  -5.8854833823526520e-01
  -1.0684320541375620e+00  -6.1398454711362127e-01
  -1.0523722485656459e+00  -6.4006568893536275e-01
  -1.0364192267937822e+00  -6.6681347975207583e-01
  -1.0205625883616780e+00  -6.9425002056340213e-01
  -1.0047919633116205e+00  -7.2239778273495092e-01
  -9.8909804042658878e-01  -7.5127961627837891e-01
  -9.7347144131118046e-01  -7.8091876733780508e-01
  -9.5790218393284854e-01  -8.1133890661314101e-01
  -9.4238095072776529e-01  -8.4256417800263261e-01
  -9.2689892327720369e-01  -8.7461925900940085e-01
  -9.1144657445918753e-01  -9.0752942735117237e-01
  -8.9601435932954077e-01  -9.4132064150393147e-01
  -8.8059350082108145e-01  -9.7601963508591227e-01
  -8.6517489345392429e-01  -1.0116540172826436e+00
  -8.4974883157651726e-01  -1.0482523827796317e+00
  -8.3430616753449605e-01  -1.0858444349623799e+00
  -8.1883797682978399e-01  -1.1244611180473567e+00
  -8.0333455971798506e-01  -1.1641347574129752e+00
  -7.8778621934786686e-01  -1.2048992123728823e+00
  -7.7218382380259909e-01  -1.2467900398391238e+00
  -7.5651774299320285e-01  -1.2898446682370353e+00
  -7.4077778732640109e-01  -1.3341025841801697e+00
  -7.2495424548424192e-01  -1.3796055318613123e+00
  -7.0903741010486310e-01  -1.4263977254438411e+00
  -6.9301676663964329e-01  -1.4745260787714436e+00
  -6.7688182553134069e-01  -1.5240404523080937e+00
  -6.6062248504630505e-01  -1.5749939186218711e+00
  -6.4422801647435501e-01  -1.6274430545857823e+00
  -6.2768718290023695e-01  -1.6814482642800423e+00
  -6.1098915862700098e-01  -1.7370741321220986e+00
  -5.9412295128408321e-01  -1.7943898178045372e+00
  -5.7707677431276327e-01  -1.8534695043689013e+00
  -5.5983891991116730e-01  -1.9143928985168532e+00
  -5.4239795701161764e-01  -1.9772457913676655e+00
  -5.2474179506700158e-01  -2.0421207007457025e+00
  -5.0685797765453455e-01  -2.1091175995454501e+00
  -4.8873450634579607e-01  -2.1783447326567340e+00
  -4.7035921446581896e-01  -2.2499195497296092e+00
  -4.5171935010750658e-01  -2.3239697763874241e+00
  -4.3280251236932510e-01  -2.4006346260958691e+00
  -4.1359675316972583e-01  -2.4800661811749443e+00
  -3.9408979304571745e-01  -2.5624309917309138e+00
  -3.7426954083948516e-01  -2.6479119137463254e+00
  -3.5412490706543148e-01  -2.7367102140523665e+00
  -3.3364525527055927e-01  -2.8290480197712151e+00
  -3.1282031152516604e-01  -2.9251711802374945e+00
  -2.9164129218281021e-01  -3.0253525876463967e+00
  -2.7010109766730295e-01  -3.1298960632645612e+00
  -2.4819389497686795e-01  -3.2391409600331493e+00
  -2.2591608281629941e-01  -3.3534675997800285e+00
  -2.0326737083983437e-01  -3.4733037088422312e+00
  -1.8025065099668652e-01  -3.5991321341761475e+00
  -1.5687259707938428e-01  -3.7315001441211519e+00
  -1.3314538825457453e-01  -3.8710306448065168e+00
  -1.0908748033688387e-01  -4.0184358450393747e+00
  -8.4724084829317467e-02  -4.1745340964957505e+00
  -6.0089121435969978e-02  -4.3402707459651406e+00
  -3.5227145560369509e-02  -4.5167441792840446e+00
  -1.0194240104803335e-02  -4.7052388333337491e+00
   1.4940162845488372e-02  -4.9072675454788985e+00
   4.0090544394457334e-02  -5.1246265146560734e+00
   6.5153695078573604e-02  -5.3594679014742468e+00
   9.0007398213984707e-02  -5.6143976621560316e+00
   1.1450804060871526e-01  -5.8926099985240299e+00
   1.3848903308120014e-01  -6.1980766072560574e+00
   1.6176097058179098e-01  -6.5358210304247732e+00
   1.8411184003790768e-01  -6.9123295646702934e+00
   2.0530794484231277e-01  -7.3361901654744708e+00
   2.2509774846256633e-01  -7.8191324019858897e+00
   2.4321772974343181e-01  -8.3778189150226563e+00
   2.5939919529024941e-01  -9.0371572189424292e+00
   2.7337782710801817e-01  -9.8369819783710728e+00
   2.8490593971745570e-01  -1.0847521930596999e+01
   2.9376472724111036e-01  -1.2228565867165484e+01
   2.9977604939050101e-01  -1.3784759082965209e+01
   3.0281409284186939e-01  -1.5070389168171729e+01


==> R_Sig_NGC6441_Noyora_whole.txt <==
  -2.8015143929642430e+00  -2.3792714963360585e-02
  -2.3241053958535902e+00  -2.6124420883579809e-02
  -2.1019690475276560e+00  -3.0722318450024780e-02
  -1.9554596364182444e+00  -3.7650894065489736e-02
  -1.8455034979796689e+00  -4.6829845035461337e-02
  -1.7572059998014486e+00  -5.8290150737822295e-02
  -1.6834699736685921e+00  -7.1962646952582435e-02
  -1.6199787954166818e+00  -8.7871712733135210e-02
  -1.5638882934282790e+00  -1.0591857179022766e-01
  -1.5136338129441873e+00  -1.2612805432619717e-01
  -1.4681816241294081e+00  -1.4839478143628637e-01
  -1.4264377764808538e+00  -1.7273862356182446e-01
  -1.3876148035315106e+00  -1.9903038269450768e-01
  -1.3514427406469824e+00  -2.2729349290296219e-01
  -1.3175905613466863e+00  -2.5738951975615898e-01
  -1.2854854024429383e+00  -2.8933640324560633e-01
  -1.2548577858442516e+00  -3.2297957014665801e-01
  -1.2257483865232135e+00  -3.5834119431729350e-01
  -1.1979300442571250e+00  -3.9525820830532288e-01
  -1.1710088135277013e+00  -4.3374906043735517e-01
  -1.1449611427307063e+00  -4.7364279581229546e-01
  -1.1198982319820476e+00  -5.1496230947340060e-01
  -1.0955713344085025e+00  -5.5753194760873703e-01
  -1.0717116851281592e+00  -6.0137506754849879e-01
  -1.0484445644222022e+00  -6.4631612816360784e-01
  -1.0258506265506164e+00  -6.9238401701466334e-01
  -1.0036443516695261e+00  -7.3940487657265008e-01
  -9.8168379498300617e-01  -7.8741366169868210e-01
  -9.6017789577522128e-01  -8.3624358649783392e-01
  -9.3912540687846535e-01  -8.8593754744303310e-01
  -9.1822936872243077e-01  -9.3633785152375837e-01
  -8.9747988162439318e-01  -9.8749877100638106e-01
  -8.7710975863748952e-01  -1.0392746574786356e+00
  -8.5701589410953816e-01  -1.0917307377379524e+00
  -8.3693145927265256e-01  -1.1447365094805617e+00
  -8.1697088620990921e-01  -1.1983717353126266e+00
  -7.9733475408833865e-01  -1.2525199942476892e+00
  -7.7782422369550064e-01  -1.3072741643281343e+00
  -7.5824612953456993e-01  -1.3625355425622321e+00
  -7.3881371043131105e-01  -1.4184114179085343e+00
  -7.1964804572047769e-01  -1.4748158969793801e+00
  -7.0048255373522417e-01  -1.5318696182367810e+00
  -6.8123245251621800e-01  -1.5895027998536162e+00
  -6.6216779003570625e-01  -1.6478473063767318e+00
  -6.4329822784367019e-01  -1.7068423222629372e+00
  -6.2433332190334290e-01  -1.7666315179039846e+00
  -6.0531458727037635e-01  -1.8271654211799204e+00
  -5.8651597301911473e-01  -1.8885941300218934e+00
  -5.6782442777538966e-01  -1.9508724256678092e+00
  -5.4897741740570072e-01  -2.0141600786071838e+00
  -5.3013917016597989e-01  -2.0784171608023172e+00
  -5.1153202616560478e-01  -2.1438052886842525e+00
  -4.9293207721328974e-01  -2.2102850880442544e+00
  -4.7415509887203633e-01  -2.2780263876513369e+00
  -4.5546207689957419e-01  -2.3469893241020934e+00
  -4.3697508810379182e-01  -2.4173426297089500e+00
  -4.1839331459186141e-01  -2.4890455892031138e+00
  -3.9965053680422763e-01  -2.5622748603608136e+00
  -3.8105919983018866e-01  -2.6369844246000449e+00
  -3.6260822427196238e-01  -2.7133493482467874e+00
  -3.4397109294779654e-01  -2.7913240143957108e+00
  -3.2522055415128354e-01  -2.8710918856246166e+00
  -3.0666238477227020e-01  -2.9525982976038128e+00
  -2.8814199357942200e-01  -3.0360275064268976e+00
  -2.6936755568081822e-01  -3.1213286963736184e+00
  -2.5054761932628516e-01  -3.2086948039467407e+00
  -2.3191944327762593e-01  -3.2980633907842760e+00
  -2.1320052812823795e-01  -3.3896337024573642e+00
  -1.9419309827761266e-01  -3.4833516468235866e+00
  -1.7521247201313100e-01  -3.5794242558076217e+00
  -1.5637223863187882e-01  -3.6777848329057905e+00
  -1.3730289980128610e-01  -3.7786552886044653e+00
  -1.1794822553798341e-01  -3.8819810646754722e+00
  -9.8677881460972214e-02  -3.9879890792481341e+00
  -7.9443531832844541e-02  -4.0966135167262490e+00
  -5.9850022290551898e-02  -4.2081071253625071e+00
  -4.0008535784498318e-02  -4.3224171975634862e+00
  -2.0273841845497249e-02  -4.4397968836348767e+00
  -4.2269882581293886e-04  -4.5601871017668385e+00
   1.9892558993247152e-02  -4.6838791459786311e+00
   4.0396249612905930e-02  -4.8108236348815492e+00
   6.0824621460321790e-02  -4.9413076164663225e+00
   8.1558384167431511e-02  -5.0752859186782793e+00
   1.0282415889299217e-01  -5.2130965578695907e+00
   1.2421678613874672e-01  -5.3546961234626034e+00
   1.4563449694494604e-01  -5.5004175497026884e+00
   1.6756673615556691e-01  -5.6502404523319623e+00
   1.9005787210370997e-01  -5.8045607609092382e+00
   2.1263923479564459e-01  -5.9633482565233651e+00
   2.3542435917627605e-01  -6.1270018395396972e+00
   2.5893528494197898e-01  -6.2955428546148298e+00
   2.8299782847597760e-01  -6.4694420338718430e+00
   3.0717106075423156e-01  -6.6486978172507705e+00
   3.3180831160540369e-01  -6.8338073076528474e+00
   3.5736919743653539e-01  -7.0248592222230961e+00
   3.8346048788494974e-01  -7.2224258357369777e+00
   4.0977604576401533e-01  -7.4265639477440049e+00
   4.3689636500614776e-01  -7.6379203396635393e+00
   4.6511726667322845e-01  -7.8566914824245764e+00
   4.9387002491948423e-01  -8.0835971340377242e+00
   5.2309420765459014e-01  -8.3188089731723203e+00
   5.5354357788196218e-01  -8.5632092100869883e+00
   5.8525809852414168e-01  -8.8171719243158577e+00
   6.1758678475202233e-01  -9.0816508352645737e+00
   6.5081740423204015e-01  -9.3570438627897801e+00
   6.8578268517471319e-01  -9.6446228879138793e+00
   7.2220244637524822e-01  -9.9450755256659669e+00
   7.5949151226164191e-01  -1.0259768079880986e+01
   7.9837044816653746e-01  -1.0589559832156983e+01
   8.3962285477073739e-01  -1.0936422081139414e+01
   8.8263522282001849e-01  -1.1301658149430612e+01
   9.2710256638788546e-01  -1.1687459460873850e+01
   9.7424388560110553e-01  -1.2095702293109889e+01
   1.0246464809001326e+00  -1.2529782130815528e+01
   1.0774399091542299e+00  -1.2992409119404797e+01
   1.1329180690018976e+00  -1.3487716786910937e+01
   1.1928658512793335e+00  -1.4020166425296193e+01
   1.2575408187366017e+00  -1.4596691056036253e+01
   1.3260746411169240e+00  -1.5224021639808614e+01
   1.3999109266898315e+00  -1.5912126958455259e+01
   1.4815444979590975e+00  -1.6673967149927378e+01
   1.5708565763078488e+00  -1.7528751203926344e+01
   1.6676854395924663e+00  -1.8499978855440325e+01
   1.7757301303131419e+00  -1.9624789578916552e+01
   1.8982550916948555e+00  -2.0962911342174984e+01
   2.0340359057977433e+00  -2.2616566913529311e+01
   2.1832004999773487e+00  -2.4773558211789183e+01
   2.3465895092724547e+00  -2.8044538742430550e+01
   2.5050667159607700e+00  -2.9733465278756782e+01
   2.6085399068896384e+00  -3.2457564504745676e+01


==> R_Sig_NGC6453.txt <==
  -2.7157517697906357e+00  -8.7739243075051505e-03
  -2.2379773117065618e+00  -1.2353201876532171e-02
  -2.0146553231635536e+00  -1.9485082131140002e-02
  -1.8661909613584351e+00  -3.0126311073386355e-02
  -1.7538838620266244e+00  -4.4210640630665085e-02
  -1.6627496312472758e+00  -6.1648960042139371e-02
  -1.5853865647049989e+00  -8.2329808019434972e-02
  -1.5175864162204649e+00  -1.0611934683868518e-01
  -1.4567221518592688e+00  -1.3286178235377394e-01
  -1.4010398523094940e+00  -1.6237992873808718e-01
  -1.3493071263677905e+00  -1.9447634351089987e-01
  -1.3006224385398348e+00  -2.2893497043714692e-01
  -1.2543043922713402e+00  -2.6552361079085035e-01
  -1.2098240085910368e+00  -3.0399723671120760e-01
  -1.1667615120433950e+00  -3.4410237333835880e-01
  -1.1247778750110609e+00  -3.8558251142664413e-01
  -1.0835956013441734e+00  -4.2818459726161218e-01
  -1.0429855522268860e+00  -4.7166637100337355e-01
  -1.0027578240737878e+00  -5.1580432105138962e-01
  -9.6275544098619636e-01  -5.6040175712918705e-01
  -9.2285001094580743e-01  -6.0529650189702533e-01
  -8.8293877081816174e-01  -6.5036753716746210e-01
  -8.4294256358085073e-01  -6.9554005610013614e-01
  -8.0280439817084537e-01  -7.4078839198915070e-01
  -7.6248826748562293e-01  -7.8613657121788216e-01
  -7.2197795540199594e-01  -8.3165640339270785e-01
  -6.8127557860990118e-01  -8.7746336094043054e-01
  -6.4039968052680918e-01  -9.2371065734604718e-01
  -5.9938274910562583e-01  -9.7058217468449082e-01
  -5.5826814640811606e-01  -1.0182849024259795e+00
  -5.1710652801843204e-01  -1.0670416157694813e+00
  -4.7595195123910072e-01  -1.1170843700787041e+00
  -4.3485792643166249e-01  -1.1686493199818915e+00
  -3.9387370986317127e-01  -1.2219731311574398e+00
  -3.5304109163206215e-01  -1.2772911426005140e+00
  -3.1239187518583456e-01  -1.3348371940581802e+00
  -2.7194612810003627e-01  -1.3948449539331069e+00
  -2.3171119683580110e-01  -1.4575503885879955e+00
  -1.9168137934843138e-01  -1.5231950081734014e+00
  -1.5183811276286316e-01  -1.5920294264647783e+00
  -1.1215050245835742e-01  -1.6643169165543930e+00
  -7.2576044979992496e-02  -1.7403367351433858e+00
  -3.3061414694827006e-02  -1.8203873401680279e+00
   6.4567663450379497e-03  -1.9047898265810779e+00
   4.6051234350698703e-02  -1.9938922016769267e+00
   8.5803487753410054e-02  -2.0880750584422878e+00
   1.2580330505780135e-01  -2.1877592118379239e+00
   1.6614836833071972e-01  -2.2934156234985288e+00
   2.0694397922184668e-01  -2.4055780464133942e+00
   2.4830282409060830e-01  -2.5248588125382359e+00
   2.9034472432467923e-01  -2.6519686310053614e+00
   3.3319625603494107e-01  -2.7877415065300930e+00
   3.7699006928833506e-01  -2.9331666857507077e+00
   4.2186363620102135e-01  -3.0894301065211724e+00
   4.6795702673417372e-01  -3.2579693146876272e+00
   5.1540909579923810e-01  -3.4405472098880061e+00
   5.6435116428010768e-01  -3.6393531931476328e+00
   6.1489681957682296e-01  -3.8571439802974328e+00
   6.6712583588086038e-01  -4.0974442272118106e+00
   7.2105937269947384e-01  -4.3648377391870179e+00
   7.7662264386509294e-01  -4.6654025498455942e+00
   8.3359041190505789e-01  -5.0073786563021407e+00
   8.9151073280106163e-01  -5.4022371451935900e+00
   9.4960493896963427e-01  -5.8664714696819651e+00
   1.0066497816046855e+00  -6.4248254566237195e+00
   1.0608647808831912e+00  -7.1166264641886903e+00
   1.1098565850042730e+00  -8.0100864918101244e+00
   1.1507060422632998e+00  -9.2403607615275263e+00
   1.1802942261823235e+00  -1.1160157891569206e+01
   1.1958962716946158e+00  -1.3365248484400027e+01


==> R_Sig_NGC6517.txt <==
   1.4430285399301545e-03   9.6999999999999997e-01
   4.3320073018748755e-03   9.6631840552752946e-01
   7.2307408399498192e-03   9.5901422862818309e-01
   1.0147483678650884e-02   9.4819681062696481e-01
   1.3090554224885411e-02   9.3402235529082789e-01
   1.6067744982384658e-02   9.1669388419120101e-01
   1.9086914461907609e-02   8.9645564967647962e-01
   2.2156305658674713e-02   8.7358525735347814e-01
   2.5284445312929869e-02   8.4838717476337133e-01
   2.8480202569957497e-02   8.2118524774412904e-01
   3.1752889482695834e-02   7.9231460446644297e-01
   3.5112273687977473e-02   7.6211434079636564e-01
   3.8568642634480350e-02   7.3092027186755815e-01
   4.2132877546235022e-02   6.9905813327680077e-01
   4.5816494598042760e-02   6.6683782779280132e-01
   4.9631713425939646e-02   6.3454837842051592e-01
   5.3591525536456734e-02   6.0245384199827301e-01
   5.7709747306384784e-02   5.7079037826680790e-01
   6.2001089288407557e-02   5.3976422529472134e-01
   6.6481220551617384e-02   5.0955067457857961e-01
   7.1166823368127824e-02   4.8029401661922200e-01
   7.6075656126923311e-02   4.5210822915277704e-01
   8.1226606858603320e-02   4.2507838678484955e-01
   8.6639737415373883e-02   3.9926266372913188e-01
   9.2336328242770646e-02   3.7469473240244550e-01
   9.8338908921371773e-02   3.5138649178902204e-01
   1.0467127718506282e-01   3.2933098705312525e-01
   1.1135851181928731e-01   3.0850537749005219e-01
   1.1842696772978341e-01   2.8887389553089460e-01
   1.2590425850925308e-01   2.7039069565170709e-01
   1.3381923027377748e-01   2.5300251364779131e-01
   1.4220191943170682e-01   2.3665111100793687e-01
   1.5108350333789872e-01   2.2127545206796806e-01
   1.6049624844384908e-01   2.0681358849690204e-01
   1.7047345409501904e-01   1.9320425689917672e-01
   1.8104940493037330e-01   1.8038817656721282e-01
   1.9225933797439609e-01   1.6830905797817480e-01
   2.0413942712948763e-01   1.5691434756671768e-01
   2.1672679989196089e-01   1.4615571999010987e-01
   2.3005959150468383e-01   1.3598934732482368e-01
   2.4417704024788417e-01   1.2637597880490350e-01
   2.5911963636250379e-01   1.1728085337597008e-01
   2.7492932539118536e-01   1.0867348029595278e-01
   2.9164976727268810e-01   1.0052732019397849e-01
   3.0932665877444665e-01   9.2819389818877301e-02
   3.2800811497190696e-01   8.5529821869840872e-02
   3.4774510930876834e-01   7.8641404208189172e-02
   3.6859197676579836e-01   7.2139115501103662e-02
   3.9060697448569992e-01   6.6009678804435729e-02
   4.1385290187029278e-01   6.0241145817803536e-02
   4.3839778621478537e-01   5.4822519656241422e-02
   4.6431563210747784e-01   4.9743426273146846e-02
   4.9168724361238764e-01   4.4993836432793054e-02
   5.2060113069787795e-01   4.0563837909282807e-02
   5.5115450578739511e-01   3.6443458916867733e-02
   5.8345438901291813e-01   3.2622537372388127e-02
   6.1761884097663211e-01   2.9090630858696325e-02
   6.5377833858520495e-01   2.5836963321518292e-02
   6.9207732330002192e-01   2.2850400626830414e-02
   7.3267594930261570e-01   2.0119449549611049e-02
   7.7575205902801414e-01   1.7632276256898536e-02
   8.2150342841220625e-01   1.5376738754740198e-02
   8.7015032160554762e-01   1.3340431138055149e-02
   9.2193839976495429e-01   1.1510738294304228e-02
   9.7714204520647041e-01   9.8748985443360086e-03
   1.0360681604552102e+00   8.4200738758443590e-03
   1.0990605124784403e+00   7.1334265643580056e-03
   1.1665047099835637e+00   6.0021996273760909e-03
   1.2388339000832096e+00   5.0137998525290328e-03
   1.3165352846228724e+00   4.1558809949109928e-03
   1.4001575692665698e+00   3.4164242984430098e-03
   1.4903194493936402e+00   2.7838148702321614e-03
   1.5877192406738316e+00   2.2469117293933516e-03
   1.6931457482373169e+00   1.7951097023405395e-03
   1.8074904193980650e+00   1.4183925561957976e-03
   1.9317607670518120e+00   1.1073762361979976e-03
   2.0670949314656193e+00   8.5334167786240908e-04
   2.2147770428215519e+00   6.4825747792771223e-04
   2.3762527528825270e+00   4.8479222056549881e-04
   2.5531438240626341e+00   3.5631686274796754e-04
   2.7472599371747082e+00   2.5689799832741961e-04
   2.9606048331290822e+00   1.8128238115601981e-04
   3.1953723586115061e+00   1.2487361468826913e-04
   3.4539258159807984e+00   8.3702029966809652e-05
   3.7387510883476280e+00   5.4388411936412446e-05
   4.0523701672882684e+00   3.4102647774260928e-05
   4.3971970711425792e+00   2.0518283948740967e-05
   4.7753131877797870e+00   1.1763712879029976e-05
   5.1881349945942974e+00   6.3710201023485243e-06
   5.6359465112200429e+00   3.2233696531720466e-06
   6.1172762064647808e+00   1.5017232847255182e-06
   6.6281201508544125e+00   6.3203874781675374e-07
   7.1610584523598408e+00   2.3412314695125690e-07
   7.7043871649072981e+00   7.3562175927678630e-08
   8.2414903339440642e+00   1.8556905138332760e-08
   8.7507824310640583e+00   3.4453520470986848e-09
   9.2066020279144194e+00   4.0466781712858366e-10
   9.5813455536424410e+00   2.1886374572697604e-11
   9.8488217335691175e+00   3.1896782012922381e-13
   9.9883091202363925e+00   1.5070814536116795e-14


==> R_Sig_NGC6522.txt <==
  -2.7157522662248939e+00   0.0000000000000000e+00
  -2.2379713973518740e+00  -3.6367043113636373e-03
  -2.0146349839013844e+00  -1.0884029348705797e-02
  -1.8661475157526040e+00  -2.1700138746185038e-02
  -1.7538085179101968e+00  -3.6020843645408862e-02
  -1.6626330381356187e+00  -5.3759688502802473e-02
  -1.5852185222079973e+00  -7.4808400353949187e-02
  -1.5173556201617981e+00  -9.9036748045780304e-02
  -1.4564159223316435e+00  -1.2629280907777962e-01
  -1.4006438305052809e+00  -1.5640332129262358e-01
  -1.3488049294505173e+00  -1.8917454336214404e-01
  -1.2999952652155413e+00  -2.2439354901813210e-01
  -1.2535305724721044e+00  -2.6183027902790340e-01
  -1.2088784920170350e+00  -3.0124036887200456e-01
  -1.1656152929356816e+00  -3.4236900273927123e-01
  -1.1233973539453574e+00  -3.8495578918839213e-01
  -1.0819418911259706e+00  -4.2874076092963820e-01
  -1.0410137430263493e+00  -4.7347133527825047e-01
  -1.0004162351014785e+00  -5.1891008040333997e-01
  -9.5998490079866194e-01  -5.6484285986928495e-01
  -9.1958322736387599e-01  -6.1108691021740214e-01
  -8.7909987164661152e-01  -6.5749820460898434e-01
  -8.3844690977493164e-01  -7.0397752843709882e-01
  -7.9755878607945041e-01  -7.5047465856647544e-01
  -7.5639164139271742e-01  -7.9699027551203760e-01
  -7.1492273755262548e-01  -8.4357537370441116e-01
  -6.7314968553705978e-01  -8.9032827585898311e-01
  -6.3108922809757695e-01  -9.3738953310949125e-01
  -5.8877535839966488e-01  -9.8493528114118334e-01
  -5.4625666066578304e-01  -1.0331696851714072e+00
  -5.0359285842418811e-01  -1.0823172350859156e+00
  -4.6085071088313889e-01  -1.1326155467383225e+00
  -4.1809950705366794e-01  -1.1843092974964771e+00
  -3.7540651270061348e-01  -1.2376456932896145e+00
  -3.3283273104128830e-01  -1.2928717505022700e+00
  -2.9042930797806848e-01  -1.3502333981620935e+00
  -2.4823479065462151e-01  -1.4099762875380506e+00
  -2.0627333098904452e-01  -1.4723479462321503e+00
  -1.6455378105791416e-01  -1.5376008684507432e+00
  -1.2306954607819703e-01  -1.6059959985536407e+00
  -8.1798994285300575e-02  -1.6778062084711094e+00
  -4.0706230484554184e-02  -1.7533194742917582e+00
   2.5794866238732932e-04  -1.8328418607002239e+00
   4.1155044876151028e-02  -1.9167006655143086e+00
   8.2057892213202047e-02  -2.0052484150058731e+00
   1.2304978659679461e-01  -2.0988683282266338e+00
   1.6422375035006531e-01  -2.1979818521904759e+00
   2.0568194091809755e-01  -2.3030585782955821e+00
   2.4753520491401243e-01  -2.4146289378492876e+00
   2.8990274438034275e-01  -2.5333000440917490e+00
   3.3291184030718790e-01  -2.6597755119799631e+00
   3.7669752484685526e-01  -2.7948803246758964e+00
   4.2140204059487313e-01  -2.9395926431363346e+00
   4.6717382470072372e-01  -3.0950850112239507e+00
   5.1416562628681928e-01  -3.2627789332391157e+00
   5.6253114746769661e-01  -3.4444181812674617e+00
   6.1241928830444581e-01  -3.6421694641234277e+00
   6.6396459278846365e-01  -3.8587627784625989e+00
   7.1727181090399850e-01  -4.0976917942887567e+00
   7.7239153360443646e-01  -4.3635053123712018e+00
   8.2928267634925912e-01  -4.6622437135705947e+00
   8.8775638394835510e-01  -5.0021099938880935e+00
   9.4739546188246171e-01  -5.3945457022004923e+00
   1.0074453932578489e+00  -5.8560340263440889e+00
   1.0666807070580517e+00  -6.4113470421289955e+00
   1.1232688565653781e+00  -7.0999041842315629e+00
   1.1746871591767427e+00  -7.9901049644016151e+00
   1.2177917599031416e+00  -9.2173898572822779e+00
   1.2491592877266708e+00  -1.1135623670946750e+01
   1.2657527195640854e+00  -1.3342616788150407e+01


==> R_Sig_NGC6535_Noyora_whole.txt <==
  -2.4939604119271221e+00  -1.4047064994742344e+00
  -2.0166738970069789e+00  -1.4068539717510795e+00
  -1.7944659827910880e+00  -1.4111443477172707e+00
  -1.6477656614300078e+00  -1.4175671226963109e+00
  -1.5378433392080186e+00  -1.4261062301625895e+00
  -1.4497219526572582e+00  -1.4367417068599093e+00
  -1.3760055972954190e+00  -1.4494482154697876e+00
  -1.3124930591958954e+00  -1.4641951766052563e+00
  -1.2565745058168585e+00  -1.4809475043390630e+00
  -1.2065154779850131e+00  -1.4996656968460365e+00
  -1.1610992230372212e+00  -1.5203056597860862e+00
  -1.1194421037883791e+00  -1.5428190207188708e+00
  -1.0808857382610866e+00  -1.5671536045659149e+00
  -1.0449229552067227e+00  -1.5932536160025510e+00
  -1.0111525296822932e+00  -1.6210598224286887e+00
  -9.7925525958229487e-01  -1.6505100263437762e+00
  -9.4897420070325877e-01  -1.6815395672524005e+00
  -9.2009602677448910e-01  -1.7140816797931422e+00
  -8.9244157474558239e-01  -1.7480679387322631e+00
  -8.6586220800931379e-01  -1.7834288806562260e+00
  -8.4023278262004375e-01  -1.8200946042389092e+00
  -8.1544423117477804e-01  -1.8579953049584288e+00
  -7.9140220122078841e-01  -1.8970619037532446e+00
  -7.6802693083879980e-01  -1.9372267606998572e+00
  -7.4524894902807759e-01  -1.9784243334160894e+00
  -7.2300568159874357e-01  -2.0205917930673887e+00
  -7.0124258445681620e-01  -2.0636696923733027e+00
  -6.7991319262171890e-01  -2.1076026318981067e+00
  -6.5897574633053224e-01  -2.1523398340238358e+00
  -6.3839194635657115e-01  -2.1978356593170787e+00
  -6.1812877271825573e-01  -2.2440501121401910e+00
  -5.9815794086720964e-01  -2.2909492712757054e+00
  -5.7845319685867236e-01  -2.3385055979673264e+00
  -5.5899044362535932e-01  -2.3866981653131742e+00
  -5.3974943744905290e-01  -2.4355128293598431e+00
  -5.2071260040862077e-01  -2.4849422884149823e+00
  -5.0186304676458426e-01  -2.5349860205261376e+00
  -4.8318557195588036e-01  -2.5856501484003287e+00
  -4.6466782195161416e-01  -2.6369472401704677e+00
  -4.4629866531368134e-01  -2.6888960114676639e+00
  -4.2806702575320377e-01  -2.7415209472105824e+00
  -4.0996331400440011e-01  -2.7948518912666227e+00
  -3.9197990242870012e-01  -2.8489236041291957e+00
  -3.7410934911386379e-01  -2.9037752703470625e+00
  -3.5634403710037293e-01  -2.9594499887875219e+00
  -3.3867768898736456e-01  -3.0159942825714179e+00
  -3.2110514919100780e-01  -3.0734576188120850e+00
  -3.0362075472694811e-01  -3.1318919299354961e+00
  -2.8621868751079976e-01  -3.1913511708674953e+00
  -2.6889428048840130e-01  -3.2518909303076105e+00
  -2.5164323189937360e-01  -3.3135680774001841e+00
  -2.3446036252170571e-01  -3.3764404419724108e+00
  -2.1734050315633799e-01  -3.4405665554653804e+00
  -2.0027938520983948e-01  -3.5060054525047670e+00
  -1.8327248775187810e-01  -3.5728165119760935e+00
  -1.6631433091711956e-01  -3.6410593411667298e+00
  -1.4939966431558804e-01  -3.7107937199375258e+00
  -1.3252383087953887e-01  -3.7820795932020506e+00
  -1.1568148084080450e-01  -3.8549770956519920e+00
  -9.8866447242026062e-02  -3.9295466161127068e+00
  -8.2072983190255522e-02  -4.0058489085455804e+00
  -6.5295587147739004e-02  -4.0839452348208027e+00
  -4.8527812433022760e-02  -4.1638975321684333e+00
  -3.1762672259600173e-02  -4.2457686126574847e+00
  -1.4993696083975274e-02  -4.3296223937182896e+00
   1.7857045404840641e-03  -4.4155241484456544e+00
   1.8583141077778462e-02  -4.5035407760207011e+00
   3.5406445446587671e-02  -4.5937410946345700e+00
   5.2262968495630516e-02  -4.6861961513873087e+00
   6.9160524478026494e-02  -4.7809795451822481e+00
   8.6107885013240890e-02  -4.8781677653348785e+00
   1.0311376223041199e-01  -4.9778405409433182e+00
   1.2018655844564906e-01  -5.0800811973712303e+00
   1.3733543207324064e-01  -5.1849770255381564e+00
   1.5457033324101516e-01  -5.2926196657148736e+00
   1.7190097406866942e-01  -5.4031054982419215e+00
   1.8933704033381488e-01  -5.5165360498607399e+00
   2.0688918415203944e-01  -5.6330184331437056e+00
   2.2456863416925224e-01  -5.7526658190200237e+00
   2.4238633927214262e-01  -5.8755979402194169e+00
   2.6035357290986599e-01  -6.0019416525799132e+00
   2.7848268442588930e-01  -6.1318315767070857e+00
   2.9678638586215506e-01  -6.2654108122757499e+00
   3.1527721147815568e-01  -6.4028317305581499e+00
   3.3396838266375234e-01  -6.5442568861512971e+00
   3.5287420208853609e-01  -6.6898600630546436e+00
   3.7200916669986345e-01  -6.8398274385735833e+00
   3.9138782062757005e-01  -6.9943588881008898e+00
   4.1102571077271643e-01  -7.1536694876077362e+00
   4.3093937431602847e-01  -7.3179912216595664e+00
   4.5114544481246394e-01  -7.4875748881498794e+00
   4.7166089882791562e-01  -7.6626922612426283e+00
   4.9250392014395422e-01  -7.8436385924981664e+00
   5.1369349569551737e-01  -8.0307354606559507e+00
   5.3524866224679224e-01  -8.2243339977568350e+00
   5.5718906405198343e-01  -8.4248186186356282e+00
   5.7953554998108148e-01  -8.6326113712478261e+00
   6.0230943578300555e-01  -8.8481769499389333e+00
   6.2553197584372866e-01  -9.0720284898795018e+00
   6.4922505932026542e-01  -9.3047343871178629e+00
   6.7341136900005538e-01  -9.5469263485592606e+00
   6.9811335977510569e-01  -9.7993088304048666e+00
   7.2335291661333245e-01  -1.0062670197658774e+01
   7.4915189860829390e-01  -1.0337896101639029e+01
   7.7553164510038064e-01  -1.0625985530076964e+01
   8.0251160872885952e-01  -1.0928070051710495e+01
   8.3010893076439118e-01  -1.1245437140650012e+01
   8.5833833302520679e-01  -1.1579558745991116e+01
   8.8721057403173020e-01  -1.1932126368426292e+01
   9.1673036376231454e-01  -1.2305094335375081e+01
   9.4689515716279782e-01  -1.2700733838224611e+01
   9.7769348195536199e-01  -1.3121701099676013e+01
   1.0091015079941068e+00  -1.3571123929167861e+01
   1.0410792814839713e+00  -1.4052712787196935e+01
   1.0735673988013346e+00  -1.4570905450951049e+01
   1.1064823425575492e+00  -1.5131058167039505e+01
   1.1397099406120197e+00  -1.5739701924168603e+01
   1.1730987769450025e+00  -1.6404892797603750e+01
   1.2064538216599161e+00  -1.7136702571060901e+01
   1.2395288334258656e+00  -1.7947924551335884e+01
   1.2720184844349416e+00  -1.8855121191324010e+01
   1.3035530163095534e+00  -1.9880240066555444e+01
   1.3336963114650184e+00  -2.1053229688319238e+01
   1.3619478112690269e+00  -2.2416530530031320e+01
   1.3877516135529979e+00  -2.4033358687998781e+01
   1.4105162973846257e+00  -2.6004370583826724e+01
   1.4296454173778459e+00  -2.8506186225218123e+01
   1.4445768798679488e+00  -3.1951827408567276e+01
   1.4548292100936102e+00  -3.5467496814498027e+01
   1.4600489385372057e+00  -3.8111847006047654e+01


==> R_Sig_NGC6541_Noyora.txt <==
  -3.6700482864236936e+00   6.9424830231151965e-02
  -3.1927171495746780e+00   6.8314384032936271e-02
  -2.9704072371012877e+00   6.6096125240064862e-02
  -2.8235438422646313e+00   6.2775808160583341e-02
  -2.7134033401798239e+00   5.8362008332438861e-02
  -2.6250083219180946e+00   5.2865572908485550e-02
  -2.5509589318885175e+00   4.6300450891145928e-02
  -2.4870563118809836e+00   3.8683366269509523e-02
  -2.4306921403514927e+00   3.0033530188873798e-02
  -2.3801271517490266e+00   2.0372824516156164e-02
  -2.3341429570088645e+00   9.7258009517914197e-03
  -2.2918588431213531e+00  -1.8805747330537376e-03
  -2.2526142203495589e+00  -1.4416992273599561e-02
  -2.2158970502973294e+00  -2.7851804115077074e-02
  -2.1813069759865882e+00  -4.2151235349316744e-02
  -2.1485258751395135e+00  -5.7279606949200625e-02
  -2.1172921559466715e+00  -7.3199460380775960e-02
  -2.0873896013617896e+00  -8.9871775885777147e-02
  -2.0586408324239005e+00  -1.0725629556489551e-01
  -2.0308955628898997e+00  -1.2531179854736418e-01
  -2.0040237929987557e+00  -1.4399638822018473e-01
  -1.9779159536949407e+00  -1.6326788445550028e-01
  -1.9524786615369276e+00  -1.8308423141392183e-01
  -1.9276286497506756e+00  -2.0340387720347117e-01
  -1.9032933041123918e+00  -2.2418621020076882e-01
  -1.8794110734716705e+00  -2.4539203694596237e-01
  -1.8559268938100884e+00  -2.6698402411293615e-01
  -1.8327908559777941e+00  -2.8892713127315456e-01
  -1.8099605371446728e+00  -3.1118906794301809e-01
  -1.7873990557942756e+00  -3.3374071257981952e-01
  -1.7650721206418418e+00  -3.5655646915610517e-01
  -1.7429498334844786e+00  -3.7961459981370577e-01
  -1.7210073964901869e+00  -4.0289751475233543e-01
  -1.6992220686746675e+00  -4.2639197091917369e-01
  -1.6775730852975306e+00  -4.5008920064660118e-01
  -1.6560438040638321e+00  -4.7398498903952169e-01
  -1.6346200778080302e+00  -4.9807966483881894e-01
  -1.6132883967177027e+00  -5.2237800018941216e-01
  -1.5920377658925258e+00  -5.4688905857764314e-01
  -1.5708600478100692e+00  -5.7162598614086402e-01
  -1.5497475204558793e+00  -5.9660572850943483e-01
  -1.5286932559752677e+00  -6.2184870592747099e-01
  -1.5076928138589702e+00  -6.4737847359352707e-01
  -1.4867426219477213e+00  -6.7322134987798798e-01
  -1.4658387075898425e+00  -6.9940602428563947e-01
  -1.4449784431920130e+00  -7.2596318392333703e-01
  -1.4241605162905697e+00  -7.5292515660024106e-01
  -1.4033828785920948e+00  -7.8032555859631836e-01
  -1.3826433947087358e+00  -8.0819897731719914e-01
  -1.3619411523457539e+00  -8.3658070345382640e-01
  -1.3412748769552627e+00  -8.6550649174119076e-01
  -1.3206421348665724e+00  -8.9501235635377252e-01
  -1.3000409775636319e+00  -9.2513442548393732e-01
  -1.2794696729570894e+00  -9.5590884028471923e-01
  -1.2589250329903199e+00  -9.8737168311315726e-01
  -1.2384033024745282e+00  -1.0195589538541698e+00
  -1.2179011959126778e+00  -1.0525065961437083e+00
  -1.1974144076807269e+00  -1.0862505489559400e+00
  -1.1769372293640561e+00  -1.1208268277885394e+00
  -1.1564641061501792e+00  -1.1562716484041462e+00
  -1.1359891964667665e+00  -1.1926215756230452e+00
  -1.1155050319327420e+00  -1.2299136847426959e+00
  -1.0950035704605106e+00  -1.2681857493733455e+00
  -1.0744769728554193e+00  -1.3074764506428103e+00
  -1.0539161882254091e+00  -1.3478255888004975e+00
  -1.0333108773788555e+00  -1.3892743007678825e+00
  -1.0126508242565613e+00  -1.4318652899842781e+00
  -9.9192531507465764e-01  -1.4756430534786635e+00
  -9.7112204780692879e-01  -1.5206541018570525e+00
  -9.5022825049105275e-01  -1.5669471829697152e+00
  -9.2923117565986335e-01  -1.6145735083371671e+00
  -9.0811672709872082e-01  -1.6635869785260862e+00
  -8.8686959661354692e-01  -1.7140444209515584e+00
  -8.6547448395913207e-01  -1.7660058512541266e+00
  -8.4391529654513353e-01  -1.8195347623145410e+00
  -8.2217425868353489e-01  -1.8746984526986927e+00
  -8.0023303472749185e-01  -1.9315684087359890e+00
  -7.7807294555448792e-01  -1.9902207464063062e+00
  -7.5567363453162728e-01  -2.0507367232848588e+00
  -7.3301336638321779e-01  -2.1132033313736445e+00
  -7.1007003882153963e-01  -2.1777139768790801e+00
  -6.8682022343707860e-01  -2.2443692593330198e+00
  -6.6323844994247816e-01  -2.3132778675548815e+00
  -6.3929829497312474e-01  -2.3845576016366787e+00
  -6.1497233174093247e-01  -2.4583365408053024e+00
  -5.9023083866696280e-01  -2.5347543925467582e+00
  -5.6504221959232848e-01  -2.6139640490747529e+00
  -5.3937379502398652e-01  -2.6961333802272995e+00
  -5.1319070703449565e-01  -2.7814473260024601e+00
  -4.8645536754482532e-01  -2.8701103542693800e+00
  -4.5912849794785449e-01  -2.9623493396834064e+00
  -4.3116885472456257e-01  -3.0584169649766175e+00
  -4.0253203683975303e-01  -3.1585957881727533e+00
  -3.7317107245670672e-01  -3.2632031095825540e+00
  -3.4303709915339686e-01  -3.3725968178935908e+00
  -3.1207832646417066e-01  -3.4871825014580700e+00
  -2.8023988570221248e-01  -3.6074221571328304e+00
  -2.4746515720922113e-01  -3.7338448849871821e+00
  -2.1369580144788342e-01  -3.8670601569885235e+00
  -1.7887140161853621e-01  -4.0077744650682066e+00
  -1.4293121541149301e-01  -4.1568123322211328e+00
  -1.0581617655320484e-01  -4.3151430624567420e+00
  -6.7469941300848171e-02  -4.4839152457502962e+00
  -2.7841922154274942e-02  -4.6645017513426072e+00
   1.3107240201801595e-02  -4.8585590045675557e+00
   5.5399971120451134e-02  -5.0681062305996409e+00
   9.9033927419489493e-02  -5.2956331049163810e+00
   1.4396910679690844e-01  -5.5442483336910673e+00
   1.9011111775482886e-01  -5.8178887001441977e+00
   2.3729041150983263e-01  -6.1216203393459194e+00
   2.8523363980218736e-01  -6.4620850465340789e+00
   3.3352690824818487e-01  -6.8481838141589995e+00
   3.8157429665523490e-01  -7.2921695391641626e+00
   4.2855384009510811e-01  -7.8114952638630077e+00
   4.7337826213939710e-01  -8.4321767867242468e+00
   5.1467959911867545e-01  -9.1955160049393747e+00
   5.5084298379211050e-01  -1.0173725821200360e+01
   5.8011428025147427e-01  -1.1534311980089644e+01
   6.0079744475962527e-01  -1.2992763444507933e+01
   6.1152404001434990e-01  -1.4070872976089408e+01


==> R_Sig_NGC6541_Noyora_whole.txt <==
  -2.7048160432456796e+00  -8.5542007002641163e-01
  -2.2275081168536834e+00  -8.5788495498093331e-01
  -2.0052540011740208e+00  -8.6281047659985222e-01
  -1.8584802562680258e+00  -8.7018660066802034e-01
  -1.7484578022144814e+00  -8.7999783743850157e-01
  -1.6602105383518482e+00  -8.9222518539021545e-01
  -1.5863418876938351e+00  -9.0684428592527122e-01
  -1.5226494327869291e+00  -9.2382547872160292e-01
  -1.4665228342531933e+00  -9.4313456190328770e-01
  -1.4162270451189283e+00  -9.6473275695270644e-01
  -1.3705439559636541e+00  -9.8857633234048303e-01
  -1.3285885224330667e+00  -1.0146167902452261e+00
  -1.2897013132018893e+00  -1.0428012242176086e+00
  -1.2533738092490752e+00  -1.0730723061788099e+00
  -1.2192029228518875e+00  -1.1053682546832968e+00
  -1.1868676630720085e+00  -1.1396231280813223e+00
  -1.1561094406975099e+00  -1.1757671378259917e+00
  -1.1267129042939410e+00  -1.2137267814940478e+00
  -1.0984965251118808e+00  -1.2534250728469685e+00
  -1.0713094163899424e+00  -1.2947819782469228e+00
  -1.0450241802367755e+00  -1.3377148350311234e+00
  -1.0195291138560840e+00  -1.3821387099849858e+00
  -9.9472704043229221e-01  -1.4279668910291616e+00
  -9.7053550492282237e-01  -1.4751115084187156e+00
  -9.4688225674802073e-01  -1.5234841354462505e+00
  -9.2370163140865957e-01  -1.5729963942290963e+00
  -9.0093596044885538e-01  -1.6235606797742559e+00
  -8.7853581196532626e-01  -1.6750909469876611e+00
  -8.5645636877698950e-01  -1.7275034676449108e+00
  -8.3465610853840722e-01  -1.7807175995085400e+00
  -8.1309893018516211e-01  -1.8346566163068678e+00
  -7.9175368874503960e-01  -1.8892485254383131e+00
  -7.7059126303250502e-01  -1.9444268192000775e+00
  -7.4958473702322759e-01  -2.0001311967290465e+00
  -7.2871138981290540e-01  -2.0563082638415651e+00
  -7.0795149262587564e-01  -2.1129121411376941e+00
  -6.8728615890927192e-01  -2.1699049557321621e+00
  -6.6669848339855708e-01  -2.2272572491036930e+00
  -6.4617494898431294e-01  -2.2849482915021988e+00
  -6.2570370536074715e-01  -2.3429662519604322e+00
  -6.0527328495575194e-01  -2.4013082282272658e+00
  -5.8487423043731690e-01  -2.4599801725215551e+00
  -5.6449971376737462e-01  -2.5189967036933121e+00
  -5.4414360180944632e-01  -2.5783807803407606e+00
  -5.2380003003751907e-01  -2.6381632658847010e+00
  -5.0346510561945712e-01  -2.6983824253162165e+00
  -4.8313671770275535e-01  -2.7590833468563631e+00
  -4.6281270200589375e-01  -2.8203172846461926e+00
  -4.4249116659054105e-01  -2.8821409691395128e+00
  -4.2217194037388184e-01  -2.9446159180568596e+00
  -4.0185570168914120e-01  -3.0078077373015417e+00
  -3.8154251292896285e-01  -3.0717854201949173e+00
  -3.6123271754685116e-01  -3.1366206918326101e+00
  -3.4092791337019396e-01  -3.2023874127176595e+00
  -3.2062963210977258e-01  -3.2691610235508199e+00
  -3.0033843756283818e-01  -3.3370180448581039e+00
  -2.8005516556092880e-01  -3.4060356665958134e+00
  -2.5978131822060108e-01  -3.4762914200958450e+00
  -2.3951757621848171e-01  -3.5478629110889188e+00
  -2.1926354722939415e-01  -3.6208276300143032e+00
  -1.9901909861562758e-01  -3.6952628582564531e+00
  -1.7878417310851616e-01  -3.7712456473257743e+00
  -1.5855740539499055e-01  -3.8488528544620344e+00
  -1.3833648861367936e-01  -3.9281612509135306e+00
  -1.1811935654403714e-01  -4.0092477051020250e+00
  -9.7903505630406826e-02  -4.0921894123254061e+00
  -7.7684932172619223e-02  -4.1770641631983754e+00
  -5.7458980076136021e-02  -4.2639506620418457e+00
  -3.7221171168359865e-02  -4.3529288836871451e+00
  -1.6966182695346749e-02  -4.4440804434669730e+00
   3.3127578299160659e-03  -4.5374889797694964e+00
   2.3622749256916049e-02  -4.6332405513947066e+00
   4.3970865586772157e-02  -4.7314240327174693e+00
   6.4365332568971464e-02  -4.8321314940525237e+00
   8.4815624946417326e-02  -4.9354585743606290e+00
   1.0533129794368086e-01  -5.0415048460792029e+00
   1.2592214989531078e-01  -5.1503741676649923e+00
   1.4659934993325638e-01  -5.2621750355375063e+00
   1.6737506067176880e-01  -5.3770209528461841e+00
   1.8826143932879078e-01  -5.4950308212516337e+00
   2.0927125748041969e-01  -5.6163293731483241e+00
   2.3041879731841830e-01  -5.7410476720249317e+00
   2.5171910613066900e-01  -5.8693236920726219e+00
   2.7318733611044199e-01  -6.0013029809747822e+00
   2.9483969289137774e-01  -6.1371394333500096e+00
   3.1669397026083840e-01  -6.2769961956606171e+00
   3.3876859862770486e-01  -6.4210466942407027e+00
   3.6108242872420687e-01  -6.5694757939838055e+00
   3.8365583971027611e-01  -6.7224811297765186e+00
   4.0651085626374539e-01  -6.8802746251902409e+00
   4.2967018320774203e-01  -7.0430841881067430e+00
   4.5315746518791589e-01  -7.2111556226793532e+00
   4.7699837622275948e-01  -7.3847548286674316e+00
   5.0122034235192392e-01  -7.5641703062971537e+00
   5.2585175243115223e-01  -7.7497159823971629e+00
   5.5092265225425985e-01  -7.9417344597018982e+00
   5.7646565643899994e-01  -8.1406008039108251e+00
   6.0251536805298567e-01  -8.3467269132309330e+00
   6.2910791968687241e-01  -8.5605665627988010e+00
   6.5628199249958441e-01  -8.7826213417470580e+00
   6.8407942534788080e-01  -9.0134476881756456e+00
   7.1254445834854785e-01  -9.2536651720039877e+00
   7.4172367989020993e-01  -9.5039663186055083e+00
   7.7166718457704309e-01  -9.7651284486206045e+00
   8.0242876159576704e-01  -1.0038027998134407e+01
   8.3406503817458066e-01  -1.0323657828172530e+01
   8.6663573110655312e-01  -1.0623148377719948e+01
   9.0020458298359851e-01  -1.0937793850358391e+01
   9.3483884683254403e-01  -1.1269084769525833e+01
   9.7060807588356968e-01  -1.1618748660940446e+01
   1.0075840445730713e+00  -1.1988801546255834e+01
   1.0458404455554609e+00  -1.2381613908703757e+01
   1.0854504929602744e+00  -1.2799995843656788e+01
   1.1264837247980934e+00  -1.3247308132799505e+01
   1.1690029813886564e+00  -1.3727609321292713e+01
   1.2130591538158129e+00  -1.4245853278223425e+01
   1.2586819400808287e+00  -1.4808158135852336e+01
   1.3058676590727352e+00  -1.5422178676193109e+01
   1.3545633474652905e+00  -1.6097632817365909e+01
   1.4046431686352268e+00  -1.6847063106168687e+01
   1.4558750052257980e+00  -1.7686966789551160e+01
   1.5078777396015108e+00  -1.8639528130771701e+01
   1.5600681603174240e+00  -1.9735389190831903e+01
   1.6115974457636166e+00  -2.1018333116679464e+01
   1.6612868532542311e+00  -2.2553776956356263e+01
   1.7075848596753187e+00  -2.4445593696828730e+01
   1.7485790348342312e+00  -2.6874434411559385e+01
   1.7821062676794837e+00  -3.0254985737798364e+01
   1.8059997480113927e+00  -3.3799345902240020e+01
   1.8184616193671781e+00  -3.6383280052432383e+01


==> R_Sig_NGC6544.txt <==
   4.6817560916058813e-03   9.3000000000000005e-01
   1.4048847875513776e-02   9.2864851544164628e-01
   2.3427388523239008e-02   9.2595494750832519e-01
   3.2826792596335141e-02   9.2193715090561801e-01
   4.2257671711552446e-02   9.1662044752139415e-01
   5.1730799381806455e-02   9.1003732455267516e-01
   6.1256370078825721e-02   9.0222760543221681e-01
   7.0844029734136379e-02   8.9323836488032038e-01
   8.0503350978332541e-02   8.8312327155109627e-01
   9.0244171779948812e-02   8.7194168365255420e-01
   1.0007659230371800e-01   8.5975789254568669e-01
   1.1001084482954319e-01   8.4664050901773336e-01
   1.2005727169110202e-01   8.3266176116115298e-01
   1.3022640534080249e-01   8.1789664326887368e-01
   1.4052901942176396e-01   8.0242206136893690e-01
   1.5097611052916202e-01   7.8631607233341083e-01
   1.6157887850194802e-01   7.6965715998822293e-01
   1.7234875054498244e-01   7.5252348357837529e-01
   1.8329741652045767e-01   7.3499213872891911e-01
   1.9443683545113222e-01   7.1713850101417476e-01
   2.0577922565609968e-01   6.9903565172340598e-01
   2.1733707031365637e-01   6.8075384515405057e-01
   2.2912313704244419e-01   6.6236001781335352e-01
   2.4115048710180018e-01   6.4391737706448859e-01
   2.5343246924642310e-01   6.2548508181898321e-01
   2.6598271588831846e-01   6.0711799201974603e-01
   2.7881514956114395e-01   5.8886647285228588e-01
   2.9194398737439342e-01   5.7077626722809827e-01
   3.0538373406119007e-01   5.5288844707850415e-01
   3.1914917151530803e-01   5.3523943023573839e-01
   3.3325535447489169e-01   5.1786104551739343e-01
   3.4771760809254165e-01   5.0078064520046683e-01
   3.6255151843645766e-01   4.8402126992225381e-01
   3.7777291773577837e-01   4.6760185843484148e-01
   3.9339787279484351e-01   4.5153748679257955e-01
   4.0944267734990758e-01   4.3583962967656797e-01
   4.2592384170531067e-01   4.2051644454037929e-01
   4.4285807802443777e-01   4.0557307457169817e-01
   4.6026228744039938e-01   3.9101195931742355e-01
   4.7815355257416881e-01   3.7683314455601541e-01
   4.9654913158317993e-01   3.6303459002235816e-01
   5.1546645049256234e-01   3.4961247358359965e-01
   5.3492309745657030e-01   3.3656148548754111e-01
   5.5493682364232699e-01   3.2387510608592573e-01
   5.7552554940784784e-01   3.1154586541016882e-01
   5.9670737208082247e-01   2.9956558516294790e-01
   6.1850057656737600e-01   2.8792560092746700e-01
   6.4092365326690748e-01   2.7661696085960769e-01
   6.6399532389296723e-01   2.6563059998623934e-01
   6.8773457180032005e-01   2.5495749197869638e-01
   7.1216067598594968e-01   2.4458877920821098e-01
   7.3729325213205998e-01   2.3451588001489229e-01
   7.6315230250253285e-01   2.2473057324111709e-01
   7.8975827208572535e-01   2.1522506247166584e-01
   8.1713210870867670e-01   2.0599202243478984e-01
   8.4529532898727877e-01   1.9702462832654616e-01
   8.7427009252728949e-01   1.8831656872897706e-01
   9.0407928292765205e-01   1.7986204444332890e-01
   9.3474659268289562e-01   1.7165575611871825e-01
   9.6629661240371678e-01   1.6369288228874990e-01
   9.9875492692702894e-01   1.5596904865416986e-01
   1.0321482182316963e+00   1.4848029032196128e-01
   1.0665043724584355e+00   1.4122300945417660e-01
   1.1018525903543914e+00   1.3419393000837793e-01
   1.1382235035332340e+00   1.2739005024009920e-01
   1.1756492978039821e+00   1.2080859388529420e-01
   1.2141638417238017e+00   1.1444696165050718e-01
   1.2538028190584762e+00   1.0830268432657629e-01
   1.2946038670966560e+00   1.0237337790564655e-01
   1.3366067231442182e+00   9.6656700921589983e-02
   1.3798533785997296e+00   9.1150314796952098e-02
   1.4243882391381431e+00   8.5851848018277846e-02
   1.4702582923422991e+00   8.0758864266870289e-02
   1.5175132857752929e+00   7.5868834266463736e-02
   1.5662059162802566e+00   7.1179111479359430e-02
   1.6163920293460134e+00   6.6686912030989046e-02
   1.6681308292676276e+00   6.2389298832523241e-02
   1.7214851033401202e+00   5.8283169450952473e-02
   1.7765214622085403e+00   5.4365247454513890e-02
   1.8333105959571518e+00   5.0632077287001982e-02
   1.8919275462277674e+00   4.7080022564647869e-02
   1.9524519975059844e+00   4.3705267313704305e-02
   2.0149685908450783e+00   4.0503819690988770e-02
   2.0795672607018765e+00   3.7471518039207577e-02
   2.1463435950381227e+00   3.4604039154881673e-02
   2.2153992214883695e+00   3.1896908373936772e-02
   2.2868422236989510e+00   2.9345511009482766e-02
   2.3607875897929831e+00   2.6945104922900396e-02
   2.4373576933192753e+00   2.4690834151407277e-02
   2.5166828089975253e+00   2.2577743363230880e-02
   2.5989016677613805e+00   2.0600792798115275e-02
   2.6841620542775098e+00   1.8754873509113250e-02
   2.7726214477367477e+00   1.7034822900605588e-02
   2.8644477075634280e+00   1.5435440495978283e-02
   2.9598198082651987e+00   1.3951503732545558e-02
   3.0589286272845637e+00   1.2577783635119723e-02
   3.1619777868364167e+00   1.1309060369124985e-02
   3.2691845500688141e+00   1.0140138666331282e-02
   3.3807807740652214e+00   9.0658629842863166e-03
   3.4970139225109640e+00   8.0811322383619634e-03
   3.6181481375216240e+00   7.1809140544554168e-03
   3.7444653674371233e+00   6.3602585294817325e-03
   3.8762665479414835e+00   5.6143113968659545e-03
   4.0138728338203924e+00   4.9383264432990058e-03
   4.1576268742982911e+00   4.3276770988648150e-03
   4.3078941190544970e+00   3.7778671936814609e-03
   4.4650641388704990e+00   3.2845408342023668e-03
   4.6295519421462172e+00   2.8434912958105805e-03
   4.8017992610994211e+00   2.4506688690703283e-03
   4.9822757699952289e+00   2.1021876736211343e-03
   5.1714801871092053e+00   1.7943314511005904e-03
   5.3699412021235657e+00   1.5235582969165557e-03
   5.5782181555413670e+00   1.2865042990524351e-03
   5.7969013745103375e+00   1.0799861158237495e-03
   6.0266120446915172e+00   9.0100254499704481e-04
   6.2680014725789608e+00   7.4673509726196031e-04
   6.5217495617968924e+00   6.1454757248384625e-04
   6.7885622860197854e+00   5.0198468006609634e-04
   7.0691678937268598e+00   4.0676977598983952e-04
   7.3643115307505500e+00   3.2680176511875307e-04
   7.6747479130344018e+00   2.6015119108188542e-04
   8.0012316195337227e+00   2.0505555750262639e-04
   8.3445045073046664e+00   1.5991395658607318e-04
   8.7052796871356808e+00   1.2328107191084960e-04
   9.0842214437551618e+00   9.3860594201321596e-05
   9.4819204410663644e+00   7.0498093283722952e-05
   9.8988635295421687e+00   5.2173416960167013e-05
   1.0335397490915994e+01   3.7992690842907625e-05
   1.0791686136741552e+01   2.7179971595984943e-05
   1.1267660340305273e+01   1.9068601858579133e-05
   1.1762960849517494e+01   1.3092337754532499e-05
   1.2276874137962459e+01   8.7763342188733854e-06
   1.2808262139689520e+01   5.7280647885959741e-06
   1.3355487504365939e+01   3.6282492470316755e-06
   1.3916337012091381e+01   2.2218823967391514e-06
   1.4487946996908342e+01   1.3094781934614029e-06
   1.5066736009185201e+01   7.3864477575203313e-07
   1.5648351404134216e+01   3.9610094265841251e-07
   1.6227637906891278e+01   2.0025056411677089e-07
   1.6798637232473439e+01   9.4436251596514466e-08
   1.7354628223263749e+01   4.0977443777905089e-08
   1.7888216344709200e+01   1.6065059164319681e-08
   1.8391479386610314e+01   5.5506158524348801e-09
   1.8856172588614562e+01   1.6314929691342992e-09
   1.9273991106342606e+01   3.8687942152717974e-10
   1.9636881057816190e+01   6.7841171062932979e-11
   1.9937383045032689e+01   7.5063791041769184e-12
   2.0168985138955858e+01   4.2754567534684117e-13
   2.0326457211030380e+01   4.6848538378912563e-14
   2.0406136517810349e+01   2.8520920666298554e-15


==> R_Sig_NGC6553.txt <==
   7.6965693933230342e-03   9.4999999999999996e-01
   2.3100981077188179e-02   9.4737700289313032e-01
   3.8543132767832750e-02   9.4216683376438060e-01
   5.4055008187780855e-02   9.3443632503710483e-01
   6.9668498517469452e-02   9.2428123017192054e-01
   8.5412901833510524e-02   9.1182590919121798e-01
   1.0131715721279498e-01   8.9721992434652131e-01
   1.1741095581371051e-01   8.8063333644635911e-01
   1.3372416919832025e-01   8.6225272849100176e-01
   1.5028690269851552e-01   8.4227667038038057e-01
   1.6712969638585981e-01   8.2091085779324091e-01
   1.8428336671741152e-01   7.9836371628810732e-01
   2.0177903575412104e-01   7.7484208467693094e-01
   2.1964818129502400e-01   7.5054720613147052e-01
   2.3792254745561270e-01   7.2567137326909781e-01
   2.5663414758419634e-01   7.0039503470639164e-01
   2.7581525613244151e-01   6.7488450974765180e-01
   2.9549833748175897e-01   6.4929042182475771e-01
   3.1571603378887847e-01   6.2374669431913854e-01
   3.3650113866326981e-01   5.9837015591562570e-01
   3.5788654779214779e-01   5.7326072819678431e-01
   3.7990525763782385e-01   5.4850204277611403e-01
   4.0259035827993972e-01   5.2416246587777249e-01
   4.2597503045600366e-01   5.0029644118413219e-01
   4.5009258920737888e-01   4.7694601632902778e-01
   4.7497653306989163e-01   4.5414250818007446e-01
   5.0066061630458192e-01   4.3190821487685166e-01
   5.2717896745838666e-01   4.1025808057169888e-01
   5.5456622164790570e-01   3.8920128217079974e-01
   5.8285768544797179e-01   3.6874267725189558e-01
   6.1208954382142200e-01   3.4888406944009154e-01
   6.4229908264150348e-01   3.2962528974749411e-01
   6.7352494462710222e-01   3.1096507186298483e-01
   7.0580741865354391e-01   2.9290172022033734e-01
   7.3918874192498307e-01   2.7543359344473972e-01
   7.7371343173775264e-01   2.5855940906248037e-01
   8.0942864149887073e-01   2.4227839236410229e-01
   8.4638452718339985e-01   2.2659030133805741e-01
   8.8463464064401620e-01   2.1149534463750322e-01
   9.2423634244350650e-01   1.9699402106583785e-01
   9.6525122752721415e-01   1.8308690846210185e-01
   1.0077455801716324e+00   1.6977441728131112e-01
   1.0517908508690323e+00   1.5705653155229540e-01
   1.0974641552023123e+00   1.4493255465711280e-01
   1.1448488108492263e+00   1.3340086826052494e-01
   1.1940349063401035e+00   1.2245871775319155e-01
   1.2451199074488684e+00   1.1210203121917514e-01
   1.2982093165132520e+00   1.0232527357267342e-01
   1.3534173798521676e+00   9.3121341257638837e-02
   1.4108678540292789e+00   8.4481497223932639e-02
   1.4706948450260608e+00   7.6395343645150937e-02
   1.5330437175480727e+00   6.8850832666878414e-02
   1.5980720891924673e+00   6.1834311039347729e-02
   1.6659509220114530e+00   5.5330594328052908e-02
   1.7368657109823638e+00   4.9323068379155198e-02
   1.8110177868276212e+00   4.3793812545231736e-02
   1.8886257433344178e+00   3.8723740203946297e-02
   1.9699269900638534e+00   3.4092753411047269e-02
   2.0551794478574008e+00   2.9879906539046618e-02
   2.1446633920926015e+00   2.6063575409095492e-02
   2.2386834421973250e+00   2.2621629297065838e-02
   2.3375707084281716e+00   1.9531602156961488e-02
   2.4416850881837755e+00   1.6770861145296776e-02
   2.5514176978514778e+00   1.4316770872760953e-02
   2.6671934301442124e+00   1.2146851142851234e-02
   2.7894735981132666e+00   1.0238927199973512e-02
   2.9187586145310203e+00   8.5712712761763336e-03
   3.0555906418309622e+00   7.1227337572678431e-03
   3.2005560996156874e+00   5.8728632120627353e-03
   3.3542878845693629e+00   4.8020141927119621e-03
   3.5174671096528538e+00   3.8914416445500889e-03
   3.6908240829856518e+00   3.1233815810978631e-03
   3.8751381705600134e+00   2.4811174358120996e-03
   4.0712360762091304e+00   1.9490317067167810e-03
   4.2799879174233393e+00   1.5126431535026808e-03
   4.5023003218413544e+00   1.1586295910495448e-03
   4.7391055645372440e+00   8.7483661165679188e-04
   4.9913455210884976e+00   6.5027298653876802e-04
   5.2599489741699426e+00   4.7509328048598817e-04
   5.5458005408698083e+00   3.4056849412710389e-04
   5.8496992374978989e+00   2.3904576685475638e-04
   6.1723045478946297e+00   1.6389797627348727e-04
   6.5140678235498912e+00   1.0946432593818734e-04
   6.8751470635283001e+00   7.0983111502246450e-05
   7.2553037589317260e+00   4.4517742558647493e-05
   7.6537816556251146e+00   2.6877379565862319e-05
   8.0691692375034183e+00   1.5533650384084200e-05
   8.4992506487620449e+00   8.5349704767710427e-06
   8.9408537165078581e+00   4.4203496466939823e-06
   9.3897087132396901e+00   2.1347230025755359e-06
   9.8403371493765395e+00   9.4797448628498556e-07
   1.0285995362420422e+01   3.8001260614261060e-07
   1.0718701656803940e+01   1.3408805721222783e-07
   1.1129376261833610e+01   4.0179661828217110e-08
   1.1508118108619739e+01   9.6906425351608827e-09
   1.1844629501216243e+01   1.7270068924076405e-09
   1.2128778585981697e+01   1.9576568367648054e-10
   1.2351262109871044e+01   1.0320837265162857e-11
   1.2504302599714444e+01   1.5211450335734657e-13
   1.2582292640239666e+01   6.5607465824629663e-15


==> R_Sig_NGC6558.txt <==
  -2.7684598349513507e+00  -1.3228265733755160e-02
  -2.2906632345470030e+00  -1.7022871748614398e-02
  -2.0672914096593513e+00  -2.4587967823385466e-02
  -1.9187471826813447e+00  -3.5886309076354622e-02
  -1.8063297587328688e+00  -5.0860468570135459e-02
  -1.7150527431037847e+00  -6.9432868165265574e-02
  -1.6375113931395777e+00  -9.1506148591822531e-02
  -1.5694935052365597e+00  -1.1696283134394665e-01
  -1.5083670928378785e+00  -1.4566530271810779e-01
  -1.4523721597136681e+00  -1.7745573319635075e-01
  -1.4002689414425205e+00  -2.1215633878953974e-01
  -1.3511470240552370e+00  -2.4956985737041826e-01
  -1.3043143835497493e+00  -2.8948054490322372e-01
  -1.2592293837478907e+00  -3.3165568566198533e-01
  -1.2154572506530736e+00  -3.7584788616739989e-01
  -1.1726412776829656e+00  -4.2179819254007656e-01
  -1.1304832595695709e+00  -4.6924023971994772e-01
  -1.0887299767445471e+00  -5.1790542091921532e-01
  -1.0471637782933265e+00  -5.6752913649283498e-01
  -1.0055960735896863e+00  -6.1785793599287886e-01
  -9.6386295477916628e-01  -6.6865736148974342e-01
  -9.2182246249104161e-01  -7.1972004840060766e-01
  -8.7935314943645326e-01  -7.7087362923204317e-01
  -8.3635370801976083e-01  -8.2198780753710243e-01
  -7.9274345107755240e-01  -8.7298005909915788e-01
  -7.4846345036383166e-01  -9.2381939515382838e-01
  -7.0347808345727170e-01  -9.7452786584263262e-01
  -6.5777669121407079e-01  -1.0251796034284117e+00
  -6.1137495382664919e-01  -1.0758975360277141e+00
  -5.6431554348508461e-01  -1.1268480523330990e+00
  -5.1666757432843302e-01  -1.1782341924995496e+00
  -4.6852444813833449e-01  -1.2302880037962025e+00
  -4.1999984676471253e-01  -1.2832628749190167e+00
  -3.7122191160217555e-01  -1.3374265769259179e+00
  -3.2232596274699798e-01  -1.3930557440856373e+00
  -2.7344642793770357e-01  -1.4504322429857914e+00
  -2.2470881261696174e-01  -1.5098416875017111e+00
  -1.7622255277211632e-01  -1.5715739039703602e+00
  -1.2807538694789350e-01  -1.6359249017948603e+00
  -8.0329595712625962e-02  -1.7031995480786231e+00
  -3.3020119188472870e-02  -1.7737142175101601e+00
   1.3845673859896950e-02  -1.8477988249203041e+00
   6.0286949192275355e-02  -1.9257982797194153e+00
   1.0634750902209542e-01  -2.0080738714941315e+00
   1.5209342150053315e-01  -2.0950056411689180e+00
   1.9761048965921718e-01  -2.1869966824756992e+00
   2.4300181446770688e-01  -2.2844801691064518e+00
   2.8838562470220852e-01  -2.3879293512302091e+00
   3.3389349008921132e-01  -2.4978707395491915e+00
   3.7966895545741475e-01  -2.6149005688897495e+00
   4.2586657870512529e-01  -2.7397051824119392e+00
   4.7265127933757534e-01  -2.8730862167067261e+00
   5.2019784236960798e-01  -3.0159924251808334e+00
   5.6869032189755564e-01  -3.1695604942347098e+00
   6.1832096611924969e-01  -3.3351688638830468e+00
   6.6928807267943202e-01  -3.5145098552587370e+00
   7.2179186651546812e-01  -3.7096888897483402e+00
   7.7602696841715579e-01  -3.9233631747816187e+00
   8.3216922504136170e-01  -4.1589407317796354e+00
   8.9035344746982092e-01  -4.4208713288552985e+00
   9.5063687870347369e-01  -4.7150849657778160e+00
   1.0129409913097824e+00  -5.0496694952216048e+00
   1.0769620628385932e+00  -5.4359626098880787e+00
   1.1420406247023465e+00  -5.8903848726580801e+00
   1.2069856410923612e+00  -6.4377408692692679e+00
   1.2698692965128286e+00  -7.1176524578863383e+00
   1.3278535977024382e+00  -7.9990025237720603e+00
   1.3771838543088151e+00  -9.2179820240356847e+00
   1.4135505319952300e+00  -1.1133087839560323e+01
   1.4329634831963753e+00  -1.3327131289546157e+01


==> R_Sig_NGC6569.txt <==
   5.1952582907695485e-03   1.0300000000000000e+00
   1.5592620308700450e-02   1.0273657769765141e+00
   2.6012931160287238e-02   1.0221310818227316e+00
   3.6475673122970800e-02   1.0143589655283916e+00
   4.7000226903314513e-02   1.0041398330911802e+00
   5.7604313945845136e-02   9.9159112153103979e-01
   6.8305359553357148e-02   9.7685412209026334e-01
   7.9121161275511234e-02   9.6008960112341046e-01
   9.0069521839385852e-02   9.4147409374979107e-01
   1.0116826856369419e-01   9.2119568290857301e-01
   1.1243536419075245e-01   8.9944948325485685e-01
   1.2388879912245312e-01   8.7643356561447927e-01
   1.3554660113025738e-01   8.5234496265140525e-01
   1.4742686010101727e-01   8.2737596902163979e-01
   1.5954767079440987e-01   8.0171105818519883e-01
   1.7192713552037911e-01   7.7552423214906074e-01
   1.8458336368112535e-01   7.4897693949238053e-01
   1.9753443733779330e-01   7.2221666231777193e-01
   2.1079841680671599e-01   6.9537601978870911e-01
   2.2439334171802378e-01   6.6857243025854884e-01
   2.3833722234382901e-01   6.4190830305115731e-01
   2.5264806333958695e-01   6.1547161167248687e-01
   2.6734388673872805e-01   5.8933682746623339e-01
   2.8244275967997728e-01   5.6356612853497079e-01
   2.9796285088965563e-01   5.3821075611153646e-01
   3.1392249031531305e-01   5.1331247947633696e-01
   3.3034024135626583e-01   4.8890508474677308e-01
   3.4723499802136087e-01   4.6501580192953573e-01
   3.6462608677710545e-01   4.4166664745993212e-01
   3.8253338347044819e-01   4.1887562909499693e-01
   4.0097744988900980e-01   3.9665777697464422e-01
   4.1997967419989740e-01   3.7502600573324035e-01
   4.3956242558702269e-01   3.5399179064936453e-01
   4.5974922287585868e-01   3.3356566079836952e-01
   4.8056490575085098e-01   3.1375753435994175e-01
   5.0203581873687786e-01   2.9457690298107331e-01
   5.2419000523838299e-01   2.7603288827545031e-01
   5.4705740459277619e-01   2.5813420125694697e-01
   5.7067006217848815e-01   2.4088901964918236e-01
   5.9506234885375398e-01   2.2430480922117638e-01
   6.2027118673131321e-01   2.0838811405675572e-01
   6.4633629099507384e-01   1.9314432797487321e-01
   6.7330042382644739e-01   1.7857746685932685e-01
   7.0120966092538672e-01   1.6468995635529823e-01
   7.3011367965980478e-01   1.5148244065184566e-01
   7.6006606515007169e-01   1.3895362342677781e-01
   7.9112463762075780e-01   1.2710014588959384e-01
   8.2335180909049388e-01   1.1591650196878621e-01
   8.5681496626925213e-01   1.0539499469196284e-01
   8.9158688526170726e-01   9.5525732386683687e-02
   9.2774618499097106e-01   8.6296661440196334e-02
   9.6537781700368241e-01   7.7693635297161764e-02
   1.0045735989078224e+00   6.9700515155738843e-02
   1.0454327969366002e+00   6.2299297855879780e-02
   1.0880627560024443e+00   5.5470268456438390e-02
   1.1325795851605500e+00   4.9192171984182159e-02
   1.1791089017743588e+00   4.3442399921107211e-02
   1.2277866324972102e+00   3.8197188272893652e-02
   1.2787598776084017e+00   3.3431822160807395e-02
   1.3321878376387812e+00   2.9120843484474364e-02
   1.3882427972876834e+00   2.5238259014746436e-02
   1.4471111673756829e+00   2.1757745266109674e-02
   1.5089945742475703e+00   1.8652848146171699e-02
   1.5741109816789332e+00   1.5897175696553335e-02
   1.6426958308117152e+00   1.3464581615365720e-02
   1.7150031664230723e+00   1.1329338478181900e-02
   1.7913067094700084e+00   9.4662993953970789e-03
   1.8719008263300636e+00   7.8510464432763345e-03
   1.9571013172559517e+00   6.4600251275568942e-03
   2.0472459274907671e+00   5.2706638658188646e-03
   2.1426944569497084e+00   4.2614774377738498e-03
   2.2438282974135237e+00   3.4121541564681975e-03
   2.3510491860904352e+00   2.7036263056474945e-03
   2.4647769079869879e+00   2.1181235924303361e-03
   2.5854456036393278e+00   1.6392099920525527e-03
   2.7134982685817808e+00   1.2518041662771652e-03
   2.8493789410802339e+00   9.4218391467029467e-04
   2.9935219739680434e+00   6.9797552861198696e-04
   3.1463377029238546e+00   5.0812871551308579e-04
   3.3081937389095044e+00   3.6287803512390088e-04
   3.4793910578053433e+00   2.5369201501844338e-04
   3.6601340776535136e+00   1.7321093557760579e-04
   3.8504940084216690e+00   1.1517454558457560e-04
   4.0503649981629177e+00   7.4341100433726208e-05
   4.2594130487134425e+00   4.6399045583324442e-05
   4.4770183653838567e+00   2.7872996065148307e-05
   4.7022128231706075e+00   1.6025822101143264e-05
   4.9336156157159028e+00   8.7587577456779273e-06
   5.1693718654929253e+00   4.5118365718362167e-06
   5.4071009522832956e+00   2.1671096218279849e-06
   5.6438633362563388e+00   9.5718080155792477e-07
   5.8761563043875240e+00   3.8168303062323561e-07
   6.0999498195827080e+00   1.3399575474593982e-07
   6.3107727813017744e+00   3.9960870242416741e-08
   6.5038567937981364e+00   9.5958983504945153e-09
   6.6743385605950287e+00   1.7035560640974694e-09
   6.8175134063250855e+00   1.9248681495161968e-10
   6.9291222095271188e+00   1.0116468121165996e-11
   7.0056442632064018e+00   1.4811829275626551e-13
   7.0445619252394112e+00   6.5165344946521804e-15


==> R_Sig_NGC6624.txt <==
  -2.9587912959742129e+00   1.7033339298780370e-02
  -2.4809977581620291e+00   1.3271846666294647e-02
  -2.2576328286550371e+00   5.7734319015722152e-03
  -2.1090996578720960e+00  -5.4236121795570190e-03
  -1.9966975185242839e+00  -2.0260305119794219e-02
  -1.9054403048832551e+00  -3.8657011723420863e-02
  -1.8279237118644160e+00  -6.0513815956069250e-02
  -1.7599361078102538e+00  -8.5710207631170640e-02
  -1.6988462252778831e+00  -1.1410510580086533e-01
  -1.6428949559759698e+00  -1.4553684558005708e-01
  -1.5908436207111425e+00  -1.7982353997870384e-01
  -1.5417831238546640e+00  -2.1676370222623806e-01
  -1.4950230355721086e+00  -2.5613744088987861e-01
  -1.4500236411713716e+00  -2.9770823106419175e-01
  -1.4063524752652714e+00  -3.4122553372962983e-01
  -1.3636555966305881e+00  -3.8642830069914796e-01
  -1.3216381002442943e+00  -4.3304955962013658e-01
  -1.2800506880482134e+00  -4.8082204233582659e-01
  -1.2386803425223238e+00  -5.2948487544175971e-01
  -1.1973439085422999e+00  -5.7879109485827995e-01
  -1.1558837955415471e+00  -6.2851573109436898e-01
  -1.1141652990875426e+00  -6.7846396134368381e-01
  -1.0720751754804179e+00  -7.2847882384745388e-01
  -1.0295212092932520e+00  -7.7844783682820351e-01
  -9.8643252894341382e-01  -8.2830798589024923e-01
  -9.4276043891328987e-01  -8.7804856113536922e-01
  -8.9847948472070305e-01  -9.2771160148875220e-01
  -8.5358843303554410e-01  -9.7738985179780891e-01
  -8.0811078218155308e-01  -1.0272224763107853e+00
  -7.6209441328372418e-01  -1.0773889167017374e+00
  -7.1561000856521706e-01  -1.1281015505028955e+00
  -6.6874799383810668e-01  -1.1795978352586391e+00
  -6.2161394192388653e-01  -1.2321327490825713e+00
  -5.7432264699948354e-01  -1.2859722074851125e+00
  -5.2699132004234095e-01  -1.3413880957379938e+00
  -4.7973255963634182e-01  -1.3986552532728440e+00
  -4.3264779059597991e-01  -1.4580505579631573e+00
  -3.8582178470138406e-01  -1.5198538490864155e+00
  -3.3931864675792817e-01  -1.5843502338378086e+00
  -2.9317940184338070e-01  -1.6518330326849158e+00
  -2.4742106524836879e-01  -1.7226067198702226e+00
  -2.0203693223617963e-01  -1.7969893471794771e+00
  -1.5699774164981314e-01  -1.8753145069933694e+00
  -1.1225338888531255e-01  -1.9579332922957098e+00
  -6.7734897448249398e-02  -2.0452171953421430e+00
  -2.3356432051932524e-02  -2.1375627870434495e+00
   2.0982820410506413e-02  -2.2353989124041873e+00
   6.5397012090437176e-02  -2.3391966638276895e+00
   1.1001231102784412e-01  -2.4494824053836890e+00
   1.5496590591215853e-01  -2.5668540219696592e+00
   2.0040531039863826e-01  -2.6920010924174798e+00
   2.4648787165691838e-01  -2.8257299211898514e+00
   2.9338033074028108e-01  -2.9689952836587836e+00
   3.4125818226886923e-01  -3.1229412657198194e+00
   3.9030445688883314e-01  -3.2889552005065368e+00
   4.4070733394467609e-01  -3.4687400215263180e+00
   4.9265567437864022e-01  -3.6644137829073316e+00
   5.4633104409120159e-01  -3.8786487236723834e+00
   6.0189401958490740e-01  -4.1148706434002280e+00
   6.5946139145960869e-01  -4.3775500729558923e+00
   7.1906926057877751e-01  -4.6726405262723638e+00
   7.8061500966775765e-01  -5.0082550539137936e+00
   8.4376934561787220e-01  -5.3957552354371847e+00
   9.0784979759972917e-01  -5.8515783981329514e+00
   9.7165337326814871e-01  -6.4005275825330727e+00
   1.0332660049875910e+00  -7.0821890008855926e+00
   1.0899094546008465e+00  -7.9653492074754197e+00
   1.1379535057731749e+00  -9.1860456450625136e+00
   1.1732767531855157e+00  -1.1101286337369965e+01
   1.1920970085353502e+00  -1.3293344949029240e+01


==> R_Sig_NGC6624_Noyora_whole.txt <==
  -3.2654850093714778e+00   1.9188132723291965e-01
  -2.7881632110280092e+00   1.8914919592533250e-01
  -2.5658805720406206e+00   1.8368825041397610e-01
  -2.4190618179796592e+00   1.7550682426990144e-01
  -2.3089768612519528e+00   1.6461805936391644e-01
  -2.2206506896195228e+00   1.5103757179235319e-01
  -2.1466873611675892e+00   1.3478557133172014e-01
  -2.0828827761208939e+00   1.1588692127902550e-01
  -2.0266251645427551e+00   9.4370336795860946e-02
  -1.9761799676210716e+00   7.0268395292059443e-02
  -1.9303287687463480e+00   4.3618069896296852e-02
  -1.8881842048490278e+00   1.4460651667001657e-02
  -1.8490854134365802e+00  -1.7158551521386862e-02
  -1.8125239996196534e+00  -5.1190133750976877e-02
  -1.7780955173970305e+00  -8.7580355517490313e-02
  -1.7454760410163719e+00  -1.2627129091335507e-01
  -1.7144055093097743e+00  -1.6720098556036397e-01
  -1.6846680207544709e+00  -2.1030341755209483e-01
  -1.6560794571538617e+00  -2.5550845081481544e-01
  -1.6284854293731026e+00  -3.0274205680066513e-01
  -1.6017568359144725e+00  -3.5192646469832772e-01
  -1.5757803431588071e+00  -4.0298024942103500e-01
  -1.5504548238046052e+00  -4.5581848090940214e-01
  -1.5256937613328521e+00  -5.1035306455089768e-01
  -1.5014226404591624e+00  -5.6649299348862681e-01
  -1.4775726709300887e+00  -6.2414464611173237e-01
  -1.4540808132878982e+00  -6.8321216897910353e-01
  -1.4308929622221387e+00  -7.4359799326431497e-01
  -1.4079610635010238e+00  -8.0520328104999583e-01
  -1.3852386482621832e+00  -8.6792849005255501e-01
  -1.3626828730924829e+00  -9.3167400935265043e-01
  -1.3402572342023942e+00  -9.9634087851973008e-01
  -1.3179280343297406e+00  -1.0618314595757599e+00
  -1.2956614928984913e+00  -1.1280502498763685e+00
  -1.2734270247888957e+00  -1.1949047112932318e+00
  -1.2511988929340827e+00  -1.2623061267830704e+00
  -1.2289521881979517e+00  -1.3301704102033494e+00
  -1.2066615571836976e+00  -1.3984190188158241e+00
  -1.1843051125714461e+00  -1.4669797926991592e+00
  -1.1618647197679028e+00  -1.5357877555253443e+00
  -1.1393218830070020e+00  -1.6047858375577384e+00
  -1.1166581222746195e+00  -1.6739256185927489e+00
  -1.0938589227839408e+00  -1.7431679013779857e+00
  -1.0709125633473973e+00  -1.8124831888651016e+00
  -1.0478063991354121e+00  -1.8818520441676827e+00
  -1.0245287843493607e+00  -1.9512653894989327e+00
  -1.0010724680149656e+00  -2.0207245774449007e+00
  -9.7743206756482903e-01  -2.0902413507749116e+00
  -9.5360123427310151e-01  -2.1598376760342513e+00
  -9.2957582506939740e-01  -2.2295454850496936e+00
  -9.0535618899672243e-01  -2.2994062007998397e+00
  -8.8094357059309858e-01  -2.3694701972680914e+00
  -8.5633854903349238e-01  -2.4397961740808589e+00
  -8.3154496388340049e-01  -2.5104504713863807e+00
  -8.0657064419372504e-01  -2.5815062445192516e+00
  -7.8142318906086228e-01  -2.6530426645939063e+00
  -7.5610991589084553e-01  -2.7251441097451123e+00
  -7.3064190630117476e-01  -2.7978993681172133e+00
  -7.0503293772046871e-01  -2.8714008048392303e+00
  -6.7929523808247994e-01  -2.9457436595890223e+00
  -6.5344100849887599e-01  -3.0210254103098908e+00
  -6.2748593421578902e-01  -3.0973452191878561e+00
  -6.0144638630066005e-01  -3.1748034345973615e+00
  -5.7533586267086423e-01  -3.2535013001113544e+00
  -5.4916797873377532e-01  -3.3335407599272826e+00
  -5.2295887593393897e-01  -3.4150243719088746e+00
  -4.9672309041570151e-01  -3.4980553139264292e+00
  -4.7047139164259089e-01  -3.5827375989485786e+00
  -4.4421491815461606e-01  -3.6691763266785289e+00
  -4.1796604170880508e-01  -3.7574779908371303e+00
  -3.9173353614599027e-01  -3.8477508366836992e+00
  -3.6552233834844383e-01  -3.9401053333600706e+00
  -3.3933823779006456e-01  -4.0346545376278824e+00
  -3.1318689475948919e-01  -4.1315144221089115e+00
  -2.8706905696358676e-01  -4.2308041865512989e+00
  -2.6098244405094462e-01  -4.3326465757993713e+00
  -2.3492617796148124e-01  -4.4371679862646065e+00
  -2.0889786899548352e-01  -4.5444985620020395e+00
  -1.8288967026341874e-01  -4.6547723297872174e+00
  -1.5689213421350268e-01  -4.7681273590276856e+00
  -1.3089749854070035e-01  -4.8847057805644543e+00
  -1.0489506568732650e-01  -5.0046540065378977e+00
  -7.8868861093724887e-02  -5.1281231432949941e+00
  -5.2802973453582466e-02  -5.2552694859241491e+00
  -2.6682896580948700e-02  -5.3862549854251380e+00
  -4.8976866125221674e-04  -5.5212481207762165e+00
   2.5799739118849124e-02  -5.6604249912932625e+00
   5.2207400475970736e-02  -5.8039704219209529e+00
   7.8754619966122097e-02  -5.9520791120446690e+00
   1.0546847000045814e-01  -6.1049573319358643e+00
   1.3237921459447308e-01  -6.2628247466275759e+00
   1.5951465973951628e-01  -6.4259161748527482e+00
   1.8690411645653446e-01  -6.5944835760665343e+00
   2.1458363908030115e-01  -6.7687987785087635e+00
   2.4259098438062926e-01  -6.9491562381824634e+00
   2.7096153722248767e-01  -7.1358758158827911e+00
   2.9973487384345282e-01  -7.3293062136549079e+00
   3.2895804728220246e-01  -7.5298294488681714e+00
   3.5867847547614684e-01  -7.7378653503196881e+00
   3.8894266570852382e-01  -7.9538764987881230e+00
   4.1980472710028627e-01  -8.1783746575948530e+00
   4.5132664013764690e-01  -8.4119287543550296e+00
   4.8357010020340185e-01  -8.6551732153625860e+00
   5.1659913832978999e-01  -8.9088179411410842e+00
   5.5048944621765505e-01  -9.1736614387055937e+00
   5.8532484266676421e-01  -9.4506067330265733e+00
   6.2118965038725749e-01  -9.7406791503271748e+00
   6.5817599907972657e-01  -1.0045048972825867e+01
   6.9639231254489609e-01  -1.0365061257464401e+01
   7.3595559042388103e-01  -1.0702272355972360e+01
   7.7698633320892618e-01  -1.1058494112420693e+01
   8.1962059480182536e-01  -1.1435852754866998e+01
   8.6401510729340503e-01  -1.1836867426480225e+01
   9.1033503655463410e-01  -1.2264550836812024e+01
   9.5875294275240508e-01  -1.2722541436349422e+01
   1.0094629910493078e+00  -1.3215287813001474e+01
   1.0626764982366272e+00  -1.3748305209483259e+01
   1.1186007169040693e+00  -1.4328530369158315e+01
   1.1774354195447443e+00  -1.4964831057452026e+01
   1.2393709379375759e+00  -1.5668768593524856e+01
   1.3045433815910641e+00  -1.6455753116541175e+01
   1.3729632442634636e+00  -1.7346834978327223e+01
   1.4444414720258016e+00  -1.8371620394016183e+01
   1.5184516978832183e+00  -1.9573277522717156e+01
   1.5938711896626538e+00  -2.1017615534358072e+01
   1.6686474485181400e+00  -2.2810815431055541e+01
   1.7394481916103290e+00  -2.5138324742476076e+01
   1.8013852827096539e+00  -2.8402335042921113e+01
   1.8482247572513988e+00  -3.2286560161116100e+01
   1.8736827535609453e+00  -3.4746541984536535e+01


==> R_Sig_NGC6626.txt <==
  -2.4147210217948856e+00   4.1392685158225070e-02
  -1.9369562790656609e+00   3.7894936470674080e-02
  -1.7136561447518164e+00   3.0926840606666676e-02
  -1.5652267740268231e+00   2.0533435320639705e-02
  -1.4529679487453577e+00   6.7835318386853640e-03
  -1.3618960889977123e+00  -1.0230500830788363e-02
  -1.2846107328442768e+00  -3.0393362745066613e-02
  -1.2169052431788783e+00  -5.3566990672229489e-02
  -1.1561545831847155e+00  -7.9591228892570129e-02
  -1.1006072576752572e+00  -1.0828472950550269e-01
  -1.0490337790853959e+00  -1.3944650500354167e-01
  -1.0005360548921247e+00  -1.7285808171348177e-01
  -9.5443673602630186e-01  -2.0828656035862764e-01
  -9.1021156263946079e-01  -2.4548858064451490e-01
  -8.6744621399662791e-01  -2.8421537111142592e-01
  -8.2580790695639150e-01  -3.2421878846252450e-01
  -7.8502621363738412e-01  -3.6525830920748659e-01
  -7.4487988858756804e-01  -4.0710865536839308e-01
  -7.0518769826382588e-01  -4.4956772704608750e-01
  -6.6580199642170734e-01  -4.9246427410366855e-01
  -6.2660417338088981e-01  -5.3566476936858343e-01
  -5.8750138537805596e-01  -5.7907884234459051e-01
  -5.4842409394553782e-01  -6.2266280567062793e-01
  -5.0932406508408024e-01  -6.6642088861946691e-01
  -4.7017252161111722e-01  -7.1040410294319589e-01
  -4.3095822246541238e-01  -7.5470684660740539e-01
  -3.9168528400718783e-01  -7.9946166260209828e-01
  -3.5237065201003726e-01  -8.4483268095751796e-01
  -3.1304119688277676e-01  -8.9100843952827102e-01
  -2.7373050993751424e-01  -9.3819472202485810e-01
  -2.3447553563819143e-01  -9.8660804750130071e-01
  -1.9531324353897034e-01  -1.0364702529343928e+00
  -1.5627754121647647e-01  -1.0880045157124774e+00
  -1.1739662317383780e-01  -1.1414329336827653e+00
  -7.8690879229592489e-02  -1.1969756932295650e+00
  -4.0171428946831088e-02  -1.2548516645702315e+00
  -1.8392592839266955e-03  -1.3152802307893776e+00
   3.6315103501912589e-02  -1.3784840211947009e+00
   7.4311509895453848e-02  -1.4446922487325267e+00
   1.1217981451795951e-01  -1.5141442856995815e+00
   1.4995934502377514e-01  -1.5870932497751278e+00
   1.8769830896770687e-01  -1.6638094454262016e+00
   2.2545321856065201e-01  -1.7445838009917833e+00
   2.6328837305094149e-01  -1.8297315971071251e+00
   3.0127542539783908e-01  -1.9195970342599809e+00
   3.3949303231131817e-01  -2.0145591360306789e+00
   3.7802658483904472e-01  -2.1150395137722215e+00
   4.1696799705835602e-01  -2.2215123349621271e+00
   4.5641552666665597e-01  -2.3345169615663925e+00
   4.9647357335155007e-01  -2.4546737409236590e+00
   5.3725237998763875e-01  -2.5827038546633987e+00
   5.7886751066142761e-01  -2.7194543795590711e+00
   6.2143892381911070e-01  -2.8659304783720687e+00
   6.6508935835212102e-01  -3.0233372184286491e+00
   7.0994162046938880e-01  -3.1931349607420998e+00
   7.5611415189859410e-01  -3.3771136725975288e+00
   8.0371397768145469e-01  -3.5774946424352732e+00
   8.5282572041602100e-01  -3.7970717523883324e+00
   9.0349483327060465e-01  -4.0394121442207211e+00
   9.5570253676012906e-01  -4.3091466360304906e+00
   1.0093292804736633e+00  -4.6124022890193066e+00
   1.0641031936931247e+00  -4.9574647934927576e+00
   1.1195307019469112e+00  -5.3558374152481525e+00
   1.1748096508143440e+00  -5.8240155191201319e+00
   1.2287331101808951e+00  -6.3866888075729094e+00
   1.2796069618388712e+00  -7.0830422725080053e+00
   1.3252268075908344e+00  -7.9810208095991468e+00
   1.3629822574511441e+00  -9.2153922820694625e+00
   1.3901558823036189e+00  -1.1137790547861751e+01
   1.4044226831176154e+00  -1.3350831126528471e+01


==> R_Sig_NGC6638.txt <==
   3.4634520561985373e-03   1.0700000000000001e+00
   1.0395472050330408e-02   1.0670263446192005e+00
   1.7344617578988961e-02   1.0611198462870597e+00
   2.4325400485780364e-02   1.0523566317509432e+00
   3.1352293646943911e-02   1.0408457639065247e+00
   3.8438598564795819e-02   1.0267288876912879e+00
   4.5597459098277685e-02   1.0101763499760825e+00
   5.2842366295854690e-02   9.9138183692059323e-01
   6.0186900333063578e-02   9.7055784162570224e-01
   6.7644755743925589e-02   9.4793049383612848e-01
   7.5229833566343579e-02   9.2373401720881232e-01
   8.2956170453183264e-02   8.9820571639960445e-01
   9.0837952727255394e-02   8.7158105361121962e-01
   9.8889539808628954e-02   8.4408907502023389e-01
   1.0712542414580174e-01   8.1594858193504971e-01
   1.1556023282690306e-01   7.8736482744958425e-01
   1.2420872394864894e-01   7.5852690594323646e-01
   1.3308575408052592e-01   7.2960596178659420e-01
   1.4220627221832982e-01   7.0075403955050830e-01
   1.5158530699465297e-01   6.7210362971449544e-01
   1.6123794308338230e-01   6.4376787914446132e-01
   1.7117931913143947e-01   6.1584129285300149e-01
   1.8142462275036356e-01   5.8840090200225792e-01
   1.9198908716346116e-01   5.6150779677170104e-01
   2.0288800886565750e-01   5.3520887093426606e-01
   2.1413676770391901e-01   5.0953872684088308e-01
   2.2575085740947576e-01   4.8452163587134817e-01
   2.3774593728978213e-01   4.6017344700282953e-01
   2.5013789033142186e-01   4.3650340798911619e-01
   2.6294289638653179e-01   4.1351582948314264e-01
   2.7617752483349134e-01   3.9121154181747786e-01
   2.8985883471620799e-01   3.6958914210282551e-01
   3.0400449051440398e-01   3.4864600615112618e-01
   3.1863289356361790e-01   3.2837906342823331e-01
   3.3376331975952456e-01   3.0878536032825132e-01
   3.4941607115310169e-01   2.8986241826196368e-01
   3.6561263898287533e-01   2.7160841241695821e-01
   3.8237587178056309e-01   2.5402220741272752e-01
   3.9973015599177858e-01   2.3710326922526431e-01
   4.1770160572500920e-01   2.2085148586417211e-01
   4.3631825851110650e-01   2.0526692867351373e-01
   4.5561028454203462e-01   1.9034957188578019e-01
   4.7561020600730813e-01   1.7609899642830953e-01
   4.9635312651041741e-01   1.6251409805544245e-01
   5.1787697793591803e-01   1.4959280951685849e-01
   5.4022278185165795e-01   1.3733185215149332e-01
   5.6343492812680684e-01   1.2572652507386123e-01
   5.8756147779170420e-01   1.1477053399133372e-01
   6.1265448795757971e-01   1.0445586591376323e-01
   6.3877036374225460e-01   9.4772709549723680e-02
   6.6597024370336233e-01   8.5709418597858258e-02
   6.9432041756810137e-01   7.7252518328450800e-02
   7.2389278307131877e-01   6.9386750798832747e-02
   7.5476534774943160e-01   6.2095153843686648e-02
   7.8702277557048750e-01   5.5359171225730627e-02
   8.2075698651925788e-01   4.9158787719591583e-02
   8.5606781396043141e-01   4.3472684059674506e-02
   8.9306372036865223e-01   3.8278408168913355e-02
   9.3186257963114971e-01   3.3552556819426690e-02
   9.7259252847875222e-01   2.9270963759047780e-02
   1.0153928866810200e+00   2.5408891334183156e-02
   1.0604151514521125e+00   2.1941221459972526e-02
   1.1078240630107838e+00   1.8842643772141756e-02
   1.1577987354378008e+00   1.6087839186340387e-02
   1.2105338489217490e+00   1.3651656330746963e-02
   1.2662408864174872e+00   1.1509279753730456e-02
   1.3251493921443127e+00   9.6363885381989273e-03
   1.3875082233384406e+00   8.0093034161416513e-03
   1.4535867447328512e+00   6.6051215239269151e-03
   1.5236759006333709e+00   5.4018375515362668e-03
   1.5980890776172636e+00   4.3784499567803871e-03
   1.6771626312690344e+00   3.5150518439729032e-03
   1.7612559153535152e+00   2.7929058259526024e-03
   1.8507506008295491e+00   2.1945024205146033e-03
   1.9460490005450082e+00   1.7036022640153459e-03
   2.0475710439777952e+00   1.3052621781403822e-03
   2.1557494509056712e+00   9.8584545416854040e-04
   2.2710225379457163e+00   7.3301719455971738e-04
   2.3938239794704530e+00   5.3572530445792775e-04
   2.5245687151857648e+00   3.8416804494939376e-04
   2.6636340748827703e+00   2.6974930767665901e-04
   2.8113351129768991e+00   1.8502254486960009e-04
   2.9678931175877357e+00   1.2362457836693737e-04
   3.1333963480256419e+00   8.0200620062029890e-05
   3.3077523354689222e+00   5.0321704168766979e-05
   3.4906316097708205e+00   3.0396047643276648e-05
   3.6814036085868147e+00   1.7575968895575286e-05
   3.8790668756540310e+00   9.6620571453578427e-06
   4.0821774973359997e+00   5.0066882090707982e-06
   4.2887820720539409e+00   2.4191569797091724e-06
   4.4963641944362145e+00   1.0748483989915877e-06
   4.7018160745012096e+00   4.3109471462956743e-07
   4.9014488847017805e+00   1.5218824892391973e-07
   5.0910557909181859e+00   4.5624853253978769e-08
   5.2660392672918022e+00   1.1008678318030942e-08
   5.4216082931811584e+00   1.9626480380741941e-09
   5.5530410608831389e+00   2.2254827666657922e-10
   5.6559957969593970e+00   1.1736296218857079e-11
   5.7268387217617489e+00   1.7312081622172798e-13
   5.7629478036600990e+00   7.4586907041653414e-15


==> R_Sig_NGC6652.txt <==
   1.9240520754315923e-03   1.0500000000000000e+00
   5.7759069361453322e-03   1.0462024140638857e+00
   9.6402871414075081e-03   1.0386671528489453e+00
   1.3527790412270419e-02   1.0275053375427627e+00
   1.7449080081919095e-02   1.0128757801622204e+00
   2.1414118177854165e-02   9.9498485614149812e-01
   2.5432920869953357e-02   9.7408081894724052e-01
   2.9515959904818978e-02   9.5044581021229479e-01
   3.3674023087090492e-02   9.2438924403575273e-01
   3.7918278718824520e-02   8.9624019276984912e-01
   4.2260392088297315e-02   8.6633916022638147e-01
   4.6712527219599065e-02   8.3503064236525215e-01
   5.1287412641311980e-02   8.0265576355325441e-01
   5.5998417087120292e-02   7.6954537633435738e-01
   6.0859580395398197e-02   7.3601422601910782e-01
   6.5885676254835893e-02   7.0235584133252882e-01
   7.1092271418113306e-02   6.6883840756769131e-01
   7.6495761637476609e-02   6.3570181960838912e-01
   8.2113424559509554e-02   6.0315566305614843e-01
   8.7963462491845723e-02   5.7137821669311373e-01
   9.4065029187071658e-02   5.4051644626445006e-01
   1.0043826359423023e-01   5.1068675680038167e-01
   1.0710430890673320e-01   4.8197648034995949e-01
   1.1408531779768544e-01   4.5444596750176791e-01
   1.2140445755757240e-01   4.2813107938322342e-01
   1.2908589817800248e-01   4.0304601121260247e-01
   1.3715478869922160e-01   3.7918630421821520e-01
   1.4563723090318781e-01   3.5653189715409772e-01
   1.5456023844729894e-01   3.3505015734573851e-01
   1.6395169073440460e-01   3.1469878564905934e-01
   1.7384028890234099e-01   2.9542851164079587e-01
   1.8425550737352245e-01   2.7718555252456067e-01
   1.9522755372810180e-01   2.5991378113558938e-01
   2.0678734356054781e-01   2.4355657689087221e-01
   2.1896648801868129e-01   2.2805836735211346e-01
   2.3179730822771602e-01   2.1336584889244997e-01
   2.4531288118656286e-01   1.9942890053685614e-01
   2.5954711634039801e-01   1.8620122167293487e-01
   2.7453487523835224e-01   1.7364070945327720e-01
   2.9031213456157562e-01   1.6170961116241001e-01
   3.0691619072724330e-01   1.5037449109605119e-01
   3.2438591464867139e-01   1.3960603881610700e-01
   3.4276205230337953e-01   1.2937875852067859e-01
   3.6208756850096102e-01   1.1967057523458691e-01
   3.8240803961886077e-01   1.1046238261275147e-01
   4.0377208894968408e-01   1.0173756463800868e-01
   4.2623186404282976e-01   9.3481515055684777e-02
   4.4984356201835474e-01   8.5681169987205166e-02
   4.7466799827533424e-01   7.8324573320071617e-02
   5.0077122308582600e-01   7.1400485085985885e-02
   5.2822519493412012e-01   6.4898037936571160e-02
   5.5710851067337430e-01   5.8806449386951384e-02
   5.8750720394198708e-01   5.3114789342900641e-02
   6.1951562498748836e-01   4.7811800550631202e-02
   6.5323740828533250e-01   4.2885771421877217e-02
   6.8878654714513410e-01   3.8324454613835955e-02
   7.2628859350552855e-01   3.4115025405898232e-02
   7.6588199689064407e-01   3.0244075421969361e-02
   8.0771961012571425e-01   2.6697633555098792e-02
   8.5197038612893017e-01   2.3461208525123935e-02
   8.9882128914925818e-01   2.0519849032679807e-02
   9.4847945795851762e-01   1.7858215855396601e-02
   1.0011746538111137e+00   1.5460663495053472e-02
   1.0571620291579160e+00   1.3311329729572420e-02
   1.1167252673304888e+00   1.1394230251338721e-02
   1.1801801376924357e+00   9.6933577296550669e-03
   1.2478785174056028e+00   8.1927838800221631e-03
   1.3202129426013185e+00   6.8767619116176602e-03
   1.3976217421584096e+00   5.7298280887635930e-03
   1.4805948119069361e+00   4.7369001326647026e-03
   1.5696800869174550e+00   3.8833698297658023e-03
   1.6654907440684585e+00   3.1551885816087162e-03
   1.7687131506828622e+00   2.5389439821672652e-03
   1.8801155346580427e+00   2.0219258512442387e-03
   2.0005572704602361e+00   1.5921813237289785e-03
   2.1309985790156301e+00   1.2385580962907187e-03
   2.2725102744689218e+00   9.5073550239220571e-04
   2.4262829363722163e+00   7.1924386015022454e-04
   2.5936345439001505e+00   5.3547207667907905e-04
   2.7760150928070630e+00   3.9166406266576972e-04
   2.9750059885426792e+00   2.8090490545032665e-04
   3.1923110347439896e+00   1.9709733456877869e-04
   3.4297344995874219e+00   1.3492950337988343e-04
   3.6891400203214602e+00   8.9835215714321036e-05
   3.9723820117850099e+00   5.7947382974151502e-05
   4.2811988305172468e+00   3.6045877286429914e-05
   4.6170545759045920e+00   2.1500867762959522e-05
   4.9809147825102018e+00   1.2212491830389933e-05
   5.3729415957559619e+00   6.5480281404235044e-06
   5.7920984524033114e+00   3.2776506986078076e-06
   6.2356657504156736e+00   1.5098495547857608e-06
   6.6986909604258775e+00   6.2802090221906080e-07
   7.1734320617642657e+00   2.2984821523900477e-07
   7.6489016920422559e+00   7.1353706923580953e-08
   8.1106730481778921e+00   1.7790604113700634e-08
   8.5411472582228551e+00   3.2672670750443914e-09
   8.9204719854537586e+00   3.8006587907068084e-10
   9.2282047951054533e+00   2.0419598599607496e-11
   9.4456162090742506e+00   3.0001817721721600e-13
   9.5582655259523204e+00   1.3663864575783750e-14


==> R_Sig_NGC6652_Noyora.txt <==
  -4.9199282840707097e+00   1.6293022651641975e+00
  -4.4425738951512033e+00   1.6280183897077181e+00
  -4.2202149710559045e+00   1.6254526906997240e+00
  -4.0732734802404806e+00   1.6216098117174937e+00
  -3.9630253680084100e+00   1.6164967365217355e+00
  -3.8744951192204922e+00   1.6101220569170758e+00
  -3.8002821313307020e+00   1.6024970464671164e+00
  -3.7361846875352001e+00   1.5936353305371844e+00
  -3.6795939551715149e+00   1.5835525905400551e+00
  -3.6287706129525947e+00   1.5722668062049479e+00
  -3.5824932194631267e+00   1.5597984046453104e+00
  -3.5398783249558066e+00   1.5461700228587738e+00
  -3.5002648235677469e+00   1.5314065506716728e+00
  -3.4631382092405958e+00   1.5155352373232085e+00
  -3.4280937028434959e+00   1.4985856561744542e+00
  -3.3948109230450161e+00   1.4805895644300380e+00
  -3.3630261990153967e+00   1.4615809966208260e+00
  -3.3325181916776532e+00   1.4415962049807480e+00
  -3.3031048328455084e+00   1.4206735665553287e+00
  -3.2746330904627166e+00   1.3988534721786525e+00
  -3.2469678945818465e+00   1.3761783231984925e+00
  -3.2199927753611792e+00   1.3526923202267565e+00
  -3.1936096152778197e+00   1.3284413279471450e+00
  -3.1677300927297996e+00   1.3034726809467252e+00
  -3.1422733634371931e+00   1.2778350068154829e+00
  -3.1171703295464859e+00   1.2515778837190825e+00
  -3.0923600247705414e+00   1.2247516099925309e+00
  -3.0677839075343813e+00   1.1974068366438235e+00
  -3.0433893650790917e+00   1.1695942118832647e+00
  -3.0191316227844420e+00   1.1413639213823608e+00
  -2.9949677574413820e+00   1.1127653136784579e+00
  -2.9708561675395191e+00   1.0838463635919713e+00
  -2.9467615910538014e+00   1.0546532076843669e+00
  -2.9226524296611358e+00   1.0252296106173397e+00
  -2.8984963015268996e+00   9.9561649448278333e-01
  -2.8742641833723548e+00   9.6585136541274985e-01
  -2.8499324775792649e+00   9.3596788110174411e-01
  -2.8254776200675629e+00   9.0599536607957165e-01
  -2.8008763213708807e+00   8.7595842045065098e-01
  -2.7761107065884310e+00   8.4587652197465513e-01
  -2.7511656141623519e+00   8.1576380056127884e-01
  -2.7260247343526696e+00   7.8562878076134801e-01
  -2.7006751961213333e+00   7.5547427675891388e-01
  -2.6751093751409898e+00   7.2529733570452926e-01
  -2.6493195577906330e+00   6.9508933479848867e-01
  -2.6232987889219825e+00   6.6483606528206907e-01
  -2.5970459689394518e+00   6.3451799376458329e-01
  -2.5705626794239742e+00   6.0411054833221756e-01
  -2.5438496207597270e+00   5.7358450659497562e-01
  -2.5169115232961903e+00   5.4290636793939273e-01
  -2.4897583233034402e+00   5.1203886353937811e-01
  -2.4623994629765185e+00   4.8094141300341203e-01
  -2.4348451592459028e+00   4.4957062695057298e-01
  -2.4071111741814657e+00   4.1788076240903571e-01
  -2.3792147112765392e+00   3.8582423208066646e-01
  -2.3511709095009379e+00   3.5335197834128151e-01
  -2.3229979496480686e+00   3.2041385755816554e-01
  -2.2947172938262219e+00   2.8695892812451462e-01
  -2.2663474356762530e+00   2.5293571072543508e-01
  -2.2379056967152371e+00   2.1829227837808859e-01
  -2.2094127127203462e+00   1.8297635939048693e-01
  -2.1808874119093393e+00   1.4693530426094914e-01
  -2.1523439043434882e+00   1.1011600725890267e-01
  -2.1237972222254595e+00   7.2464707440526327e-02
  -2.0952628787644021e+00   3.3926847553706431e-02
  -2.0667504826362064e+00  -5.5531975763612037e-03
  -2.0382667014336624e+00  -4.6032349849182551e-02
  -2.0098198666666334e+00  -8.7569072118282618e-02
  -1.9814142910771055e+00  -1.3022351111170302e-01
  -1.9530480460762822e+00  -1.7405773016428341e-01
  -1.9247197181239881e+00  -2.1913578240104509e-01
  -1.8964272764008738e+00  -2.6552379083115063e-01
  -1.8681616353748296e+00  -3.1328998205058201e-01
  -1.8399110210487728e+00  -3.6250481523435646e-01
  -1.8116655333721334e+00  -4.1324096499424146e-01
  -1.7834104733949445e+00  -4.6557349062241005e-01
  -1.7551250329757044e+00  -5.1958005375272376e-01
  -1.7267899766290382e+00  -5.7534124695286626e-01
  -1.6983853034822989e+00  -6.3294088767915824e-01
  -1.6698835210353480e+00  -6.9246666118434863e-01
  -1.6412554849590071e+00  -7.5401073331207669e-01
  -1.6124745230112831e+00  -8.1767046795713250e-01
  -1.5835082654463619e+00  -8.8354924945469060e-01
  -1.5543183321410445e+00  -9.5175765447334126e-01
  -1.5248688794646503e+00  -1.0224144327473736e+00
  -1.4951224169532338e+00  -1.0956477651006495e+00
  -1.4650326182599211e+00  -1.1715967769794333e+00
  -1.4345519081051723e+00  -1.2504132855628514e+00
  -1.4036346828658663e+00  -1.3322634066474881e+00
  -1.3722270373633823e+00  -1.4173298728140271e+00
  -1.3402677676875063e+00  -1.5058146486640160e+00
  -1.3076978055436497e+00  -1.5979417679575008e+00
  -1.2744532691999872e+00  -1.6939605747634758e+00
  -1.2404576808921990e+00  -1.7941502508514937e+00
  -1.2056318445580099e+00  -1.8988246500510320e+00
  -1.1698953804045320e+00  -2.0083380138718936e+00
  -1.1331533620856489e+00  -2.1230923729970641e+00
  -1.0952992522365186e+00  -2.2435470054007123e+00
  -1.0562251722756808e+00  -2.3702290340691894e+00
  -1.0158104410625515e+00  -2.5037474014665970e+00
  -9.7391306364626584e-01  -2.6448112483717221e+00
  -9.3038297120007840e-01  -2.7942528165204235e+00
  -8.8506037277307015e-01  -2.9530562489974934e+00
  -8.3775791696823054e-01  -3.1223976117349053e+00
  -7.8826795826135387e-01  -3.3036980013766279e+00
  -7.3637508726708245e-01  -3.4986939044584831e+00
  -6.8183956688645919e-01  -3.7095355987902181e+00
  -6.2439414775951563e-01  -3.9389290240120305e+00
  -5.6377320917397722e-01  -4.1903368889924044e+00
  -4.9972126654066129e-01  -4.4682754484981428e+00
  -4.3199842346734374e-01  -4.7787720950266568e+00
  -3.6045135631264869e-01  -5.1300853117072354e+00
  -2.8511924776236230e-01  -5.5338722969498741e+00
  -2.0635969829038839e-01  -6.0071997816862881e+00
  -1.2511451983580180e-01  -6.5762224277694825e+00
  -4.3354412345912974e-02  -7.2834626403139371e+00
   3.5403535471614608e-02  -8.2049580550645214e+00
   1.0560723880327068e-01  -9.5357193172282457e+00
   1.5966672467888696e-01  -1.0705951722728347e+01
   1.8944703797659335e-01  -1.1832878676140679e+01


==> R_Sig_NGC6652_Noyora_whole.txt <==
  -3.5665149436594317e+00   3.3968525005878025e-01
  -3.0891936164080911e+00   3.3696353405114665e-01
  -2.8669119033989405e+00   3.3152346694224810e-01
  -2.7200945996077399e+00   3.2337347152214485e-01
  -2.6100116910214393e+00   3.1252681249780556e-01
  -2.5216881132128210e+00   2.9899928272918508e-01
  -2.4477278685974193e+00   2.8281131226198503e-01
  -2.3839269391217077e+00   2.6398802311208813e-01
  -2.3276736338119277e+00   2.4255842925745730e-01
  -2.2772333480751810e+00   2.1855545262028281e-01
  -2.2313876545402884e+00   1.9201645027190614e-01
  -2.1892493062903831e+00   1.6298313387621985e-01
  -2.1501575067038030e+00   1.3150126739283044e-01
  -2.1136038206474450e+00   9.7620750345432994e-02
  -2.0791838453922704e+00   6.1395845120109399e-02
  -2.0465737996681863e+00   2.2885027128104744e-02
  -2.0155136751175098e+00  -1.7849178100703269e-02
  -1.9857875552239610e+00  -6.0740158307602897e-02
  -1.9572114288086657e+00  -1.0571717938359330e-01
  -1.9296310729055424e+00  -1.5270561211748979e-01
  -1.9029174355328056e+00  -2.0162709328974807e-01
  -1.8769572183183976e+00  -2.5239962171293662e-01
  -1.8516494715630170e+00  -3.0493772345475340e-01
  -1.8269078640683505e+00  -3.5915280213241579e-01
  -1.8026579470973219e+00  -4.1495340922694796e-01
  -1.7788310432123724e+00  -4.7224555517934541e-01
  -1.7553643662049883e+00  -5.3093311263329590e-01
  -1.7322040204858373e+00  -5.9091834795468312e-01
  -1.7093020656932554e+00  -6.5210239073585141e-01
  -1.6866122505815484e+00  -7.1438581446532046e-01
  -1.6640920655290681e+00  -7.7766929356866465e-01
  -1.6417052557656142e+00  -8.4185433846030711e-01
  -1.6194183224403773e+00  -9.0684398869100724e-01
  -1.5971978311300645e+00  -9.7254363605054295e-01
  -1.5750136158412540e+00  -1.0388618676423405e+00
  -1.5528402502247773e+00  -1.1057113292476763e+00
  -1.5306531447818230e+00  -1.1730095423745350e+00
  -1.5084274341604704e+00  -1.2406798100608709e+00
  -1.4861417351884278e+00  -1.3086520520251272e+00
  -1.4637783056749032e+00  -1.3768635919755792e+00
  -1.4413191115571511e+00  -1.4452598637158016e+00
  -1.4187462912993802e+00  -1.5137951235425162e+00
  -1.3960458989251643e+00  -1.5824329965098072e+00
  -1.3732066829013836e+00  -1.6511469172582567e+00
  -1.3502165805019148e+00  -1.7199204503463992e+00
  -1.3270646333077643e+00  -1.7887475409038411e+00
  -1.3037441561185401e+00  -1.8576325447999451e+00
  -1.2802502504733984e+00  -1.9265901411067146e+00
  -1.2565771712198046e+00  -1.9956451197263549e+00
  -1.2327213900569742e+00  -2.0648320760677148e+00
  -1.2086836747238165e+00  -2.1341949018234176e+00
  -1.1844656182598334e+00  -2.2037862076849333e+00
  -1.1600682292613174e+00  -2.2736666679484956e+00
  -1.1354956630336455e+00  -2.3439043107495969e+00
  -1.1107558058540234e+00  -2.4145736818156696e+00
  -1.0858562522926987e+00  -2.4857550342963042e+00
  -1.0608043267209224e+00  -2.5575335192227797e+00
  -1.0356108854907249e+00  -2.6299983943111882e+00
  -1.0102892057019142e+00  -2.7032422079260234e+00
  -9.8485098276134742e-01  -2.7773601118984241e+00
  -9.5930783623934024e-01  -2.8524492484857022e+00
  -9.3367457873026638e-01  -2.9286082218277838e+00
  -9.0796649972094634e-01  -3.0059366301132728e+00
  -8.8219605696453118e-01  -3.0845347978704591e+00
  -8.5637575804731270e-01  -3.1645036077629540e+00
  -8.3052037525750610e-01  -3.2459444360892742e+00
  -8.0464301347219225e-01  -3.3289591804615712e+00
  -7.7875315254556932e-01  -3.4136504856983536e+00
  -7.5286058617571361e-01  -3.5001220078107931e+00
  -7.2697617376959411e-01  -3.5884787283771002e+00
  -7.0110728783987042e-01  -3.6788273184283300e+00
  -6.7525767713528717e-01  -3.7712766097149175e+00
  -6.4943189175949845e-01  -3.8659379647777929e+00
  -6.2363429385192626e-01  -3.9629256109030524e+00
  -5.9786458029272005e-01  -4.0623569613421751e+00
  -5.7211963288974066e-01  -4.1643529417722327e+00
  -5.4639766052100658e-01  -4.2690381190494247e+00
  -5.2069539770797901e-01  -4.3765408194030488e+00
  -4.9500443817603668e-01  -4.4869932885814698e+00
  -4.6931491456271168e-01  -4.6005318742561094e+00
  -4.4361853222360198e-01  -4.7172970786730319e+00
  -4.1790418040145871e-01  -4.8374338019931526e+00
  -3.9215578863693695e-01  -4.9610917738632185e+00
  -3.6635736917912359e-01  -5.0884260607871532e+00
  -3.4049420453666257e-01  -5.2195975538565129e+00
  -3.1454741326740382e-01  -5.3547738413544268e+00
  -2.8849390769541861e-01  -5.4941302968970342e+00
  -2.6231204295845850e-01  -5.6378511807790677e+00
  -2.3598042531247826e-01  -5.7861307937971374e+00
  -2.0947224789317481e-01  -5.9391751535834150e+00
  -1.8275767273563062e-01  -6.0972038029291786e+00
  -1.5580909761856640e-01  -6.2604515636857325e+00
  -1.2859736482950754e-01  -6.4291705253550173e+00
  -1.0108687295381960e-01  -6.6036327439852549e+00
  -7.3240348170692263e-02  -6.7841329910354915e+00
  -4.5022604237649796e-02  -6.9709915378347862e+00
  -1.6394327936804315e-02  -7.1645575951861584e+00
   1.2690959512318210e-02  -7.3652137554964643e+00
   4.2280217529071566e-02  -7.5733804968923071e+00
   7.2419774142409327e-02  -7.7895211496871823e+00
   1.0316334754938987e-01  -8.0141483295310465e+00
   1.3457225200459880e-01  -8.2478318901383378e+00
   1.6670777196642961e-01  -8.4912072981648592e+00
   1.9963371878105191e-01  -8.7449856567560111e+00
   2.3342519232557482e-01  -9.0099668378175579e+00
   2.6816523222708583e-01  -9.2870553826528575e+00
   3.0393773548663983e-01  -9.5772783837099791e+00
   3.4083440670856047e-01  -9.8818082182928748e+00
   3.7896271139829091e-01  -1.0201992374290253e+01
   4.1843862383915564e-01  -1.0539390020653979e+01
   4.5938196400964815e-01  -1.0895816417494126e+01
   5.0192776878748613e-01  -1.1273401950104738e+01
   5.4623103660992867e-01  -1.1674670723697250e+01
   5.9245520200525270e-01  -1.2102641443280804e+01
   6.4077117343320389e-01  -1.2560960052214082e+01
   6.9137050864735339e-01  -1.3054084433442824e+01
   7.4446085515542260e-01  -1.3587541192067093e+01
   8.0024555643538409e-01  -1.4168281175285449e+01
   8.5891966010164766e-01  -1.4805189944558133e+01
   9.2066657731043633e-01  -1.5509850764261381e+01
   9.8561365999958994e-01  -1.6297700083700008e+01
   1.0537616337173532e+00  -1.7189819331934171e+01
   1.1249096289811842e+00  -1.8215849472271696e+01
   1.1985174419698843e+00  -1.9418989499810301e+01
   1.2734510483087897e+00  -2.0865050246678656e+01
   1.3476563789636768e+00  -2.2660081836709022e+01
   1.4178193001367845e+00  -2.4988689210004679e+01
   1.4791067885766946e+00  -2.8245804554277782e+01
   1.5253904470318156e+00  -3.2201539315674601e+01
   1.5505211745399294e+00  -3.4543035233017058e+01


==> R_Sig_NGC6681.txt <==
   2.7898655926946680e-03   1.0800000000000001e+00
   8.3751377576095146e-03   1.0760025652054339e+00
   1.3978911809792164e-02   1.0680712612425598e+00
   1.9616843003669289e-02   1.0563239295377187e+00
   2.5304695281407216e-02   1.0409289528701819e+00
   3.1057215345244117e-02   1.0221051621837369e+00
   3.6889251765927493e-02   1.0001158110257866e+00
   4.2816353250868029e-02   9.7526009414325754e-01
   4.8854569749836027e-02   9.4786614097665922e-01
   5.5020555282932315e-02   9.1828294508978314e-01
   6.1331748786657349e-02   8.8687163889105880e-01
   6.7806386798720419e-02   8.5399760668806124e-01
   7.4463612142149832e-02   8.2002267353917979e-01
   8.1323598970004490e-02   7.8529778214374513e-01
   8.8407613372299951e-02   7.5015679763308740e-01
   9.5738123101570871e-02   7.1491107802847931e-01
   1.0333890420940639e-01   6.7984508325858595e-01
   1.1123511541216331e-01   6.4521323245733109e-01
   1.1945339988110801e-01   6.1123774189740698e-01
   1.2802197419446693e-01   5.7810754327238445e-01
   1.3697069557489280e-01   5.4597825075959072e-01
   1.4633114121161797e-01   5.1497293074251571e-01
   1.5613666688157271e-01   4.8518365052015733e-01
   1.6642244549502744e-01   4.5667366717923186e-01
   1.7722550508390442e-01   4.2948004259590261e-01
   1.8858473970086201e-01   4.0361661246240660e-01
   2.0054089981878956e-01   3.7907715883493820e-01
   2.1313657426659952e-01   3.5583863030019702e-01
   2.2641614414987507e-01   3.3386434701709838e-01
   2.4042572110942836e-01   3.1310708005018573e-01
   2.5521307952773181e-01   2.9351191760084711e-01
   2.7082757158971110e-01   2.7501889027193477e-01
   2.8732004384300669e-01   2.5756529795641481e-01
   3.0474276531068384e-01   2.4108771046844096e-01
   3.2314936440578534e-01   2.2552364881286385e-01
   3.4259479789448949e-01   2.1081293372084300e-01
   3.6313536132412438e-01   1.9689871439555598e-01
   3.8482874281991569e-01   1.8372820738231105e-01
   4.0773414294391108e-01   1.7125315996819837e-01
   4.3191246492751378e-01   1.5943007277676363e-01
   4.5742657629149547e-01   1.4822022085738215e-01
   4.8434165856240341e-01   1.3758949980961596e-01
   5.1272564113944974e-01   1.2750813735414721e-01
   5.4264971720449340e-01   1.1795030711855314e-01
   5.7418895178472773e-01   1.0889367063706989e-01
   6.0742297227307995e-01   1.0031888187832093e-01
   6.4243673987800964e-01   9.2209080236315064e-02
   6.7932141036146698e-01   8.4549389466725799e-02
   7.1817527544303672e-01   7.7326444572946684e-02
   7.5910479037533252e-01   7.0527958870554006e-02
   8.0222570035162188e-01   6.4142338064995655e-02
   8.4766426470606715e-01   5.8158350739041680e-02
   8.9555859631423029e-01   5.2564855874762853e-02
   9.4606013702812297e-01   4.7350585847099377e-02
   9.9933527968719349e-01   4.2503985019691742e-02
   1.0555671683439871e+00   3.8013097429690397e-02
   1.1149577076035246e+00   3.3865497568960595e-02
   1.1777298057069774e+00   3.0048259718425847e-02
   1.2441298986381251e+00   2.6547957253553994e-02
   1.3144307981937662e+00   2.3350686030478757e-02
   1.3889349061019527e+00   2.0442107582605899e-02
   1.4679778602751459e+00   1.7807506143210378e-02
   1.5519326731646343e+00   1.5431857045980867e-02
   1.6412144288001536e+00   1.3299904882068352e-02
   1.7362856305740322e+00   1.1396248541684998e-02
   1.8376622854841422e+00   9.7054325796638898e-03
   1.9459208248026139e+00   8.2120434874460337e-03
   2.0617059850331079e+00   6.9008080955040851e-03
   2.1857397633744386e+00   5.7566927566411958e-03
   2.3188315768192567e+00   4.7650008174988882e-03
   2.4618897636545864e+00   3.9114654637135652e-03
   2.6159345364830524e+00   3.1823364893792164e-03
   2.7821124839557427e+00   2.5644588192044715e-03
   2.9617126711626365e+00   2.0453409813463532e-03
   3.1561842779266951e+00   1.6132130026984036e-03
   3.3671555822675332e+00   1.2570726514955436e-03
   3.5964538546286482e+00   9.6671957698006594e-04
   3.8461253395888866e+00   7.3277774074240101e-04
   4.1184539641127511e+00   5.4670602825136435e-04
   4.4159765722715676e+00   4.0079755617077251e-04
   4.7414912646646927e+00   2.8816862252517333e-04
   5.0980537281967937e+00   2.0273779199586240e-04
   5.4889540372356906e+00   1.3919615022746877e-04
   5.9176631766226038e+00   9.2969877935349294e-05
   6.3877343962755360e+00   6.0175919492744327e-05
   6.9026394032693714e+00   3.7571942547498672e-05
   7.4655137809431835e+00   2.2501695616996259e-05
   8.0787809474049102e+00   1.2836601958554394e-05
   8.7436215148246603e+00   6.9147581245659099e-06
   9.4592590785837789e+00   3.4783760902334989e-06
   1.0222050354012133e+01   1.6106673983083920e-06
   1.1024405314684820e+01   6.7357932344254841e-07
   1.1853630172394425e+01   2.4788070549182411e-07
   1.2690886346795740e+01   7.7373963973162493e-08
   1.3510581257299471e+01   1.9393836243834417e-08
   1.4280613958894833e+01   3.5792206809014235e-09
   1.4963916839432635e+01   4.1816080922445559e-10
   1.5521569261466993e+01   2.2534142701504243e-11
   1.5917350459102407e+01   3.3004560563995832e-13
   1.6123010550337561e+01   1.5273468843655444e-14


==> R_Sig_NGC6681_Noyora.txt <==
  -4.7807489533024121e+00   1.4102439329644301e+00
  -4.3033959230691323e+00   1.4089721536830186e+00
  -4.0810396848007704e+00   1.4064307079871379e+00
  -3.9341024773570279e+00   1.4026243587070470e+00
  -3.8238604061811139e+00   1.3975602571361376e+00
  -3.7353377109738419e+00   1.3912472363753552e+00
  -3.6611337760515044e+00   1.3836968627418591e+00
  -3.5970472224464487e+00   1.3749231089504750e+00
  -3.5404692289498634e+00   1.3649420589688614e+00
  -3.4896603303748228e+00   1.3537721562610641e+00
  -3.4433993736716673e+00   1.3414343359249621e+00
  -3.4008031839879811e+00   1.3279517955165532e+00
  -3.3612105461361437e+00   1.3133500291984250e+00
  -3.3241070872714591e+00   1.2976569358430392e+00
  -3.2890884751985832e+00   1.2809027658233967e+00
  -3.2558344309122416e+00   1.2631199876311145e+00
  -3.2240812954670703e+00   1.2443433611683095e+00
  -3.1936081928000988e+00   1.2246098764290647e+00
  -3.1642334543239934e+00   1.2039586375239233e+00
  -3.1358040988100697e+00   1.1824307501082654e+00
  -3.1081854227000423e+00   1.1600692873443510e+00
  -3.0812616062393126e+00   1.1369190721615388e+00
  -3.0549348213994287e+00   1.1130265086161373e+00
  -3.0291170339119966e+00   1.0884393762176936e+00
  -3.0037281666199309e+00   1.0632066148968735e+00
  -2.9786997802648867e+00   1.0373779691818941e+00
  -2.9539712742580941e+00   1.0110037157287408e+00
  -2.9294848755741882e+00   9.8413428111391921e-01
  -2.9051889970700056e+00   9.5681984728750347e-01
  -2.8810395288966943e+00   9.2910987744211404e-01
  -2.8569943165064191e+00   9.0105270509913737e-01
  -2.8330130366754154e+00   8.7269499378321269e-01
  -2.8090615557178231e+00   8.4408124609623414e-01
  -2.7851091794574221e+00   8.1525327333670417e-01
  -2.7611249169592451e+00   7.8624971606986627e-01
  -2.7370813497490918e+00   7.5710549413100625e-01
  -2.7129561151013464e+00   7.2785137873406680e-01
  -2.6887270750500880e+00   6.9851354816795641e-01
  -2.6643728596615013e+00   6.6911322732254119e-01
  -2.6398772699812598e+00   6.3966634616592022e-01
  -2.6152266087587006e+00   6.1018335608549934e-01
  -2.5904065125269442e+00   5.8066904713985790e-01
  -2.5654061116548057e+00   5.5112249945833891e-01
  -2.5402192834056851e+00   5.2153710004039122e-01
  -2.5148399484933988e+00   4.9190069814581194e-01
  -2.4892630773787552e+00   4.6219576613196167e-01
  -2.4634889609906203e+00   4.3239970819127549e-01
  -2.4375201695666582e+00   4.0248520489298228e-01
  -2.4113586383575738e+00   3.7242063835686867e-01
  -2.3850099878145463e+00   3.4217050518570957e-01
  -2.3584841997507340e+00   3.1169593501559872e-01
  -2.3317906391816439e+00   2.8095516495897321e-01
  -2.3049393547711494e+00   2.4990403349065321e-01
  -2.2779449973169079e+00   2.1849642720132967e-01
  -2.2508230345711588e+00   1.8668475704843424e-01
  -2.2235869142912490e+00   1.5442031165320899e-01
  -2.1962525059730664e+00   1.2165359717947302e-01
  -2.1688380232616038e+00   8.8334590625481033e-02
  -2.1413586885652043e+00   5.4412953573347050e-02
  -2.1138285119861835e+00   1.9838094394519723e-02
  -2.0862639993640291e+00  -1.5440772210799673e-02
  -2.0586797153777772e+00  -5.1474679488605762e-02
  -2.0310858759006551e+00  -8.8315013502269321e-02
  -2.0034933436759994e+00  -1.2601371877715897e-01
  -1.9759130470338189e+00  -1.6462345986750201e-01
  -1.9483506310656880e+00  -2.0419788896539437e-01
  -1.9208092310873779e+00  -2.4479188523554135e-01
  -1.8932932703907230e+00  -2.8646179898525415e-01
  -1.8658035179270775e+00  -3.2926561493490508e-01
  -1.8383354379066470e+00  -3.7326318752852128e-01
  -1.8108849782846115e+00  -4.1851634716137398e-01
  -1.7834473906268333e+00  -4.6508900446942381e-01
  -1.7560118477339524e+00  -5.1304722621462484e-01
  -1.7285653352564505e+00  -5.6245938796891237e-01
  -1.7010963476724787e+00  -6.1339621174350534e-01
  -1.6735891140217671e+00  -6.6593095915580047e-01
  -1.6460226885271145e+00  -7.2013968174588827e-01
  -1.6183774411618255e+00  -7.7610156111683637e-01
  -1.5906328417331050e+00  -8.3389923616394812e-01
  -1.5627618436252437e+00  -8.9361942809221340e-01
  -1.5347359635904410e+00  -9.5535355969078095e-01
  -1.5065285624029110e+00  -1.0191984628152044e+00
  -1.4781078290296072e+00  -1.0852572023710929e+00
  -1.4494366994354144e+00  -1.1536402018004388e+00
  -1.4204800179236039e+00  -1.2244662358292375e+00
  -1.3912007635615025e+00  -1.2978636691525618e+00
  -1.3615540621545763e+00  -1.3739719543490536e+00
  -1.3314936904279555e+00  -1.4529433433983299e+00
  -1.3009745537075086e+00  -1.5349445341444827e+00
  -1.2699439140075670e+00  -1.6201589532793883e+00
  -1.2383423943090999e+00  -1.7087893629916540e+00
  -1.2061118148320682e+00  -1.8010607060987012e+00
  -1.1731890682579726e+00  -1.8972234007091731e+00
  -1.1394996257041761e+00  -1.9975578113450507e+00
  -1.1049658916888174e+00  -2.1023791290079554e+00
  -1.0695081848765831e+00  -2.2120431463754917e+00
  -1.0330333461952914e+00  -2.3269536971584253e+00
  -9.9543731004947411e-01  -2.4475720798150791e+00
  -9.5661352722810189e-01  -2.5744278212171938e+00
  -9.1644298467235363e-01  -2.7081327390550158e+00
  -8.7478707502939046e-01  -2.8493993610118706e+00
  -8.3149869380828845e-01  -2.9990639503416650e+00
  -7.8642048634284412e-01  -3.1581156615962489e+00
  -7.3936977992311248e-01  -3.3277366779111692e+00
  -6.9014495272847365e-01  -3.5093555556181077e+00
  -6.3853600929518706e-01  -3.7047181427059996e+00
  -5.8431094949010931e-01  -3.9159866301580637e+00
  -5.2721433043998589e-01  -4.1458817653693032e+00
  -4.6699365996839121e-01  -4.3978849436395704e+00
  -4.0340949870434251e-01  -4.6765363407823548e+00
  -3.3624576230254599e-01  -4.9878933153417666e+00
  -2.6537903701683840e-01  -5.3402506402783034e+00
  -1.9088261997281711e-01  -5.7453083549380350e+00
  -1.1315640778301168e-01  -6.2201780441823509e+00
  -3.3186677221184999e-02  -6.7910434454911144e+00
   4.7032484226158876e-02  -7.5003815515777017e+00
   1.2401417522157107e-01  -8.4237201197395173e+00
   1.9234544748105081e-01  -9.7477947075829530e+00
   2.4474818008132479e-01  -1.0990682326583631e+01
   2.7352856286180832e-01  -1.2093074659982342e+01


==> R_Sig_NGC6681_Noyora_whole.txt <==
  -3.4318166193767397e+00   1.0171187580504962e-01
  -2.9544933038512111e+00   9.8944154570937817e-02
  -2.7322076110909190e+00   9.3411861200792201e-02
  -2.5853840540101682e+00   8.5123013168913533e-02
  -2.4752923720101196e+00   7.4090308268192517e-02
  -2.3869576933138941e+00   6.0328729882803120e-02
  -2.3129841959714201e+00   4.3857701059028663e-02
  -2.2491675550419759e+00   2.4701156215413172e-02
  -2.1928957927922141e+00   2.8867319727637684e-03
  -2.1424344438728662e+00  -2.1554236915707656e-02
  -2.0965650851010018e+00  -4.8586166157758334e-02
  -2.0544000348080744e+00  -7.8169293860860731e-02
  -2.0152782384112773e+00  -1.1025997928236489e-01
  -1.9786913600400799e+00  -1.4481062622633137e-01
  -1.9442347976119523e+00  -1.8176942459397855e-01
  -1.9115842206144782e+00  -2.2108049076249761e-01
  -1.8804793851957236e+00  -2.6268401090133975e-01
  -1.8507043615965166e+00  -3.0651619312821887e-01
  -1.8220746952392446e+00  -3.5250918741452386e-01
  -1.7944355125826457e+00  -4.0059129112329628e-01
  -1.7676575052473544e+00  -4.5068706529555702e-01
  -1.7416271533825376e+00  -5.0271739545882299e-01
  -1.7162427844961263e+00  -5.5659959148842575e-01
  -1.6914173101196988e+00  -6.1224769383313082e-01
  -1.6670759194324059e+00  -6.6957266720621644e-01
  -1.6431493954590952e+00  -7.2848265024126668e-01
  -1.6195739141492820e+00  -7.8888327063760044e-01
  -1.5962946772201039e+00  -8.5067810636228824e-01
  -1.5732631502576300e+00  -9.1376905215493065e-01
  -1.5504321068683098e+00  -9.7805682314213471e-01
  -1.5277576408905158e+00  -1.0434415130642427e+00
  -1.5052023687068052e+00  -1.1098232491833637e+00
  -1.4827318060403387e+00  -1.1771027842695723e+00
  -1.4603109923296702e+00  -1.2451822595844679e+00
  -1.4379079530713756e+00  -1.3139659737351694e+00
  -1.4154957906564076e+00  -1.3833611988370254e+00
  -1.3930483718135642e+00  -1.4532789500362533e+00
  -1.3705386655561347e+00  -1.5236348988689903e+00
  -1.3479430250891349e+00  -1.5943502093314141e+00
  -1.3252417813419992e+00  -1.6653523643605841e+00
  -1.3024146831662928e+00  -1.7365759291065650e+00
  -1.2794410620265875e+00  -1.8079633777985127e+00
  -1.2563042856073205e+00  -1.8794657470179224e+00
  -1.2329907040865187e+00  -1.9510432247656215e+00
  -1.2094854173330465e+00  -2.0226656386098925e+00
  -1.1857742209903193e+00  -2.0943129134096301e+00
  -1.1618475607724597e+00  -2.1659752867898274e+00
  -1.1376979130578029e+00  -2.2376534361686891e+00
  -1.1133164700667901e+00  -2.3093584816139803e+00
  -1.0886965913043150e+00  -2.3811119019501379e+00
  -1.0638366108382100e+00  -2.4529452042442141e+00
  -1.0387359509155307e+00  -2.5248995342279725e+00
  -1.0133932168105702e+00  -2.5970251822852850e+00
  -9.8781062526441388e-01  -2.6693810112564758e+00
  -9.6199511391198123e-01  -2.7420337022359735e+00
  -9.3595367102874383e-01  -2.8150570213809867e+00
  -9.0969313848620892e-01  -2.8885310444748766e+00
  -8.8322488409037625e-01  -2.9625413665286633e+00
  -8.5656386440658117e-01  -3.0371782377749423e+00
  -8.2972381143144724e-01  -3.1125358274129939e+00
  -8.0271881779928811e-01  -3.1887115249351963e+00
  -7.7556745075296285e-01  -3.2658053100444357e+00
  -7.4828975529412511e-01  -3.3439191615406427e+00
  -7.2090307950715204e-01  -3.4231566875884525e+00
  -6.9342531828594967e-01  -3.5036228432282934e+00
  -6.6587776961479161e-01  -3.5854237657419792e+00
  -6.3828048317073371e-01  -3.6686667087052505e+00
  -6.1064956347518340e-01  -3.7534602141000861e+00
  -5.8300174294493767e-01  -3.8399143225264565e+00
  -5.5535547137731545e-01  -3.9281408562769786e+00
  -5.2772535604381465e-01  -4.0182537561896670e+00
  -5.0012162771582946e-01  -4.1103695515650847e+00
  -4.7255543209552892e-01  -4.2046077040639060e+00
  -4.4503782555012106e-01  -4.3010909125921470e+00
  -4.1757421059036565e-01  -4.3999453812711877e+00
  -3.9016627793363934e-01  -4.5013010889386624e+00
  -3.6281711908132958e-01  -4.6052918075827156e+00
  -3.3552802207777765e-01  -4.7120550997554966e+00
  -3.0829383693313483e-01  -4.8217323377828682e+00
  -2.8110726242482670e-01  -4.9344687525085105e+00
  -2.5396274958207399e-01  -5.0504133169534153e+00
  -2.2685132214115875e-01  -5.1697188561690108e+00
  -1.9975776273299450e-01  -5.2925423666612561e+00
  -1.7266669453065825e-01  -5.4190454456675488e+00
  -1.4556431485034702e-01  -5.5493946874159956e+00
  -1.1843185401849129e-01  -5.6837625388748023e+00
  -9.1245313753602300e-02  -5.8223283969978112e+00
  -6.3982417757050727e-02  -5.9652797327428528e+00
  -3.6621456381737520e-02  -6.1128132434646787e+00
  -9.1343558729041503e-03  -6.2651366140128637e+00
   1.8510599728726665e-02  -6.4224703988104306e+00
   4.6342170776778283e-02  -6.5850498208639365e+00
   7.4390532516342381e-02  -6.7531267802420789e+00
   1.0269335707929769e-01  -6.9269726742388551e+00
   1.3129010490845339e-01  -7.1068812037376752e+00
   1.6021717489960571e-01  -7.2931711580375040e+00
   1.8951531226440482e-01  -7.4861898625807966e+00
   2.1923349115661458e-01  -7.6863177464957397e+00
   2.4942075578431955e-01  -7.8939728362185697e+00
   2.8012454140267484e-01  -8.1096156514273137e+00
   3.1140038229791317e-01  -8.3337556399001258e+00
   3.4331233500218267e-01  -8.5669592406162529e+00
   3.7592352422380237e-01  -8.8098581316690971e+00
   4.0929891720726308e-01  -9.0631591022065887e+00
   4.4351602315139838e-01  -9.3276571910893935e+00
   4.7866090840326297e-01  -9.6042516352474845e+00
   5.1481925021802410e-01  -9.8939634251740731e+00
   5.5208449769796952e-01  -1.0197957781687254e+01
   5.9056766150754247e-01  -1.0517573967759207e+01
   6.3038845592585402e-01  -1.0854361704913586e+01
   6.7166921087161779e-01  -1.1210124874603107e+01
   7.1454858054490411e-01  -1.1586980091337193e+01
   7.5918759229049237e-01  -1.1987435108468631e+01
   8.0575563655085425e-01  -1.2414488958152461e+01
   8.5442921814509154e-01  -1.2871763048415751e+01
   9.0540867607505926e-01  -1.3363684886853012e+01
   9.5891397133341394e-01  -1.3895744024209002e+01
   1.0151614285114874e+00  -1.4474845344955906e+01
   1.0743616790598560e+00  -1.5109816350267590e+01
   1.1367210374248533e+00  -1.5812168628229506e+01
   1.2023958224925297e+00  -1.6597252394512658e+01
   1.2714189402450102e+00  -1.7486046078032405e+01
   1.3436285851789405e+00  -1.8508072775328422e+01
   1.4185307692359967e+00  -1.9706418114113674e+01
   1.4950298758346547e+00  -2.1146830485046081e+01
   1.5710791067450385e+00  -2.2935426073809641e+01
   1.6433081694634573e+00  -2.5257039125942612e+01
   1.7067071154350060e+00  -2.8506587060591269e+01
   1.7548030528357721e+00  -3.2417680927062136e+01
   1.7810031716853378e+00  -3.4763242037189144e+01


==> R_Sig_NGC6712_Noyora.txt <==
  -2.4591938586448063e+00   2.5273683695804353e-02
  -1.9818836358194531e+00   2.4296127465518694e-02
  -1.7596193562466724e+00   2.2343811456112410e-02
  -1.6128285979510890e+00   1.9422779637235967e-02
  -1.5027868993768587e+00   1.5542020565905488e-02
  -1.4145162813501810e+00   1.0712974092418497e-02
  -1.3406179526577098e+00   4.9501999888037313e-03
  -1.2768939897722871e+00  -1.7289486658546463e-03
  -1.2207365760707050e+00  -9.3046282104906723e-03
  -1.1704076377255761e+00  -1.7754417887423258e-02
  -1.1246903345907902e+00  -2.7053400384568202e-02
  -1.0827051581347777e+00  -3.7174470061610079e-02
  -1.0437929520628937e+00  -4.8088492484581108e-02
  -1.0074436475599038e+00  -5.9764420348744414e-02
  -9.7325878353952111e-01  -7.2169590539395201e-02
  -9.4092208427571078e-01  -8.5270039421973684e-02
  -9.1017426450320760e-01  -9.9030737884652401e-02
  -8.8080161513952648e-01  -1.1341590839014989e-01
  -8.5262913660070572e-01  -1.2838943056518254e-01
  -8.2550916480828707e-01  -1.4391519996937260e-01
  -7.9931466917055705e-01  -1.5995748697357159e-01
  -7.7393899400401356e-01  -1.7648137228806024e-01
  -7.4929167936700380e-01  -1.9345317683772612e-01
  -7.2529268826096860e-01  -2.1084084275877010e-01
  -7.0187269643632944e-01  -2.2861433577965129e-01
  -6.7897329184535304e-01  -2.4674605308828526e-01
  -6.5654265768875730e-01  -2.6521116536487049e-01
  -6.3453423495105499e-01  -2.8398791558022518e-01
  -6.1290872926791662e-01  -3.0305790575065511e-01
  -5.9163222757000344e-01  -3.2240631818604487e-01
  -5.7067341399474936e-01  -3.4202205282650949e-01
  -5.5000512277788616e-01  -3.6189782171646218e-01
  -5.2960489039168435e-01  -3.8203019083421758e-01
  -5.0945210042776234e-01  -4.0241953287559851e-01
  -4.8952783992423077e-01  -4.2306991901595725e-01
  -4.6981678353458572e-01  -4.4398897577740459e-01
  -4.5030564500199965e-01  -4.6518768251269460e-01
  -4.3098143617323903e-01  -4.8668011252873700e-01
  -4.1183313692217721e-01  -5.0848315956199097e-01
  -3.9285196927043148e-01  -5.3061624893575232e-01
  -3.7402915226869393e-01  -5.5310101953654867e-01
  -3.5535624359396017e-01  -5.7596100682958540e-01
  -3.3682668221228729e-01  -5.9922134926691606e-01
  -3.1843432437057129e-01  -6.2290849982929364e-01
  -3.0017231880848877e-01  -6.4704994985072029e-01
  -2.8203473455024208e-01  -6.7167399378983528e-01
  -2.6401657223804847e-01  -6.9680952767235715e-01
  -2.4611194854995955e-01  -7.2248586632341971e-01
  -2.2831474905040172e-01  -7.4873259975837947e-01
  -2.1061987721684763e-01  -7.7557949514291757e-01
  -1.9302186753558223e-01  -8.0305642332664384e-01
  -1.7551422562922805e-01  -8.3119331174739841e-01
  -1.5809098469918986e-01  -8.6002013949083578e-01
  -1.4074650893566965e-01  -8.8956696024030979e-01
  -1.2347402258583735e-01  -9.1986394087969747e-01
  -1.0626646950915518e-01  -9.5094142849373442e-01
  -8.9117491573740215e-02  -9.8283004572649801e-01
  -7.2020102245238873e-02  -1.0155607970978022e+00
  -5.4966372412790863e-02  -1.0491651901272872e+00
  -3.7948870100927276e-02  -1.0836753796857914e+00
  -2.0960270800423522e-02  -1.1191243245300877e+00
  -3.9921547172103349e-03  -1.1555459497851541e+00
   1.2964018371697875e-02  -1.1929753251045221e+00
   2.9916199415559046e-02  -1.2314488557518752e+00
   4.6873032956810827e-02  -1.2710044779528240e+00
   6.3843912756720800e-02  -1.3116818626497484e+00
   8.0837690968472667e-02  -1.3535226317892950e+00
   9.7863241688262520e-02  -1.3965705812417217e+00
   1.1493043835476396e-01  -1.4408719119935891e+00
   1.3204911781525475e-01  -1.4864754754301772e+00
   1.4922862069051893e-01  -1.5334330337076074e+00
   1.6647902140553342e-01  -1.5817995385435859e+00
   1.8381096973335825e-01  -1.6316334367956187e+00
   2.0123455190849590e-01  -1.6829970068854450e+00
   2.1875998809911204e-01  -1.7359567341224817e+00
   2.3639839175408786e-01  -1.7905837359680614e+00
   2.5416069083185261e-01  -1.8469542417413123e+00
   2.7205737756569315e-01  -1.9051501334954428e+00
   2.9009964982630848e-01  -1.9652595650165723e+00
   3.0829904655175544e-01  -2.0273776654862257e+00
   3.2666643496736458e-01  -2.0916073311672863e+00
   3.4521277740630923e-01  -2.1580601273362898e+00
   3.6394964415279019e-01  -2.2268573215606851e+00
   3.8288807056316998e-01  -2.2981310517591353e+00
   4.0203844063137995e-01  -2.3720256543776088e+00
   4.2141146103051613e-01  -2.4486991973735450e+00
   4.4101754227849788e-01  -2.5283252387755644e+00
   4.6086582648367647e-01  -2.6110948359299333e+00
   4.8096489263605591e-01  -2.6972188779007422e+00
   5.0132291021117736e-01  -2.7869308048207362e+00
   5.2194631157996230e-01  -2.8804897552943900e+00
   5.4283962416146481e-01  -2.9781842407372623e+00
   5.6400607023813554e-01  -3.0803364887680744e+00
   5.8544649461697074e-01  -3.1873075614334074e+00
   6.0715818026099388e-01  -3.2995033957549329e+00
   6.2913517875240399e-01  -3.4173820308508804e+00
   6.5136779010914325e-01  -3.5414623007795769e+00
   6.7384071604760587e-01  -3.6723342876405050e+00
   6.9653244252349789e-01  -3.8106720275680952e+00
   7.1941505495247959e-01  -3.9572491457709544e+00
   7.4245233549539646e-01  -4.1129581809289864e+00
   7.6559799354118496e-01  -4.2788346820587480e+00
   7.8879528189292625e-01  -4.4560877399455938e+00
   8.1197560000651614e-01  -4.6461391546955744e+00
   8.3505610563993637e-01  -4.8506742736881518e+00
   8.5793884033097401e-01  -5.0717092148027252e+00
   8.8051030536286456e-01  -5.3116816074102937e+00
   9.0263976944525948e-01  -5.5735755089528389e+00
   9.2417852750039842e-01  -5.8610975734969228e+00
   9.4496111755673051e-01  -6.1789329419289878e+00
   9.6480623936477627e-01  -6.5331290359081766e+00
   9.8351796492514598e-01  -6.9316930797416711e+00
   1.0008896793451152e+00  -7.3855658314233983e+00
   1.0167093805616378e+00  -7.9102971090591474e+00
   1.0307648422864313e+00  -8.5291299943810088e+00
   1.0428507437803671e+00  -9.2792191786222151e+00
   1.0527778598097830e+00  -1.0225777129478466e+01
   1.0603813572783192e+00  -1.1495664609872385e+01
   1.0655282858509114e+00  -1.3152453899733050e+01
   1.0681255087632424e+00  -1.4496879969023515e+01


==> R_Sig_NGC6712_Noyora_whole.txt <==
  -2.2307309488084375e+00  -1.5325145687256018e-03
  -1.7535418699832803e+00  -2.4125211338963835e-03
  -1.5315521773027874e+00  -4.1717265126569375e-03
  -1.3852039657732478e+00  -6.8081523880422507e-03
  -1.2757578461745676e+00  -1.0318214644967058e-02
  -1.1882269130059027e+00  -1.4697522744769695e-02
  -1.1152201118896650e+00  -1.9940776309810088e-02
  -1.0525422657736803e+00  -2.6041660201863822e-02
  -9.9757978316984164e-01  -3.2992805839522257e-02
  -9.4859394282047593e-01  -4.0785858301288051e-02
  -9.0437094513056659e-01  -4.9411577012708499e-02
  -8.6403052902523880e-01  -5.8859906243187585e-02
  -8.2691307749059317e-01  -6.9120001126787928e-02
  -7.9251044009215377e-01  -8.0180253363053483e-02
  -7.6042298819881715e-01  -9.2028351779195897e-02
  -7.3033183814563873e-01  -1.0465137258420890e-01
  -7.0197904461184923e-01  -1.1803586649384522e-01
  -6.7515244388722462e-01  -1.3216792630904955e-01
  -6.4967458545440759e-01  -1.4703324810878621e-01
  -6.2539555409292491e-01  -1.6261720792384096e-01
  -6.0218834602776961e-01  -1.7890495677055507e-01
  -5.7994496970456499e-01  -1.9588151823093630e-01
  -5.5857249639322126e-01  -2.1353187527808945e-01
  -5.3798969091522353e-01  -2.3184104994207855e-01
  -5.1812501668861166e-01  -2.5079418826219063e-01
  -4.9891574574204395e-01  -2.7037665477991490e-01
  -4.8030709276693773e-01  -2.9057412845339825e-01
  -4.6225075728771203e-01  -3.1137269032800791e-01
  -4.4470335660924565e-01  -3.3275890278450121e-01
  -4.2762558017245533e-01  -3.5471988717366654e-01
  -4.1098213396269118e-01  -3.7724340367463371e-01
  -3.9474170982357371e-01  -4.0031792915297670e-01
  -3.7887636093073213e-01  -4.2393272657647080e-01
  -3.6336055079142399e-01  -4.4807790443062162e-01
  -3.4817061980859348e-01  -4.7274446999763459e-01
  -3.3328491344167055e-01  -4.9792437938083056e-01
  -3.1868402730165651e-01  -5.2361058257759596e-01
  -3.0435055575555492e-01  -5.4979705951821611e-01
  -2.9026842958828747e-01  -5.7647884582219855e-01
  -2.7642247551488491e-01  -6.0365205043741343e-01
  -2.6279854595964269e-01  -6.3131386763701125e-01
  -2.4938385366352378e-01  -6.5946258294765658e-01
  -2.3616692512961979e-01  -6.8809757110461756e-01
  -2.2313711481202550e-01  -7.1721928533230628e-01
  -2.1028419615358934e-01  -7.4682923966563719e-01
  -1.9759843807135566e-01  -7.7692998617833364e-01
  -1.8507095329748066e-01  -8.0752508759587893e-01
  -1.7269377913310496e-01  -8.3861908459222656e-01
  -1.6045952227322288e-01  -8.7021745797200523e-01
  -1.4836096782858435e-01  -9.0232658704396518e-01
  -1.3639108900900443e-01  -9.3495370570316649e-01
  -1.2454337331725160e-01  -9.6810685664199425e-01
  -1.1281198682537255e-01  -1.0017948437910154e+00
  -1.0119152687145944e-01  -1.0360271835371413e+00
  -8.9676651187468037e-02  -1.0708140559928823e+00
  -7.8262022561495531e-02  -1.1061662570845274e+00
  -6.6942593970881994e-02  -1.1420951515988169e+00
  -5.5713827095429422e-02  -1.1786126272079545e+00
  -4.4571538537608715e-02  -1.2157310503837344e+00
  -3.3511555932763705e-02  -1.2534632252323210e+00
  -2.2529605422505122e-02  -1.2918223555668573e+00
  -1.1621545288433625e-02  -1.3308220095424252e+00
  -7.8361651996030647e-04  -1.3704760866862709e+00
   9.9876288812596348e-03  -1.4107987881967188e+00
   2.0695637289330351e-02  -1.4518045917370503e+00
   3.1344012847088612e-02  -1.4935082305451304e+00
   4.1936340809562635e-02  -1.5359246756053226e+00
   5.2475922944079753e-02  -1.5790691200968308e+00
   6.2965777827848943e-02  -1.6229569671664859e+00
   7.3408909116129878e-02  -1.6676038224439931e+00
   8.3808500517399215e-02  -1.7130254912001139e+00
   9.4167798125468105e-02  -1.7592379782083647e+00
   1.0448984686423082e-01  -1.8062574890597789e+00
   1.1477743004353352e-01  -1.8541004338771092e+00
   1.2503329138719768e-01  -1.9027834354840150e+00
   1.3526035404425504e-01  -1.9523233421350394e+00
   1.4546166119816617e-01  -2.0027372426045815e+00
   1.5564012614253195e-01  -2.0540424816257747e+00
   1.6579842190899724e-01  -2.1062566766302320e+00
   1.7593915362006854e-01  -2.1593977383757448e+00
   1.8606509015977876e-01  -2.2134838963050769e+00
   1.9617916008285555e-01  -2.2685337261775205e+00
   2.0628422560913465e-01  -2.3245661773397868e+00
   2.1638293323642191e-01  -2.3816006001762973e+00
   2.2647783473349065e-01  -2.4396567770503372e+00
   2.3657162059339665e-01  -2.4987549583650464e+00
   2.4666716638176964e-01  -2.5589159014715150e+00
   2.5676733872732643e-01  -2.6201609089019668e+00
   2.6687481779831584e-01  -2.6825118659701164e+00
   2.7699216698199813e-01  -2.7459912814453267e+00
   2.8712205804965690e-01  -2.8106223340985457e+00
   2.9726736154269834e-01  -2.8764289231105882e+00
   3.0743099070343510e-01  -2.9434357181054525e+00
   3.1761570645938531e-01  -3.0116682078523067e+00
   3.2782413750431211e-01  -3.0811527516926240e+00
   3.3805898815069602e-01  -3.1519166376195344e+00
   3.4832316516402856e-01  -3.2239881457884390e+00
   3.5861966348157409e-01  -3.2973966124245551e+00
   3.6895136390091121e-01  -3.3721724920935134e+00
   3.7932100678854380e-01  -3.4483474223071320e+00
   3.8973137484767678e-01  -3.5259542958682228e+00
   4.0018544791666166e-01  -3.6050273408240860e+00
   4.1068633228476803e-01  -3.6856022026977038e+00
   4.2123706054681725e-01  -3.7677160255911830e+00
   4.3184052347303475e-01  -3.8514075360179865e+00
   4.4249962126837988e-01  -3.9367171363533475e+00
   4.5321743723668767e-01  -4.0236870096546209e+00
   4.6399721048047504e-01  -4.1123612305182187e+00
   4.7484214636051003e-01  -4.2027858773247448e+00
   4.8575531205610134e-01  -4.2950091490820128e+00
   4.9673975127073444e-01  -4.3890814954091102e+00
   5.0779866726073686e-01  -4.4850557635837482e+00
   5.1893543670645725e-01  -4.5829873579256439e+00
   5.3015343785196223e-01  -4.6829344052636435e+00
   5.4145591590567843e-01  -4.7849579286495336e+00
   5.5284605743129678e-01  -4.8891220390804975e+00
   5.6432717297666135e-01  -4.9954941519564988e+00
   5.7590274787442097e-01  -5.1041452246230801e+00
   5.8757629337883754e-01  -5.2151500074436381e+00
   5.9935118815740729e-01  -5.3285873089914135e+00
   6.1123070962751791e-01  -5.4445402865006587e+00
   6.2321820613305046e-01  -5.5630967718350712e+00
   6.3531717824021805e-01  -5.6843496318866471e+00
   6.4753115587944055e-01  -5.8083971551520461e+00
   6.5986352154593886e-01  -5.9353434637454168e+00
   6.7231749631788285e-01  -6.0652989634812595e+00
   6.8489629094141602e-01  -6.1983808473337207e+00
   6.9760320859767699e-01  -6.3347136555631147e+00
   7.1044154795756265e-01  -6.4744298852582745e+00
   7.2341441203027046e-01  -6.6176706476374934e+00
   7.3652464616721680e-01  -6.7645863881661956e+00
   7.4977495617049561e-01  -6.9153376917249796e+00
   7.6316802020347041e-01  -7.0700961839856200e+00
   7.7670641347191671e-01  -7.2290455256076385e+00
   7.9039240359555818e-01  -7.3923824988577378e+00
   8.0422783617354798e-01  -7.5603182062493595e+00
   8.1821420577455994e-01  -7.7330794145960136e+00
   8.3235276038166484e-01  -7.9109100697603143e+00
   8.4664443795094457e-01  -8.0940729892577128e+00
   8.6108964460438475e-01  -8.2828517396769019e+00
   8.7568808026026912e-01  -8.4775527295074955e+00
   8.9043874520705324e-01  -8.6785075717384395e+00
   9.0534001561640243e-01  -8.8860757696928605e+00
   9.2038957623689210e-01  -9.1006477603842004e+00
   9.3558417272233885e-01  -9.3226483468612056e+00
   9.5091936695648227e-01  -9.5525405811964497e+00
   9.6638946002932358e-01  -9.7908302003064609e+00
   9.8198751492460001e-01  -1.0038070733775546e+01
   9.9770526710639984e-01  -1.0294869390897684e+01
   1.0135328421007612e+00  -1.0561893838455415e+01
   1.0294584340502562e+00  -1.0839880027367636e+01
   1.0454681335873957e+00  -1.1129641307560307e+01
   1.0615458841751697e+00  -1.1432079133789141e+01
   1.0776733661479891e+00  -1.1748195702534357e+01
   1.0938296907983047e+00  -1.2079108906869266e+01
   1.1099910249791984e+00  -1.2426070130117120e+01
   1.1261303516123069e+00  -1.2790485597969955e+01
   1.1422173950881915e+00  -1.3173942265310929e+01
   1.1582185340774565e+00  -1.3578239477830540e+01
   1.1740965572587860e+00  -1.4005427977244603e+01
   1.1898103481675135e+00  -1.4457858423420806e+01
   1.2053147160302060e+00  -1.4938242412094558e+01
   1.2205604531602148e+00  -1.5449730265313073e+01
   1.2354944760160509e+00  -1.5996011642183836e+01
   1.2500598884033776e+00  -1.6581447388450378e+01
   1.2641960165832107e+00  -1.7211245303727008e+01
   1.2778386333111897e+00  -1.7891698469661819e+01
   1.2909204939554810e+00  -1.8630515482517289e+01
   1.3033720735760277e+00  -1.9437288931425570e+01
   1.3151223199686262e+00  -2.0324178550850689e+01
   1.3260994140564766e+00  -2.1306940795369201e+01
   1.3362317182992729e+00  -2.2406538897912846e+01
   1.3454490400454899e+00  -2.3651761515459540e+01
   1.3536840978749964e+00  -2.5083739412565080e+01
   1.3608739516647543e+00  -2.6764404740265057e+01
   1.3669612924525993e+00  -2.8798231359105543e+01
   1.3718956971115672e+00  -3.1443595195599208e+01
   1.3756349535132211e+00  -3.5182530557010040e+01
   1.3781463471177724e+00  -3.5281687468811597e+01
   1.3794076476700496e+00  -3.7637007854631818e+01


==> R_Sig_NGC6715.txt <==
   1.5777227018539057e-03   1.0500000000000000e+00
   4.7362436876391724e-03   1.0462024140638857e+00
   7.9050354559541559e-03   1.0386671528489453e+00
   1.1092788138061744e-02   1.0275053375427627e+00
   1.4308245667173657e-02   1.0128757801622204e+00
   1.7559576905840413e-02   9.9498485614149812e-01
   2.0854995113361755e-02   9.7408081894724052e-01
   2.4203087121951562e-02   9.5044581021229479e-01
   2.7612698931414204e-02   9.2438924403575273e-01
   3.1092988549436106e-02   8.9624019276984912e-01
   3.4653521512403793e-02   8.6633916022638147e-01
   3.8304272320071234e-02   8.3503064236525215e-01
   4.2055678365875829e-02   8.0265576355325441e-01
   4.5918702011438640e-02   7.6954537633435738e-01
   4.9904855924226520e-02   7.3601422601910782e-01
   5.4026254528965430e-02   7.0235584133252882e-01
   5.8295662562852915e-02   6.6883840756769131e-01
   6.2726524542730810e-02   6.3570181960838912e-01
   6.7333008138797834e-02   6.0315566305614843e-01
   7.2130039243313501e-02   5.7137821669311373e-01
   7.7133323933398751e-02   5.4051644626445006e-01
   8.2359376147268792e-02   5.1068675680038167e-01
   8.7825533303521219e-02   4.8197648034995949e-01
   9.3549960594102047e-02   4.5444596750176791e-01
   9.9551655197209363e-02   4.2813107938322342e-01
   1.0585043650596203e-01   4.0304601121260247e-01
   1.1246692673336171e-01   3.7918630421821520e-01
   1.1942252934061401e-01   3.5653189715409772e-01
   1.2673939552678512e-01   3.3505015734573851e-01
   1.3444038640221176e-01   3.1469878564905934e-01
   1.4254903689991960e-01   2.9542851164079587e-01
   1.5108951604628840e-01   2.7718555252456067e-01
   1.6008659405704348e-01   2.5991378113558938e-01
   1.6956562171964920e-01   2.4355657689087221e-01
   1.7955252017531867e-01   2.2805836735211346e-01
   1.9007379274672714e-01   2.1336584889244997e-01
   2.0115656257298153e-01   1.9942890053685614e-01
   2.1282863539912636e-01   1.8620122167293487e-01
   2.2511859769544881e-01   1.7364070945327720e-01
   2.3805595034049201e-01   1.6170961116241001e-01
   2.5167127639633952e-01   1.5037449109605119e-01
   2.6599645001191052e-01   1.3960603881610700e-01
   2.8106488288877118e-01   1.2937875852067859e-01
   2.9691180617078800e-01   1.1967057523458691e-01
   3.1357459248746583e-01   1.1046238261275147e-01
   3.3109311293874094e-01   1.0173756463800868e-01
   3.4951012851512042e-01   9.3481515055684777e-02
   3.6887172085505088e-01   8.5681169987205166e-02
   3.8922775858577408e-01   7.8324573320071617e-02
   4.1063240293037734e-01   7.1400485085985885e-02
   4.3314465984597850e-01   6.4898037936571160e-02
   4.5682897875216694e-01   5.8806449386951384e-02
   4.8175590723242939e-01   5.3114789342900641e-02
   5.0800281248974044e-01   4.7811800550631202e-02
   5.3565467479397255e-01   4.2885771421877217e-02
   5.6480496865900998e-01   3.8324454613835955e-02
   5.9555664667453334e-01   3.4115025405898232e-02
   6.2802323745032806e-01   3.0244075421969361e-02
   6.6233008030308571e-01   2.6697633555098792e-02
   6.9861571662572275e-01   2.3461208525123935e-02
   7.3703345710239176e-01   2.0519849032679807e-02
   7.7775315552598445e-01   1.7858215855396601e-02
   8.2096321612511325e-01   1.5460663495053472e-02
   8.6687286390949114e-01   1.3311329729572420e-02
   9.1571471921100078e-01   1.1394230251338721e-02
   9.6774771290779726e-01   9.6933577296550669e-03
   1.0232603842725942e+00   8.1927838800221631e-03
   1.0825746129330811e+00   6.8767619116176602e-03
   1.1460498285698959e+00   5.7298280887635930e-03
   1.2140877457636876e+00   4.7369001326647026e-03
   1.2871376712723130e+00   3.8833698297658023e-03
   1.3657024101361361e+00   3.1551885816087162e-03
   1.4503447835599470e+00   2.5389439821672652e-03
   1.5416947384195949e+00   2.0219258512442387e-03
   1.6404569617773936e+00   1.5921813237289785e-03
   1.7474188347928168e+00   1.2385580962907187e-03
   1.8634584250645159e+00   9.5073550239220571e-04
   1.9895520078252174e+00   7.1924386015022454e-04
   2.1267803259981233e+00   5.3547207667907905e-04
   2.2763323761017915e+00   3.9166406266576972e-04
   2.4395049106049971e+00   2.8090490545032665e-04
   2.6176950484900714e+00   1.9709733456877869e-04
   2.8123822896616861e+00   1.3492950337988343e-04
   3.0250948166635974e+00   8.9835215714321036e-05
   3.2573532496637081e+00   5.7947382974151502e-05
   3.5105830410241428e+00   3.6045877286429914e-05
   3.7859847522417653e+00   2.1500867762959522e-05
   4.0843501216583658e+00   1.2212491830389933e-05
   4.4058121085198891e+00   6.5480281404235044e-06
   4.7495207309707155e+00   3.2776506986078076e-06
   5.1132459153408529e+00   1.5098495547857608e-06
   5.4929265875492197e+00   6.2802090221906080e-07
   5.8822142906466981e+00   2.2984821523900477e-07
   6.2720993874746496e+00   7.1353706923580953e-08
   6.6507518995058712e+00   1.7790604113700634e-08
   7.0037407517427406e+00   3.2672670750443914e-09
   7.3147870280720824e+00   3.8006587907068084e-10
   7.5671279319864722e+00   2.0419598599607496e-11
   7.7454052914408846e+00   3.0001817721721600e-13
   7.8377777312809025e+00   1.3663864575783750e-14


==> R_Sig_NGC6715_Noyora.txt <==
  -3.4270055124729559e+00   5.9819613572850656e-02
  -2.9497203198202211e+00   5.8943421253935084e-02
  -2.7275105918305824e+00   5.7193463907807267e-02
  -2.5808065050880837e+00   5.4575012442767856e-02
  -2.4708823875716623e+00   5.1095877222987446e-02
  -2.3827592990055884e+00   4.6765962230692286e-02
  -2.3090393636184197e+00   4.1597795722390932e-02
  -2.2455253283239074e+00   3.5606206674573392e-02
  -2.1896094419207488e+00   2.8808014467682407e-02
  -2.1395544182841153e+00   2.1222042448378251e-02
  -2.0941445162406906e+00   1.2868985578607122e-02
  -2.0525007900271315e+00   3.7710803365175517e-03
  -2.0139647883642140e+00  -6.0480993670796752e-03
  -1.9780276379373662e+00  -1.6563807373217065e-02
  -1.9442918179431556e+00  -2.7750441707496576e-02
  -1.9124417586484090e+00  -3.9581870613155587e-02
  -1.8822192388877677e+00  -5.2031679401959546e-02
  -1.8534116412000674e+00  -6.5073475650917270e-02
  -1.8258446801519070e+00  -7.8681256336398761e-02
  -1.7993714623368804e+00  -9.2829716804606055e-02
  -1.7738658902675195e+00  -1.0749453987632640e-01
  -1.7492219116684735e+00  -1.2265273175745808e-01
  -1.7253494190279346e+00  -1.3828293211795487e-01
  -1.7021688251509290e+00  -1.5436566039395022e-01
  -1.6796110553188517e+00  -1.7088356218450373e-01
  -1.6576175075548323e+00  -1.8782164495111253e-01
  -1.6361360619486038e+00  -2.0516744272681731e-01
  -1.6151197512766491e+00  -2.2291113463267193e-01
  -1.5945284095565251e+00  -2.4104565054252625e-01
  -1.5743269056836562e+00  -2.5956672154932359e-01
  -1.5544825994308469e+00  -2.7847286412261590e-01
  -1.5349666431147237e+00  -2.9776534036871283e-01
  -1.5157544134241709e+00  -3.1744809006747898e-01
  -1.4968229469761143e+00  -3.3752760575552776e-01
  -1.4781507819942958e+00  -3.5801277868603487e-01
  -1.4597196013012670e+00  -3.7891474015836057e-01
  -1.4415128533360018e+00  -4.0024667655220469e-01
  -1.4235142116739892e+00  -4.2202362023319395e-01
  -1.4057090540515498e+00  -4.4426225056938595e-01
  -1.3880847147940902e+00  -4.6698070127933600e-01
  -1.3706285173296417e+00  -4.9019835922498800e-01
  -1.3533280946550232e+00  -5.1393567691016950e-01
  -1.3361727727670447e+00  -5.3821401309419337e-01
  -1.3191522999645187e+00  -5.6305548282196571e-01
  -1.3022558757487164e+00  -5.8848281999689755e-01
  -1.2854736095710977e+00  -6.1451927243605375e-01
  -1.2687965502245813e+00  -6.4118852080027056e-01
  -1.2522150993924626e+00  -6.6851460840080201e-01
  -1.2357196021413719e+00  -6.9652189641648377e-01
  -1.2193014605949155e+00  -7.2523504785285497e-01
  -1.2029519163346833e+00  -7.5467902423523991e-01
  -1.1866614714181640e+00  -7.8487909673755407e-01
  -1.1704212633061561e+00  -8.1586088284916647e-01
  -1.1542228885204064e+00  -8.4765039843681678e-01
  -1.1380570980794615e+00  -8.8027411785367093e-01
  -1.1219145485109949e+00  -9.1375905131447777e-01
  -1.1057866556406590e+00  -9.4813283951298899e-01
  -1.0896644111779377e+00  -9.8342385515780362e-01
  -1.0735380917923814e+00  -1.0196613151353935e+00
  -1.0573985159473951e+00  -1.0568754083762122e+00
  -1.0412366843575989e+00  -1.0950974333569321e+00
  -1.0250427018559920e+00  -1.1343599431307740e+00
  -1.0088066220021610e+00  -1.1746969035988555e+00
  -9.9251905735732493e-01  -1.2161438631117114e+00
  -9.7617003007106662e-01  -1.2587381306497665e+00
  -9.5974890633896981e-01  -1.3025189654333817e+00
  -9.4324552004939965e-01  -1.3475277788353142e+00
  -9.2664965894290141e-01  -1.3938083471326805e+00
  -9.0995018544105455e-01  -1.4414070385819855e+00
  -8.9313593557635307e-01  -1.4903730560362149e+00
  -8.7619610901385814e-01  -1.5407586961772126e+00
  -8.5911916686772560e-01  -1.5926196322407287e+00
  -8.4189295558460908e-01  -1.6460152252933720e+00
  -8.2450569642171945e-01  -1.7010088647541075e+00
  -8.0694535287476143e-01  -1.7576683489774958e+00
  -7.8919894303752391e-01  -1.8160663173206648e+00
  -7.7125347470238137e-01  -1.8762807343175496e+00
  -7.5309614815282178e-01  -1.9383954339848533e+00
  -7.3471332934359257e-01  -2.0025007444604030e+00
  -7.1609085227204927e-01  -2.0686941981736169e+00
  -6.9721489304749718e-01  -2.1370813304299587e+00
  -6.7807127165023218e-01  -2.2077765925659363e+00
  -6.5864497734532446e-01  -2.2809044020916307e+00
  -6.3892115579735975e-01  -2.3566003327720759e+00
  -6.1888518947999571e-01  -2.4350124728215996e+00
  -5.9852181523993631e-01  -2.5163029994891293e+00
  -5.7781564931571872e-01  -2.6006499921987283e+00
  -5.5675202608290264e-01  -2.6882495128176709e+00
  -5.3531635817063217e-01  -2.7793180308478975e+00
  -5.1349398831282966e-01  -2.8740952627503598e+00
  -4.9127135611306860e-01  -2.9728474739357091e+00
  -4.6863615062721187e-01  -3.0758713522913608e+00
  -4.4557679926092952e-01  -3.1834986066791195e+00
  -4.2208345325844465e-01  -3.2961014129734605e+00
  -3.9814909943906690e-01  -3.4140988768587812e+00
  -3.7376937115873710e-01  -3.5379648016281666e+00
  -3.4894315994338621e-01  -3.6682370734028837e+00
  -3.2367446387809634e-01  -3.8055290056226290e+00
  -2.9797323538204457e-01  -3.9505431884153865e+00
  -2.7185595595774675e-01  -4.1040885848127253e+00
  -2.4534786581845983e-01  -4.2671017289935538e+00
  -2.1848524653475304e-01  -4.4406732275369452e+00
  -1.9131668652072839e-01  -4.6260813632370095e+00
  -1.6390548394980181e-01  -4.8248351949661963e+00
  -1.3633320020893988e-01  -5.0387304500570433e+00
  -1.0870217138053546e-01  -5.2699232546701973e+00
  -8.1137913724802238e-02  -5.5210293025008168e+00
  -5.3792899388341434e-02  -5.7952598273268823e+00
  -2.6849642664699146e-02  -6.0966125092420151e+00
  -5.2202774311275535e-04  -6.4301475212043115e+00
   2.4943409886481610e-02  -6.8024000012644770e+00
   4.9267162683129903e-02  -7.2220201328968114e+00
   7.2140041808823219e-02  -7.7008135371292452e+00
   9.3229426919414174e-02  -8.2555321212581134e+00
   1.1218768251567236e-01  -8.9111837075743132e+00
   1.2866495238378109e-01  -9.7077115016241677e+00
   1.4232641432659396e-01  -1.0715454915014709e+01
   1.5287086614381781e-01  -1.2094659741671494e+01
   1.6004960111900993e-01  -1.3647033177887964e+01
   1.6368504554001287e-01  -1.4812653394916479e+01


==> R_Sig_NGC6715_Noyora_whole.txt <==
  -2.9965310652526091e+00  -2.8572418159103292e-02
  -2.5183041988896422e+00  -3.1906758769600356e-02
  -2.2987607352187429e+00  -3.6012389260436782e-02
  -2.1573031690083480e+00  -4.3534800345445365e-02
  -2.0494079101338567e+00  -5.2341520012669472e-02
  -1.9598768007473035e+00  -6.4352758076001326e-02
  -1.8860405789458472e+00  -7.7674893720780291e-02
  -1.8240594965642012e+00  -9.4285936803379725e-02
  -1.7680384538432010e+00  -1.1193365994826868e-01
  -1.7167666570673430e+00  -1.3293049000386389e-01
  -1.6716849045581972e+00  -1.5479752689704562e-01
  -1.6308342691348778e+00  -1.8005843420414869e-01
  -1.5914989188535911e+00  -2.0590523658420801e-01
  -1.5546820551870515e+00  -2.3518388553794109e-01
  -1.5214866488889700e+00  -2.6484205175530301e-01
  -1.4898005212619416e+00  -2.9790376941546814e-01
  -1.4584145984449133e+00  -3.3108211459601916e-01
  -1.4290650918665111e+00  -3.6765081406171324e-01
  -1.4019860522119267e+00  -4.0411794500565895e-01
  -1.3750424457743482e+00  -4.4388316489428531e-01
  -1.3482077906516405e+00  -4.8332143210673911e-01
  -1.3232816062547081e+00  -5.2598977168579741e-01
  -1.2995954242240400e+00  -5.6812051457354829e-01
  -1.2753349686866742e+00  -6.1334949593717170e-01
  -1.2514195689538941e+00  -6.5786253737688216e-01
  -1.2292545467032228e+00  -7.0536360321003300e-01
  -1.2074466795044028e+00  -7.5196668053969029e-01
  -1.1848138932439878e+00  -8.0141859621007294e-01
  -1.1629144131169828e+00  -8.4984710276472297e-01
  -1.1424536060065125e+00  -9.0099824462848965e-01
  -1.1216226588132518e+00  -9.5099377718095313e-01
  -1.1000692553729781e+00  -1.0035985118465316e+00
  -1.0796153902310255e+00  -1.0549782556706668e+00
  -1.0601221769501150e+00  -1.1088580970187769e+00
  -1.0397418003935430e+00  -1.1614462823876603e+00
  -1.0189971864898317e+00  -1.2164733269569714e+00
  -9.9957692481406557e-01  -1.2701941848585974e+00
  -9.8052312238151484e-01  -1.3262915575276193e+00
  -9.6032591906630238e-01  -1.3810857144628175e+00
  -9.4026851185136839e-01  -1.4382607922620476e+00
  -9.2154711724757710e-01  -1.4941650414210184e+00
  -9.0256833463862041e-01  -1.5524517822349835e+00
  -8.8247201217543536e-01  -1.6095306004542889e+00
  -8.6304535587414066e-01  -1.6690601887985881e+00
  -8.4472999632648438e-01  -1.7274462112817566e+00
  -8.2560456977149077e-01  -1.7883503554964622e+00
  -8.0565012439414052e-01  -1.8482136515338263e+00
  -7.8680358487197433e-01  -1.9107134355154418e+00
  -7.6863177904869828e-01  -1.9722503410717049e+00
  -7.4926304346653716e-01  -2.0365478358642490e+00
  -7.2955500218057578e-01  -2.1000013485996440e+00
  -7.1120271603817431e-01  -2.1663650118749596e+00
  -6.9294342016472932e-01  -2.2319605168475225e+00
  -6.7333669559034459e-01  -2.3006347206670612e+00
  -6.5398549609569789e-01  -2.3686550463294944e+00
  -6.3598293250287896e-01  -2.4399180245715875e+00
  -6.1744403285578719e-01  -2.5105928053928306e+00
  -5.9767640407766542e-01  -2.5847135041035236e+00
  -5.7874768425852308e-01  -2.6583408712507857e+00
  -5.6088634829420370e-01  -2.7355829058300718e+00
  -5.4192419731603003e-01  -2.8123889470339680e+00
  -5.2210858346334443e-01  -2.8930422615870652e+00
  -5.0358489286098229e-01  -2.9733265586677793e+00
  -4.8560392117820061e-01  -3.0576319732438462e+00
  -4.6613063905050078e-01  -3.1416276418567040e+00
  -4.4637677087963212e-01  -3.2299039950220050e+00
  -4.2813535961157345e-01  -3.3179069793486935e+00
  -4.0974575848951517e-01  -3.4103806575224094e+00
  -3.8972976041974672e-01  -3.5026572104934228e+00
  -3.7010476406276849e-01  -3.5996891840134526e+00
  -3.5191228626564292e-01  -3.6965327954080847e+00
  -3.3282704836236843e-01  -3.7983590476126721e+00
  -3.1228280960576615e-01  -3.9001047568442262e+00
  -2.9277405670988366e-01  -4.0071395913930017e+00
  -2.7429640821945744e-01  -4.1140841008062310e+00
  -2.5425864577844498e-01  -4.2266103026572104e+00
  -2.3322334524628757e-01  -4.3391939125481338e+00
  -2.1370622645842582e-01  -4.4576813965175273e+00
  -1.9452971115662260e-01  -4.5762141526633489e+00
  -1.7333130604529207e-01  -4.7010399556364417e+00
  -1.5182821950805109e-01  -4.8260967087092608e+00
  -1.3204121551183615e-01  -4.9577784099931428e+00
  -1.1169975661007123e-01  -5.0897037034242532e+00
  -8.9184422302313660e-02  -5.2287722632040303e+00
  -6.7175008883167339e-02  -5.3682966321628687e+00
  -4.6703457576914090e-02  -5.5153092438698526e+00
  -2.4705400768889364e-02  -5.6628600776091700e+00
  -7.5176596644398240e-04  -5.8185809001640383e+00
   2.1920586631985803e-02  -5.9750624845485856e+00
   4.3652766458027188e-02  -6.1400981906019370e+00
   6.7806012396360554e-02  -6.3061154387825713e+00
   9.3324583473737649e-02  -6.4815672529239299e+00
   1.1699711208972038e-01  -6.6582185619539587e+00
   1.4073216282942108e-01  -6.8447920859024114e+00
   1.6754528079832851e-01  -7.0330201831971486e+00
   1.9482781099990279e-01  -7.2322853365603557e+00
   2.2008876709631547e-01  -7.4334162935328232e+00
   2.4674624144953838e-01  -7.6463006965194129e+00
   2.7675967632055082e-01  -7.8618704969209734e+00
   3.0617850720587902e-01  -8.0905851035310725e+00
   3.3395451012648025e-01  -8.3222250517814427e+00
   3.6466744735826495e-01  -8.5681810727336600e+00
   3.9853676555538831e-01  -8.8184297991233311e+00
   4.3078853917624360e-01  -9.0847333158741588e+00
   4.6247372948725407e-01  -9.3557243546814295e+00
   4.9868500558718742e-01  -9.6448041659978720e+00
   5.3734525651294751e-01  -9.9407730097637454e+00
   5.7369294327731801e-01  -1.0257078506989474e+01
   6.1138054259073460e-01  -1.0581163305728980e+01
   6.5507292499956327e-01  -1.0929259111883063e+01
   7.0006737548291098e-01  -1.1288700670501957e+01
   7.4278178531523598e-01  -1.1675340872430127e+01
   7.8975209363767340e-01  -1.2075602150574724e+01
   8.4399113912808743e-01  -1.2510042436567995e+01
   8.9817635989461109e-01  -1.2964263888946066e+01
   9.5149172718097719e-01  -1.3458078127153739e+01
   1.0134002001757465e+00  -1.3977881917846142e+01
   1.0837149228177285e+00  -1.4551895658065000e+01
   1.1530204313356085e+00  -1.5164400348346746e+01
   1.2256802278140737e+00  -1.5843398163421291e+01
   1.3140057380796699e+00  -1.6580162794495742e+01
   1.4125409537339424e+00  -1.7421208160621514e+01
   1.5115385220429092e+00  -1.8355938668503260e+01
   1.6257168735373420e+00  -1.9439013736371933e+01
   1.7707479142587546e+00  -2.0700270586985926e+01
   1.9325554632010538e+00  -2.2278083510686297e+01
   2.1087091549282038e+00  -2.4278344127198899e+01
   2.3424021480392763e+00  -2.7601265948988996e+01
   2.6362144003582131e+00  -2.8625644310759011e+01
   2.8623747781533653e+00  -3.0573446388455984e+01


==> R_Sig_NGC6715_Noyora_whole_apprx.txt <==
  -3.0058004389192177e+00  -3.2193007825858433e-02
  -2.5285061749453424e+00  -3.4507478867876480e-02
  -2.3062812620118378e+00  -3.9132354726779867e-02
  -2.1595538349855903e+00  -4.6058017094062820e-02
  -2.0495947010119275e+00  -5.5269724280337357e-02
  -1.9614270075035294e+00  -6.6749352093229755e-02
  -1.8876543375568251e+00  -8.0473747909108245e-02
  -1.8240751271421500e+00  -9.6414879474881074e-02
  -1.7680794700125273e+00  -1.1454059577660300e-01
  -1.7179324142679544e+00  -1.3481463418685438e-01
  -1.6724164662969330e+00  -1.5719637234261186e-01
  -1.6306475797273861e+00  -1.8164112591748222e-01
  -1.5919669491598729e+00  -2.0810057476652288e-01
  -1.5558665111653289e+00  -2.3652284057274317e-01
  -1.5219441399913474e+00  -2.6685259830182284e-01
  -1.4898800335477405e+00  -2.9903149213268232e-01
  -1.4594164071381046e+00  -3.3299854177175653e-01
  -1.4303386844651782e+00  -3.6869038143088539e-01
  -1.4024666162350072e+00  -4.0604162339547106e-01
  -1.3756506600421963e+00  -4.4498539222642519e-01
  -1.3497643664942065e+00  -4.8545380942768451e-01
  -1.3246970845319175e+00  -5.2737841578122302e-01
  -1.3003531458909452e+00  -5.7069072617182748e-01
  -1.2766514851683199e+00  -6.1532285738171666e-01
  -1.2535208532515181e+00  -6.6120809489665022e-01
  -1.2308967953010370e+00  -7.0828144359610157e-01
  -1.2087231877621174e+00  -7.5648026930286960e-01
  -1.1869518240338350e+00  -8.0574493097822808e-01
  -1.1655387498905441e+00  -8.5601933942336306e-01
  -1.1444435620634563e+00  -9.0725149852555143e-01
  -1.1236314071458886e+00  -9.5939406993292564e-01
  -1.1030718648918822e+00  -1.0124048594645338e+00
  -1.0827362113718315e+00  -1.0662472138850143e+00
  -1.0625981517121956e+00  -1.1208903756899504e+00
  -1.0426354349488636e+00  -1.1763097975345447e+00
  -1.0228280990580034e+00  -1.2324873365328137e+00
  -1.0031567363941818e+00  -1.2894113561370022e+00
  -9.8360403182449896e-01  -1.3470767702570638e+00
  -9.6415559697506270e-01  -1.4054850151136296e+00
  -9.4479789243506118e-01  -1.4646439013767254e+00
  -9.2551753010009852e-01  -1.5245674003969445e+00
  -9.0630308327467712e-01  -1.5852753844714802e+00
  -8.8714502596154687e-01  -1.6467933039712024e+00
  -8.6803371526367901e-01  -1.7091517849983089e+00
  -8.4895964547292357e-01  -1.7723862117836953e+00
  -8.2991508385163759e-01  -1.8365362948366148e+00
  -8.1089320911076923e-01  -1.9016456104180601e+00
  -7.9188650407876526e-01  -1.9677611175946357e+00
  -7.7288775293075695e-01  -2.0349327108191733e+00
  -7.5389117076330781e-01  -2.1032127869809973e+00
  -7.3489098350354010e-01  -2.1726558190331500e+00
  -7.1588048230087153e-01  -2.2433179547521371e+00
  -6.9685346201807141e-01  -2.3152566797174030e+00
  -6.7780465208253782e-01  -2.3885305049321679e+00
  -6.5872806386663929e-01  -2.4631986834390385e+00
  -6.3961682007990539e-01  -2.5393209772371215e+00
  -6.2046468713413039e-01  -2.6169574894700522e+00
  -6.0126576449861568e-01  -2.6961685147976784e+00
  -5.8201294297448480e-01  -2.7770144297623789e+00
  -5.6269847147284913e-01  -2.8595556378428015e+00
  -5.4331524610702742e-01  -2.9438525622267231e+00
  -5.2385585734242890e-01  -3.0299656459697228e+00
  -5.0431145866121052e-01  -3.1179553987572426e+00
  -4.8467289593057350e-01  -3.2078824888355957e+00
  -4.6493148066611256e-01  -3.2998078593103215e+00
  -4.4507761038712251e-01  -3.3937928469535366e+00
  -4.2510025363430143e-01  -3.4898993521890631e+00
  -4.0498836537397986e-01  -3.5881900347668112e+00
  -3.8473097981958848e-01  -3.6887285125691505e+00
  -3.6431569330749614e-01  -3.7915795651671580e+00
  -3.4372884470493431e-01  -3.8968093861490969e+00
  -3.2295688808552842e-01  -4.0044858324718504e+00
  -3.0198577296557538e-01  -4.1146786620561917e+00
  -2.8079959937896759e-01  -4.2274597836219199e+00
  -2.5938143139791903e-01  -4.3429035455118008e+00
  -2.3771430112867897e-01  -4.4610869960151103e+00
  -2.1577997847264782e-01  -4.5820901410757333e+00
  -1.9355807057449781e-01  -4.7059962429687241e+00
  -1.7102727021456951e-01  -4.8328921661018418e+00
  -1.4816571945661927e-01  -4.9628687113107892e+00
  -1.2494938375602406e-01  -5.0960210197074494e+00
  -1.0135177494362436e-01  -5.2324491007154963e+00
  -7.7345321828257443e-02  -5.3722584731329110e+00
  -5.2900914476416795e-02  -5.5155609010260340e+00
  -2.7986165877077543e-02  -5.6624753762295601e+00
  -2.5657950684391979e-03  -5.8131294086137313e+00
   2.3397277901528610e-02  -5.9676606283841940e+00
   4.9943277564911112e-02  -6.1262187922432449e+00
   7.7117137299610616e-02  -6.2889684717381380e+00
   1.0496760590837335e-01  -6.4560925561241280e+00
   1.3354688505981444e-01  -6.6277967314670612e+00
   1.6291283852522459e-01  -6.8043153379103041e+00
   1.9313017283528239e-01  -6.9859192269818990e+00
   2.2426940769039924e-01  -7.1729261257941479e+00
   2.5640773920687771e-01  -7.3657143167753736e+00
   2.8963200767667885e-01  -7.5647410199904748e+00
   3.2403941141988407e-01  -7.7705673407252647e+00
   3.5973690157340504e-01  -7.9838920000405613e+00
   3.9684364080312823e-01  -8.2055973735428474e+00
   4.3549428290114289e-01  -8.4368133172994781e+00
   4.7583878581835193e-01  -8.6790066410524584e+00
   5.1804200048188220e-01  -8.9341078348337462e+00
   5.6228608130022950e-01  -9.2046941497308392e+00
   6.0876989662093783e-01  -9.4942608002756330e+00
   6.5770122843046519e-01  -9.8076343110428006e+00
   7.0928506086850640e-01  -1.0151626706036902e+01
   7.6370395146524372e-01  -1.0536129429883530e+01
   8.2107540604494023e-01  -1.0976093863442401e+01
   8.8137784082909820e-01  -1.1495568394429693e+01
   9.4434542254361764e-01  -1.2137593537267525e+01
   1.0093342979856268e+00  -1.2996928376675088e+01
   1.0752014983876135e+00  -1.4416078209065908e+01
   1.1403124470552872e+00  -1.5654393565329753e+01
   1.2027861750577205e+00  -1.4829735469631110e+01
   1.2609239698634720e+00  -1.5175342951777838e+01
   1.3135902196066731e+00  -1.7008203433206258e+01
   1.3603365279195920e+00  -1.5674500138343227e+01
   1.4012664697869142e+00  -1.4951897773263727e+01
   1.4368001376957782e+00  -1.4703525658007077e+01
   1.4674800277343865e+00  -1.4660072442374389e+01
   1.4938549755462216e+00  -1.4746012667085832e+01
   1.5164213110938762e+00  -1.4931766798727562e+01
   1.5356010033366083e+00  -1.5206704746552512e+01
   1.5517422813852111e+00  -1.5571845559639970e+01
   1.5651274082376174e+00  -1.6038978868345396e+01
   1.5759797947130936e+00  -1.6634325340113385e+01
   1.5844718208323589e+00  -1.7409743129102726e+01
   1.5907335189650564e+00  -1.8475174280584032e+01
   1.5948585059969786e+00  -2.0119498251161957e+01
   1.5969066721906933e+00  -2.3688363932040680e+01


==> R_Sig_NGC6752_m3.txt <==
  -2.5260908875791430e+00   1.7609125905568129e-01
  -2.0482802036239351e+00   1.7216494777639804e-01
  -1.8248766791510551e+00   1.6433471970431698e-01
  -1.6762816263314624e+00   1.5263379377319716e-01
  -1.5637939464421697e+00   1.3711364673941304e-01
  -1.4724259243755526e+00   1.1784400473177704e-01
  -1.3947708148284401e+00   9.4912507552015191e-02
  -1.3266137951289063e+00   6.8425176021424367e-02
  -1.2653195823139358e+00   3.8506625206271558e-02
  -1.2091241056714637e+00   5.3004712035462590e-03
  -1.1567826129895389e+00  -3.1030451164961965e-02
  -1.1073786194289803e+00  -7.0303871789364772e-02
  -1.0602127406180979e+00  -1.1231813414691123e-01
  -1.0147344398141178e+00  -1.5685244770490114e-01
  -9.7049820429580158e-01  -2.0366758368609078e-01
  -9.2713439731750991e-01  -2.5250703501251581e-01
  -8.8432928243201014e-01  -3.0309887901503024e-01
  -8.4181103909602473e-01  -3.5515840645062485e-01
  -7.9933982644259194e-01  -4.0839172872080987e-01
  -7.5670072002809130e-01  -4.6250039764917028e-01
  -7.1369878080859706e-01  -5.1718714551051703e-01
  -6.7015582789577133e-01  -5.7216264107458059e-01
  -6.2590867210958623e-01  -6.2715316052803816e-01
  -5.8080872779935111e-01  -6.8190883254672752e-01
  -5.3472301505032827e-01  -7.3621209928126596e-01
  -4.8753665364878462e-01  -7.8988583247295874e-01
  -4.3915697155794553e-01  -8.4280059992472578e-01
  -3.8951933476557954e-01  -8.9488049681937887e-01
  -3.3859466074476913e-01  -9.4610715246818544e-01
  -2.8639831093053847e-01  -9.9652157596813273e-01
  -2.3299957161110804e-01  -1.0462238007825653e+00
  -1.7853029310977572e-01  -1.0953703861230266e+00
  -1.2319052118773631e-01  -1.1441701301401601e+00
  -6.7248473659723779e-02  -1.1928784033473572e+00
  -1.1032360913079771e-02  -1.2417907373781187e+00
   4.5087206430904039e-02  -1.2912362224920684e+00
   1.0072319849244733e-01  -1.3415712786757303e+00
   1.5550279519341934e-01  -1.3931739816624118e+00
   2.0909706842454875e-01  -1.4464388927937100e+00
   2.6124409978027230e-01  -1.5017719691771130e+00
   3.1176190285453226e-01  -1.5595853341952579e+00
   3.6055045536138142e-01  -1.6202920408021453e+00
   4.0758476270868643e-01  -1.6843017835693743e+00
   4.5290222151984172e-01  -1.7520188815138147e+00
   4.9658764338209005e-01  -1.8238439478291886e+00
   5.3875852566996218e-01  -1.9001799020062951e+00
   5.7955214906259489e-01  -1.9814422933898528e+00
   6.1911514806136170e-01  -2.0680731702601585e+00
   6.5759556754044179e-01  -2.1605578174256435e+00
   6.9513702670801203e-01  -2.2594438742329856e+00
   7.3187445883614632e-01  -2.3653631095876646e+00
   7.6793084411747303e-01  -2.4790565552786186e+00
   8.0341439229049150e-01  -2.6014045434828725e+00
   8.3841566643706111e-01  -2.7334636228268048e+00
   8.7300419579561317e-01  -2.8765134430918917e+00
   9.0722415575165660e-01  -3.0321175507455620e+00
   9.4108875413543114e-01  -3.2022041857509902e+00
   9.7457304706904990e-01  -3.3891755364899843e+00
   1.0076051033208928e+00  -3.5960591880027382e+00
   1.0400557744328125e+00  -3.8267230349210326e+00
   1.0717279029677378e+00  -4.0861911001249158e+00
   1.1023465905099630e+00  -4.3811258019173920e+00
   1.1315530569897918e+00  -4.7206043138300497e+00
   1.1589053046640667e+00  -5.1174443012708668e+00
   1.1838887968322722e+00  -5.5906474972280531e+00
   1.2059392516479914e+00  -6.1703276964014862e+00
   1.2244775070536771e+00  -6.9089768349854896e+00
   1.2389538284079005e+00  -7.9121624784446434e+00
   1.2488967683400682e+00  -9.4520366456068174e+00
   1.2539600531801325e+00  -1.2754209068485869e+01


==> R_Sig_NGC6752_m35.txt <==
  -2.4939058027990133e+00   1.1394335230683678e-01
  -2.0160990068217131e+00   1.1004917638369735e-01
  -1.7927042352744629e+00   1.0228362294169353e-01
  -1.6441232198308899e+00   9.0680867402701967e-02
  -1.5316549504730834e+00   7.5293794980132611e-02
  -1.4403120836348819e+00   5.6193982002068474e-02
  -1.3626884368989491e+00   3.3471344940011548e-02
  -1.2945699246619329e+00   7.2345655278204142e-03
  -1.2333221934358871e+00  -2.2388759117432461e-02
  -1.1771823241874120e+00  -5.5251810515599617e-02
  -1.1249069786346662e+00  -9.1188477602275594e-02
  -1.0755813987784340e+00  -1.3001335036539841e-01
  -1.0285083021709027e+00  -1.7152205655141370e-01
  -9.8313970546734908e-01  -2.1549189828701726e-01
  -9.3903319290086262e-01  -2.6168304187860458e-01
  -8.9582287923127035e-01  -3.0984029297583854e-01
  -8.5319956541264597e-01  -3.5969569514663757e-01
  -8.1089690825608451e-01  -4.1097200229689806e-01
  -7.6868166028198726e-01  -4.6338720135880801e-01
  -7.2634680243774619e-01  -5.1666006097300510e-01
  -6.8370682023071661e-01  -5.7051672648402141e-01
  -6.4059467890752109e-01  -6.2469814735786089e-01
  -5.9686022393705218e-01  -6.7896810944662245e-01
  -5.5236987432869411e-01  -7.3312140782300328e-01
  -5.0700754083322919e-01  -7.8699169786776535e-01
  -4.6067675329165125e-01  -8.4045840499513480e-01
  -4.1330395743420867e-01  -8.9345218646900815e-01
  -3.6484288580751228e-01  -9.4595842722792645e-01
  -3.1527974760698718e-01  -9.9801850716032781e-01
  -2.6463876665966768e-01  -1.0497286833719628e+00
  -2.1298727983282165e-01  -1.1012367606354783e+00
  -1.6043930568085246e-01  -1.1527368510937879e+00
  -1.0715625651289593e-01  -1.2044628380730917e+00
  -5.3343521660849116e-02  -1.2566812235199598e+00
   7.5792006417577595e-04  -1.3096842410900629e+00
   5.4884790704173014e-02  -1.3637839713100341e+00
   1.0876849632199460e-01  -1.4193080896218775e+00
   1.6215353374378019e-01  -1.4765973513360484e+00
   2.1481458249686297e-01  -1.5360045271033151e+00
   2.6656982120035339e-01  -1.5978939648632027e+00
   3.1728898441549719e-01  -1.6626409967718045e+00
   3.6689587393452261e-01  -1.7306306546388894e+00
   4.1536609360460192e-01  -1.8022560392073457e+00
   4.6272135693468819e-01  -1.8779173171331207e+00
   5.0902187349771055e-01  -1.9580228461630620e+00
   5.5435811476899910e-01  -2.0429935489436466e+00
   5.9884292678664763e-01  -2.1332711807225975e+00
   6.4260455949703421e-01  -2.2293303331554872e+00
   6.8578085985007431e-01  -2.3316939415366038e+00
   7.2851460048183880e-01  -2.4409520186256906e+00
   7.7094974821083950e-01  -2.5577840236306817e+00
   8.1322834586726345e-01  -2.6829856282192011e+00
   8.5548761305348053e-01  -2.8175016262304196e+00
   8.9785678977198424e-01  -2.9624672358136119e+00
   9.4045317392035188e-01  -3.1192615153026289e+00
   9.8337667767373871e-01  -3.2895776854064480e+00
   1.0267020834695966e+00  -3.4755180150891922e+00
   1.0704679890187454e+00  -3.6797237795252156e+00
   1.1146612772992892e+00  -3.9055575154754028e+00
   1.1591959071901003e+00  -4.1573632985361639e+00
   1.2038851430384958e+00  -4.4408499675877433e+00
   1.2484073397677382e+00  -4.7636725354994560e+00
   1.2922675382568254e+00  -5.1363580599814291e+00
   1.3347606813662982e+00  -5.5738610405004119e+00
   1.3749470080773181e+00  -6.0983937967651700e+00
   1.4116547757562969e+00  -6.7450659766627385e+00
   1.4435274323023595e+00  -7.5747388574132630e+00
   1.4691285713871938e+00  -8.7086262560657666e+00
   1.4871055595595963e+00  -1.0440819222853841e+01
   1.4963904775627253e+00  -1.2433892415184680e+01


==> R_Sig_NGC6752_m39.txt <==
  -2.4877446660022273e+00   4.5322978786657468e-02
  -2.0099449673886678e+00   4.1493336611281448e-02
  -1.7865661662171581e+00   3.3857662697199635e-02
  -1.6380107512906541e+00   2.2452043278734665e-02
  -1.5255778567928051e+00   7.3321817783787071e-03
  -1.4342807915863545e+00  -1.1426635967983927e-02
  -1.3567143646695770e+00  -3.3729916029491033e-02
  -1.2886657856348878e+00  -5.9463603109646455e-02
  -1.2275023290714768e+00  -8.8494036605470547e-02
  -1.1714630844847951e+00  -1.2066781522084742e-01
  -1.1193071674118744e+00  -1.5581197093306487e-01
  -1.0701227992282989e+00  -1.9373431176312125e-01
  -1.0232163002001109e+00  -2.3422422868188555e-01
  -9.7804403040116905e-01  -2.7705394899543023e-01
  -9.3416879715797785e-01  -3.2198049956253061e-01
  -8.9123098071864348e-01  -3.6874841751951226e-01
  -8.4892887685391971e-01  -4.1709342555204681e-01
  -8.0700507694324819e-01  -4.6674708056909797e-01
  -7.6523693673164783e-01  -5.1744249152297783e-01
  -7.2342994661934878e-01  -5.6892097179373802e-01
  -6.8141323468954207e-01  -6.2093949931385184e-01
  -6.3903672662129807e-01  -6.7327861077009543e-01
  -5.9616963841868875e-01  -7.2575034081530276e-01
  -5.5270009588420932e-01  -7.7820561934658894e-01
  -5.0853570983217999e-01  -8.3054059922770029e-01
  -4.6360495831609155e-01  -8.8270132308430305e-01
  -4.1785917963452029e-01  -9.3468634145796770e-01
  -3.7127492367258180e-01  -9.8654697928686252e-01
  -3.2385629443622715e-01  -1.0383852604750079e+00
  -2.7563681973738019e-01  -1.0903496440434457e+00
  -2.2668028029770451e-01  -1.1426290385357398e+00
  -1.7707992577059284e-01  -1.1954456535517788e+00
  -1.2695558900511311e-01  -1.2490474734139538e+00
  -7.6448471957415526e-02  -1.3037011034972625e+00
  -2.5713738138083191e-02  -1.3596858054769287e+00
   2.5088509154871978e-02  -1.4172892869686504e+00
   7.5802943431445599e-02  -1.4768056331303161e+00
   1.2628832930904618e-01  -1.5385352727071377e+00
   1.7642544438665073e-01  -1.6027865579113574e+00
   2.2612291133227011e-01  -1.6698780940255720e+00
   2.7532067163606411e-01  -1.7401409851541727e+00
   3.2399120429885603e-01  -1.8139203016653120e+00
   3.7213887696208769e-01  -1.8915757913846132e+00
   4.1979792991384979e-01  -1.9734824221863880e+00
   4.6702962023665001e-01  -2.0600319728626593e+00
   5.1391898544468684e-01  -2.1516367666013356e+00
   5.6057161310639048e-01  -2.2487364299750823e+00
   6.0711069365058923e-01  -2.3518078994838771e+00
   6.5367454452785601e-01  -2.4613788177941620e+00
   7.0041468522905859e-01  -2.5780442991281474e+00
   7.4749446268436359e-01  -2.7024876236870430e+00
   7.9508813482043028e-01  -2.8355056678906254e+00
   8.4338024897521791e-01  -2.9780408833692897e+00
   8.9256505017748322e-01  -3.1312221459301810e+00
   9.4284553322811249e-01  -3.2964184978050746e+00
   9.9443154468700201e-01  -3.4753110641796634e+00
   1.0475360263761229e+00  -3.6699919693133278e+00
   1.1023679667426924e+00  -3.8831026165498925e+00
   1.1591198117710551e+00  -4.1180323265865173e+00
   1.2179458186955689e+00  -4.3792089575761191e+00
   1.2789260024707561e+00  -4.6725375447182333e+00
   1.3420078928438053e+00  -5.0060788791690909e+00
   1.4069157770186393e+00  -5.3911444596146891e+00
   1.4730161546591085e+00  -5.8441353461061061e+00
   1.5391332305551571e+00  -6.3898550246375949e+00
   1.6033282473005217e+00  -7.0679590671443560e+00
   1.6627040475861166e+00  -7.9474286830409655e+00
   1.7133772735052204e+00  -9.1646077715170033e+00
   1.7508394199639161e+00  -1.1080069514629797e+01
   1.7708770351347614e+00  -1.3268633661360585e+01


==> R_Sig_NGC6752_m42.txt <==
  -2.3847259932139484e+00  -4.0958607678906439e-02
  -1.9068861115598028e+00  -4.4686988405836812e-02
  -1.6836112962102163e+00  -5.2107709687862692e-02
  -1.5350885052223535e+00  -6.3193567237131251e-02
  -1.4227381940624673e+00  -7.7874872221708899e-02
  -1.3315104315579398e+00  -9.6081880147598497e-02
  -1.2540551420982893e+00  -1.1770209850021252e-01
  -1.1861194909864066e+00  -1.4262687337332955e-01
  -1.1251098910520076e+00  -1.7070103258838382e-01
  -1.0692371987756601e+00  -2.0177723552816970e-01
  -1.0172926401923368e+00  -2.3565931285392738e-01
  -9.6834387020063273e-01  -2.7216320307328895e-01
  -9.2172604375741585e-01  -3.1105646883916843e-01
  -8.7688095207610539e-01  -3.5212413073418225e-01
  -8.3339922320794091e-01  -3.9510719208809603e-01
  -7.9091210939559908e-01  -4.3977158863557253e-01
  -7.4914641433658180e-01  -4.8584833286838147e-01
  -7.0784105500625594e-01  -5.3310369821478121e-01
  -6.6680396901960470e-01  -5.8128277519484106e-01
  -6.2584261936759233e-01  -6.3017869815440042e-01
  -5.8481973356399841e-01  -6.7958006496249779e-01
  -5.4359269967731105e-01  -7.2933658343093177e-01
  -5.0206731894157230e-01  -7.7930936809420537e-01
  -4.6014327864976345e-01  -8.2943030662034456e-01
  -4.1776574056645033e-01  -8.7965343867933199e-01
  -3.7487493317058879e-01  -9.3000618791584921e-01
  -3.3145538618165216e-01  -9.8054036557578050e-01
  -2.8748792831171488e-01  -1.0313752250895958e+00
  -2.4299616108947925e-01  -1.0826478646188757e+00
  -1.9799925542811392e-01  -1.1345501153631092e+00
  -1.5255524849522445e-01  -1.1872793729364286e+00
  -1.0671346829941517e-01  -1.2410727013626630e+00
  -6.0554797868800539e-02  -1.2961596676645937e+00
  -1.4143533353720431e-02  -1.3527972824323653e+00
   3.2434224944644575e-02  -1.4112260349579764e+00
   7.9118423858695719e-02  -1.4717084358470034e+00
   1.2583669648209114e-01  -1.5344882460677327e+00
   1.7255081516683402e-01  -1.5998336592779205e+00
   2.1921685652865525e-01  -1.6679979634437476e+00
   2.6582992292906082e-01  -1.7392663282251368e+00
   3.1238235413415788e-01  -1.8139147453268691e+00
   3.5890739094789192e-01  -1.8922584063205825e+00
   4.0543570723569616e-01  -1.9746066973941010e+00
   4.5203913114317607e-01  -2.0613129690663805e+00
   4.9878585314548685e-01  -2.1527272419938352e+00
   5.4578525673003608e-01  -2.2492497600472019e+00
   5.9314195658145064e-01  -2.3512859706280840e+00
   6.4100271312821122e-01  -2.4593047468402802e+00
   6.8950933480062371e-01  -2.5738004723831449e+00
   7.3884871503582461e-01  -2.6953523522149276e+00
   7.8920456426074548e-01  -2.8246015116965650e+00
   8.4081174835537476e-01  -2.9623031532942314e+00
   8.9390676795969637e-01  -3.1093370877882687e+00
   9.4878786422005335e-01  -3.2667359220464451e+00
   1.0057642241067373e+00  -3.4357717294509000e+00
   1.0652238682569983e+00  -3.6179207804990576e+00
   1.1275817467192302e+00  -3.8151298052934379e+00
   1.1933581750476885e+00  -4.0296120882323470e+00
   1.2631258978008422e+00  -4.2645727211097144e+00
   1.3376018260074907e+00  -4.5235119048162478e+00
   1.4175901914606870e+00  -4.8122976476639900e+00
   1.5040833129459539e+00  -5.1367482017242914e+00
   1.5981766602506422e+00  -5.5096556695458245e+00
   1.7011221204425251e+00  -5.9402599063906596e+00
   1.8140562181296831e+00  -6.4682419918975338e+00
   1.9376155590190776e+00  -7.0872945328636519e+00
   2.0705138768181897e+00  -8.1859045160915258e+00
   2.2066031988342418e+00  -8.6253099556606880e+00
   2.3290564901423352e+00  -8.6247767176941572e+00
   2.4063541739462644e+00  -9.9789504891622709e+00


==> R_Sig_NGC6752_m425.txt <==
  -2.3840724170867928e+00  -4.5757490560675115e-02
  -1.9051888061369833e+00  -4.9577613098502130e-02
  -1.6834253004150936e+00  -5.6956690701553105e-02
  -1.5346673837249012e+00  -6.8099170244597704e-02
  -1.4227370640445218e+00  -8.2737153772844657e-02
  -1.3313080081280462e+00  -1.0101486025976264e-01
  -1.2540920117346948e+00  -1.2258805863289331e-01
  -1.1859989832612332e+00  -1.4760027522485267e-01
  -1.1251596677494535e+00  -1.7562750863785398e-01
  -1.0691596480644932e+00  -2.0680874219685177e-01
  -1.0173494195759911e+00  -2.4065005782882226e-01
  -9.6829403020110405e-01  -2.7727794914088966e-01
  -9.2178863596922411e-01  -3.1614437832620257e-01
  -8.7685170547549862e-01  -3.5735778820509373e-01
  -8.3346769439822077e-01  -4.0033712301529395e-01
  -7.9089946919989318e-01  -4.4517358377229793e-01
  -7.4922071039369531e-01  -4.9127992681309413e-01
  -7.0784178775844253e-01  -5.3873994851072904e-01
  -6.6688278677865376e-01  -5.8699242968950482e-01
  -6.2585237547573203e-01  -6.3613287452028977e-01
  -5.8489897160353455e-01  -6.8566094525398680e-01
  -5.4360376556478585e-01  -7.3570879099939046e-01
  -5.0213765262249499e-01  -7.8586849925533442e-01
  -4.6014138340989480e-01  -8.3633252987343365e-01
  -4.1780893925254786e-01  -8.8680568995395492e-01
  -3.7483474176874559e-01  -9.3755490486496018e-01
  -3.3143921306914120e-01  -9.8840034339140270e-01
  -2.8736726434068699e-01  -1.0396828032574268e+00
  -2.4286826732283046e-01  -1.0913217092460443e+00
  -1.9773288349286913e-01  -1.1437171978470821e+00
  -1.5223740214520931e-01  -1.1968585260884159e+00
  -1.0620824444056316e-01  -1.2511833115571134e+00
  -5.9939611341794145e-02  -1.3067177255263422e+00
  -1.3277167590054262e-02  -1.3639170808728394e+00
   3.3482104117921047e-02  -1.4228184214760224e+00
   8.0493728531682032e-02  -1.4838853161633943e+00
   1.2747471521456635e-01  -1.5471536137929620e+00
   1.7460087139171404e-01  -1.6130996060173886e+00
   2.2161621673048351e-01  -1.6817606100212594e+00
   2.6873033228303828e-01  -1.7536402936767916e+00
   3.1572078299573947e-01  -1.8287882946917153e+00
   3.6283815145945858e-01  -1.9077504539480845e+00
   4.0989450630821317e-01  -1.9905988537918604e+00
   4.5718462444347407e-01  -2.0779282013533193e+00
   5.0455308888547501e-01  -2.1698427207019657e+00
   5.5234088301791884e-01  -2.2669875052548130e+00
   6.0042263708218169e-01  -2.3695225359404848e+00
   6.4918883942610794e-01  -2.4781476059280010e+00
   6.9854334614257618e-01  -2.5931340229562285e+00
   7.4893318621008897e-01  -2.7152407563778453e+00
   8.0029452309790727e-01  -2.8449576103495668e+00
   8.5314458567093654e-01  -2.9830889492511865e+00
   9.0746157040679143e-01  -3.1305445710852968e+00
   9.6385707033836421e-01  -3.2880985189892846e+00
   1.0223717242246642e+00  -3.4574901883606444e+00
   1.0837524910722400e+00  -3.6392037621265403e+00
   1.1481408520630423e+00  -3.8367468299616370e+00
   1.2164888218900778e+00  -4.0494662517632074e+00
   1.2891096665541955e+00  -4.2851407411716105e+00
   1.3672822180725175e+00  -4.5389765266244817e+00
   1.4516243994078513e+00  -4.8311936470085053e+00
   1.5439608930052520e+00  -5.1401733463944801e+00
   1.6454620046944970e+00  -5.5345600940139184e+00
   1.7588781934555440e+00  -5.9033790945019664e+00
   1.8863077030212587e+00  -6.6557951597219027e+00
   2.0317585206405075e+00  -6.8228326756223217e+00
   2.1976179606029849e+00  -6.9871261620721370e+00
   2.3847803459361412e+00  -7.4102708434539144e+00
   2.5777304434353434e+00  -7.1831121069347024e+00
   2.7207802058744646e+00  -8.5111065869366644e+00


==> R_Sig_NGC6752_m427.txt <==
  -2.3813332945304979e+00  -4.5757490560675115e-02
  -1.8980439125460908e+00  -4.9964078693345244e-02
  -1.6825891236367783e+00  -5.7154359499322786e-02
  -1.5328737451772769e+00  -6.8512731417205444e-02
  -1.4227050086679205e+00  -8.2938858410366759e-02
  -1.3304370342446075e+00  -1.0147245436448367e-01
  -1.2542173820584972e+00  -1.2279727939383721e-01
  -1.1854615998023159e+00  -1.4811023601316065e-01
  -1.1253254456973774e+00  -1.7585996623377270e-01
  -1.0687839144689304e+00  -2.0738003072052461e-01
  -1.0175229922105327e+00  -2.4092736086365293e-01
  -9.6800903097022806e-01  -2.7792282308539146e-01
  -9.2195817384239354e-01  -3.1649323422253972e-01
  -8.7662120860925064e-01  -3.5809370982608169e-01
  -8.3362740763922627e-01  -4.0078942386268840e-01
  -7.9070146940097219e-01  -4.4602465334126140e-01
  -7.4936615329445311e-01  -4.9187278649018007e-01
  -7.0766033661096839e-01  -5.3973759766366758e-01
  -6.6700874032992719e-01  -5.8776764854664099e-01
  -6.2567342068403731e-01  -6.3731541849946560e-01
  -5.8499793443218218e-01  -6.8666350875171400e-01
  -5.4341235127830589e-01  -7.3711955122188977e-01
  -5.0219827393626093e-01  -7.8714399855335526e-01
  -4.5991919787696467e-01  -8.3801662911635189e-01
  -4.1781415535056732e-01  -8.8839702272031729e-01
  -3.7455764505591482e-01  -9.3955538939410144e-01
  -3.3136412744795823e-01  -9.9034450515357697e-01
  -2.8700285971823725e-01  -1.0420371392830987e+00
  -2.4267814033557802e-01  -1.0936476040942980e+00
  -1.9723860961972817e-01  -1.1464551037402999e+00
  -1.5188645669431003e-01  -1.1995863568586809e+00
  -1.0553076214743028e-01  -1.2543262960916990e+00
  -5.9371469161083643e-02  -1.3098598455444603e+00
  -1.2353696534231413e-02  -1.3674793006042456e+00
   3.4331973800597965e-02  -1.4263809607014892e+00
   8.1732186594133394e-02  -1.4878749367738886e+00
   1.2867508972224853e-01  -1.5511381495581473e+00
   1.7622547037222977e-01  -1.6175200739473867e+00
   2.2323615702241545e-01  -1.6861657426318315e+00
   2.7081105602672323e-01  -1.7584915758247721e+00
   3.1782713417872921e-01  -1.8336116739571262e+00
   3.6544252623745382e-01  -1.9130304935387188e+00
   4.1255182524854817e-01  -1.9958399806785649e+00
   4.6037909387302511e-01  -2.0836337780239407e+00
   5.0782631548035584e-01  -2.1755055620293673e+00
   5.5619496433041027e-01  -2.2731120853564599e+00
   6.0438251256843922e-01  -2.3756164166476474e+00
   6.5378208706929597e-01  -2.4846731654559782e+00
   7.0327471803393826e-01  -2.5996730907393735e+00
   7.5436539945016812e-01  -2.7221200982053126e+00
   8.0590839951835402e-01  -2.8519630999045638e+00
   8.5955083489200190e-01  -2.9902109641314003e+00
   9.1411342139308549e-01  -3.1380625045983876e+00
   9.7143147946332875e-01  -3.2952149819320078e+00
   1.0302918755713959e+00  -3.4656660841955818e+00
   1.0927896945361126e+00  -3.6457532726906461e+00
   1.1576902768196846e+00  -3.8461184761459117e+00
   1.2274638282248858e+00  -4.0540761229491524e+00
   1.3008933889673027e+00  -4.2978874641442006e+00
   1.3810212880964292e+00  -4.5377454406410074e+00
   1.4667493114218351e+00  -4.8577096259609513e+00
   1.5620544317225322e+00  -5.1191595158814511e+00
   1.6662080331230045e+00  -5.6494991030809594e+00
   1.7848425504940850e+00  -5.7982405750735770e+00
   1.9182051161909128e+00  -6.4173667663883762e+00
   2.0750044581811395e+00  -6.3933386601557132e+00
   2.2573731831487538e+00  -6.2130630316831121e+00
   2.4769277163404584e+00  -6.7075155525254520e+00
   2.7237162629606009e+00  -6.4077973591333883e+00
   2.9366135979672623e+00  -7.7068118298287711e+00


==> R_Sig_NGC6809.txt <==
  -1.4964386665121996e+00   1.2837224705172217e-02
  -1.0008471841043256e+00   1.0369071747110442e-02
  -7.8236522331481340e-01   5.4578088580418647e-03
  -6.3291692996368254e-01  -1.8522594470108695e-03
  -5.2227919905963827e-01  -1.1495488314217621e-02
  -4.3206209662355766e-01  -2.3386797426857127e-02
  -3.5629886246300907e-01  -3.7424346593351927e-02
  -2.9029215530900898e-01  -5.3492514357666672e-02
  -2.3151765898433305e-01  -7.1465586687725471e-02
  -1.7835570875175416e-01  -9.1211899493466142e-02
  -1.2943681748967611e-01  -1.1259845595489151e-01
  -8.4053671700040064e-02  -1.3549575343636736e-01
  -4.1435791773742084e-02  -1.5978267049179690e-01
  -1.1719633002199271e-03  -1.8535109159174837e-01
   3.7155644540683895e-02  -2.1211003709541315e-01
   7.3841456920668097e-02  -2.3998899199128482e-01
   1.0910629757841084e-01  -2.6894025268758037e-01
   1.4316973748599890e-01  -2.9894012819314203e-01
   1.7615770037908166e-01  -3.2998899304975915e-01
   2.0822382533150563e-01  -3.6211024818185011e-01
   2.3945697771945321e-01  -3.9534838955420692e-01
   2.6995586333229987e-01  -4.2976641432766083e-01
   2.9979659630080302e-01  -4.6544286799230061e-01
   3.2904111599618141e-01  -5.0246879880998740e-01
   3.5775758935673224e-01  -5.4094488549829056e-01
   3.8599047137606701e-01  -5.8097891770115373e-01
   4.1379811422821472e-01  -6.2268377400449781e-01
   4.4122131360567052e-01  -6.6617595077332736e-01
   4.6830796977129763e-01  -7.1157466923387203e-01
   4.9510114271836270e-01  -7.5900152245928365e-01
   5.2164111240162081e-01  -8.0858062586271451e-01
   5.4797302170307982e-01  -8.6043919932661239e-01
   5.7413424274320646e-01  -9.1470853470908797e-01
   6.0016945165731062e-01  -9.7152528602153221e-01
   6.2611706825730595e-01  -1.0310330561135181e+00
   6.5201952827522203e-01  -1.0933842427537621e+00
   6.7791792046978505e-01  -1.1587421441184877e+00
   7.0385264146579718e-01  -1.2272833104505052e+00
   7.2986687432741415e-01  -1.2992001649483580e+00
   7.5600053401068446e-01  -1.3747039056650923e+00
   7.8229736175724107e-01  -1.4540277490284150e+00
   8.0879829887771992e-01  -1.5374305836209914e+00
   8.3554635915246256e-01  -1.6252011807355020e+00
   8.6258383277286588e-01  -1.7176631361338774e+00
   8.8995233605959512e-01  -1.8151808057079521e+00
   9.1769423670066741e-01  -1.9181665131185177e+00
   9.4584905981829004e-01  -2.0270893926853937e+00
   9.7445645566072314e-01  -2.1424862570877328e+00
   1.0035518559238137e+00  -2.2649750290532853e+00
   1.0331677757931921e+00  -2.3952713868464266e+00
   1.0633307454533392e+00  -2.5342095633234862e+00
   1.0940592298160325e+00  -2.6827684956772146e+00
   1.1253616796942094e+00  -2.8421050646708639e+00
   1.1572312061313432e+00  -3.0135967201825080e+00
   1.1896428609789220e+00  -3.1988968920276002e+00
   1.2225460888595259e+00  -3.4000078944719134e+00
   1.2558591326302357e+00  -3.6193785616181886e+00
   1.2894601423873224e+00  -3.8600372779340661e+00
   1.3231780377247939e+00  -4.1257777222527725e+00
   1.3567831579230107e+00  -4.4214248724737581e+00
   1.3899767216543539e+00  -4.7532293972149526e+00
   1.4223836269300463e+00  -5.1294745214718764e+00
   1.4535465938859846e+00  -5.5614575806581783e+00
   1.4829277450893257e+00  -6.0651667731665864e+00
   1.5099176878148122e+00  -6.6643699990571763e+00
   1.5338564378028265e+00  -7.3968143433358966e+00
   1.5540679036819185e+00  -8.3284511624614446e+00
   1.5699065931763749e+00  -9.5914247096142464e+00
   1.5808146131966123e+00  -1.1544195273853253e+01
   1.5863787190141194e+00  -1.3375428772324101e+01


==> R_Sig_NGC6809_poly.txt <==
  -1.3451258281594993e+00  -1.0237290870955855e-01
  -8.4980596070644432e-01  -1.0400506866553894e-01
  -6.3194614735782118e-01  -1.0727034563613171e-01
  -4.8346046606145221e-01  -1.1217235262402749e-01
  -3.7412472186358275e-01  -1.1871630927071504e-01
  -2.8552251994613115e-01  -1.2690910811312847e-01
  -2.1168856949431669e-01  -1.3675942474411390e-01
  -1.4791073240375485e-01  -1.4827773976979788e-01
  -9.1653915512867459e-02  -1.6147639982343132e-01
  -4.1288338425916747e-02  -1.7636966486106143e-01
   4.5759454620271141e-03  -1.9297377928986012e-01
   4.6657924759254864e-02  -2.1130704197946218e-01
   8.5753302643337193e-02  -2.3138989561053799e-01
   1.2229147431691177e-01  -2.5324502069381161e-01
   1.5671663652981127e-01  -2.7689744812282652e-01
   1.8934933076604321e-01  -3.0237468064904549e-01
   2.2043674847198480e-01  -3.2970683398944561e-01
   2.5023020945319613e-01  -3.5892679099071279e-01
   2.7888253224361026e-01  -3.9007037797491328e-01
   3.0658042374621164e-01  -4.2317655883820376e-01
   3.3344063510391903e-01  -4.5828765535051863e-01
   3.5959229183933761e-01  -4.9544959100055053e-01
   3.8513956503314456e-01  -5.3471216681804168e-01
   4.1017010195458325e-01  -5.7612936821737715e-01
   4.3477826040958634e-01  -6.1975971188074674e-01
   4.5902944368029730e-01  -6.6566663358982248e-01
   4.8300416612167540e-01  -7.1391892727583184e-01
   5.0676043635109169e-01  -7.6459123847709809e-01
   5.3036319919509567e-01  -8.1776462457197774e-01
   5.5387001782236212e-01  -8.7352718799101137e-01
   5.7733357612257241e-01  -9.3197479805285988e-01
   6.0081136396367218e-01  -9.9321191183902113e-01
   6.2435015919414949e-01  -1.0573525147645222e+00
   6.4800512604274374e-01  -1.1245211973790272e+00
   6.7182303080395556e-01  -1.1948543967263421e+00
   6.9585546626710926e-01  -1.2685018279709435e+00
   7.2015232637630322e-01  -1.3456281464804907e+00
   7.4476286640276346e-01  -1.4264148802102568e+00
   7.6974043769371070e-01  -1.5110626912236065e+00
   7.9513493418017822e-01  -1.5997940285594074e+00
   8.2100220772103882e-01  -1.6928562612087141e+00
   8.4739576964268049e-01  -1.7905253897500470e+00
   8.7437339244208379e-01  -1.8931104746449365e+00
   9.0199381882780461e-01  -2.0009589404739487e+00
   9.3031721110423982e-01  -2.1144629774674986e+00
   9.5940744603990313e-01  -2.2340673042680188e+00
   9.8932801189790265e-01  -2.3602786590539475e+00
   1.0201464777255100e+00  -2.4936774695964781e+00
   1.0519296760787629e+00  -2.6349323340313595e+00
   1.0847462779937198e+00  -2.7848181090291213e+00
   1.1186639201405606e+00  -2.9442387388643891e+00
   1.1537477597218047e+00  -3.1142562940609975e+00
   1.1900592685209919e+00  -3.2961283542087658e+00
   1.2276508600020732e+00  -3.4913565824192769e+00
   1.2665635667828319e+00  -3.7017507523763937e+00
   1.3068183636309290e+00  -3.9295141058731846e+00
   1.3484089097166001e+00  -4.1773591918184865e+00
   1.3912886307136207e+00  -4.4486673476637657e+00
   1.4353547447486732e+00  -4.7477134756567434e+00
   1.4804277514583890e+00  -5.0799890322719259e+00
   1.5262236566199043e+00  -5.4526819160107900e+00
   1.5723222707688580e+00  -5.8754096396884430e+00
   1.6181286460671105e+00  -6.3613998926709865e+00
   1.6628355486304576e+00  -6.9294727521264567e+00
   1.7053927795782013e+00  -7.6076942719870972e+00
   1.7445000996469555e+00  -8.4404832224083712e+00
   1.7786449252575780e+00  -9.5060094818446430e+00
   1.8062062049188137e+00  -1.0950185854081806e+01
   1.8256361279122093e+00  -1.2830389933341060e+01
   1.8356973215328589e+00  -1.3604387416384396e+01


==> R_Sig_NGC6864.txt <==
   1.6354456741822154e-03   1.0600000000000001e+00
   4.9095105585921298e-03   1.0561872993890875e+00
   8.1941736294665318e-03   1.0486219285979730e+00
   1.1498401953522672e-02   1.0374152443299707e+00
   1.4831216489108094e-02   1.0227264028473901e+00
   1.8201042204061650e-02   1.0047622228240520e+00
   2.1616346863668173e-02   9.8377148712826323e-01
   2.5085979984400732e-02   9.6003693797584744e-01
   2.8619053802524476e-02   9.3386864519580115e-01
   3.2224996769229346e-02   9.0559637505547641e-01
   3.5913650941337194e-02   8.7556134638722172e-01
   3.9695272116509972e-02   8.4410877517243132e-01
   4.3580583959120990e-02   8.1158049586647840e-01
   4.7580840319746881e-02   7.7830804804786147e-01
   5.1707849435808376e-02   7.4460683047773513e-01
   5.5974024829503650e-02   7.1077098375372694e-01
   6.0392432968683768e-02   6.7706925834065768e-01
   6.4976820995046952e-02   6.4374206565258385e-01
   6.9741658542003412e-02   6.1099946001584182e-01
   7.4702170767758910e-02   5.7902014474407759e-01
   7.9874357693967613e-02   5.4795147216018991e-01
   8.5275019294808893e-02   5.1791020409777977e-01
   9.0921768114351237e-02   4.8898400949288079e-01
   9.6833030267922421e-02   4.6123356695658219e-01
   1.0302804653416169e-01   4.3469506820621967e-01
   1.0952685938535757e-01   4.0938305304052391e-01
   1.1635029061254265e-01   3.8529343204370275e-01
   1.2351991738828959e-01   3.6240654750394513e-01
   1.3105803691817469e-01   3.4069021214436462e-01
   1.3898762767863918e-01   3.2010261952120717e-01
   1.4733231359505874e-01   3.0059504196443443e-01
   1.5611632572185319e-01   2.8211428948596667e-01
   1.6536447217365177e-01   2.6460487487236323e-01
   1.7510212183692006e-01   2.4801085886429808e-01
   1.8535519976512371e-01   2.3227738346348301e-01
   1.9615020593256069e-01   2.1735188216722559e-01
   2.0751426086451680e-01   2.0318498173494379e-01
   2.1947517708462908e-01   1.8973112687886623e-01
   2.3206156636207259e-01   1.7694894427773811e-01
   2.4530298257659197e-01   1.6480138186304727e-01
   2.5923009831657295e-01   1.5325566356233364e-01
   2.7387492207156505e-01   1.4228308679854504e-01
   2.8927105214468746e-01   1.3185870288894044e-01
   3.0545396496921778e-01   1.2196091629840436e-01
   3.2246134260223613e-01   1.1257102759074095e-01
   3.4033343412433864e-01   1.0367275235510190e-01
   3.5911345054224358e-01   9.5251739813445799e-02
   3.7884799832516541e-01   8.7295106311654658e-02
   3.9958754792456586e-01   7.9791003050443954e-02
   4.2138694119067949e-01   7.2728227978802254e-02
   4.4430594519606109e-01   6.6095886665293369e-02
   4.6840985262504786e-01   5.9883109569252628e-02
   4.9377013830394501e-01   5.4078824991420228e-02
   5.2046518278261433e-01   4.8671585147130811e-02
   5.4858106820276575e-01   4.3649444672028588e-02
   5.7821246226304646e-01   3.8999884825769882e-02
   6.0946360517323106e-01   3.4709777360182152e-02
   6.4244941092244823e-01   3.0765383558297266e-02
   6.7729670541273723e-01   2.7152380274844016e-02
   7.1414562117887470e-01   2.3855907395319551e-02
   7.5315116755015110e-01   2.0860632667088826e-02
   7.9448500669787836e-01   1.8150828234393197e-02
   8.3833746194659409e-01   1.5710456463181033e-02
   8.8491978718017739e-01   1.3523263381033280e-02
   9.3446673768349708e-01   1.1572876884180006e-02
   9.8723947767857412e-01   9.8429090193401479e-03
   1.0435288649193850e+00   8.3170609030892642e-03
   1.1036591617771876e+00   6.9792276426878710e-03
   1.1679922136239818e+00   5.8136019935470795e-03
   1.2369321382976526e+00   4.8047744918982508e-03
   1.3109305691827102e+00   3.9378274487296616e-03
   1.3904924720350909e+00   3.1984215595188955e-03
   1.4761825404688707e+00   2.5728732413358652e-03
   1.5686321396051637e+00   2.0482211509762443e-03
   1.6685466980347072e+00   1.6122815050213237e-03
   1.7767133659493761e+00   1.2536913275938140e-03
   1.8940086180412294e+00   9.6193931776766134e-04
   2.0214052669906346e+00   7.2738479892067601e-04
   2.1599780691780173e+00   5.4126475422390020e-04
   2.3109066786736756e+00   3.9568951907324062e-04
   2.4754741099304738e+00   2.8362809393899473e-04
   2.6550580781259909e+00   1.9888362913947694e-04
   2.8511115089854884e+00   1.3606011902029730e-04
   3.0651271364512462e+00   9.0521447508887731e-05
   3.2985794584316164e+00   5.8343585334069022e-05
   3.5528354549754075e+00   3.6261116506330297e-05
   3.8290237023615461e+00   2.1609194738147489e-05
   4.1278504222492920e+00   1.2261799659733616e-05
   4.4493515791996741e+00   6.5674796193128305e-06
   4.7925740736689360e+00   3.2836896946402342e-06
   5.1551886574677876e+00   1.5108497746584770e-06
   5.5330550377891532e+00   6.2767258028831826e-07
   5.9197878164922120e+00   2.2943732600607779e-07
   6.3064097432495663e+00   7.1139061371650180e-08
   6.6812195883585153e+00   1.7716243092625577e-08
   7.0300297942004448e+00   3.2500767501529629e-09
   7.3369180218752472e+00   3.7770652185616645e-10
   7.5855587570741685e+00   2.0279908324125817e-11
   7.7610457514258018e+00   2.9810876022011971e-13
   7.8519150776230280e+00   1.3520783912613764e-14


==> R_Sig_NGC6934.txt <==
   3.3671795945252035e-03   1.0700000000000001e+00
   1.0107188692301403e-02   1.0666900522453155e+00
   1.6866086387469316e-02   1.0601188257969232e+00
   2.3659859096150565e-02   1.0503769013677706e+00
   3.0504507359702098e-02   1.0375939178284070e+00
   3.7414836758130746e-02   1.0219382590777213e+00
   4.4405579847345111e-02   1.0036124129597399e+00
   5.1491968724203023e-02   9.8284651806271262e-01
   5.8689477608597711e-02   9.5989294406259973e-01
   6.6013873540413298e-02   9.3502008870547637e-01
   7.3481340901519060e-02   9.0850570675850573e-01
   8.1108427199910973e-02   8.8063087001741691e-01
   8.8912080929087006e-02   8.5167401529287767e-01
   9.6909698863388308e-02   8.2190539307908617e-01
   1.0511910131215269e-01   7.9158239530127950e-01
   1.1355855056891268e-01   7.6094549855425575e-01
   1.2224676021262072e-01   7.3021502677610883e-01
   1.3120286758505076e-01   6.9958888968019739e-01
   1.4044643033607909e-01   6.6924109117394315e-01
   1.4999740926202193e-01   6.3932107768289337e-01
   1.5987613175896831e-01   6.0995389651679854e-01
   1.7010327200674333e-01   5.8124096641519762e-01
   1.8069982009685376e-01   5.5326143466933608e-01
   1.9168704517787771e-01   5.2607400573659024e-01
   2.0308647555796822e-01   4.9971906492075147e-01
   2.1491987549517141e-01   4.7422103543292338e-01
   2.2720922918503222e-01   4.4959084472114391e-01
   2.3997674652201653e-01   4.2582837126679723e-01
   2.5324487558509839e-01   4.0292482237030181e-01
   2.6703633420313627e-01   3.8086495470857257e-01
   2.8137416847014951e-01   3.5962907013625783e-01
   2.9628182615317200e-01   3.3919477255746339e-01
   3.1178325658993028e-01   3.1953844728387759e-01
   3.2790303898636930e-01   3.0063645118229948e-01
   3.4466652874737186e-01   2.8246603362049622e-01
   3.6210003158226700e-01   2.6500598994725949e-01
   3.8023100271282562e-01   2.4823707216311100e-01
   3.9908826271635739e-01   2.3214219525634464e-01
   4.1870223838163606e-01   2.1670646135427993e-01
   4.3910522352190412e-01   2.0191703952079262e-01
   4.6033165433176659e-01   1.8776294003403471e-01
   4.8241840744791165e-01   1.7423470726819063e-01
   5.0540511541389843e-01   1.6132406482503509e-01
   5.2933449816396838e-01   1.4902354052791950e-01
   5.5425271922041996e-01   1.3732608724396017e-01
   5.8020976241880484e-01   1.2622472137526877e-01
   6.0725983204052991e-01   1.1571219258197911e-01
   6.3546178568363842e-01   1.0578069077753477e-01
   6.6487959745214009e-01   9.6421600564089355e-02
   6.9558285834089595e-01   8.7625305557892455e-02
   7.2764732361946005e-01   7.9381041478711625e-02
   7.6115550698116985e-01   7.1676800035368596e-02
   7.9619733199455911e-01   6.4499279525290359e-02
   8.3287085107126113e-01   5.7833877397818499e-02
   8.7128303434563514e-01   5.1664722359298268e-02
   9.1155064235098227e-01   4.5974739210671918e-02
   9.5380119308964184e-01   4.0745740735286598e-02
   9.9817402874965355e-01   3.5958542600897488e-02
   1.0448214986125768e+00   3.1593094518688442e-02
   1.0939102685799758e+00   2.7628623089016435e-02
   1.1456227647202790e+00   2.4043782982340060e-02
   1.2001587680734498e+00   2.0816811745843301e-02
   1.2577371687104568e+00   1.7925685942634547e-02
   1.3185978853272704e+00   1.5348276828816947e-02
   1.3830039627415247e+00   1.3062502852335988e-02
   1.4512438455059602e+00   1.1046477948039573e-02
   1.5236338220887691e+00   9.2786541880367102e-03
   1.6005206311552487e+00   7.7379566032818852e-03
   1.6822841966788840e+00   6.4039091730245176e-03
   1.7693404441122464e+00   5.2567504078957251e-03
   1.8621441260596874e+00   4.2775367928582116e-03
   1.9611915362043888e+00   3.4482334368263205e-03
   2.0670229453627238e+00   2.7517908811233176e-03
   2.1802245235586302e+00   2.1722072864333243e-03
   2.3014294066902621e+00   1.6945760871785740e-03
   2.4313174518317773e+00   1.3051188766501462e-03
   2.5706130621597416e+00   9.9120368750041073e-04
   2.7200802489365756e+00   7.4134939735576166e-04
   2.8805138564183146e+00   5.4521667760363786e-04
   3.0527255660124752e+00   3.9358629477025071e-04
   3.2375229387662996e+00   2.7832585996564124e-04
   3.4356793900032190e+00   1.9234583440958102e-04
   3.6478926149574638e+00   1.2954593145300607e-04
   3.8747286972726891e+00   8.4753142718058203e-05
   4.1165490651289689e+00   5.3652398783008467e-05
   4.3734177507809244e+00   3.2711174587609654e-05
   4.6449873452163315e+00   1.9099378103700938e-05
   4.9303639437087030e+00   1.0605818862906230e-05
   5.2279545688955880e+00   5.5529249356330048e-06
   5.5353053922205389e+00   2.7115095953060948e-06
   5.8489456553459327e+00   1.2175707254778054e-06
   6.1642601462900757e+00   4.9348661256499411e-07
   6.4754213344412062e+00   1.7600065550529500e-07
   6.7754185760581978e+00   5.3277900419923019e-08
   7.0562227542759963e+00   1.2970979267731811e-08
   7.3091163084398936e+00   2.3310138170242408e-09
   7.5251975327832712e+00   2.6610966360553823e-10
   7.6960341119525379e+00   1.4110600133862216e-11
   7.8143994807569968e+00   2.0914237575060106e-13
   7.8749882233732373e+00   8.9646138093827255e-15


==> R_Sig_NGC7006.txt <==
   2.5013714420418589e-03   9.3000000000000005e-01
   7.5079185977514505e-03   9.2735520808856620e-01
   1.2527196461360969e-02   9.2210252762343736e-01
   1.7569988944545822e-02   9.1431076238622011e-01
   2.2647059042053948e-02   9.0407846216416454e-01
   2.7768312977253143e-02   8.9153361719198143e-01
   3.2943553842523648e-02   8.7683014488791944e-01
   3.8182858748283678e-02   8.6014302871980663e-01
   4.3496390639283178e-02   8.4166421384010703e-01
   4.8894419887449289e-02   8.2159792204316506e-01
   5.4387395498259779e-02   8.0015562598419421e-01
   5.9985895191072239e-02   7.7755150202742551e-01
   6.5700638222841168e-02   7.5399796115055140e-01
   7.1542504904932747e-02   7.2970149382380289e-01
   7.7522508501887619e-02   7.0485918716721629e-01
   8.3651797566576827e-02   6.7965571622460952e-01
   8.9941653788550596e-02   6.5426096148877710e-01
   9.6403467574113583e-02   6.2882836799196773e-01
   1.0304873253808702e-01   6.0349388657183389e-01
   1.0988903411942441e-01   5.7837554705291272e-01
   1.1693602919649315e-01   5.5357363671492688e-01
   1.2420144087341448e-01   5.2917132869456285e-01
   1.3169705023251416e-01   5.0523573818419210e-01
   1.3943468854321178e-01   4.8181931553652935e-01
   1.4742624460809170e-01   4.5896143855510402e-01
   1.5568367352305873e-01   4.3669015710554959e-01
   1.6421901307299586e-01   4.1502399497730563e-01
   1.7304441610711033e-01   3.9397371141454551e-01
   1.8217218807406688e-01   3.7354398864619448e-01
   1.9161483647393901e-01   3.5373498129794989e-01
   2.0138513581441228e-01   3.3454368074242652e-01
   2.1149619920383048e-01   3.1596509026402858e-01
   2.2196156285728152e-01   2.9799318664141616e-01
   2.3279528365708249e-01   2.8062166501844110e-01
   2.4401204267975568e-01   2.6384448842176800e-01
   2.5562726040881500e-01   2.4765624703799091e-01
   2.6765722173374373e-01   2.3205234985340384e-01
   2.8011920575577165e-01   2.1702908089316608e-01
   2.9303162591712378e-01   2.0258353766633883e-01
   3.0641417776316809e-01   1.8871348123595283e-01
   3.2028799177825146e-01   1.7541712703499571e-01
   3.3467579686471960e-01   1.6269289299371886e-01
   3.4960209179739493e-01   1.5053912898225077e-01
   3.6509332451180654e-01   1.3895384635421654e-01
   3.8117808482285903e-01   1.2793445708573850e-01
   3.9788730833333447e-01   1.1747753696452255e-01
   4.1525449355170441e-01   1.0757862080070663e-01
   4.3331593767052118e-01   9.8232032042559800e-02
   4.5211098940786382e-01   8.9430752846708511e-02
   4.7168232277661676e-01   8.1166334812728516e-02
   4.9207623694613289e-01   7.3428848175610434e-02
   5.1334298143228074e-01   6.6206870033091142e-02
   5.3553711203968701e-01   5.9487507615106718e-02
   5.5871788234963193e-01   5.3256452355020537e-02
   5.8294967095390959e-01   4.7498062502134349e-02
   6.0830245104243819e-01   4.2195468745501563e-02
   6.3485230654116720e-01   3.7330698327410920e-02
   6.6268199576076980e-01   3.2884814451922359e-02
   6.9188156951903290e-01   2.8838065747270297e-02
   7.2254904650750618e-01   2.5170042232281996e-02
   7.5479114651428547e-01   2.1859835142629885e-02
   7.8872408683025053e-01   1.8886196915094414e-02
   8.2447444084376731e-01   1.6227699424995679e-02
   8.6218005588359181e-01   1.3862888929581936e-02
   9.0199102925031882e-01   1.1770435480943002e-02
   9.4407073164479605e-01   9.9292758634309305e-03
   9.8859686325919549e-01   8.3187488521640571e-03
   1.0357625236765382e+00   6.9187210877952295e-03
   1.0857772602217350e+00   5.7097027962379589e-03
   1.1388680485816012e+00   4.6729522158190824e-03
   1.1952801431029132e+00   3.7905675105783590e-03
   1.2552777037597445e+00   3.0455657808560431e-03
   1.3191440796849998e+00   2.4219485200293496e-03
   1.3871815892385277e+00   1.9047530738171014e-03
   1.4597105798303518e+00   1.4800903169079318e-03
   1.5370674929146153e+00   1.1351685345759050e-03
   1.6196015813900240e+00   8.5830379396043053e-04
   1.7076698307905291e+00   6.3891751718917053e-04
   1.8016295384975156e+00   4.6752174330513222e-04
   1.9018278906129764e+00   3.3569285430583886e-04
   2.0085877619421559e+00   2.3603476118170199e-04
   2.1221888785589664e+00   1.6213233909303520e-04
   2.2428434292624937e+00   1.0849615730010404e-04
   2.3706652454940098e+00   7.0499638568567643e-05
   2.5056318512062616e+00   4.4309652588196628e-05
   2.6475390650172228e+00   2.6811817423901158e-05
   2.7959485208965020e+00   1.5531867161451899e-05
   2.9501295502434015e+00   8.5544819366637974e-06
   3.1089983863979591e+00   4.4413240171023312e-06
   3.2710596461220547e+00   2.1501736716746576e-06
   3.4343574043122320e+00   9.5720218064017965e-07
   3.5964456040063948e+00   3.8464759375061741e-07
   3.7543895172547810e+00   1.3604344379804876e-07
   3.9048106671128306e+00   4.0856401918089712e-08
   4.0439860161507157e+00   9.8740273530387630e-09
   4.1680074021022682e+00   1.7628768702983086e-09
   4.2729987271824506e+00   2.0013630032379236e-10
   4.3553769497664252e+00   1.0565419507344079e-11
   4.4121306395749249e+00   1.5606266059611176e-13
   4.4410801564777245e+00   6.6990944041077010e-15


==> R_Sig_NGC7078.txt <==
   2.8860514866992544e-03   1.0400000000000000e+00
   8.6640556097774234e-03   1.0359993178876554e+00
   1.4461761223061953e-02   1.0280623374771769e+00
   2.0295840527761375e-02   1.0163083197374181e+00
   2.6183101692763451e-02   1.0009076204588547e+00
   3.2139301706537747e-02   9.8208166565146371e-01
   3.8180343906242947e-02   9.6009685998012750e-01
   4.4322924498892316e-02   9.3525599018562611e-01
   5.0584333539431502e-02   9.0789115068447979e-01
   5.6982578244592519e-02   8.7835558401045744e-01
   6.3536591628171088e-02   8.4701485068215754e-01
   7.0266264716011426e-02   8.1423885338008484e-01
   7.7192583987130109e-02   7.8039393106082677e-01
   8.4337789795311063e-02   7.4583544176144301e-01
   9.1725470012030866e-02   7.1090148530318065e-01
   9.9380710646555126e-02   6.7590739418504298e-01
   1.0733024818694785e-01   6.4114127048049407e-01
   1.1560259291117680e-01   6.0686078153480860e-01
   1.2422818757978343e-01   5.7329094225549981e-01
   1.3323955861267930e-01   5.4062298622583482e-01
   1.4267145040601192e-01   5.0901429378069185e-01
   1.5256097911290564e-01   4.7858912879482651e-01
   1.6294777010433181e-01   4.4944016135599113e-01
   1.7387407905365948e-01   4.2163063657181887e-01
   1.8538491647340372e-01   3.9519697504165568e-01
   1.9752814497989873e-01   3.7015173329094642e-01
   2.1035455398743311e-01   3.4648677361597180e-01
   2.2391792169706443e-01   3.2417648838908625e-01
   2.3827503906722580e-01   3.0318101683093085e-01
   2.5348570495629474e-01   2.8344934473679878e-01
   2.6961269817839356e-01   2.6492220133769945e-01
   2.8672170937550362e-01   2.4753472618275751e-01
   3.0488124900430874e-01   2.3121884968516190e-01
   3.2416253900832770e-01   2.1590536006025457e-01
   3.4463938293841756e-01   2.0152566289695398e-01
   3.6638804042171763e-01   1.8801321921202965e-01
   3.8948711860985213e-01   1.7530467304281816e-01
   4.1401748732373073e-01   1.6334069541842519e-01
   4.4006225078095168e-01   1.5206655590399712e-01
   4.6770678993946413e-01   1.4143245235771795e-01
   4.9703888721910727e-01   1.3139363389564684e-01
   5.2814896421431778e-01   1.2191033986889013e-01
   5.6113043879457647e-01   1.1294759174406500e-01
   5.9608020886317836e-01   1.0447487195739169e-01
   6.3309928251405501e-01   9.6465714240852499e-02
   6.7229354851688683e-01   8.8897239090871855e-02
   7.1377468794795018e-01   8.1749660748781622e-02
   7.5766123724188805e-01   7.5005784567841544e-02
   8.0407979046515454e-01   6.8650518731650026e-02
   8.5316634396069857e-01   6.2670414963653873e-02
   9.0506779469262399e-01   5.7053247666011726e-02
   9.5994358676774616e-01   5.1787643423769202e-02
   1.0179675235589485e+00   4.6862763795916945e-02
   1.0793297685500831e+00   4.2268041792378440e-02
   1.1442390465411709e+00   3.7992973742157335e-02
   1.2129250845766710e+00   3.4026961117432100e-02
   1.2856413333250534e+00   3.0359197028554219e-02
   1.3626680032659073e+00   2.6978593251176991e-02
   1.4443154803239220e+00   2.3873739275589129e-02
   1.5309281825513963e+00   2.1032887493061037e-02
   1.6228889199181598e+00   1.8443960250965674e-02
   1.7206238522912549e+00   1.6094572766910335e-02
   1.8246081363347955e+00   1.3972069624863751e-02
   1.9353723636427316e+00   1.2063573493065876e-02
   2.0535099303626430e+00   1.0356043426074761e-02
   2.1796854772229071e+00   8.8363424993788773e-03
   2.3146445648319598e+00   7.4913135430205577e-03
   2.4592247913722787e+00   6.3078602083342502e-03
   2.6143685614169989e+00   5.2730319927701821e-03
   2.7811377511142799e+00   4.3741105412563553e-03
   2.9607305514936546e+00   3.5986940285859894e-03
   3.1545007627266344e+00   2.9347779342624412e-03
   3.3639798341750389e+00   2.3708297262262168e-03
   3.5909019331106711e+00   1.8958553572720445e-03
   3.8372322410582966e+00   1.4994568332957383e-03
   4.1051985793150712e+00   1.1718795289921004e-03
   4.3973262407949782e+00   9.0404860307073860e-04
   4.7164754990827031e+00   6.8759477185519567e-04
   5.0658806711397508e+00   5.1486915797730934e-04
   5.4491886099577220e+00   3.7894760984306177e-04
   5.8704929520403306e+00   2.7362535100497172e-04
   6.3343581645849714e+00   1.9340232876524584e-04
   6.8458239942287218e+00   1.3346022149423066e-04
   7.4103759691771174e+00   8.9632192720548624e-05
   8.0338607452512871e+00   5.8366077051820819e-05
   8.7223158039800044e+00   3.6682148547285359e-05
   9.4816713299364075e+00   2.2126525954718008e-05
   1.0317268792003897e+01   1.2720970765397227e-05
   1.1233128191750616e+01   6.9101776716291637e-06
   1.2230889882492578e+01   3.5074732611934778e-06
   1.3308367900067168e+01   1.6397253013552722e-06
   1.4457696898436161e+01   6.9262838593139372e-07
   1.5663157203532341e+01   2.5753170824310164e-07
   1.6898944116073100e+01   8.1224852651887720e-08
   1.8127410523323746e+01   2.0566269943900184e-08
   1.9298604803836913e+01   3.8318277494422657e-09
   2.0352105106458406e+01   4.5147304808197499e-10
   2.1221978616494830e+01   2.4470736989081283e-11
   2.1844943782421158e+01   3.5559652651340739e-13
   2.2170508930682683e+01   1.7007036769948797e-14


==> R_Sig_NGC7078_Noyora.txt <==
  -4.7098180870469255e+00   1.1034476020558328e+00
  -4.2324623466021487e+00   1.1021509133111407e+00
  -4.0101006840330689e+00   1.0995595205552815e+00
  -3.8631548262241986e+00   1.0956779351681718e+00
  -3.7529006072351252e+00   1.0905129517049308e+00
  -3.6643627026878303e+00   1.0840728931645534e+00
  -3.5901404996333035e+00   1.0763687055441706e+00
  -3.5260320058411732e+00   1.0674136236010385e+00
  -3.4694283647971669e+00   1.0572228740624698e+00
  -3.4185903370813691e+00   1.0458139133201361e+00
  -3.3722962292783052e+00   1.0332065904900469e+00
  -3.3296623525237155e+00   1.0194229020055032e+00
  -3.2900276461817408e+00   1.0044870424150900e+00
  -3.2528774553108146e+00   9.8842550968813014e-01
  -3.2178066123109152e+00   9.7126708502094306e-01
  -3.1844946041993949e+00   9.5304268692607830e-01
  -3.1526776852618874e+00   9.3378548293553110e-01
  -3.1221340920787837e+00   9.1353083201504293e-01
  -3.0926813751413205e+00   8.9231621268846029e-01
  -3.0641663732433431e+00   8.7018111518119534e-01
  -3.0364536348925619e+00   8.4716706697335320e-01
  -3.0094260846748031e+00   8.2331742975929745e-01
  -2.9829852595711333e+00   7.9867729683194066e-01
  -2.9570424757823326e+00   7.7329331324950068e-01
  -2.9315161474776654e+00   7.4721353709653315e-01
  -2.9063365009202706e+00   7.2048711464184811e-01
  -2.8814420926528403e+00   6.9316409358557152e-01
  -2.8567735743399449e+00   6.6529507619580519e-01
  -2.8322773083733588e+00   6.3693090654923612e-01
  -2.8079077396821970e+00   6.0812223282847599e-01
  -2.7836210520475113e+00   5.7891917456360353e-01
  -2.7593743315182784e+00   5.4937079963913882e-01
  -2.7351310804969291e+00   5.1952469328578921e-01
  -2.7108585913873173e+00   4.8942643180964635e-01
  -2.6865229591521844e+00   4.5911912894317719e-01
  -2.6620934290396154e+00   4.2864285005794278e-01
  -2.6375448999585753e+00   3.9803418222573878e-01
  -2.6128521038502548e+00   3.6732571835038952e-01
  -2.5879896188934119e+00   3.3654564031368611e-01
  -2.5629375657693396e+00   3.0571727027350754e-01
  -2.5376788799635399e+00   2.7485880381888050e-01
  -2.5121949289144765e+00   2.4398297863919499e-01
  -2.4864704276709317e+00   2.1309690830524250e-01
  -2.4604956714104893e+00   1.8220194681903745e-01
  -2.4342607305109603e+00   1.5129371681400458e-01
  -2.4077561945366273e+00   1.2036210627349050e-01
  -2.3809789116875333e+00   8.9391466805255698e-02
  -2.3539287340695574e+00   5.8360826676861086e-02
  -2.3266044933037846e+00   2.7244223450064425e-02
  -2.2990093904355171e+00  -3.9889805455341834e-03
  -2.2711525820922915e+00  -3.5373615592108512e-02
  -2.2430429709302975e+00  -6.6948280519661493e-02
  -2.2146904894695814e+00  -9.8754847460704190e-02
  -2.1861115497790315e+00  -1.3083800893288153e-01
  -2.1573247299313287e+00  -1.6324474716824161e-01
  -2.1283467900566659e+00  -1.9602394459228983e-01
  -2.0991983000570760e+00  -2.2922596099798245e-01
  -2.0699041253872159e+00  -2.6290231107664069e-01
  -2.0404864827560241e+00  -2.9710535867615495e-01
  -2.0109667354970302e+00  -3.3188819460695956e-01
  -1.9813704402430345e+00  -3.6730448978676666e-01
  -1.9517218441570343e+00  -4.0340850228822672e-01
  -1.9220401975888048e+00  -4.4025512776761311e-01
  -1.8923460049027983e+00  -4.7790008785462246e-01
  -1.8626606323469270e+00  -5.1640005261920008e-01
  -1.8329990832221859e+00  -5.5581291217871009e-01
  -1.8033730522937579e+00  -5.9619799536757012e-01
  -1.7737960913931254e+00  -6.3761631084282788e-01
  -1.7442773243390066e+00  -6.8013066815897538e-01
  -1.7148187580645278e+00  -7.2380589672475337e-01
  -1.6854227439904654e+00  -7.6870887961851242e-01
  -1.6560908628517494e+00  -8.1490859581886521e-01
  -1.6268166799699426e+00  -8.6247609750552412e-01
  -1.5975904677077752e+00  -9.1148459491778100e-01
  -1.5684044257192364e+00  -9.6200937372363904e-01
  -1.5392453379253908e+00  -1.0141279217588259e+00
  -1.5100929730771298e+00  -1.0679201010065167e+00
  -1.4809286834441848e+00  -1.1234684535949906e+00
  -1.4517329932325058e+00  -1.1808584622615161e+00
  -1.4224780539286539e+00  -1.2401792013579926e+00
  -1.3931340789591005e+00  -1.3015239458149148e+00
  -1.3636741250241553e+00  -1.3649909029927776e+00
  -1.3340650701028514e+00  -1.4306840410623034e+00
  -1.3042671432086494e+00  -1.4987143049678300e+00
  -1.2742435344843788e+00  -1.5692006003285992e+00
  -1.2439559172590615e+00  -1.6422710786953041e+00
  -1.2133563638533458e+00  -1.7180646721960715e+00
  -1.1823957610748863e+00  -1.7967328792984638e+00
  -1.1510276022135584e+00  -1.8784413528698434e+00
  -1.1191965873806768e+00  -1.9633722542758372e+00
  -1.0868396303403165e+00  -2.0517268817138095e+00
  -1.0538965060400782e+00  -2.1437285115074838e+00
  -1.0203022844158942e+00  -2.2396256050656653e+00
  -9.8597857626779462e-01  -2.3396963851083701e+00
  -9.5084456360986480e-01  -2.4442536405445634e+00
  -9.1481895779927591e-01  -2.5536504058110689e+00
  -8.7780514994729408e-01  -2.6682873370852365e+00
  -8.3969442150370255e-01  -2.7886222039538717e+00
  -8.0037761468117952e-01  -2.9151803681602497e+00
  -7.5973255866116884e-01  -3.0485687021867234e+00
  -7.1761451618246186e-01  -3.1894939441745156e+00
  -6.7387104840656820e-01  -3.3387855234335984e+00
  -6.2834046095499474e-01  -3.4974241065133498e+00
  -5.8083188285736687e-01  -3.6665815534956812e+00
  -5.3113322201795565e-01  -3.8476738700252260e+00
  -4.7902520238282442e-01  -4.0424311821878920e+00
  -4.2426261946607868e-01  -4.2529956849283650e+00
  -3.6656986630580457e-01  -4.4820633080070040e+00
  -3.0567220477872042e-01  -4.7330841360249778e+00
  -2.4130314525582655e-01  -5.0105582245858660e+00
  -1.7320628734744442e-01  -5.3204926145296909e+00
  -1.0120759649489926e-01  -5.6711210414416131e+00
  -2.5322749409366518e-02  -6.0740710877985808e+00
   5.4120233123741486e-02  -6.5463774237609949e+00
   1.3621145214012112e-01  -7.1141716703894273e+00
   2.1899852731847644e-01  -7.8200022919728145e+00
   2.9894741450920204e-01  -8.7402302032377523e+00
   3.7041549396839446e-01  -1.0074836820872804e+01
   4.2560143749447760e-01  -1.1207336234005052e+01
   4.5606494753179805e-01  -1.2341672030523300e+01


==> R_Sig_NGC7078_Noyora_whole.txt <==
  -3.3526354756100258e+00   8.3630147633811883e-03
  -2.8753112500703089e+00   5.5718648507176952e-03
  -2.6530236406650727e+00  -7.4000575604115215e-06
  -2.5061970457624354e+00  -8.3669793528468542e-03
  -2.3961011771445588e+00  -1.9494489429808928e-02
  -2.3077612147754523e+00  -3.3375387907922181e-02
  -2.2337813383826410e+00  -4.9990798243895782e-02
  -2.1699571332178240e+00  -6.9317435564365287e-02
  -2.1136765524897334e+00  -9.1328423248351859e-02
  -2.0632051234072497e+00  -1.1599330043741707e-01
  -2.0173243703597081e+00  -1.4327746307522485e-01
  -1.9751464868902742e+00  -1.7314223503937298e-01
  -1.9360103277835889e+00  -2.0554516760724464e-01
  -1.8994075097801384e+00  -2.4043996215332786e-01
  -1.8649333182760972e+00  -2.7777620294252897e-01
  -1.8322632529542553e+00  -3.1749949431908564e-01
  -1.8011369469802283e+00  -3.5955159757372851e-01
  -1.7713383646464318e+00  -4.0387037558856964e-01
  -1.7426828613398293e+00  -4.5038969792027650e-01
  -1.7150153355396158e+00  -4.9903963568308962e-01
  -1.6882063014957787e+00  -5.4974656001425914e-01
  -1.6621420447550772e+00  -6.0243318431312176e-01
  -1.6367206014316475e+00  -6.5701863818325612e-01
  -1.6118545742246484e+00  -7.1341874985076770e-01
  -1.5874688843505445e+00  -7.7154620622113845e-01
  -1.5634939901394551e+00  -8.3131076928607350e-01
  -1.5398656412691927e+00  -8.9261955063719545e-01
  -1.5165286120731292e+00  -9.5537743256845875e-01
  -1.4934339562084638e+00  -1.0194873847047412e+00
  -1.4705339379610973e+00  -1.0848509211707291e+00
  -1.4477840426857422e+00  -1.1513686063022450e+00
  -1.4251462837676847e+00  -1.2189406585558809e+00
  -1.4025855490783801e+00  -1.2874674862074302e+00
  -1.3800661157689613e+00  -1.3568504033659836e+00
  -1.3575551556007874e+00  -1.4269923497423016e+00
  -1.3350249160638283e+00  -1.4977986643195424e+00
  -1.3124483338997244e+00  -1.5691778161072236e+00
  -1.2897972865830993e+00  -1.6410422957678743e+00
  -1.2670469568580129e+00  -1.7133094335913253e+00
  -1.2441764862957116e+00  -1.7859022219830143e+00
  -1.2211643108210135e+00  -1.8587500881000105e+00
  -1.1979882810386608e+00  -1.9317897520356453e+00
  -1.1746302279989715e+00  -2.0049659182237507e+00
  -1.1510749306225401e+00  -2.0782319210357016e+00
  -1.1273057698879962e+00  -2.1515502859425726e+00
  -1.1033066889677579e+00  -2.2248932783136692e+00
  -1.0790662772631927e+00  -2.2982432125377965e+00
  -1.0545751353925725e+00  -2.3715926869634520e+00
  -1.0298224686871706e+00  -2.4449447035046576e+00
  -1.0047996220199862e+00  -2.5183127049108296e+00
  -9.7950302193178063e-01  -2.5917203570214893e+00
  -9.5393024911263757e-01  -2.6652012748993883e+00
  -9.2807809132569941e-01  -2.7387986388143437e+00
  -9.0194712196932547e-01  -2.8125647200746817e+00
  -8.7554293052656684e-01  -2.8865602057917652e+00
  -8.4887139409682377e-01  -2.9608535363400419e+00
  -8.2193849744986702e-01  -3.0355201829109428e+00
  -7.9475519100350100e-01  -3.1106418891646976e+00
  -7.6733652294734023e-01  -3.1863058180051356e+00
  -7.3969673983241613e-01  -3.2626038149868992e+00
  -7.1185092258810512e-01  -3.3396316917353417e+00
  -6.8381925743640004e-01  -3.4174885629041962e+00
  -6.5562400419116496e-01  -3.4962762117466943e+00
  -6.2728518610249073e-01  -3.5760986760375819e+00
  -5.9882387812825111e-01  -3.6570619180270372e+00
  -5.7026513145603241e-01  -3.7392736146141403e+00
  -5.4163316186708188e-01  -3.8228430522188868e+00
  -5.1294848242791069e-01  -3.9078812710361417e+00
  -4.8423251148215818e-01  -3.9945012561269748e+00
  -4.5550863872669833e-01  -4.0828182102576562e+00
  -4.2679642884871921e-01  -4.1729498848352593e+00
  -3.9811095156100551e-01  -4.2650170470749176e+00
  -3.6946813625744529e-01  -4.3591438176062329e+00
  -3.4088369467073698e-01  -4.4554579584872851e+00
  -3.1236732631476527e-01  -4.5540911058506515e+00
  -2.8392462854289152e-01  -4.6551789873463303e+00
  -2.5556232190474365e-01  -4.7588613689760795e+00
  -2.2728495175733504e-01  -4.8652819594319876e+00
  -1.9909008572013745e-01  -4.9745883179951242e+00
  -1.7097269127076825e-01  -5.0869317879070994e+00
  -1.4292917605317912e-01  -5.2024672642499068e+00
  -1.1495209209527117e-01  -5.3213531926438087e+00
  -8.7027235641053857e-02  -5.4437517908679025e+00
  -5.9139915458325171e-02  -5.5698294059127562e+00
  -3.1276795358015273e-02  -5.6997568580871159e+00
  -3.4192063404218866e-03  -5.8337102660990539e+00
   2.4457117511948609e-02  -5.9718721358692060e+00
   5.2374854238582243e-02  -6.1144324988422447e+00
   8.0356217665475266e-02  -6.2615900877310162e+00
   1.0843005972933245e-01  -6.4135541343211528e+00
   1.3662906748843573e-01  -6.5705462961117620e+00
   1.6498293419912760e-01  -6.7328025038912562e+00
   1.9352280278799172e-01  -6.9005750136601476e+00
   2.2228751635117680e-01  -7.0741352782648370e+00
   2.5131774513136396e-01  -7.2537767995272393e+00
   2.8065095422592168e-01  -7.4398179509170763e+00
   3.1032898979085471e-01  -7.6326054568173785e+00
   3.4040208371309266e-01  -7.8325190021801490e+00
   3.7092045528208245e-01  -8.0399757506127241e+00
   4.0193253993892197e-01  -8.2554352533599946e+00
   4.3349495891274997e-01  -8.4794058999580546e+00
   4.6567297182882811e-01  -8.7124530098186010e+00
   4.9853073368231460e-01  -8.9552070753460171e+00
   5.3213410460250965e-01  -9.2083736219495016e+00
   5.6656165332062614e-01  -9.4727463522344344e+00
   6.0190057120744478e-01  -9.7492231058609473e+00
   6.3823743493161078e-01  -1.0038823371470468e+01
   6.7566656059437835e-01  -1.0342710727211564e+01
   7.1430008292435965e-01  -1.0662222649504063e+01
   7.5425884602190729e-01  -1.0998906907123519e+01
   7.9566609485275930e-01  -1.1354565156204949e+01
   8.3866155448684387e-01  -1.1731311443646801e+01
   8.8340768560453475e-01  -1.2131650584254006e+01
   9.3007528609894918e-01  -1.2558578191396371e+01
   9.7884220026284230e-01  -1.3015711543135119e+01
   1.0299105976625269e+00  -1.3507473168095192e+01
   1.0835028160271034e+00  -1.4039346677471670e+01
   1.1398376512359969e+00  -1.4618229728689709e+01
   1.1991286009483910e+00  -1.5252940832092561e+01
   1.2615859765018416e+00  -1.5954980654994561e+01
   1.3273710181204477e+00  -1.6739686533117958e+01
   1.3965220174502990e+00  -1.7628021663452152e+01
   1.4688835954728634e+00  -1.8649491275848987e+01
   1.5439693145318640e+00  -1.9847162946780998e+01
   1.6206900024691331e+00  -2.1286779779156788e+01
   1.6970008059875390e+00  -2.3074485255697891e+01
   1.7695242881129964e+00  -2.5394539249771757e+01
   1.8332257795312159e+00  -2.8620032773220064e+01
   1.8815827366379183e+00  -3.3209967743165329e+01
   1.9079374256339174e+00  -3.5202053303871374e+01


==> R_Sig_NGC7099.txt <==
  -2.7615102716149988e+00  -2.2276394711152253e-02
  -2.2837227545793048e+00  -2.5976424294593087e-02
  -2.0603713786317397e+00  -3.3351128452598043e-02
  -1.9118599342117955e+00  -4.4360389370204145e-02
  -1.7994878194503485e+00  -5.8942534647510175e-02
  -1.7082694851691687e+00  -7.7014387803081924e-02
  -1.6308014702284275e+00  -9.8471667955275621e-02
  -1.5628732441140618e+00  -1.2318874698460364e-01
  -1.5018549208175545e+00  -1.5101877564421576e-01
  -1.4459890925373127e+00  -1.8179383058789825e-01
  -1.3940391511020767e+00  -2.1532550136794276e-01
  -1.3450985059402161e+00  -2.5140582411913209e-01
  -1.2984797413772522e+00  -2.8980888328457088e-01
  -1.2536467543845757e+00  -3.3029309599423706e-01
  -1.2101713893075254e+00  -3.7260444634630563e-01
  -1.1677048259924621e+00  -4.1648069242718533e-01
  -1.1259582140819686e+00  -4.6165670174469398e-01
  -1.0846893713965897e+00  -5.0787082061424982e-01
  -1.0436935807109455e+00  -5.5487221249177032e-01
  -1.0027972779690240e+00  -6.0242882980524948e-01
  -9.6185382266460773e-01  -6.5033566086108496e-01
  -9.2074082246666378e-01  -6.9842265940910375e-01
  -8.7935860806760868e-01  -7.4656179469149120e-01
  -8.3762955507054349e-01  -7.9467256303483080e-01
  -7.9549795958193914e-01  -8.4272548409820269e-01
  -7.5293019430100605e-01  -8.9074318880846404e-01
  -7.0991483599621408e-01  -9.3879902642873769e-01
  -6.6646245921699654e-01  -9.8701329359938317e-01
  -6.2260477753342824e-01  -1.0355475143093986e+00
  -5.7839287758555313e-01  -1.0845973128956734e+00
  -5.3389437114666305e-01  -1.1343846244936384e+00
  -4.8918945963109767e-01  -1.1851499476066527e+00
  -4.4436607015329055e-01  -1.2371453831660302e+00
  -3.9951441655177333e-01  -1.2906290095240649e+00
  -3.5472144385769766e-01  -1.3458610483037041e+00
  -3.1006566522212131e-01  -1.4031019717775512e+00
  -2.6561281462632930e-01  -1.4626125415708291e+00
  -2.2141260707063948e-01  -1.5246554426266337e+00
  -1.7749669601893561e-01  -1.5894980675317552e+00
  -1.3387776222188602e-01  -1.6574158092373441e+00
  -9.0549530439165762e-02  -1.7286953519001518e+00
  -4.7487469306658925e-02  -1.8036375693471403e+00
  -4.6499156567449294e-03  -1.8825601160831900e+00
   3.8020583480884856e-02  -1.9658001050941978e+00
   8.0595881328787325e-02  -2.0537176666835784e+00
   1.2316090438865106e-01  -2.1467010977996086e+00
   1.6581247393982704e-01  -2.2451742588485066e+00
   2.0865831970250689e-01  -2.3496065070911034e+00
   2.5181631251425257e-01  -2.4605255131134216e+00
   2.9541389983123428e-01  -2.5785332462746275e+00
   3.3958770075816075e-01  -2.7043259056113480e+00
   3.8448315948941736e-01  -2.8387188072843808e+00
   4.3025410268928682e-01  -2.9826781075803952e+00
   4.7706194614705522e-01  -3.1373617819178641e+00
   5.2507416916610206e-01  -3.3041738492620922e+00
   5.7446145643312552e-01  -3.4848371849521782e+00
   6.2539259136825776e-01  -3.6814936141652672e+00
   6.7802567938000435e-01  -3.8968436471877985e+00
   7.3249354368747122e-01  -4.1343464235847831e+00
   7.8888006035703595e-01  -4.3985111555166876e+00
   8.4718278806492231e-01  -4.6953346866764125e+00
   9.0725563211801774e-01  -5.0329756240474817e+00
   9.6872416258968330e-01  -5.4228372403137177e+00
   1.0308673298375601e+00  -5.8813831828818595e+00
   1.0924664709921150e+00  -6.4334064170054486e+00
   1.1516419034752627e+00  -7.1184172965004535e+00
   1.2057358401474285e+00  -8.0050166837658931e+00
   1.2513554219658476e+00  -9.2289578978318403e+00
   1.2847269355893989e+00  -1.1145484259083846e+01
   1.3024445246444787e+00  -1.3345019879305902e+01


==> R_Sig_NGC7099_Noyora.txt <==
  -4.7098182272474300e+00   1.3391317292630260e+00
  -4.2324611626412869e+00   1.3378213793081779e+00
  -4.0100966966877669e+00   1.3352025895464052e+00
  -3.8631463689919974e+00   1.3312797244288854e+00
  -3.7528859922371809e+00   1.3260593621872712e+00
  -3.6643403345715706e+00   1.3195495246966991e+00
  -3.5901087301709076e+00   1.3117607886093912e+00
  -3.5259890257639368e+00   1.3027059463343413e+00
  -3.4693723209253933e+00   1.2923997064747752e+00
  -3.4185193478458125e+00   1.2808589311877869e+00
  -3.3722082289429842e+00   1.2681028064605318e+00
  -3.3295551042433651e+00   1.2541525916877785e+00
  -3.2898988462858751e+00   1.2390316751380690e+00
  -3.2527246266707079e+00   1.2227656805734897e+00
  -3.2176269997664511e+00   1.2053824553020183e+00
  -3.1842852740412062e+00   1.1869119233619976e+00
  -3.1524355216044162e+00   1.1673862097858163e+00
  -3.1218556319970996e+00   1.1468395880291797e+00
  -3.0923628167486168e+00   1.1253084229876462e+00
  -3.0638036548334608e+00   1.1028310713909264e+00
  -3.0360422979129122e+00   1.0794479296931663e+00
  -3.0089611599125039e+00   1.0552012442139134e+00
  -2.9824613485179490e+00   1.0301350358129051e+00
  -2.9564537022690667e+00   1.0042949405721577e+00
  -2.9308559629821538e+00   9.7772810479593675e-01
  -2.9055976773418055e+00   9.5048288558167904e-01
  -2.8806167554034583e+00   9.2260870481382573e-01
  -2.8558530099621078e+00   8.9415573288335182e-01
  -2.8312518234759976e+00   8.6517461866126277e-01
  -2.8067667025666050e+00   8.3571608562702671e-01
  -2.7823527722786228e+00   8.0583064330657206e-01
  -2.7579658128859998e+00   7.7556809338034094e-01
  -2.7335679773440331e+00   7.4497713725905235e-01
  -2.7091251701638526e+00   7.1410487356678198e-01
  -2.6846018293220077e+00   6.8299636950882703e-01
  -2.6599653607540619e+00   6.5169408123394645e-01
  -2.6351888127470580e+00   6.2023743360740446e-01
  -2.6102448667967497e+00   5.8866229062834385e-01
  -2.5851057589181448e+00   5.5700052043813342e-01
  -2.5597492070647636e+00   5.2527950962905134e-01
  -2.5341556658887581e+00   4.9352185705288576e-01
  -2.5083037328558060e+00   4.6174497824862482e-01
  -2.4821752147706970e+00   4.2996087477705908e-01
  -2.4557575455884257e+00   3.9817592064263230e-01
  -2.4290378025434047e+00   3.6639081100817017e-01
  -2.4020034397450085e+00   3.3460046613354871e-01
  -2.3746483298857251e+00   3.0279414801329935e-01
  -2.3469695134637343e+00   2.7095558684199683e-01
  -2.3189630370714607e+00   2.3906323530984719e-01
  -2.2906296079041701e+00   2.0709050978531396e-01
  -2.2619764145221497e+00   1.7500621840131683e-01
  -2.2330107777950126e+00   1.4277493407755654e-01
  -2.2037415242721017e+00   1.1035745721922793e-01
  -2.1741847952210014e+00   7.7711249270222479e-02
  -2.1443597135456582e+00   4.4790962693347314e-02
  -2.1142842671968194e+00   1.1548835703078526e-02
  -2.0839812056169134e+00  -2.2064862238147027e-02
  -2.0534786525752167e+00  -5.6101478875332095e-02
  -2.0228028779607579e+00  -9.0613637370812142e-02
  -1.9919800780512031e+00  -1.2565508067337533e-01
  -1.9610416079245505e+00  -1.6128048808802292e-01
  -1.9300182035570226e+00  -1.9754545382295427e-01
  -1.8989359650566435e+00  -2.3450651439095682e-01
  -1.8678227122882298e+00  -2.7222132459484027e-01
  -1.8367074877455820e+00  -3.1074877054216909e-01
  -1.8056128568832530e+00  -3.5014923836909806e-01
  -1.7745578810046334e+00  -3.9048482880904067e-01
  -1.7435633981252221e+00  -4.3181959190364555e-01
  -1.7126453806105406e+00  -4.7421962764354320e-01
  -1.6818119684344870e+00  -5.1775327376167724e-01
  -1.6510711561769844e+00  -5.6249109182532375e-01
  -1.6204296310064468e+00  -6.0850584745766334e-01
  -1.5898851618999295e+00  -6.5587240873073860e-01
  -1.5594314611751956e+00  -7.0466775025273820e-01
  -1.5290636794267580e+00  -7.5497078620521418e-01
  -1.4987707985957033e+00  -8.0686241976819795e-01
  -1.4685339444567886e+00  -8.6042564729343585e-01
  -1.4383354047489598e+00  -9.1574581855614590e-01
  -1.4081562265690095e+00  -9.7291086243508051e-01
  -1.3779683791561397e+00  -1.0320119257761800e+00
  -1.3477414870398021e+00  -1.0931439829495047e+00
  -1.3174479295057127e+00  -1.1564065848055149e+00
  -1.2870535073523184e+00  -1.2219047065259707e+00
  -1.2565169523504847e+00  -1.2897499997679991e+00
  -1.2258000174916093e+00  -1.3600618059504463e+00
  -1.1948629066294110e+00  -1.4329684774857461e+00
  -1.1636558483765884e+00  -1.5086089443555959e+00
  -1.1321278832175519e+00  -1.5871345385530140e+00
  -1.1002309108916695e+00  -1.6687105996639788e+00
  -1.0679078375644533e+00  -1.7535188606009329e+00
  -1.0350936004297697e+00  -1.8417600976999056e+00
  -1.0017263294836820e+00  -1.9336569898501044e+00
  -9.6773952924070672e-01  -2.0294573250323054e+00
  -9.3305292724481359e-01  -2.1294386039102684e+00
  -8.9758398885641766e-01  -2.2339128420355205e+00
  -8.6125005072661565e-01  -2.3432322421614500e+00
  -8.2395285239721106e-01  -2.4577965639201835e+00
  -7.8558186291349874e-01  -2.5780626316201358e+00
  -7.4602653146716280e-01  -2.7045547684178675e+00
  -7.0516324621517490e-01  -2.8378786935225810e+00
  -6.6284534547383722e-01  -2.9787398665172149e+00
  -6.1891865594838946e-01  -3.1279662824834160e+00
  -5.7321997207172037e-01  -3.2865369145911103e+00
  -5.2555626351556339e-01  -3.4556216435181630e+00
  -4.7571291409962091e-01  -3.6366341456003823e+00
  -4.2346838124947095e-01  -3.8313017141111492e+00
  -3.6857453912471194e-01  -4.0417630246997227e+00
  -3.1075166527598908e-01  -4.2707097225968518e+00
  -2.4972059919623371e-01  -4.5215865640130204e+00
  -1.8520965684789381e-01  -4.7988868458680329e+00
  -1.1695497591941866e-01  -5.1086091585223912e+00
  -4.4773344663028479e-02  -5.4589768636939811e+00
   3.1329845648189643e-02  -5.8616046343274952e+00
   1.1103933905443372e-01  -6.3335115000783340e+00
   1.9345900961233084e-01  -6.9008079856835645e+00
   2.7664487968597135e-01  -7.6059869426828737e+00
   3.5705746830878793e-01  -8.5251442288864290e+00
   4.2901974241390056e-01  -9.8579412989609860e+00
   4.8464767441857670e-01  -1.0972784578016705e+01
   5.1537998562143383e-01  -1.2100857160981548e+01


==> R_Sig_NGC7099_Noyora_whole.txt <==
  -3.2405519299839516e+00  -2.0450515904647186e-02
  -2.7632288453947766e+00  -2.3212573846818990e-02
  -2.5409436271663672e+00  -2.8733513449480157e-02
  -2.3941208191004715e+00  -3.7005265838639334e-02
  -2.2840301782389156e+00  -4.8015059929265927e-02
  -2.1956968151476191e+00  -6.1747808667303644e-02
  -2.1217248976500014e+00  -7.8183960313849943e-02
  -2.0579101299115816e+00  -9.7299427991963741e-02
  -2.0016405594891458e+00  -1.1906639739488617e-01
  -1.9511817140803429e+00  -1.4345332922125473e-01
  -1.9053151770555894e+00  -1.7042441015444751e-01
  -1.8631533076785904e+00  -1.9993962535522616e-01
  -1.8240350778198693e+00  -2.3195505734764502e-01
  -1.7874521521148155e+00  -2.6642280907279792e-01
  -1.7529999544260031e+00  -3.0329074838544401e-01
  -1.7203542075458935e+00  -3.4250264933212227e-01
  -1.6892546970077240e+00  -3.8399833745743750e-01
  -1.6594855075751467e+00  -4.2771364351962271e-01
  -1.6308622345883974e+00  -4.7358032792968474e-01
  -1.6032300711591971e+00  -5.2152628882786167e-01
  -1.5764597465755041e+00  -5.7147568329573417e-01
  -1.5504377789067045e+00  -6.2334899254154241e-01
  -1.5250625746891529e+00  -6.7706312892386278e-01
  -1.5002471287407684e+00  -7.3253174775068053e-01
  -1.4759166857570645e+00  -7.8966544980687425e-01
  -1.4520021017615394e+00  -8.4837203882534962e-01
  -1.4284396672846329e+00  -9.0855684705013595e-01
  -1.4051746911310681e+00  -9.7012320568032773e-01
  -1.3821587264502275e+00  -1.0329728238917355e+00
  -1.3593446687926414e+00  -1.0970063029313806e+00
  -1.3366887708712607e+00  -1.1621237069815700e+00
  -1.3141537920870656e+00  -1.2282252293580298e+00
  -1.2917053863322412e+00  -1.2952117978029978e+00
  -1.2693087795395257e+00  -1.3629858470958689e+00
  -1.2469322117741082e+00  -1.4314520987309014e+00
  -1.2245489810985821e+00  -1.5005183854110995e+00
  -1.2021331639314075e+00  -1.5700964285245520e+00
  -1.1796579955059339e+00  -1.6401027539421473e+00
  -1.1571001112665680e+00  -1.7104595305207537e+00
  -1.1344401078679163e+00  -1.7810953948773438e+00
  -1.1116580326345695e+00  -1.8519462102157926e+00
  -1.0887335710834800e+00  -1.9229558824424178e+00
  -1.0656504455330498e+00  -1.9940770022907062e+00
  -1.0423953490658990e+00  -2.0652714183478875e+00
  -1.0189537687372578e+00  -2.1365107058878894e+00
  -9.9531192805882751e-01  -2.2077766005347161e+00
  -9.7146067967981886e-01  -2.2790611906572957e+00
  -9.4739289544603822e-01  -2.3503670176647411e+00
  -9.2310020212930166e-01  -2.4217070509540757e+00
  -8.9857639983172655e-01  -2.4931045751105425e+00
  -8.7382021012900846e-01  -2.5645928341326067e+00
  -8.4883141845361587e-01  -2.6362146156346222e+00
  -8.2360900237396606e-01  -2.7080217329423197e+00
  -7.9815550066397467e-01  -2.7800744319511939e+00
  -7.7247807691483106e-01  -2.8524406217818408e+00
  -7.4658389351760868e-01  -2.9251951278234412e+00
  -7.2047992476252376e-01  -2.9984189074186163e+00
  -6.9417755555597072e-01  -3.0721982552899867e+00
  -6.6769162540890326e-01  -3.1466239410550081e+00
  -6.4103567263577943e-01  -3.2217904760330311e+00
  -6.1422350880907350e-01  -3.2977954221370940e+00
  -5.8727326470263030e-01  -3.3747387722582376e+00
  -5.6020441444491775e-01  -3.4527223722863609e+00
  -5.3303366831686905e-01  -3.5318495634374414e+00
  -5.0577819072052921e-01  -3.6122249130011417e+00
  -4.7845841165231201e-01  -3.6939540617882076e+00
  -4.5109343750153957e-01  -3.7771436691481015e+00
  -4.2369841879073722e-01  -3.8619015922910940e+00
  -3.9628908283908437e-01  -3.9483371025785416e+00
  -3.6888280709040677e-01  -4.0365611721666541e+00
  -3.4149314709437928e-01  -4.1266868136587256e+00
  -3.1412934256048042e-01  -4.2188295509001996e+00
  -2.8680155090863613e-01  -4.3131077655485042e+00
  -2.5951985283125079e-01  -4.4096430060309011e+00
  -2.3228877899479389e-01  -4.5085602633372996e+00
  -2.0510925055755908e-01  -4.6099882505649621e+00
  -1.7798362137868012e-01  -4.7140594367915973e+00
  -1.5091250843671528e-01  -4.8209100631413779e+00
  -1.2389023380905061e-01  -4.9306801841455403e+00
  -9.6909064901929506e-02  -5.0435137385804083e+00
  -6.9963050450632683e-02  -5.1595584571966935e+00
  -4.3042900908936629e-02  -5.2789659940045315e+00
  -1.6133223999382777e-02  -5.4018922643176106e+00
   1.0781476950691852e-02  -5.5284978873248427e+00
   3.7715114604465798e-02  -5.6589485938824415e+00
   6.4686476617820440e-02  -5.7934160868646991e+00
   9.1719474245915089e-02  -5.9320791388350553e+00
   1.1883629606996109e-01  -6.0751247126853469e+00
   1.4605856944066498e-01  -6.2227491109759789e+00
   1.7341419674019681e-01  -6.3751597274056255e+00
   2.0093466313637456e-01  -6.5325769189876235e+00
   2.2864854443857568e-01  -6.6952357961048934e+00
   2.5658583515011885e-01  -6.8633882242754440e+00
   2.8478394052469941e-01  -7.0373056307702591e+00
   3.1328204254192060e-01  -7.2172818018620157e+00
   3.4211633579992956e-01  -7.4036356626052671e+00
   3.7132734436914339e-01  -7.5967147200725362e+00
   4.0096374043063371e-01  -7.7968996182534518e+00
   4.3107430031082677e-01  -8.0046086290977563e+00
   4.6170626987511398e-01  -8.2203025505402572e+00
   4.9291494264016877e-01  -8.4444911391919533e+00
   5.2476406670152986e-01  -8.6777411632419650e+00
   5.5731653229727829e-01  -8.9206846580343608e+00
   5.9063712945416658e-01  -9.1740288077458452e+00
   6.2480309771561304e-01  -9.4385690827286695e+00
   6.5990019061048988e-01  -9.7152051830841604e+00
   6.9601387356228128e-01  -1.0004958617826921e+01
   7.3323739126079679e-01  -1.0308995200082530e+01
   7.7168141537854251e-01  -1.0628654859324978e+01
   8.1146531080014117e-01  -1.0965488068111782e+01
   8.5271115807589526e-01  -1.1321299596208815e+01
   8.9555728164012505e-01  -1.1698207117004353e+01
   9.4016419798937456e-01  -1.2098719625622545e+01
   9.8670079830730906e-01  -1.2525837632061648e+01
   1.0353431231804602e+00  -1.2983184372641212e+01
   1.0862908095903341e+00  -1.3475189602747008e+01
   1.1397628531434363e+00  -1.4007345598720349e+01
   1.1959745739052245e+00  -1.4586560614612857e+01
   1.2551354138847657e+00  -1.5221666409277045e+01
   1.3174499513966118e+00  -1.5924179827316038e+01
   1.3830723219369407e+00  -1.6709457418622847e+01
   1.4520330228642924e+00  -1.7598485309473791e+01
   1.5241673238236750e+00  -1.8620796026573970e+01
   1.5989777453662051e+00  -1.9819486067113992e+01
   1.6753657040815222e+00  -2.1260314242195001e+01
   1.7512836390319997e+00  -2.3049404255361967e+01
   1.8233649979756570e+00  -2.5371785534970059e+01
   1.8866123133215944e+00  -2.8628436030230336e+01
   1.9345775584873226e+00  -3.2420195852414004e+01
   1.9607003356667845e+00  -3.4834686810820124e+01


==> R_Sig_OAFP_apprx_m39_del_0001.txt <==
  -1.5752591474641164e+00   0.0000000000000000e+00
  -1.0794409459187866e+00  -3.9720979058123591e-03
  -8.6043471331830901e-01  -1.1894952769881628e-02
  -7.1016220514592310e-01  -2.3737515355868165e-02
  -5.9838487672276108e-01  -3.9451623602944151e-02
  -5.0671310265181480e-01  -5.8972094406761315e-02
  -4.2915068452207383e-01  -8.2217186990904537e-02
  -3.6097835947110957e-01  -1.0908827794585002e-01
  -2.9963968729060081e-01  -1.3946982193724938e-01
  -2.4347495931266286e-01  -1.7322914354227964e-01
  -1.9107656590189778e-01  -2.1021643504036841e-01
  -1.4168296248921938e-01  -2.5026477108447964e-01
  -9.4474232539113537e-02  -2.9319038218654520e-01
  -4.8974700494134472e-02  -3.3879311858929451e-01
  -4.7021168556896000e-03  -3.8685730945633096e-01
   3.8710306099632344e-02  -4.3715301985042487e-01
   8.1562884247244213e-02  -4.8943789977850083e-01
   1.2415511473573120e-01  -5.4345966136308788e-01
   1.6670396497344481e-01  -5.9895935352554652e-01
   2.0945092705616283e-01  -6.5567545035533448e-01
   2.5258175043620612e-01  -7.1334884467514370e-01
   2.9628966778257143e-01  -7.7172866697700815e-01
   3.4074710115264650e-01  -8.3057886803667957e-01
   3.8611194354922929e-01  -8.8968531645628035e-01
   4.3254081645144965e-01  -9.4886314851471454e-01
   4.8016442651150382e-01  -1.0079639408718464e+00
   5.2911085869499996e-01  -1.0668822859931777e+00
   5.7947891494888149e-01  -1.1255612523385048e+00
   6.3134856246477267e-01  -1.1839962947051685e+00
   6.8476560542385290e-01  -1.2422371653559077e+00
   7.3973493250999844e-01  -1.3003875406692245e+00
   7.9621579237748685e-01  -1.3586021220841562e+00
   8.5410772161160486e-01  -1.4170812157879624e+00
   9.1325307370078246e-01  -1.4760629181764353e+00
   9.7343086097079978e-01  -1.5358134154597043e+00
   1.0343681272617797e+00  -1.5966161318063614e+00
   1.0957520196218897e+00  -1.6587608745486646e+00
   1.1572510221654710e+00  -1.7225341481130427e+00
   1.2185403559760188e+00  -1.7882117800189419e+00
   1.2793238873145041e+00  -1.8560544087197715e+00
   1.3393551105564399e+00  -1.9263058767043675e+00
   1.3984469442151712e+00  -1.9991938338484558e+00
   1.4564764334217504e+00  -2.0749316815792027e+00
   1.5133805893754495e+00  -2.1537207752982370e+00
   1.5691481319331129e+00  -2.2357521807456275e+00
   1.6238088431065250e+00  -2.3212073232765200e+00
   1.6774212678258189e+00  -2.4102573146351882e+00
   1.7300618995343164e+00  -2.5030606568701375e+00
   1.7818140037767416e+00  -2.5997593744866672e+00
   1.8327581986699353e+00  -2.7004735070698898e+00
   1.8829629649604647e+00  -2.8052944732411165e+00
   1.9324755454104128e+00  -2.9142780211456980e+00
   1.9813127606301559e+00  -3.0274390523713128e+00
   2.0294512328629395e+00  -3.1447515649098707e+00
   2.0768180671558429e+00  -3.2661605193654251e+00
   2.1232820223225644e+00  -3.3916136693667118e+00
   2.1686475978215753e+00  -3.5211255304094551e+00
   2.2126536876547336e+00  -3.6548826007309207e+00
   2.2549794828082974e+00  -3.7933954750802648e+00
   2.2952590150293375e+00  -3.9376929339611322e+00
   2.3331035250559951e+00  -4.0895425224473616e+00
   2.3681285740472742e+00  -4.2516992352906913e+00
   2.3999800757528984e+00  -4.4282036334115125e+00
   2.4283541028357263e+00  -4.6248640095964610e+00
   2.4530069140898969e+00  -4.8501814613048806e+00
   2.4737553068490148e+00  -5.1173315930210155e+00
   2.4904698456619161e+00  -5.4490339324418375e+00
   2.5030644260119810e+00  -5.8902618012189452e+00
   2.5114854911147382e+00  -6.5589805895516911e+00
   2.5157027572283619e+00  -7.9644792756306559e+00


==> R_Sig_OAFP_apprx_m39_del_01.txt <==
  -1.5754031862140798e+00   0.0000000000000000e+00
  -1.0798129040623907e+00  -2.4619972111871434e-03
  -8.6133371148181026e-01  -7.3610139598911835e-03
  -7.1188975029872126e-01  -1.4652802121388446e-02
  -6.0125797151228422e-01  -2.4271815256972900e-02
  -5.1104840334937007e-01  -3.6133115647061696e-02
  -4.3529439205302839e-01  -5.0135060104051263e-02
  -3.6929864804201384e-01  -6.6162286354497279e-02
  -3.1053694231756407e-01  -8.4089410286773789e-02
  -2.5738971688080320e-01  -1.0378517436698757e-01
  -2.0848755611427378e-01  -1.2511706683938006e-01
  -1.6312327140768093e-01  -1.4795614651789563e-01
  -1.2052644962684901e-01  -1.7218192099211277e-01
  -8.0285981259519495e-02  -1.9768695780458964e-01
  -4.1984098271118743e-02  -2.2438099495662853e-01
  -5.3264334322275682e-03  -2.5219424723238454e-01
   2.9907790453527087e-02  -2.8107972909556789e-01
   6.3938142342511856e-02  -3.1101443348936292e-01
   9.6890535435747785e-02  -3.4199936695208893e-01
   1.2891865518556361e-01  -3.7405849890097914e-01
   1.6011140641062954e-01  -4.0723682730847499e-01
   1.9056757324387810e-01  -4.4159779007341249e-01
   2.2036335717109343e-01  -4.7722032552235993e-01
   2.4956079135322792e-01  -5.1419584641752036e-01
   2.7822815946646740e-01  -5.5262539098007180e-01
   3.0641001449576510e-01  -5.9261712814925960e-01
   3.3416482909602507e-01  -6.3428435811510231e-01
   3.6153349546343660e-01  -6.7774405930415815e-01
   3.8856401793152939e-01  -7.2311600525043640e-01
   4.1529954859580892e-01  -7.7052241061786975e-01
   4.4178044838471020e-01  -8.2008806620401886e-01
   4.6805194537173839e-01  -8.7194088756902832e-01
   4.9415147565928785e-01  -9.2621282795309146e-01
   5.2012379118177765e-01  -9.8304108896902020e-01
   5.4600736953178175e-01  -1.0425696024614219e+00
   5.7184471026525152e-01  -1.1049507466957464e+00
   5.9767695799681708e-01  -1.1703473039171446e+00
   6.2354455535239039e-01  -1.2389346579290141e+00
   6.4949072727995005e-01  -1.3109032733723953e+00
   6.7555540055534291e-01  -1.3864614918134379e+00
   7.0178231099956723e-01  -1.4658387222763380e+00
   7.2821234339064822e-01  -1.5492891009463767e+00
   7.5488840680438329e-01  -1.6370957419624512e+00
   7.8185261426812491e-01  -1.7295757032226351e+00
   8.0914631757255118e-01  -1.8270858526830827e+00
   8.3681152459312735e-01  -1.9300298277581973e+00
   8.6488727721939407e-01  -2.0388663690689603e+00
   8.9341262017607148e-01  -2.1541193221277473e+00
   9.2242222730623258e-01  -2.2763897263905015e+00
   9.5194770051858557e-01  -2.4063704257844649e+00
   9.8201448003102898e-01  -2.5448637864140542e+00
   1.0126397509011753e+00  -2.6928030885428198e+00
   1.0438304893416612e+00  -2.8512782301969426e+00
   1.0755781252973851e+00  -3.0215660991752387e+00
   1.1078558457438419e+00  -3.2051654181263705e+00
   1.1406110708974917e+00  -3.4038341098173328e+00
   1.1737599400722649e+00  -3.6196233756678344e+00
   1.2071785423669619e+00  -3.8548932227764858e+00
   1.2406939806236996e+00  -4.1122733606445170e+00
   1.2740753241043992e+00  -4.3944855411171906e+00
   1.3070234741830677e+00  -4.7038454426975509e+00
   1.3391645034027313e+00  -5.0410900676371799e+00
   1.3700444113265142e+00  -5.4030820625192408e+00
   1.3991313481233174e+00  -5.7798593907098148e+00
   1.4258251994743678e+00  -6.1557221957460859e+00
   1.4494786641519806e+00  -6.5234025633206532e+00
   1.4694312729805306e+00  -6.9063248130863428e+00
   1.4850547712032072e+00  -7.3681897210249314e+00
   1.4958079350133975e+00  -8.0446019429965823e+00
   1.5012908770653195e+00  -9.4536650520992698e+00


==> R_Sig_OAFP_m39_del_0001.txt <==
  -1.5756354094536738e+00   0.0000000000000000e+00
  -1.0798157247304956e+00  -4.0132896859803504e-03
  -8.6080537144220459e-01  -1.2019337318460173e-02
  -7.1052676847003826e-01  -2.3989004060950857e-02
  -5.9874057940792857e-01  -3.9877023273005914e-02
  -5.0705752297491380e-01  -5.9622180897513588e-02
  -4.2948073151090221e-01  -8.3147871589038719e-02
  -3.6129070704519450e-01  -1.1036189699244123e-01
  -2.9993047170612819e-01  -1.4115655970774554e-01
  -2.4373954262223416e-01  -1.7540861367599489e-01
  -1.9130965802523739e-01  -2.1297942286797819e-01
  -1.4187801234544520e-01  -2.5371514563300340e-01
  -9.4623563907658303e-02  -2.9744715700897312e-01
  -4.9068833982176152e-02  -3.4399263787795609e-01
  -4.7295607321645112e-03  -3.9315549230061625e-01
   3.8763688253238275e-02  -4.4472758276682778e-01
   8.1714629287520546e-02  -4.9849041661801186e-01
   1.2442690595462180e-01  -5.5421729881182646e-01
   1.6712301676219390e-01  -6.1167604818034127e-01
   2.1005125049628554e-01  -6.7063227502933886e-01
   2.5340629098833056e-01  -7.3085324956377340e-01
   2.9739266633785721e-01  -7.9211228887479568e-01
   3.4219735171174198e-01  -8.5419358294202885e-01
   3.8799694882401742e-01  -9.1689727233586804e-01
   4.3497190443603484e-01  -9.8004456873219836e-01
   4.8328350219946981e-01  -1.0434826143605878e+00
   5.3309838649768626e-01  -1.1070887811024075e+00
   5.8456395253573923e-01  -1.1707740609256501e+00
   6.3782020453729127e-01  -1.2344852728003930e+00
   6.9298585595930084e-01  -1.2982058376248444e+00
   7.5015187003121153e-01  -1.3619550487079455e+00
   8.0937506382406843e-01  -1.4257858943597967e+00
   8.7065981295150774e-01  -1.4897818102128775e+00
   9.3395182927589748e-01  -1.5540530072246392e+00
   9.9911926780751315e-01  -1.6187334948069780e+00
   1.0659468639390748e+00  -1.6839801856550440e+00
   1.1341296128762590e+00  -1.7499756673362930e+00
   1.2032783748916749e+00  -1.8169356248388169e+00
   1.2729378538454670e+00  -1.8851206601930626e+00
   1.3426142418250249e+00  -1.9548499587876909e+00
   1.4118154701517698e+00  -2.0265123000893812e+00
   1.4800915487340567e+00  -2.1005691185388540e+00
   1.5470731341000572e+00  -2.1775466063621174e+00
   1.6124973574809722e+00  -2.2580179990347782e+00
   1.6762193348614067e+00  -2.3425818185475888e+00
   1.7382091870156982e+00  -2.4318433119948164e+00
   1.7985374609522156e+00  -2.5264049670415432e+00
   1.8573556701528560e+00  -2.6268681069698623e+00
   1.9148750510942441e+00  -2.7338449113507464e+00
   1.9713484131626067e+00  -2.8479783864764547e+00
   2.0270555751159085e+00  -2.9699685895317289e+00
   2.0822932895732613e+00  -3.1006038653036745e+00
   2.1373690039457358e+00  -3.2407980311644531e+00
   2.1925973260667209e+00  -3.3916349259742811e+00
   2.2482986284700237e+00  -3.5544245724521950e+00
   2.3047981653319325e+00  -3.7307756467224551e+00
   2.3624249228703693e+00  -3.9226939841372506e+00
   2.4215082189238939e+00  -4.1327186006661432e+00
   2.4823698114159227e+00  -4.3641181945379257e+00
   2.5453076728268593e+00  -4.6211781971605035e+00
   2.6105651713921825e+00  -4.9096395636573806e+00
   2.6782760226321733e+00  -5.2373783507700722e+00
   2.7483700215230811e+00  -5.6155185256693914e+00
   2.8204196804541817e+00  -6.0602946880945563e+00
   2.8934068659209031e+00  -6.5964541176171121e+00
   2.9654049903491178e+00  -7.2637549961596815e+00
   3.0332298784056300e+00  -8.1319225548222658e+00
   3.0922398299514744e+00  -9.3367262769424393e+00
   3.1366421412341925e+00  -1.1360106242608714e+01
   3.1606954113131849e+00  -1.2644447698368044e+01


==> R_Sig_OAFP_m39_del_01.txt <==
  -1.5756199125598433e+00   0.0000000000000000e+00
  -1.0800284301519647e+00  -2.4681529580620146e-03
  -8.6154646936244528e-01  -7.3794158471304858e-03
  -7.1209817601131831e-01  -1.4689484152183152e-02
  -6.0146044510726848e-01  -2.4332713019389239e-02
  -5.1124334267118265e-01  -3.6224022132029465e-02
  -4.3548010851063301e-01  -5.0261571298524460e-02
  -3.6947340135663309e-01  -6.6329739062838802e-02
  -3.1069890503195735e-01  -8.4302811392898122e-02
  -2.5753695479938044e-01  -1.0404912419863849e-01
  -2.0861806353730122e-01  -1.2543568066006533e-01
  -1.6323491774766444e-01  -1.4833297814154031e-01
  -1.2061703782136692e-01  -1.7261989519697041e-01
  -8.0353209347844790e-02  -1.9818831629692180e-01
  -4.2025601506941533e-02  -2.2494726180058713e-01
  -5.3397891269566962e-03  -2.5282621669645883e-01
   2.9925051530785618e-02  -2.8177747739275483e-01
   6.3988491438374318e-02  -3.1177735289831704e-01
   9.6976454331457129e-02  -3.4282621775493355e-01
   1.2904257928388146e-01  -3.7494747288702501e-01
   1.6027573167182901e-01  -4.0818561425938260e-01
   1.9077461728467543e-01  -4.4260363903283650e-01
   2.2061535025317869e-01  -4.7828009269747707e-01
   2.4985986994855663e-01  -5.1530602351516419e-01
   2.7857634330910758e-01  -5.5378211020346857e-01
   3.0680922532844224e-01  -5.9381614240633285e-01
   3.3461686818058972e-01  -6.3552099870967727e-01
   3.6204006755804552e-01  -6.7901317547850837e-01
   3.8912672372367252e-01  -7.2441189393905359e-01
   4.1591989667073753e-01  -7.7183874716446621e-01
   4.4245986635399537e-01  -8.2141785056789918e-01
   4.6879177565545482e-01  -8.7327642403179828e-01
   4.9495299669558135e-01  -9.2754575941427553e-01
   5.2098820560968551e-01  -9.8436251072672221e-01
   5.4693582220968096e-01  -1.0438702808187108e+00
   5.7283828222759725e-01  -1.1062214674589581e+00
   5.9873667442216050e-01  -1.1715793688236873e+00
   6.2467139541817218e-01  -1.2401205351557096e+00
   6.5068562827978904e-01  -1.3120373896535675e+00
   6.7681928796305946e-01  -1.3875411303703089e+00
   7.0311611570961596e-01  -1.4668649737336392e+00
   7.2961705283009481e-01  -1.5502678083262253e+00
   7.5636511310483745e-01  -1.6380384054407464e+00
   7.8340258672524110e-01  -1.7305003608391332e+00
   8.1077109001197001e-01  -1.8280180304132219e+00
   8.3851299065304286e-01  -1.9310037378238034e+00
   8.6666781377066515e-01  -2.0399266173906998e+00
   8.9527520961309826e-01  -2.1553234817930669e+00
   9.2437060987618902e-01  -2.2778122537586509e+00
   9.5398652974556752e-01  -2.4081086115518189e+00
   9.8414949940571417e-01  -2.5470467880289154e+00
   1.0148779837684079e+00  -2.6956057203827317e+00
   1.0461804336465845e+00  -2.8549422893764844e+00
   1.0780499600837186e+00  -3.0264339448881681e+00
   1.1104616149312976e+00  -3.2117341167332740e+00
   1.1433648428119008e+00  -3.4128451191776779e+00
   1.1766778865826109e+00  -3.6322157863240143e+00
   1.2102788963396978e+00  -3.8728745026401485e+00
   1.2439967916771697e+00  -4.1386149469601268e+00
   1.2776019118753859e+00  -4.4342620971819251e+00
   1.3107954756067290e+00  -4.7660666219202588e+00
   1.3432023808824205e+00  -5.1423117461658370e+00
   1.3743653478383597e+00  -5.5742948052897709e+00
   1.4037464990417008e+00  -6.0780039974314661e+00
   1.4307364417671873e+00  -6.6772072217930454e+00
   1.4546751917552019e+00  -7.4096515578277842e+00
   1.4748866576342934e+00  -8.3412883128626447e+00
   1.4907253471287496e+00  -9.6042608091107393e+00
   1.5016333671489877e+00  -1.1556984303906638e+01
   1.5071974729664948e+00  -1.3388321007764359e+01


==> R_Sig_Pal14.txt <==
  -1.9587542237956712e+00   2.5305865264770262e-02
  -1.4814389347452006e+00   2.3739445300125454e-02
  -1.2591419991125601e+00   2.0610681529530200e-02
  -1.1122986074908225e+00   1.5925753251997465e-02
  -1.0021890567809890e+00   9.6934889912467584e-03
  -9.1383093960688144e-01   1.9245839489591820e-03
  -8.3983309440772391e-01  -7.3693836416560392e-03
  -7.7600167116650831e-01  -1.8176940448385158e-02
  -7.1972675554842702e-01  -3.0487772990044470e-02
  -6.6927353969718006e-01  -4.4293730083470713e-02
  -6.2343028948128720e-01  -5.9589752378328226e-02
  -5.8131718314642922e-01  -7.6374655992002188e-02
  -5.4227510468737328e-01  -9.4651758842810435e-02
  -5.0579734272695276e-01  -1.1442931876136711e-01
  -4.7148572865237626e-01  -1.3572079842400861e-01
  -4.3902142039450465e-01  -1.5854496244835173e-01
  -4.0814482345662578e-01  -1.8292584453241839e-01
  -3.7864142592621031e-01  -2.0889261180889815e-01
  -3.5033157235456525e-01  -2.3647937323483867e-01
  -3.2306293637833150e-01  -2.6572496376858284e-01
  -2.9670488093228736e-01  -2.9667274596636806e-01
  -2.7114416930522844e-01  -3.2937045280596450e-01
  -2.4628165703854085e-01  -3.6387010052869029e-01
  -2.2202971003292177e-01  -4.0022798300970580e-01
  -1.9831016547192190e-01  -4.3850476357018087e-01
  -1.7505270578931942e-01  -4.7876566584069780e-01
  -1.5219354865218698e-01  -5.2108077149220133e-01
  -1.2967438316522614e-01  -5.6552542202949929e-01
  -1.0744149838915014e-01  -6.1218073040049870e-01
  -8.5445065282539673e-02  -6.6113420068282258e-01
  -6.3638541173840713e-02  -7.1248046461053616e-01
  -4.1978174848320969e-02  -7.6632213838941365e-01
  -2.0422594468500265e-02  -8.2277081517481543e-01
   1.0675335873850380e-03  -8.8194820471192226e-01
   2.2529784655965196e-02  -9.4398744482882246e-01
   4.4000199906073782e-02  -1.0090346067786382e+00
   6.5513458692187443e-02  -1.0772504313000293e+00
   8.7102999645066084e-02  -1.1488123311660061e+00
   1.0880108986413442e-01  -1.2239167139286893e+00
   1.3063883817591052e-01  -1.3027816807174339e+00
   1.5264614708581625e-01  -1.3856501810778752e+00
   1.7485159439050574e-01  -1.4727937126441124e+00
   1.9728223358134084e-01  -1.5645166894204903e+00
   2.1996329799683195e-01  -1.6611616215343150e+00
   2.4291779123616689e-01  -1.7631152996051791e+00
   2.6616594168073437e-01  -1.8708162103823445e+00
   2.8972449620447360e-01  -1.9847634859207792e+00
   3.1360582363280942e-01  -2.1055277517808109e+00
   3.3781679664098696e-01  -2.2337643684895219e+00
   3.6235741841240987e-01  -2.3702296883040868e+00
   3.8721916251856681e-01  -2.5158011862921881e+00
   4.1238299872405165e-01  -2.6715025895138904e+00
   4.3781708961060589e-01  -2.8385355975870441e+00
   4.6347416136389452e-01  -3.0183203694383063e+00
   4.8928858311406731e-01  -3.2125479707568192e+00
   5.1517323095999934e-01  -3.4232493593403830e+00
   5.4101627043034906e-01  -3.6528879351572900e+00
   5.6667806017602362e-01  -3.9044862924412391e+00
   5.9198846140602179e-01  -4.1818044123316502e+00
   6.1674492227968924e-01  -4.4895971492949851e+00
   6.4071178925170680e-01  -4.8339994324013738e+00
   6.6362136138288186e-01  -5.2231242892698493e+00
   6.8517723440599210e-01  -5.6680369101916037e+00
   7.0506044828921310e-01  -6.1844276573431038e+00
   7.2293882213080185e-01  -6.7957023341981442e+00
   7.3847958783576118e-01  -7.5391950418436062e+00
   7.5136499391542722e-01  -8.4804001695090445e+00
   7.6130995780696553e-01  -9.7511931255764317e+00
   7.6808020060590432e-01  -1.1700677461166563e+01
   7.7150878193377259e-01  -1.3910182627004231e+01


==> R_Sig_Pal14_poly.txt <==
  -1.7831830600395193e+00  -7.0581074285707340e-02
  -1.2878631925864643e+00  -7.2213234241687629e-02
  -1.0700033792378412e+00  -7.5478511212280372e-02
  -9.2151769794147220e-01  -8.0380518200176221e-02
  -8.1218195374360280e-01  -8.6924474846863747e-02
  -7.2357975182615120e-01  -9.5117273689277165e-02
  -6.4974580137433668e-01  -1.0496759032026268e-01
  -5.8596796428377484e-01  -1.1648590534594662e-01
  -5.2971114739288749e-01  -1.2968456539958007e-01
  -4.7934557030593683e-01  -1.4457783043721015e-01
  -4.3348128641799288e-01  -1.6118194486600887e-01
  -3.9139930712076521e-01  -1.7951520755561093e-01
  -3.5230392923668286e-01  -1.9959806118668669e-01
  -3.1576575756310826e-01  -2.2145318626996033e-01
  -2.8134059535020878e-01  -2.4510561369897529e-01
  -2.4870790111397681e-01  -2.7058284622519413e-01
  -2.1762048340803528e-01  -2.9791499956559436e-01
  -1.8782702242682384e-01  -3.2713495656686153e-01
  -1.5917469963640982e-01  -3.5827854355106198e-01
  -1.3147680813380835e-01  -3.9138472441435251e-01
  -1.0461659677610100e-01  -4.2649582092666738e-01
  -7.8464940040682482e-02  -4.6365775657669939e-01
  -5.2917666846875482e-02  -5.0292033239419054e-01
  -2.7887129925436779e-02  -5.4433753379352590e-01
  -3.2789714704336971e-03  -5.8796787745689549e-01
   2.0972211800277314e-02  -6.3387479916597111e-01
   4.4946934241655322e-02  -6.8212709285198059e-01
   6.8703204471071588e-02  -7.3279940405324684e-01
   9.2305967315075607e-02  -7.8597279014812638e-01
   1.1581278594234204e-01  -8.4173535356716012e-01
   1.3927634424255239e-01  -9.0018296362900863e-01
   1.6275413208365211e-01  -9.6142007741516988e-01
   1.8629292731412944e-01  -1.0255606803406709e+00
   2.0994789416272366e-01  -1.0927293629551760e+00
   2.3376579892393548e-01  -1.1630625623024908e+00
   2.5779823438708921e-01  -1.2367099935470922e+00
   2.8209509449628312e-01  -1.3138363120566392e+00
   3.0670563452274335e-01  -1.3946230457864055e+00
   3.3168320581369071e-01  -1.4792708567997552e+00
   3.5707770230015812e-01  -1.5680021941355562e+00
   3.8294497584101872e-01  -1.6610644267848629e+00
   4.0933853776266049e-01  -1.7587335553261960e+00
   4.3631616056206368e-01  -1.8613186402210853e+00
   4.6393658694778461e-01  -1.9691671060500977e+00
   4.9225997922421971e-01  -2.0826711430436471e+00
   5.2135021415988292e-01  -2.2022754698441673e+00
   5.5127078001788266e-01  -2.3284868246300960e+00
   5.8208924584549004e-01  -2.4618856351726270e+00
   6.1387244419874287e-01  -2.6031404996075080e+00
   6.4668904611369982e-01  -2.7530262746052698e+00
   6.8060668826054060e-01  -2.9124469044405381e+00
   7.1569052784178466e-01  -3.0824644596371464e+00
   7.5200203664097176e-01  -3.2643365197849143e+00
   7.8959362812205325e-01  -3.4595647479954259e+00
   8.2850633490281178e-01  -3.6699589179525423e+00
   8.6876113175090897e-01  -3.8977222714493336e+00
   9.1035167783658000e-01  -4.1455673573946354e+00
   9.5323139883360086e-01  -4.4168755132399147e+00
   9.9729751286865320e-01  -4.7159216412328915e+00
   1.0423705195783690e+00  -5.0481971978480749e+00
   1.0881664247398843e+00  -5.4208900815869390e+00
   1.1342650388888380e+00  -5.8436178052645911e+00
   1.1800714141870903e+00  -6.3296080582471346e+00
   1.2247783167504376e+00  -6.8976809177026057e+00
   1.2673355476981811e+00  -7.5759024375632462e+00
   1.3064428677669355e+00  -8.4086913879845202e+00
   1.3405876933775578e+00  -9.4742176474207920e+00
   1.3681489730387937e+00  -1.0918394019657955e+01
   1.3875788960321893e+00  -1.2798598098917209e+01
   1.3976400896528389e+00  -1.3572595581960545e+01


==> R_Sig_Pal3.txt <==
  -1.9587542237956712e+00   2.5305865264770262e-02
  -1.4814389347452006e+00   2.3739445300125454e-02
  -1.2591419991125601e+00   2.0610681529530200e-02
  -1.1122986074908225e+00   1.5925753251997465e-02
  -1.0021890567809890e+00   9.6934889912467584e-03
  -9.1383093960688144e-01   1.9245839489591820e-03
  -8.3983309440772391e-01  -7.3693836416560392e-03
  -7.7600167116650831e-01  -1.8176940448385158e-02
  -7.1972675554842702e-01  -3.0487772990044470e-02
  -6.6927353969718006e-01  -4.4293730083470713e-02
  -6.2343028948128720e-01  -5.9589752378328226e-02
  -5.8131718314642922e-01  -7.6374655992002188e-02
  -5.4227510468737328e-01  -9.4651758842810435e-02
  -5.0579734272695276e-01  -1.1442931876136711e-01
  -4.7148572865237626e-01  -1.3572079842400861e-01
  -4.3902142039450465e-01  -1.5854496244835173e-01
  -4.0814482345662578e-01  -1.8292584453241839e-01
  -3.7864142592621031e-01  -2.0889261180889815e-01
  -3.5033157235456525e-01  -2.3647937323483867e-01
  -3.2306293637833150e-01  -2.6572496376858284e-01
  -2.9670488093228736e-01  -2.9667274596636806e-01
  -2.7114416930522844e-01  -3.2937045280596450e-01
  -2.4628165703854085e-01  -3.6387010052869029e-01
  -2.2202971003292177e-01  -4.0022798300970580e-01
  -1.9831016547192190e-01  -4.3850476357018087e-01
  -1.7505270578931942e-01  -4.7876566584069780e-01
  -1.5219354865218698e-01  -5.2108077149220133e-01
  -1.2967438316522614e-01  -5.6552542202949929e-01
  -1.0744149838915014e-01  -6.1218073040049870e-01
  -8.5445065282539673e-02  -6.6113420068282258e-01
  -6.3638541173840713e-02  -7.1248046461053616e-01
  -4.1978174848320969e-02  -7.6632213838941365e-01
  -2.0422594468500265e-02  -8.2277081517481543e-01
   1.0675335873850380e-03  -8.8194820471192226e-01
   2.2529784655965196e-02  -9.4398744482882246e-01
   4.4000199906073782e-02  -1.0090346067786382e+00
   6.5513458692187443e-02  -1.0772504313000293e+00
   8.7102999645066084e-02  -1.1488123311660061e+00
   1.0880108986413442e-01  -1.2239167139286893e+00
   1.3063883817591052e-01  -1.3027816807174339e+00
   1.5264614708581625e-01  -1.3856501810778752e+00
   1.7485159439050574e-01  -1.4727937126441124e+00
   1.9728223358134084e-01  -1.5645166894204903e+00
   2.1996329799683195e-01  -1.6611616215343150e+00
   2.4291779123616689e-01  -1.7631152996051791e+00
   2.6616594168073437e-01  -1.8708162103823445e+00
   2.8972449620447360e-01  -1.9847634859207792e+00
   3.1360582363280942e-01  -2.1055277517808109e+00
   3.3781679664098696e-01  -2.2337643684895219e+00
   3.6235741841240987e-01  -2.3702296883040868e+00
   3.8721916251856681e-01  -2.5158011862921881e+00
   4.1238299872405165e-01  -2.6715025895138904e+00
   4.3781708961060589e-01  -2.8385355975870441e+00
   4.6347416136389452e-01  -3.0183203694383063e+00
   4.8928858311406731e-01  -3.2125479707568192e+00
   5.1517323095999934e-01  -3.4232493593403830e+00
   5.4101627043034906e-01  -3.6528879351572900e+00
   5.6667806017602362e-01  -3.9044862924412391e+00
   5.9198846140602179e-01  -4.1818044123316502e+00
   6.1674492227968924e-01  -4.4895971492949851e+00
   6.4071178925170680e-01  -4.8339994324013738e+00
   6.6362136138288186e-01  -5.2231242892698493e+00
   6.8517723440599210e-01  -5.6680369101916037e+00
   7.0506044828921310e-01  -6.1844276573431038e+00
   7.2293882213080185e-01  -6.7957023341981442e+00
   7.3847958783576118e-01  -7.5391950418436062e+00
   7.5136499391542722e-01  -8.4804001695090445e+00
   7.6130995780696553e-01  -9.7511931255764317e+00
   7.6808020060590432e-01  -1.1700677461166563e+01
   7.7150878193377259e-01  -1.3910182627004231e+01


==> R_Sig_Pal3_poly.txt <==
  -1.9628046065402140e+00   2.9383777685209667e-02
  -1.4675063872026552e+00   2.7870230529393573e-02
  -1.2496963390764546e+00   2.4842139791027458e-02
  -1.1012880971948695e+00   2.0296068982977103e-02
  -9.9205795564413812e-01   1.4227030585679952e-02
  -9.0358817132593372e-01   6.6284259558118362e-03
  -8.2991457172345307e-01  -2.5080523093410009e-03
  -7.6632505074172297e-01  -1.3192445003997289e-02
  -7.1028512054638582e-01  -2.5436584981022786e-02
  -6.6016593761841280e-01  -3.9254145869715727e-02
  -6.1457790021592851e-01  -5.4660712281588586e-02
  -5.7280342164289344e-01  -7.1673850869259648e-02
  -5.3404733491270806e-01  -9.0313199423623411e-02
  -4.9788172286783372e-01  -1.1060056199012974e-01
  -4.6386345315228561e-01  -1.3256002177639975e-01
  -4.3167337816760554e-01  -1.5621806408427169e-01
  -4.0106598413785022e-01  -1.8160371851897916e-01
  -3.7179137393940370e-01  -2.0874871529698766e-01
  -3.4369888937267762e-01  -2.3768766371702491e-01
  -3.1660355528862816e-01  -2.6845824949717739e-01
  -2.9039107529946423e-01  -3.0110145864377075e-01
  -2.6493463783698656e-01  -3.3566182617053730e-01
  -2.4013274610439411e-01  -3.7218771753195018e-01
  -2.1590078615837810e-01  -4.1073164270811929e-01
  -1.9214741447114073e-01  -4.5135061157159395e-01
  -1.6881097257927358e-01  -4.9410653231879886e-01
  -1.4581457469447662e-01  -5.3906666301274764e-01
  -1.2310461900423929e-01  -5.8630412033485935e-01
  -1.0062071421202534e-01  -6.3589845785010524e-01
  -7.8310415101543365e-02  -6.8793632098424495e-01
  -5.6126762336877613e-02  -7.4251219444959471e-01
  -3.4018331193877024e-02  -7.9972925366038705e-01
  -1.1945410838416971e-02  -8.5970034102290049e-01
   1.0139734244929588e-02  -9.2254908491670506e-01
   3.2275272343987374e-02  -9.8841118998955835e-01
   5.4503479618909001e-02  -1.0574359258786488e+00
   7.6863775381003363e-02  -1.1297878547157103e+00
   9.9393638979018442e-02  -1.2056488386058481e+00
   1.2213345437947061e-01  -1.2852203854857849e+00
   1.4511823961351136e-01  -1.3687263963247129e+00
   1.6838745477584330e-01  -1.4564164003259659e+00
   1.9197580039632273e-01  -1.5485693755268821e+00
   2.1591998945870064e-01  -1.6454982866384542e+00
   2.4025480512764311e-01  -1.7475554933428796e+00
   2.6501311807002570e-01  -1.8551392350545886e+00
   2.9022793681384962e-01  -1.9687014385153161e+00
   3.1592727145745858e-01  -2.0887571799266818e+00
   3.4213853570249608e-01  -2.2158962090693435e+00
   3.6888246288685422e-01  -2.3507970888912344e+00
   3.9617539176514760e-01  -2.4942446493200436e+00
   4.2402540477275058e-01  -2.6471517205173214e+00
   4.5243022011613332e-01  -2.8105864019967499e+00
   4.8137575201486227e-01  -2.9858066477506950e+00
   5.1083022610140538e-01  -3.1743045701382751e+00
   5.4074298660749531e-01  -3.3778639881568293e+00
   5.7103701663532602e-01  -3.5986361929236850e+00
   6.0160557645068935e-01  -3.8392415690518886e+00
   6.3230515073156279e-01  -4.1029084412701176e+00
   6.6294932875471102e-01  -4.3936676646809341e+00
   6.9330350103624994e-01  -4.7166324174366325e+00
   7.2307826559801935e-01  -5.0784149805741547e+00
   7.5192758682907535e-01  -5.4877702000759676e+00
   7.7944692875813970e-01  -5.9566406768303120e+00
   8.0517869121587593e-01  -6.5019437339348460e+00
   8.2862219831844020e-01  -7.1488771914391105e+00
   8.4925208829638121e-01  -7.9375259999462342e+00
   8.6654543678770435e-01  -8.9382384125024270e+00
   8.8001493351694560e-01  -1.0291083159615059e+01
   8.8924819123010956e-01  -1.2594829341919420e+01
   8.9394419084015952e-01  -1.3914631911578100e+01


==> R_Sig_Pal4.txt <==
  -2.0293454915403988e+00   2.1189299069938092e-02
  -1.5518988045049549e+00   1.9218959475437499e-02
  -1.3293101580112474e+00   1.5294093084134895e-02
  -1.1820096293086548e+00   9.4425384653844362e-03
  -1.0712882136229851e+00   1.7048742937863779e-03
  -9.8216978926393084e-01  -7.8674886460606500e-03
  -9.0726872061634545e-01  -1.9214798665956833e-02
  -8.4239722893958580e-01  -3.2271670017032197e-02
  -7.8495227034872306e-01  -4.6970133338125900e-02
  -7.3320680914706815e-01  -6.3242772087862650e-02
  -6.8595775992442709e-01  -8.1025858305016962e-02
  -6.4233476285616486e-01  -1.0026226444691444e-01
  -6.0168885780560433e-01  -1.2090403326074289e-01
  -5.6352403422148212e-01  -1.4291443694991895e-01
  -5.2745318448075640e-01  -1.6626945718929878e-01
  -4.9316868601551112e-01  -1.9095861632518624e-01
  -4.6042210669262407e-01  -2.1698518826735042e-01
  -4.2900982803935661e-01  -2.4436583139995810e-01
  -3.9876261723879947e-01  -2.7312976227212205e-01
  -3.6953792229267712e-01  -3.0331758688310800e-01
  -3.4121408306283563e-01  -3.3497994586606328e-01
  -3.1368592983949545e-01  -3.6817610043983939e-01
  -2.8686139832676649e-01  -4.0297259258427298e-01
  -2.6065890825618321e-01  -4.3944206542899766e-01
  -2.3500531654558499e-01  -4.7766232166475270e-01
  -2.0983431252084395e-01  -5.1771564981069584e-01
  -1.8508515023373126e-01  -5.5968844281353991e-01
  -1.6070164366835965e-01  -6.0367109688128717e-01
  -1.3663136319628053e-01  -6.4975818404388297e-01
  -1.1282499046811552e-01  -6.9804886901790741e-01
  -8.9235794771402296e-02  -7.4864755691010876e-01
  -6.5819206485703621e-02  -8.0166474523069287e-01
  -4.2532465755431667e-02  -8.5721807577425091e-01
  -1.9334333481068437e-02  -9.1543357364743227e-01
   3.8151475478742491e-03  -9.7644708497838040e-01
   2.6954846760745561e-02  -1.0404059176353586e+00
   5.0122700651199580e-02  -1.1074707136877691e+00
   7.3355828273540605e-02  -1.1778175749357682e+00
   9.6690607576247381e-02  -1.2516404886467727e+00
   1.2016270761405956e-01  -1.3291540960864721e+00
   1.4380707154182315e-01  -1.4105968804643434e+00
   1.6765783994159825e-01  -1.4962348573391044e+00
   1.9174820301419138e-01  -1.5863659014830840e+00
   2.1611016410099423e-01  -1.6813248643090950e+00
   2.4077419474937450e-01  -1.7814897010082962e+00
   2.6576875437231162e-01  -1.8872888525526306e+00
   2.9111964382926664e-01  -1.9992102093081199e+00
   3.1684915385476642e-01  -2.1178120324264396e+00
   3.4297496438959357e-01  -2.2437363476452434e+00
   3.6950874227075586e-01  -2.3777254456059236e+00
   3.9645438106667097e-01  -2.5206423791271093e+00
   4.2380582218457752e-01  -2.6734966053551452e+00
   4.5154440060142892e-01  -2.8374764133086181e+00
   4.7963566772973543e-01  -3.0139903423699255e+00
   5.0802566978186270e-01  -3.2047208389507698e+00
   5.3663670064145275e-01  -3.4116947430976143e+00
   5.6536261655619668e-01  -3.6373776643997777e+00
   5.9406389369396884e-01  -3.8848028387404843e+00
   6.2256273838999987e-01  -4.1577516786066573e+00
   6.5063871474471724e-01  -4.4610136961971261e+00
   6.7802553341990146e-01  -4.8007741019067369e+00
   7.0440982413643538e-01  -5.1852137736682753e+00
   7.2943286858017320e-01  -5.6254846180228988e+00
   7.5269634438551170e-01  -6.1373823250859871e+00
   7.7377305677941188e-01  -6.7444349901303235e+00
   7.9222330671929320e-01  -7.4841104207037574e+00
   8.0761686898282758e-01  -8.4220445481455943e+00
   8.1955949137996664e-01  -9.6902296604398348e+00
   8.2772151127337923e-01  -1.1638839939443464e+01
   8.3186496659714582e-01  -1.3850502750173016e+01


==> R_Sig_Pal4_poly.txt <==
  -1.9627840329734252e+00  -2.2276394711152305e-02
  -1.4674533417795672e+00  -2.3967722946641901e-02
  -1.2495686422877885e+00  -2.7351308498330250e-02
  -1.1010442278970018e+00  -3.2430844242311192e-02
  -9.9165564606606471e-01  -3.9211651507666229e-02
  -9.0298716585014072e-01  -4.7700750321936970e-02
  -8.2907291839658737e-01  -5.7906974913172982e-02
  -7.6520072853535881e-01  -6.9840994867076484e-02
  -7.0883517633416571e-01  -8.3515375723236765e-02
  -6.5834598073948336e-01  -9.8944626116520870e-02
  -6.1234299085780264e-01  -1.1614526728001411e-01
  -5.7010647390456892e-01  -1.3513590305161369e-01
  -5.3084041542441263e-01  -1.5593730670918227e-01
  -4.9411462641915527e-01  -1.7857251483826078e-01
  -4.5948431974963122e-01  -2.0306693641777615e-01
  -4.2662818842569677e-01  -2.2944847372010430e-01
  -3.9529812545545845e-01  -2.5774765878609096e-01
  -3.6524201301813186e-01  -2.8799780625045529e-01
  -3.3630585334071184e-01  -3.2023518354740382e-01
  -3.0830196256564546e-01  -3.5449920244890976e-01
  -2.8111223543824332e-01  -3.9083263121217460e-01
  -2.5460624588445058e-01  -4.2928183400587744e-01
  -2.2867832320783663e-01  -4.6989703583826592e-01
  -2.0323911716670515e-01  -5.1273262222560312e-01
  -1.7819255252832208e-01  -5.5784747138792157e-01
  -1.5347111090258089e-01  -6.0530533087003613e-01
  -1.2899218825331332e-01  -6.5517523659467125e-01
  -1.0469525410036017e-01  -7.0753198923731131e-01
  -8.0512722018756339e-02  -7.6245668695770430e-01
  -5.6384047223442223e-02  -8.2003733300087334e-01
  -3.2253194649009831e-02  -8.8036951933488639e-01
  -8.0590729490791976e-03  -9.4355720951743383e-01
   1.6249292890906653e-02  -1.0097136257046921e+00
   4.0731559303209590e-02  -1.0789622693792289e+00
   6.5439706234281692e-02  -1.1514380869262180e+00
   9.0431066110680622e-02  -1.2272888187747928e+00
   1.1576205277014631e-01  -1.3066765533555886e+00
   1.4148933971842703e-01  -1.3897795382530123e+00
   1.6767459489273906e-01  -1.4767942862893697e+00
   1.9437735828979100e-01  -1.5679380501685520e+00
   2.2166435047963884e-01  -1.6634517305894658e+00
   2.4960174196657350e-01  -1.7636033257831487e+00
   2.7826181704322023e-01  -1.8686920330978507e+00
   3.0772020055865951e-01  -1.9790531681414583e+00
   3.3805676867129325e-01  -2.0950640911714724e+00
   3.6935839096436190e-01  -2.2171514064958506e+00
   4.0171576083875798e-01  -2.3457997660784429e+00
   4.3522845627542428e-01  -2.4815627250007912e+00
   4.7000147840617523e-01  -2.6250762436554838e+00
   5.0614893768195290e-01  -2.7770756295191199e+00
   5.4379294296777059e-01  -2.9384170283257371e+00
   5.8306416933317629e-01  -3.1101049469427999e+00
   6.2410298273524289e-01  -3.2933279796327719e+00
   6.6705721555905995e-01  -3.4895056805583673e+00
   7.1208302968166914e-01  -3.7003510882378183e+00
   7.5934038684228378e-01  -3.9279551598482625e+00
   8.0898968447279163e-01  -4.1749031595759547e+00
   8.6118269655312907e-01  -4.4444374320345776e+00
   9.1604880948903122e-01  -4.7406910597187526e+00
   9.7367283434873753e-01  -5.0690291744843581e+00
   1.0340579792173559e+00  -5.4365652088410625e+00
   1.0970696092912657e+00  -5.8529588936709604e+00
   1.1623466415967574e+00  -6.3317155117609367e+00
   1.2291718453294775e+00  -6.8923609182732690e+00
   1.2962901317905242e+00  -7.5644494483871965e+00
   1.3616842689960720e+00  -8.3951235493340715e+00
   1.4223629384368863e+00  -9.4682454970902992e+00
   1.4743055729281442e+00  -1.0929446451877846e+01
   1.5128092621252331e+00  -1.2412506933210777e+01
   1.5334430861596864e+00  -1.3238287860066032e+01


==> R_Sig_Trz1.txt <==
  -2.5234240086857573e+00  -7.0581074285707271e-02
  -2.0456405521796688e+00  -7.4241925915881038e-02
  -1.8222983153813626e+00  -8.1537813916911783e-02
  -1.6738015168256803e+00  -9.2427537974142507e-02
  -1.5614496335881769e+00  -1.0684783825996047e-01
  -1.4702574832706792e+00  -1.2471346583917005e-01
  -1.3928221617616279e+00  -1.4591761044440160e-01
  -1.3249338639685500e+00  -1.7033171753509724e-01
  -1.2639636116603812e+00  -1.9780569769054684e-01
  -1.2081551106739463e+00  -2.2816819608796213e-01
  -1.1562731037646403e+00  -2.6122734451177726e-01
  -1.1074126265791362e+00  -2.9677191438991912e-01
  -1.0608882092702541e+00  -3.3457319465921287e-01
  -1.0161660650406996e+00  -3.7438761214991184e-01
  -9.7282078102504710e-01  -4.1596035274704757e-01
  -9.3050676698994728e-01  -4.5902999049573034e-01
  -8.8893895138631429e-01  -5.0333424865817178e-01
  -8.4787953868112198e-01  -5.4861675628619144e-01
  -8.0712885483385133e-01  -5.9463467953778071e-01
  -7.6651906441550732e-01  -6.4116683378988648e-01
  -7.2590993598353926e-01  -6.8802186134845078e-01
  -6.8518611081119474e-01  -7.3504584404915052e-01
  -6.4425545002168050e-01  -7.8212877582603402e-01
  -6.0304813569202265e-01  -8.2920926230848946e-01
  -5.6151621336361102e-01  -8.7627703224181674e-01
  -5.1963329296543581e-01  -9.2337296388537893e-01
  -4.7739410521951875e-01  -9.7058666555384310e-01
  -4.3481363965946052e-01  -1.0180518279914754e+00
  -3.9192560623452083e-01  -1.0659398714863901e+00
  -3.4878005529145351e-01  -1.1144524938342404e+00
  -3.0544008745570078e-01  -1.1638138817501931e+00
  -2.6197774963073811e-01  -1.2142632665577424e+00
  -2.1846934549055733e-01  -1.2660484999543145e+00
  -1.7499052638577256e-01  -1.3194211050372999e+00
  -1.3161156651586195e-01  -1.3746331476976690e+00
  -8.8393219045352273e-02  -1.4319359833365652e+00
  -4.5383434402621978e-02  -1.4915807987271557e+00
  -2.6150952058477265e-03  -1.5538205915779439e+00
   3.9895244424094076e-02  -1.6189131634780789e+00
   8.2147733628405481e-02  -1.6871245466807012e+00
   1.2415892086341167e-01  -1.7587324258953787e+00
   1.6596098490509051e-01  -1.8340292268448570e+00
   2.0760070955983437e-01  -1.9133249719896246e+00
   2.4913835552453500e-01  -1.9969502698293136e+00
   2.9064655052862332e-01  -2.0852601638260202e+00
   3.3220926770662984e-01  -2.1786394900966020e+00
   3.7392094597920117e-01  -2.2775103645716270e+00
   4.1588577225123735e-01  -2.3823421025556968e+00
   4.5821713470904013e-01  -2.4936639511067034e+00
   5.0103721963968828e-01  -2.6120809735692401e+00
   5.4447670098047407e-01  -2.7382938988331187e+00
   5.8867441698478706e-01  -2.8731239840952196e+00
   6.3377687546148154e-01  -3.0175447815814378e+00
   6.7993732859607570e-01  -3.1727232503802916e+00
   7.2731402988920368e-01  -3.3400741950949913e+00
   7.7606706700635342e-01  -3.5213333844158039e+00
   8.2635285167121275e-01  -3.7186580048389390e+00
   8.7831485511522156e-01  -3.9347667883772166e+00
   9.3206847392846770e-01  -4.1731402498684140e+00
   9.8767690649069273e-01  -4.4383121733476294e+00
   1.0451136500114053e+00  -4.7363065338798380e+00
   1.1042058681758227e+00  -5.0753097837527159e+00
   1.1645521691538501e+00  -5.4667495217093025e+00
   1.2254099891829984e+00  -5.9271024615558270e+00
   1.2855553091437917e+00  -6.4811499201323102e+00
   1.3431362621021636e+00  -7.1683474019376696e+00
   1.3955775283188325e+00  -8.0571719695592829e+00
   1.4396401422304086e+00  -9.2831821490108606e+00
   1.4717685780374374e+00  -1.1200771388168313e+01
   1.4887878961982706e+00  -1.3411405950990140e+01


==> R_Sig_Trz2.txt <==
  -2.8049763140711943e+00   0.0000000000000000e+00
  -2.3271842943915275e+00  -3.7455708653034150e-03
  -2.1038227826695102e+00  -1.1211931514472504e-02
  -1.9552950913046521e+00  -2.2360301442145781e-02
  -1.8429005255691047e+00  -3.7130979063887723e-02
  -1.7516531215075268e+00  -5.5443377504498445e-02
  -1.6741487888679418e+00  -7.7196402916482387e-02
  -1.6061761765393545e+00  -1.0226815648481756e-01
  -1.5451043694251130e+00  -1.3051598088746358e-01
  -1.4891746936161971e+00  -1.6177648449185938e-01
  -1.4371489998753695e+00  -1.9586595702988707e-01
  -1.3881188349587021e+00  -2.3258106800755882e-01
  -1.3413945438663488e+00  -2.7170016309387540e-01
  -1.2964373430363867e+00  -3.1298516544152477e-01
  -1.2528158819272290e+00  -3.5618435391644537e-01
  -1.2101775492745439e+00  -4.0103605313491342e-01
  -1.1682290197041807e+00  -4.4727342121226543e-01
  -1.1267228616722329e+00  -4.9463028479887583e-01
  -1.0854482485500410e+00  -5.4284801936640747e-01
  -1.0442245755198662e+00  -5.9168321116558220e-01
  -1.0028971890128457e+00  -6.4091581885580284e-01
  -9.6133472095803485e-01  -6.9035730489162039e-01
  -9.1942765136021376e-01  -7.3985821270144347e-01
  -8.7708782706026001e-01  -7.8931452620221521e-01
  -8.3424867721119100e-01  -8.3867228557786533e-01
  -7.9086588005468927e-01  -8.8792996898820631e-01
  -7.4691818590491232e-01  -9.3713843980440570e-01
  -7.0240807647202630e-01  -9.8639841689592733e-01
  -6.5736188754266167e-01  -1.0358557633206975e+00
  -6.1182903730540839e-01  -1.0856950275912265e+00
  -5.6588004000543701e-01  -1.1361319239069401e+00
  -5.1960313194927144e-01  -1.1874054495431985e+00
  -4.7309951925953664e-01  -1.2397704394342706e+00
  -4.2647751341174112e-01  -1.2934912078907166e+00
  -3.7984602387097388e-01  -1.3488368689735908e+00
  -3.3330803366086054e-01  -1.4060786203516837e+00
  -2.8695467812385689e-01  -1.4654890916482795e+00
  -2.4086044424330164e-01  -1.5273434710887186e+00
  -1.9507977803575577e-01  -1.5919219546466137e+00
  -1.4964516407023540e-01  -1.6595127999401917e+00
  -1.0456652217099481e-01  -1.7304153785178586e+00
  -5.9831656139417447e-02  -1.8049427492845080e+00
  -1.5407430872113225e-02  -1.8834238170001125e+00
   2.8758611691899801e-02  -1.9662055138985455e+00
   7.2736450741633693e-02  -2.0536559016588156e+00
   1.1661178122592551e-01  -2.1461689955475611e+00
   1.6048434973003270e-01  -2.2441720224483439e+00
   2.0446651964440135e-01  -2.3481353824121300e+00
   2.4868212378639890e-01  -2.4585856088520126e+00
   2.9326560760115056e-01  -2.5761215345288297e+00
   3.3836143016999953e-01  -2.7014343855772998e+00
   3.8412362640391629e-01  -2.8353327605870291e+00
   4.3071537819625166e-01  -2.9787743568517278e+00
   4.7830834225913199e-01  -3.1329068358056738e+00
   5.2708135758940944e-01  -3.2991218266647504e+00
   5.7721793843956082e-01  -3.4791273946519796e+00
   6.2890164131279280e-01  -3.6750477090047924e+00
   6.8230787763636980e-01  -3.8895622859330170e+00
   7.3758997549497418e-01  -4.1261055223150365e+00
   7.9485614203630861e-01  -4.3891579592688155e+00
   8.5413241015764041e-01  -4.6846843884618723e+00
   9.1530474241991722e-01  -5.0208098339137690e+00
   9.7803185259252401e-01  -5.4089070337922287e+00
   1.0416207467998042e+00  -5.8654207631405058e+00
   1.1048635451626743e+00  -6.4151523840805202e+00
   1.1658539823710965e+00  -7.0976697003921849e+00
   1.2218438707161172e+00  -7.9817125295091280e+00
   1.2692637841713588e+00  -9.2032510856425276e+00
   1.3040827113147333e+00  -1.1119045762461734e+01
   1.3226172984966325e+00  -1.3318959929273214e+01


==> R_Sig_Trz5.txt <==
  -2.5274196684619019e+00   4.3213737826425782e-03
  -2.0497276628425225e+00   1.3099895621602529e-03
  -1.8265909166743584e+00  -4.6837938605785202e-03
  -1.6784225441759846e+00  -1.3609863860967505e-02
  -1.5665226049663201e+00  -2.5392745632813615e-02
  -1.4759124205246652e+00  -3.9932620072156949e-02
  -1.3991991588939998e+00  -5.7106987098589988e-02
  -1.3321859399606562e+00  -7.6772347656607245e-02
  -1.2722595883383043e+00  -9.8766663645093983e-02
  -1.2176826258698590e+00  -1.2291239126661659e-01
  -1.1672418259710913e+00  -1.4902037150906350e-01
  -1.1200576636404431e+00  -1.7689445111596394e-01
  -1.0754736801183551e+00  -2.0633690974217642e-01
  -1.0329887623973850e+00  -2.3715446640010540e-01
  -9.9221381146092880e-01  -2.6916471235519296e-01
  -9.5284300543317857e-01  -3.0220257255234795e-01
  -9.1463409038632060e-01  -3.3612644513004880e-01
  -8.7739445644396863e-01  -3.7082352202448954e-01
  -8.4097096998800447e-01  -4.0621390994325768e-01
  -8.0524230459447943e-01  -4.4225316849121066e-01
  -7.7011292596733039e-01  -4.7893310203018130e-01
  -7.3550820183813337e-01  -5.1628075018550890e-01
  -7.0137027220599102e-01  -5.5435577503179134e-01
  -6.6765447323376814e-01  -5.9324654462479864e-01
  -6.3432617940934721e-01  -6.3306538058690998e-01
  -6.0135801416655765e-01  -6.7394342802789031e-01
  -5.6872740014702960e-01  -7.1602563563731114e-01
  -5.3641445914776942e-01  -7.5946620994611647e-01
  -5.0440025924140852e-01  -8.0442484821120908e-01
  -4.7266541608273538e-01  -8.5106389245478176e-01
  -4.4118902740698118e-01  -8.9954648559042227e-01
  -4.0994791967309480e-01  -9.5003568299040464e-01
  -3.7891616005984374e-01  -1.0026944595972309e+00
  -3.4806479171988647e-01  -1.0576864800892400e+00
  -3.1736173522827660e-01  -1.1151775327688156e+00
  -2.8677181205768593e-01  -1.1753374898754996e+00
  -2.5625684042852764e-01  -1.2383427099740909e+00
  -2.2577577137037186e-01  -1.3043787678013661e+00
  -1.9528483195076748e-01  -1.3736434538857376e+00
  -1.6473766052319683e-01  -1.4463499631732433e+00
  -1.3408541915925870e-01  -1.5227302743753315e+00
  -1.0327688480401412e-01  -1.6030387401586426e+00
  -7.2258520916664404e-02  -1.6875560472214868e+00
  -4.0974545752524578e-02  -1.7765937573345914e+00
  -9.3670133440341991e-03  -1.8704997762943665e+00
   2.2624063474831139e-02  -1.9696650892977068e+00
   5.5060516919405361e-02  -2.0745321811648028e+00
   8.8005707430677496e-02  -2.1856055288291802e+00
   1.2152402930076339e-01  -2.3034647105448145e+00
   1.5568015528994222e-01  -2.4287807637997987e+00
   1.9053791265513007e-01  -2.5623367693769645e+00
   2.2615863845979592e-01  -2.7050539039495916e+00
   2.6259881473842800e-01  -2.8580248349518755e+00
   2.9990671269806746e-01  -3.0225569181351379e+00
   3.3811769751535570e-01  -3.2002288911054060e+00
   3.7724774599857869e-01  -3.3929661210911766e+00
   4.1728463593163601e-01  -3.6031421761845461e+00
   4.5817618475986593e-01  -3.8337179674760806e+00
   4.9981490990592214e-01  -4.0884365570092642e+00
   5.4201861916492966e-01  -4.3721018282982982e+00
   5.8450686253422335e-01  -4.6909898310801790e+00
   6.2687404944179059e-01  -5.0534767651433867e+00
   6.6856157806269589e-01  -5.4710452314028473e+00
   7.0883367594620339e-01  -5.9599861449912401e+00
   7.4676476445742268e-01  -6.5445085077094918e+00
   7.8124942751875670e-01  -7.2629477919637146e+00
   8.1104792905193634e-01  -8.1819590103797708e+00
   8.3487779022200959e-01  -9.4346555398948002e+00
   8.5155177736880572e-01  -1.1369593186991208e+01
   8.6014388334455560e-01  -1.3587245106121010e+01


==> R_Sig_poly_NGC1261.txt <==
  -2.2854213062107105e+00  -6.9224834865064741e-03
  -1.8081183469452791e+00  -8.2074628545584765e-03
  -1.5862408919296069e+00  -1.0724827886788909e-02
  -1.4401485264918654e+00  -1.4539451116902141e-02
  -1.3307296303491176e+00  -1.9598487997808316e-02
  -1.2430865561985647e+00  -2.5943041443132548e-02
  -1.1701512988609499e+00  -3.3542269268383197e-02
  -1.1076040867857133e+00  -4.2438925285873078e-02
  -1.0525779877871222e+00  -5.2586885435381980e-02
  -1.0035181182520858e+00  -6.4036388761013252e-02
  -9.5940953456079547e-01  -7.6746407692468252e-02
  -9.1914473274197983e-01  -9.0770642923860112e-02
  -8.8192274209286659e-01  -1.0605482063237093e-01
  -8.4749089829919177e-01  -1.2266404061297403e-01
  -8.1552745076763289e-01  -1.4054438584298226e-01
  -7.8544083877884574e-01  -1.5976349304101473e-01
  -7.5695764799217247e-01  -1.8025719050713640e-01
  -7.3013831275377072e-01  -2.0210591266448225e-01
  -7.0475488244603601e-01  -2.2524239043598132e-01
  -6.8039394778808315e-01  -2.4974955564740314e-01
  -6.5703713094836402e-01  -2.7555278858507926e-01
  -6.3481319508994483e-01  -3.0274760292473696e-01
  -6.1346313042253442e-01  -3.3125370980737917e-01
  -5.9270172310067337e-01  -3.6117012867097575e-01
  -5.7266662896207821e-01  -3.9241145010815853e-01
  -5.5344986229032678e-01  -4.2508797477403581e-01
  -5.3474810569183362e-01  -4.5910717265075374e-01
  -5.1640880860142946e-01  -4.9458454281135628e-01
  -4.9865728378323915e-01  -5.3142360717572967e-01
  -4.8149457763832870e-01  -5.6974938352288529e-01
  -4.6460144060016745e-01  -6.0945810855744198e-01
  -4.4796472237538243e-01  -6.5068179166912998e-01
  -4.3183361573678952e-01  -6.9331273590949039e-01
  -4.1609697303264570e-01  -7.3749093567633106e-01
  -4.0046488512649459e-01  -7.8310243471923824e-01
  -3.8505590898033926e-01  -8.3029548507330198e-01
  -3.7008294460107272e-01  -8.7895128397569788e-01
  -3.5532936740994675e-01  -9.2922539355217981e-01
  -3.4058195463579011e-01  -9.8099456339397928e-01
  -3.2606404699848657e-01  -1.0344228521895760e+00
  -3.1190161974457697e-01  -1.0893808626995918e+00
  -2.9780300354529926e-01  -1.1460405650591130e+00
  -2.8366972061785350e-01  -1.2042700496077856e+00
  -2.6978537230432242e-01  -1.2642487787268668e+00
  -2.5615508050511387e-01  -1.3258377591378159e+00
  -2.4245994944520416e-01  -1.3892263175096136e+00
  -2.2873645087159317e-01  -1.4542742171692333e+00
  -2.1527231563823415e-01  -1.5211762082989440e+00
  -2.0194024815833408e-01  -1.5897851975794492e+00
  -1.8845065288200055e-01  -1.6603087642962704e+00
  -1.7497212606778714e-01  -1.7325984434424659e+00
  -1.6173759084974645e-01  -1.8068647173432977e+00
  -1.4850070868332649e-01  -1.8829543035984788e+00
  -1.3505626104545049e-01  -1.9610937468073741e+00
  -1.2167795800555263e-01  -2.0411264058527827e+00
  -1.0849215590148134e-01  -2.1232797514791906e+00
  -9.5170467902377126e-02  -2.2073964688440650e+00
  -8.1635443141605035e-02  -2.2937225511936887e+00
  -6.8217784347410548e-02  -2.3820934850841375e+00
  -5.4902150616036136e-02  -2.4727559896317404e+00
  -4.1333425047136427e-02  -2.5655508934574907e+00
  -2.7584889106485315e-02  -2.6607439862160653e+00
  -1.3981945230591783e-02  -2.7581638229842973e+00
  -3.5633608671901317e-04  -2.8580797402496345e+00
   1.3608823585312436e-02  -2.9603326744396981e+00
   2.7692775421329946e-02  -3.0652087064613740e+00
   4.1642033675142777e-02  -3.1725314762017245e+00
   5.5761299642453077e-02  -3.2825974304669576e+00
   7.0265512558185597e-02  -3.3952492053433696e+00
   8.4817687545777468e-02  -3.5107943274877189e+00
   9.9295868033364224e-02  -3.6290550686024430e+00
   1.1409759545711451e-01  -3.7503605555908868e+00
   1.2928492179062842e-01  -3.8745563471895550e+00
   1.4446112380236500e-01  -4.0019740089092268e+00
   1.5967729017727003e-01  -4.1324399718804932e+00
   1.7535817842401069e-01  -4.2663226529047940e+00
   1.9138520095310882e-01  -4.4034716732151402e+00
   2.0737647995581912e-01  -4.5442477592503643e+00
   2.2357046466446517e-01  -4.6884894678855984e+00
   2.4034068600028177e-01  -4.8366122614059783e+00
   2.5739100725105368e-01  -4.9884716014122850e+00
   2.7443635411083966e-01  -5.1444665116203190e+00
   2.9188407176980757e-01  -5.3044586298171907e+00
   3.0997742513379439e-01  -5.4689198356118514e+00
   3.2828024939763639e-01  -5.6377152294726383e+00
   3.4668066879408882e-01  -5.8112973463451940e+00
   3.6570272157470063e-01  -5.9895657060307297e+00
   3.8539349296764780e-01  -6.1730608058958598e+00
   4.0524751893381056e-01  -6.3616656367853350e+00
   4.2538353327608203e-01  -6.5559105862628240e+00
   4.4636048564839226e-01  -6.7557533365899225e+00
   4.6798999690774062e-01  -6.9618206708475867e+00
   4.8979516260963146e-01  -7.1740304205284025e+00
   5.1215170308127700e-01  -7.3930292406711633e+00
   5.3555124486862982e-01  -7.6188621529702170e+00
   5.5956897520375981e-01  -7.8522707943796108e+00
   5.8387131898169775e-01  -8.0932412057442065e+00
   6.0907735646737304e-01  -8.3425977107166691e+00
   6.3550209066860119e-01  -8.6005182095546804e+00
   6.6253041960338688e-01  -8.8679099189621216e+00
   6.9009088421818188e-01  -9.1448919966662334e+00
   7.1898773974076424e-01  -9.4325686784672627e+00
   7.4925970152410826e-01  -9.7313296921109345e+00
   7.8020056662505100e-01  -1.0042345293292898e+01
   8.1211045669630155e-01  -1.0365996884302707e+01
   8.4587677815101303e-01  -1.0703851559837396e+01
   8.8119150628946996e-01  -1.1056664965525707e+01
   9.1741480408621523e-01  -1.1426073389121221e+01
   9.5530801302967860e-01  -1.1812993508531854e+01
   9.9570249815583278e-01  -1.2219819615345529e+01
   1.0379266909477112e+00  -1.2648016357795939e+01
   1.0816344944528014e+00  -1.3100155279806627e+01
   1.1281163728216630e+00  -1.3578331313036511e+01
   1.1779859954651486e+00  -1.4086609971558335e+01
   1.2302848556819515e+00  -1.4628062404882190e+01
   1.2852969429548255e+00  -1.5207460769548121e+01
   1.3449084194127940e+00  -1.5829878907580744e+01
   1.4093635667736875e+00  -1.6503485641033123e+01
   1.4776829568365208e+00  -1.7235911081109357e+01
   1.5513593965264354e+00  -1.8038498021558066e+01
   1.6330169370929688e+00  -1.8925995092283088e+01
   1.7224628760062037e+00  -1.9920543480172299e+01
   1.8194318997607950e+00  -2.1048482779259892e+01
   1.9278049295943955e+00  -2.2350769881882030e+01
   2.0510307077892929e+00  -2.3891745830843210e+01
   2.1877718616704902e+00  -2.5767631694168056e+01
   2.3382774251276528e+00  -2.7970430582293282e+01
   2.5040479237947135e+00  -2.9326782332691113e+01
   2.6659584926747137e+00  -3.0086355821755816e+01
   2.7721930591474302e+00  -3.3040442392336374e+01


==> R_Sig_poly_NGC3201.txt <==
  -2.1260789712706631e+00   8.9769782094527448e-02
  -1.6489148579653969e+00   8.9571693512196807e-02
  -1.4269937328336206e+00   8.9180018498583619e-02
  -1.2807848424854957e+00   8.8592948169902319e-02
  -1.1715708681924013e+00   8.7809211595586675e-02
  -1.0843727558363392e+00   8.6827948936906513e-02
  -1.0117919823296895e+00   8.5648809224805209e-02
  -9.4961565524238412e-01   8.4271946184543450e-02
  -8.9520950541385302e-01   8.2697868777641459e-02
  -8.4681808658532387e-01   8.0927188000106648e-02
  -8.0322046896835386e-01   7.8960352221638080e-02
  -7.6354207966563592e-01   7.6797464094029239e-02
  -7.2714054074172363e-01   7.4438240244133369e-02
  -6.9352969464591818e-01   7.1882117182753086e-02
  -6.6232663082989551e-01   6.9128453340447343e-02
  -6.3321578539153178e-01   6.6176742134157682e-02
  -6.0592746558670274e-01   6.3026753121630807e-02
  -5.8022819072857867e-01   5.9678549971597238e-02
  -5.5591900375707248e-01   5.6132386818345995e-02
  -5.3283692621983281e-01   5.2388531170672797e-02
  -5.1085497013459658e-01   4.8447089124008150e-02
  -4.8987778535197712e-01   4.4307901886055066e-02
  -4.6983260071979688e-01   3.9970551799447210e-02
  -4.5065762519486796e-01   3.5434468742881232e-02
  -4.3229152892510270e-01   3.0699089393015813e-02
  -4.1466745114407833e-01   2.5764001189655168e-02
  -3.9771328256988614e-01   2.0629013949560279e-02
  -3.8135748135087250e-01   1.5294132699034386e-02
  -3.6553746580685631e-01   9.7594486266192812e-03
  -3.5020662911226963e-01   4.0249958682424154e-03
  -3.3533667279469220e-01  -1.9093648229096061e-03
  -3.2091398557008044e-01  -8.0439902322997220e-03
  -3.0693135339455735e-01  -1.4379411008220362e-02
  -2.9337829825598694e-01  -2.0916223049532150e-02
  -2.8023395647159843e-01  -2.7654960512464213e-02
  -2.6746536689723482e-01  -3.4596004631797850e-02
  -2.5503177944098065e-01  -4.1739563296863555e-02
  -2.4289307033044405e-01  -4.9085727656451791e-02
  -2.3101862775446425e-01  -5.6634577725986172e-02
  -2.1939287847198510e-01  -6.4386292373976500e-02
  -2.0801504821845798e-01  -7.2341217074343933e-02
  -1.9689318852999990e-01  -8.0499864687614664e-02
  -1.8603493102095733e-01  -8.8862850771263283e-02
  -1.7543882336160943e-01  -9.7430794339127255e-02
  -1.6508986773546008e-01  -1.0620422544927871e-01
  -1.5496111974658214e-01  -1.1518353893079307e-01
  -1.4502065285091156e-01  -1.2436900995331444e-01
  -1.3524092960921846e-01  -1.3376086335521895e-01
  -1.2560660119861450e-01  -1.4335936403296393e-01
  -1.1611741454738805e-01  -1.5316489142358397e-01
  -1.0678496849435690e-01  -1.6317796673111507e-01
  -9.7624657722094929e-02  -1.7339922549489567e-01
  -8.8646181154595466e-02  -1.8382934813056365e-01
  -7.9846606937913900e-02  -1.9446898090484516e-01
  -7.1208917332959185e-02  -2.0531867917627528e-01
  -6.2706649310229068e-02  -2.1637889690568118e-01
  -5.4312674514204975e-02  -2.2765002268071421e-01
  -4.6008409164993117e-02  -2.3913244625384067e-01
  -3.7789554146922019e-02  -2.5082662461854804e-01
  -2.9665922724940202e-02  -2.6273312199268684e-01
  -2.1655405223524705e-02  -2.7485260710818749e-01
  -1.3774598555414443e-02  -2.8718581329630422e-01
  -6.0300448661929377e-03  -2.9973347858706689e-01
   1.5862219861088728e-03  -3.1249629385762623e-01
   9.0949330916744540e-03  -3.2547487841632888e-01
   1.6522368032396179e-02  -3.3866979314947504e-01
   2.3890703517912122e-02  -3.5208158120678518e-01
   3.1210003289354069e-02  -3.6571081902534602e-01
   3.8475243833661757e-02  -3.7955815379735852e-01
   4.5669651972205808e-02  -3.9362431482390542e-01
   5.2772967243126863e-02  -4.0791009435522746e-01
   5.9771155080801830e-02  -4.2241631055803952e-01
   6.6663472770994506e-02  -4.3714376789891207e-01
   7.3463895055771986e-02  -4.5209323397850243e-01
   8.0196280372102358e-02  -4.6726543911391460e-01
   8.6885302093385408e-02  -4.8266109851840977e-01
   9.3546966235693987e-02  -4.9828094309832116e-01
   1.0018272481278445e-01  -5.1412574672654632e-01
   1.0677968849173987e-01  -5.3019633669071786e-01
   1.1331687223975982e-01  -5.4649358710934770e-01
   1.1977485726188311e-01  -5.6301839852548474e-01
   1.2614479816212201e-01  -5.7977167694449194e-01
   1.3243296606182975e-01  -5.9675431999078055e-01
   1.3865889084231198e-01  -6.1396721780444885e-01
   1.4484786468639005e-01  -6.3141126385452639e-01
   1.5102095574637753e-01  -6.4908737076895218e-01
   1.5718674621121093e-01  -6.6699647994388533e-01
   1.6333829649296372e-01  -6.8513956276700094e-01
   1.6945664179203962e-01  -7.0351761176184402e-01
   1.7551937032539033e-01  -7.2213163048735196e-01
   1.8151067764596338e-01  -7.4098262680497506e-01
   1.8742865188922378e-01  -7.6007161693532443e-01
   1.9328669770541115e-01  -7.7939963641307608e-01
   1.9910847173536422e-01  -7.9896775446761570e-01
   2.0491844389730704e-01  -8.1877708042785957e-01
   2.1073205787537802e-01  -8.3882875931440326e-01
   2.1654965160815054e-01  -8.5912395423144883e-01
   2.2235672730945977e-01  -8.7966382606628168e-01
   2.2813048675848593e-01  -9.0044951854223165e-01
   2.3384989735309034e-01  -9.2148216083252432e-01
   2.3950504790870508e-01  -9.4276288672300856e-01
   2.4510183332468394e-01  -9.6429286649649548e-01
   2.5065996410780828e-01  -9.8607333470406289e-01
   2.5620511029395843e-01  -1.0081056025816197e+00
   2.6175847487363296e-01  -1.0303910438169115e+00
   2.6732819560620102e-01  -1.0529310600191093e+00
   2.7290622285068011e-01  -1.0757270367972740e+00
   2.7847202314862435e-01  -1.0987803133968046e+00
   2.8400157742499843e-01  -1.1220921788488682e+00
   2.8947789444695587e-01  -1.1456639028079643e+00
   2.9489859916730093e-01  -1.1694967876313456e+00
   3.0027736933241245e-01  -1.1935922233657357e+00
   3.0563857903975800e-01  -1.2179517176825887e+00
   3.1100737904090187e-01  -1.2425768879826542e+00
   3.1639938665770168e-01  -1.2674694124812149e+00
   3.2181434691556476e-01  -1.2926309620845995e+00
   3.2723647060680994e-01  -1.3180631390078201e+00
   3.3264134493851016e-01  -1.3437674539220492e+00
   3.3800653023137672e-01  -1.3697453520203338e+00
   3.4332137928873069e-01  -1.3959982839567673e+00
   3.4859191850734716e-01  -1.4225277904112006e+00
   3.5383869516471356e-01  -1.4493355672997457e+00
   3.5908845948765022e-01  -1.4764234778816618e+00
   3.6436316521714607e-01  -1.5037935060363072e+00
   3.6967092873644936e-01  -1.5314476638095504e+00
   3.7500278676994414e-01  -1.5593878946279554e+00
   3.8033666236135844e-01  -1.5876160113898456e+00
   3.8564690620930270e-01  -1.6161337029993050e+00
   3.9091540984854695e-01  -1.6449426077751594e+00
   3.9613959554706213e-01  -1.6740444297449524e+00
   4.0133387932300613e-01  -1.7034410461228988e+00
   4.0652394412180826e-01  -1.7331345620959402e+00
   4.1173620003715600e-01  -1.7631272820905284e+00
   4.1698686220104475e-01  -1.7934216088597714e+00
   4.2227526938702253e-01  -1.8240199067244633e+00
   4.2758430241301221e-01  -1.8549243907293944e+00
   4.3288777519931076e-01  -1.8861370883015804e+00
   4.3816171759003136e-01  -1.9176598985795270e+00
   4.4339479906271995e-01  -1.9494947257067377e+00
   4.4859347215142054e-01  -1.9816436363510292e+00
   4.5377961844980086e-01  -2.0141089705628827e+00
   4.5898163920226798e-01  -2.0468933592256451e+00
   4.6422271593740283e-01  -2.0799996317020075e+00
   4.6951119311650835e-01  -2.1134306521525215e+00
   4.7483717338213194e-01  -2.1471891482918100e+00
   4.8017681564162629e-01  -2.1812776110616157e+00
   4.8550257474827341e-01  -2.2156983090405022e+00
   4.9079509085864315e-01  -2.2504534218959931e+00
   4.9605170399131893e-01  -2.2855452375339604e+00
   5.0128795907647372e-01  -2.3209763351483486e+00
   5.0653140744002756e-01  -2.3567496702486785e+00
   5.1181026889965475e-01  -2.3928685242927816e+00
   5.1714171706058798e-01  -2.4293363301674149e+00
   5.2252474954469685e-01  -2.4661564475947522e+00
   5.2794070322571085e-01  -2.5033319795811551e+00
   5.3336126088010360e-01  -2.5408657162673585e+00
   5.3876061966167799e-01  -2.5787602331374155e+00
   5.4412669954443837e-01  -2.6170181135632249e+00
   5.4946663246411065e-01  -2.6556422016580505e+00
   5.5480415509792724e-01  -2.6946357823000415e+00
   5.6016993890687883e-01  -2.7340026030124500e+00
   5.6558889373778920e-01  -2.7737467255671016e+00
   5.7106980048250688e-01  -2.8138722595247687e+00
   5.7660168964163117e-01  -2.8543830923749480e+00
   5.8215856355362106e-01  -2.8952827289711527e+00
   5.8771053770672488e-01  -2.9365743200991079e+00
   5.9323673724936921e-01  -2.9782608730718119e+00
   5.9873449666198653e-01  -3.0203455672752866e+00
   6.0422092595146870e-01  -3.0628320393622439e+00
   6.0972610549485839e-01  -3.1057245187045055e+00
   6.1528071408947871e-01  -3.1490277436741576e+00
   6.2090328282946594e-01  -3.1927466901669508e+00
   6.2659247750201907e-01  -3.2368862170069002e+00
   6.3232773375011531e-01  -3.2814507830073829e+00
   6.3807806037293469e-01  -3.3264443573159443e+00
   6.4381536002613771e-01  -3.3718705765189312e+00
   6.4952666298033757e-01  -3.4177330884287627e+00
   6.5522007243877867e-01  -3.4640359486345105e+00
   6.6092183278680805e-01  -3.5107838971422245e+00
   6.6666567038629676e-01  -3.5579823959946086e+00
   6.7247884701727112e-01  -3.6056373967834556e+00
   6.7837080863061017e-01  -3.6537549320006679e+00
   6.8432927510090269e-01  -3.7023406945347990e+00
   6.9032551292307454e-01  -3.7513997922643973e+00
   6.9632665568874730e-01  -3.8009367879471490e+00
   7.0230992262159564e-01  -3.8509560269186434e+00
   7.0827272173737921e-01  -3.9014621209280675e+00
   7.1423430167989765e-01  -3.9524603930541891e+00
   7.2022815311473565e-01  -4.0039570861000975e+00
   7.2628827727158385e-01  -4.0559592402419655e+00
   7.3243507906707506e-01  -4.1084742737636661e+00
   7.3866687006537990e-01  -4.1615094407082021e+00
   7.4496065723928817e-01  -4.2150713897845824e+00
   7.5128199590416678e-01  -4.2691660263469435e+00
   7.5759983448639667e-01  -4.3237987476899900e+00
   7.6390010888275528e-01  -4.3789749751268365e+00
   7.7019229712669079e-01  -4.4347007638791265e+00
   7.7650606115408516e-01  -4.4909832386329001e+00
   7.8287927533504376e-01  -4.5478306551838346e+00
   7.8934241602524413e-01  -4.6052520516446869e+00
   7.9590589660322897e-01  -4.6632566169638174e+00
   8.0255576795585515e-01  -4.7218530432967949e+00
   8.0925972307460070e-01  -4.7810491371884654e+00
   8.1598099340791352e-01  -4.8408518776602074e+00
   8.2269433940997250e-01  -4.9012679148080611e+00
   8.2939736869285063e-01  -4.9623043237421003e+00
   8.3611230676738690e-01  -5.0239692979944657e+00
   8.4287733398416131e-01  -5.0862724888554309e+00
   8.4973102339383311e-01  -5.1492248242924896e+00
   8.5669639649261975e-01  -5.2128378693614286e+00
   8.6377137017401417e-01  -5.2771229787900626e+00
   8.7092975044606391e-01  -5.3420906058690543e+00
   8.7813250668539289e-01  -5.4077500706590982e+00
   8.8534468619234041e-01  -5.4741099202455068e+00
   8.9255086126219707e-01  -5.5411787535021704e+00
   8.9976251693167686e-01  -5.6089661881857396e+00
   9.0701411309793789e-01  -5.6774835580962453e+00
   9.1434931982666856e-01  -5.7467440363113678e+00
   9.2180312716611779e-01  -5.8167621007305694e+00
   9.2938737561371532e-01  -5.8875525501238606e+00
   9.3708591959935772e-01  -5.9591294703555207e+00
   9.4486163948731938e-01  -6.0315056051011853e+00
   9.5267251366814953e-01  -6.1046924225774122e+00
   9.6049006163537254e-01  -6.1787008987091410e+00
   9.6831234813636258e-01  -6.2535427166461224e+00
   9.7616592048869633e-01  -6.3292313996395686e+00
   9.8409566424907213e-01  -6.4057828844584677e+00
   9.9214668664754235e-01  -6.4832152713735098e+00
   1.0003458025073133e+00  -6.5615478153098428e+00
   1.0086905008623210e+00  -6.6407995665492328e+00
   1.0171502272380188e+00  -6.7209882289026197e+00
   1.0256796608166705e+00  -6.8021297547039516e+00
   1.0342385524876321e+00  -6.8842388948137803e+00
   1.0428097949506654e+00  -6.9673305368677454e+00
   1.0514079925097091e+00  -7.0514213014573413e+00
   1.0600746976429720e+00  -7.1365307383131622e+00
   1.0688620874022934e+00  -7.2226815863424321e+00
   1.0778118122612463e+00  -7.3098989503967964e+00
   1.0869379397959429e+00  -7.3982086925681454e+00
   1.0962213488676118e+00  -7.4876357061551913e+00
   1.1056181988304417e+00  -7.5782028154983783e+00
   1.1150791528515267e+00  -7.6699308356723446e+00
   1.1245713814020140e+00  -7.7628398449471883e+00
   1.1340940193340039e+00  -7.8569512182063121e+00
   1.1436803430264897e+00  -7.9522895982850521e+00
   1.1533854523349494e+00  -8.0488839733900299e+00
   1.1632643978578709e+00  -8.1467673506279610e+00
   1.1733498790954986e+00  -8.2459751068939209e+00
   1.1836390266792316e+00  -8.3465426595178656e+00
   1.1940951219994234e+00  -8.4485034481086032e+00
   1.2046638679114414e+00  -8.5518881351886264e+00
   1.2152976047605939e+00  -8.6567254854844009e+00
   1.2259773181749996e+00  -8.7630446760782590e+00
   1.2367229844186514e+00  -8.8708781721458525e+00
   1.2475875492591519e+00  -8.9802639829853632e+00
   1.2586367101911602e+00  -9.0912463205847942e+00
   1.2699227905276793e+00  -9.2038742921307772e+00
   1.2814637286602348e+00  -9.3181991030525069e+00
   1.2932363044203412e+00  -9.4342709040420836e+00
   1.3051868786170522e+00  -9.5521366708343542e+00
   1.3172555229154119e+00  -9.6718401450269837e+00
   1.3294035813506737e+00  -9.7934240747618233e+00
   1.3416329649783909e+00  -9.9169340034875155e+00
   1.3539886919536950e+00  -1.0042422147725482e+01
   1.3665431135502286e+00  -1.0169949741112646e+01
   1.3793680586249555e+00  -1.0299586785081763e+01
   1.3925064820068760e+00  -1.0431409177461555e+01
   1.4059557585853892e+00  -1.0565494340438521e+01
   1.4196701449438147e+00  -1.0701917190710070e+01
   1.4335819523590470e+00  -1.0840748322011784e+01
   1.4476329455315184e+00  -1.0982055459904656e+01
   1.4618028310257101e+00  -1.1125907958610323e+01
   1.4761225231836976e+00  -1.1272382756308312e+01
   1.4906659974528698e+00  -1.1421569467253398e+01
   1.5055235173760275e+00  -1.1573572448576270e+01
   1.5207671074415459e+00  -1.1728508842095813e+01
   1.5364228500427661e+00  -1.1886503227832570e+01
   1.5524621728961057e+00  -1.2047681086209703e+01
   1.5688165798113880e+00  -1.2212163964908685e+01
   1.5854103737164884e+00  -1.2380068832594837e+01
   1.6021979869712581e+00  -1.2551512548769024e+01
   1.6191900420645768e+00  -1.2726620297280570e+01
   1.6364564916220063e+00  -1.2905535007722914e+01
   1.6541045816481468e+00  -1.3088424103844877e+01
   1.6722401256076405e+00  -1.3275480720670810e+01
   1.6909281181158724e+00  -1.3466918692543445e+01
   1.7101696886198259e+00  -1.3662963255938077e+01
   1.7299061008465393e+00  -1.3863841498484826e+01
   1.7500493273105509e+00  -1.4069777228580007e+01
   1.7705272487195223e+00  -1.4280993590204405e+01
   1.7913246601380546e+00  -1.4497723995247808e+01
   1.8125021743315965e+00  -1.4720228385581478e+01
   1.8341837807818115e+00  -1.4948809403094295e+01
   1.8565169038058862e+00  -1.5183822449486438e+01
   1.8796209040825218e+00  -1.5425675659790702e+01
   1.9035458307030340e+00  -1.5674819962969229e+01
   1.9282600013179174e+00  -1.5931733558905917e+01
   1.9536735565541410e+00  -1.6196908847528551e+01
   1.9796899583978798e+00  -1.6470849286788351e+01
   2.0062647968458198e+00  -1.6754082080552600e+01
   2.0334468184521990e+00  -1.7047186130501547e+01
   2.0613822174041458e+00  -1.7350828898014004e+01
   2.0902779710851536e+00  -1.7665802081359306e+01
   2.1203375721658611e+00  -1.7993044747401406e+01
   2.1516955233586370e+00  -1.8333648652533412e+01
   2.1843794784936250e+00  -1.8688846434607925e+01
   2.2183190706061495e+00  -1.9059993583735679e+01
   2.2534015615632077e+00  -1.9448561562624111e+01
   2.2895539148617954e+00  -1.9856156670733391e+01
   2.3268174632443790e+00  -2.0284584915271971e+01
   2.3653814325533307e+00  -2.0735950405064365e+01
   2.4055563808287221e+00  -2.1212803616196108e+01
   2.4476931181600983e+00  -2.1718283242364063e+01
   2.4920772502928896e+00  -2.2256285902472758e+01
   2.5388434752258990e+00  -2.2831619998254219e+01
   2.5879498330191701e+00  -2.3450157438264835e+01
   2.6392296694470025e+00  -2.4119166136703299e+01
   2.6925052169623322e+00  -2.4847675661953129e+01
   2.7477141397056655e+00  -2.5647916304097027e+01
   2.8049829567603326e+00  -2.6537028924122477e+01
   2.8645884855647989e+00  -2.7546472456990472e+01
   2.9267813567324832e+00  -2.8748295575310312e+01
   2.9914954250631247e+00  -3.0438011619019790e+01
   3.0580172000981585e+00  -3.1964249710581342e+01
   3.1247217401021796e+00  -3.1156883140439501e+01
   3.1889817368251663e+00  -3.1243693608856880e+01
   3.2473206409485083e+00  -3.1732690052182857e+01
   3.2958167379176668e+00  -3.2493010421737473e+01
   3.3306914672958010e+00  -3.4060338626920959e+01
   3.3489549805988235e+00  -3.6886129013338717e+01


==> R_Sig_poly_NGC5053.txt <==
  -2.0347717034813915e+00  -8.0214154716146697e-03
  -1.5576419872784688e+00  -8.1882386454818247e-03
  -1.3357762298790992e+00  -8.5218909137805936e-03
  -1.1896224948003229e+00  -9.0224258381340072e-03
  -1.0804434694540228e+00  -9.6898574088755216e-03
  -9.9324974129124577e-01  -1.0524212048131946e-02
  -9.2064644448933131e-01  -1.1525526345241949e-02
  -8.5843682385031994e-01  -1.2693847133098549e-02
  -8.0400842119852534e-01  -1.4029230787534467e-02
  -7.5562407006989751e-01  -1.5531743022239674e-02
  -7.1206987037063441e-01  -1.7201458275947393e-02
  -6.7246405537055420e-01  -1.9038459313018015e-02
  -6.3614585937005086e-01  -2.1042836802532598e-02
  -6.0260730080102543e-01  -2.3214689185191605e-02
  -5.7144942213771033e-01  -2.5554122678001830e-02
  -5.4235317028600949e-01  -2.8061251489182072e-02
  -5.1505940500651415e-01  -3.0736198066773565e-02
  -4.8935479688133171e-01  -3.3579093354036305e-02
  -4.6506163999884820e-01  -3.6590076928374751e-02
  -4.4203033758566446e-01  -3.9769297039010394e-02
  -4.2013375926031910e-01  -4.3116910530465083e-02
  -3.9926294001860441e-01  -4.6633082731791058e-02
  -3.7932376139681467e-01  -5.0317987351782563e-02
  -3.6023436340692605e-01  -5.4171806446225254e-02
  -3.4192310582731028e-01  -5.8194730460082660e-02
  -3.2432694441127324e-01  -6.2386958342749654e-02
  -3.0739012101877999e-01  -6.6748697688965727e-02
  -2.9106309234801242e-01  -7.1280164871069057e-02
  -2.7530164247009242e-01  -7.5981585123774509e-02
  -2.6006614070693984e-01  -8.0853192577777705e-02
  -2.4532091855491045e-01  -8.5895230249736054e-02
  -2.3103374721911096e-01  -9.1107950021618256e-02
  -2.1717540132657920e-01  -9.6491612635664289e-02
  -2.0371929562573829e-01  -1.0204648772881740e-01
  -1.9064118138304806e-01  -1.0777285390799045e-01
  -1.7791888928946506e-01  -1.1367099885617005e-01
  -1.6553210697678516e-01  -1.1974121944528399e-01
  -1.5346218194660577e-01  -1.2598382183638479e-01
  -1.4169194433459301e-01  -1.3239912155281397e-01
  -1.3020554743078741e-01  -1.3898744352808420e-01
  -1.1898832629370518e-01  -1.4574912213842270e-01
  -1.0802667550624832e-01  -1.5268450123841407e-01
  -9.7307946151307459e-02  -1.5979393421325153e-01
  -8.6820360172815317e-02  -1.6707778405578572e-01
  -7.6552938328848213e-02  -1.7453642346450360e-01
  -6.6495436965879146e-02  -1.8217023495317133e-01
  -5.6638289207725324e-02  -1.8997961095907562e-01
  -4.6972547842500906e-02  -1.9796495394028762e-01
  -3.7489829454724857e-02  -2.0612667645952903e-01
  -2.8182261374958117e-02  -2.1446520125859192e-01
  -1.9042433976356677e-02  -2.2298096133202377e-01
  -1.0063360497919643e-02  -2.3167440000919781e-01
  -1.2384450996083662e-03  -2.4054597104965664e-01
   7.4385420533116045e-03  -2.4959613875246472e-01
   1.5973485374351570e-02  -2.5882537807419426e-01
   2.4371943316630090e-02  -2.6823417474919764e-01
   3.2639169198989654e-02  -2.7782302540696324e-01
   4.0780134301367413e-02  -2.8759243768413589e-01
   4.8799552322911235e-02  -2.9754293033349899e-01
   5.6701903016363860e-02  -3.0767503333457868e-01
   6.4491452538794458e-02  -3.1798928800997966e-01
   7.2172268896128516e-02  -3.2848624715058161e-01
   7.9748232375933661e-02  -3.3916647514882137e-01
   8.7223042442496304e-02  -3.5003054813697820e-01
   9.4600223536096650e-02  -3.6107905412735197e-01
   1.0188313218572345e-01  -3.7231259315170628e-01
   1.0907496685939087e-01  -3.8373177740029796e-01
   1.1617878047081454e-01  -3.9533723136308585e-01
   1.2319749405577095e-01  -4.0712959197621545e-01
   1.3013390940958466e-01  -4.1910950877657682e-01
   1.3699071872554705e-01  -4.3127764406427482e-01
   1.4377051032641897e-01  -4.4363467307070781e-01
   1.5047577102020085e-01  -4.5618128412914083e-01
   1.5710888679948989e-01  -4.6891817884444453e-01
   1.6367214406086680e-01  -4.8184607226169690e-01
   1.7016773309173416e-01  -4.9496569303579474e-01
   1.7659775442578898e-01  -5.0827778360610842e-01
   1.8296422733098686e-01  -5.2178310038083586e-01
   1.8926909869439354e-01  -5.3548241393292673e-01
   1.9551425033182010e-01  -5.4937650920639691e-01
   2.0170150333744849e-01  -5.6346618572972618e-01
   2.0783261926021401e-01  -5.7775225782991269e-01
   2.1390929910971879e-01  -5.9223555484436785e-01
   2.1993318200114823e-01  -6.0691692132892283e-01
   2.2590584526373508e-01  -6.2179721726612447e-01
   2.3182880711717219e-01  -6.3687731827940519e-01
   2.3770353186166440e-01  -6.5215811585911521e-01
   2.4353143641037486e-01  -6.6764051760531284e-01
   2.4931389640529689e-01  -6.8332544748506008e-01
   2.5505225031335754e-01  -6.9921384610050719e-01
   2.6074780071957449e-01  -7.1530667095980216e-01
   2.6640181316924710e-01  -7.3160489674457718e-01
   2.7201551388331119e-01  -7.4810951557199923e-01
   2.7759008806012647e-01  -7.6482153725394619e-01
   2.8312668017166731e-01  -7.8174198956091434e-01
   2.8862639675273910e-01  -7.9887191849905137e-01
   2.9409031110458972e-01  -8.1621238860692402e-01
   2.9951946851633954e-01  -8.3376448327310748e-01
   3.0491489038149594e-01  -8.5152930507016444e-01
   3.1027757605869316e-01  -8.6950797609591057e-01
   3.1560850225208542e-01  -8.8770163831372251e-01
   3.2090862070797804e-01  -9.0611145388564951e-01
   3.2617885568143967e-01  -9.2473860550050901e-01
   3.3142010267944044e-01  -9.4358429670305299e-01
   3.3663322939716567e-01  -9.6264975223594074e-01
   3.4181907882607998e-01  -9.8193621840304512e-01
   3.4697847357016381e-01  -1.0014449634599605e+00
   3.5211221991851488e-01  -1.0211772780270585e+00
   3.5722111031982767e-01  -1.0411344755185801e+00
   3.6230592358625913e-01  -1.0613178925743865e+00
   3.6736742309411446e-01  -1.0817288894869592e+00
   3.7240635407216477e-01  -1.1023688506209826e+00
   3.7742344141068923e-01  -1.1232391848303487e+00
   3.8241938917766588e-01  -1.1443413258859638e+00
   3.8739488227960311e-01  -1.1656767329247155e+00
   3.9235058979170800e-01  -1.1872468909299787e+00
   3.9728716878085285e-01  -1.2090533112437984e+00
   4.0220526724733696e-01  -1.2310975321033526e+00
   4.0710552518987103e-01  -1.2533811191893238e+00
   4.1198857359381302e-01  -1.2759056661733847e+00
   4.1685503199502150e-01  -1.2986727952596289e+00
   4.2170550586384037e-01  -1.3216841577200287e+00
   4.2654058508599024e-01  -1.3449414344372987e+00
   4.3136084434675603e-01  -1.3684463364675707e+00
   4.3616684539973094e-01  -1.3922006056377163e+00
   4.4095914041104434e-01  -1.4162060151822029e+00
   4.4573827512530212e-01  -1.4404643704149604e+00
   4.5050479068284505e-01  -1.4649775094252695e+00
   4.5525922349586356e-01  -1.4897473037812272e+00
   4.6000210340400338e-01  -1.5147756592307613e+00
   4.6473395104082948e-01  -1.5400645163973159e+00
   4.6945527565803435e-01  -1.5656158514780028e+00
   4.7416657443751031e-01  -1.5914316769610590e+00
   4.7886833368208259e-01  -1.6175140423776062e+00
   4.8356103147988111e-01  -1.6438650351010269e+00
   4.8824514081952375e-01  -1.6704867811929454e+00
   4.9292113195557696e-01  -1.6973814462875740e+00
   4.9758947314804058e-01  -1.7245512364972400e+00
   5.0225062958733713e-01  -1.7519983993240615e+00
   5.0690506107630118e-01  -1.7797252245694795e+00
   5.1155321955033273e-01  -1.8077340452454811e+00
   5.1619554756506192e-01  -1.8360272385019956e+00
   5.2083247846483471e-01  -1.8646072265897988e+00
   5.2546443822208566e-01  -1.8934764778759225e+00
   5.3009184824014222e-01  -1.9226375079189579e+00
   5.3471512801179699e-01  -1.9520928805986981e+00
   5.3933469659561872e-01  -1.9818452092863459e+00
   5.4395097237868417e-01  -2.0118971580337455e+00
   5.4856437131524682e-01  -2.0422514427710952e+00
   5.5317530446303131e-01  -2.0729108325083252e+00
   5.5778417592531526e-01  -2.1038781505521671e+00
   5.6239138211873685e-01  -2.1351562757593348e+00
   5.6699731271871778e-01  -2.1667481438469531e+00
   5.7160235292808492e-01  -2.1986567487759769e+00
   5.7620688615690829e-01  -2.2308851442080435e+00
   5.8081129603991388e-01  -2.2634364450251558e+00
   5.8541596700406939e-01  -2.2963138288911225e+00
   5.9002128321191805e-01  -2.3295205378367627e+00
   5.9462762638912769e-01  -2.3630598798591080e+00
   5.9923537350385137e-01  -2.3969352305399787e+00
   6.0384489531555596e-01  -2.4311500347027133e+00
   6.0845655643592955e-01  -2.4657078081322941e+00
   6.1307071689911197e-01  -2.5006121393817815e+00
   6.1768773460522475e-01  -2.5358666916736459e+00
   6.2230796763896845e-01  -2.5714752048919456e+00
   6.2693177552464374e-01  -2.6074414976466285e+00
   6.3155951893210327e-01  -2.6437694693868528e+00
   6.3619155800303950e-01  -2.6804631025480541e+00
   6.4082825003896515e-01  -2.7175264647297666e+00
   6.4546994755328668e-01  -2.7549637109198426e+00
   6.5011699752677576e-01  -2.7927790857902886e+00
   6.5476974218737372e-01  -2.8309769260954267e+00
   6.5942852099460125e-01  -2.8695616631902010e+00
   6.6409367300138933e-01  -2.9085378256736121e+00
   6.6876553861460919e-01  -2.9479100421432483e+00
   6.7344446003344449e-01  -2.9876830440382185e+00
   6.7813078020540951e-01  -3.0278616685476667e+00
   6.8282484075940098e-01  -3.0684508615747581e+00
   6.8752697980128319e-01  -3.1094556807643037e+00
   6.9223753050123238e-01  -3.1508812986195616e+00
   6.9695682106450285e-01  -3.1927330057405712e+00
   7.0168517608443537e-01  -3.2350162142157974e+00
   7.0642291869670348e-01  -3.2777364611808442e+00
   7.1117037261797100e-01  -3.3208994125410847e+00
   7.1592786320772261e-01  -3.3645108668349271e+00
   7.2069571710187263e-01  -3.4085767592179033e+00
   7.2547426057515052e-01  -3.4531031655412980e+00
   7.3026381731000056e-01  -3.4980963065322568e+00
   7.3506470649803290e-01  -3.5435625520909868e+00
   7.3987724204707705e-01  -3.5895084257452883e+00
   7.4470173319236665e-01  -3.6359406092983471e+00
   7.4953848621727970e-01  -3.6828659477022949e+00
   7.5438780652111781e-01  -3.7302914541612395e+00
   7.5925000012609134e-01  -3.7782243154576567e+00
   7.6412537395719848e-01  -3.8266718974704474e+00
   7.6901423474291397e-01  -3.8756417508632919e+00
   7.7391688696215677e-01  -3.9251416169357363e+00
   7.7883363065738520e-01  -3.9751794336457458e+00
   7.8376475997775974e-01  -4.0257633418456198e+00
   7.8871056300074938e-01  -4.0769016917754000e+00
   7.9367132283458852e-01  -4.1286030498590325e+00
   7.9864731945990441e-01  -4.1808762058279481e+00
   8.0363883145748694e-01  -4.2337301801749554e+00
   8.0864613681852981e-01  -4.2871742319176569e+00
   8.1366951241677632e-01  -4.3412178666452341e+00
   8.1870923228469006e-01  -4.3958708448335742e+00
   8.2376556532825196e-01  -4.4511431904302299e+00
   8.2883877334380163e-01  -4.5070451997488687e+00
   8.3392911005915349e-01  -4.5635874507217222e+00
   8.3903682147979208e-01  -4.6207808125760188e+00
   8.4416214726480332e-01  -4.6786364559721498e+00
   8.4930532241727807e-01  -4.7371658636398690e+00
   8.5446657843879248e-01  -4.7963808414922209e+00
   8.5964614332160028e-01  -4.8562935302101016e+00
   8.6484424023451689e-01  -4.9169164172633275e+00
   8.7006108530170434e-01  -4.9782623493859885e+00
   8.7529688524297666e-01  -5.0403445455109406e+00
   8.8055183568832907e-01  -5.1031766102503742e+00
   8.8582612068387490e-01  -5.1667725479791695e+00
   8.9111991338870455e-01  -5.2311467776079645e+00
   8.9643337745517293e-01  -5.2963141480893512e+00
   9.0176666828711460e-01  -5.3622899546863039e+00
   9.0711993341594543e-01  -5.4290899559966093e+00
   9.1249331159969393e-01  -5.4967303917109582e+00
   9.1788693077517203e-01  -5.5652280011254431e+00
   9.2330090546481292e-01  -5.6346000424019387e+00
   9.2873533445261935e-01  -5.7048643126936618e+00
   9.3419029941266496e-01  -5.7760391691791027e+00
   9.3966586475639535e-01  -5.8481435511660393e+00
   9.4516207843727174e-01  -5.9211970033190910e+00
   9.5067897303465576e-01  -5.9952197001104661e+00
   9.5621656631057617e-01  -6.0702324715022637e+00
   9.6177486064457640e-01  -6.1462568298842211e+00
   9.6735384120875456e-01  -6.2233149982812828e+00
   9.7295347326296167e-01  -6.3014299398704674e+00
   9.7857369929983773e-01  -6.3806253888932059e+00
   9.8421443681293730e-01  -6.4609258830867446e+00
   9.8987557717929864e-01  -6.5423567978301467e+00
   9.9555698565818362e-01  -6.6249443821124938e+00
   1.0012585020202465e+00  -6.7087157965296305e+00
   1.0069799410413691e+00  -6.7936991533608264e+00
   1.0127210921365040e+00  -6.8799235588262464e+00
   1.0184817177559136e+00  -6.9674191576283793e+00
   1.0242615506708177e+00  -7.0562171797474971e+00
   1.0300602907212713e+00  -7.1463499898117702e+00
   1.0358776018082529e+00  -7.2378511390421840e+00
   1.0417131097816190e+00  -7.3307554202146683e+00
   1.0475664014830457e+00  -7.4250989257443276e+00
   1.0534370246918994e+00  -7.5209191093864742e+00
   1.0593244883280428e+00  -7.6182548515394863e+00
   1.0652282621405116e+00  -7.7171465286406891e+00
   1.0711477753124838e+00  -7.8176360867149235e+00
   1.0770824138545410e+00  -7.9197671192775445e+00
   1.0830315171524794e+00  -8.0235849500095391e+00
   1.0889943743729922e+00  -8.1291367203761578e+00
   1.0949702214744659e+00  -8.2364714829233048e+00
   1.1009582392973007e+00  -8.3456403003910662e+00
   1.1069575527389572e+00  -8.4566963517386338e+00
   1.1129672305510465e+00  -8.5696950450482916e+00
   1.1189862850247185e+00  -8.6846941384803102e+00
   1.1250136708712797e+00  -8.8017538694883726e+00
   1.1310482829402027e+00  -8.9209370928932934e+00
   1.1370889529014374e+00  -9.0423094287236836e+00
   1.1431344454526875e+00  -9.1659394203554054e+00
   1.1491834548104118e+00  -9.2918987043987826e+00
   1.1552346021231994e+00  -9.4202621926829515e+00
   1.1612864340617213e+00  -9.5511082685680808e+00
   1.1673374223519746e+00  -9.6845189982508870e+00
   1.1733859636327670e+00  -9.8205803589117266e+00
   1.1794303789008727e+00  -9.9593824853537800e+00
   1.1854689120024924e+00  -1.0101019936257082e+01
   1.1914997270555756e+00  -1.0245591982895261e+01
   1.1975209051694802e+00  -1.0393202921487308e+01
   1.2035304411533192e+00  -1.0543962412497265e+01
   1.2095262409499838e+00  -1.0697985848962087e+01
   1.2155061202650848e+00  -1.0855394758679122e+01
   1.2214678044096088e+00  -1.1016317241943955e+01
   1.2274089289164194e+00  -1.1180888451324943e+01
   1.2333270402313867e+00  -1.1349251116847496e+01
   1.2392195958175216e+00  -1.1521556121118854e+01
   1.2450839633380475e+00  -1.1697963133300949e+01
   1.2509174190548284e+00  -1.1878641305116444e+01
   1.2567171460024527e+00  -1.2063770039458623e+01
   1.2624802326896556e+00  -1.2253539839251310e+01
   1.2682036729640491e+00  -1.2448153248493480e+01
   1.2738843673003259e+00  -1.2647825896311227e+01
   1.2795191252965168e+00  -1.2852787662219905e+01
   1.2851046687865864e+00  -1.3063283970603671e+01
   1.2906376348622375e+00  -1.3279577250370259e+01
   1.2961145782853360e+00  -1.3501948556268271e+01
   1.3015319731903658e+00  -1.3730699413092280e+01
   1.3068862144421802e+00  -1.3966153872154166e+01
   1.3121736193352933e+00  -1.4208660858132605e+01
   1.3173904303581301e+00  -1.4458596827000472e+01
   1.3225328194876018e+00  -1.4716368781732111e+01
   1.3275968940302763e+00  -1.4982417745634537e+01
   1.3325787035787513e+00  -1.5257222691322061e+01
   1.3374742473921446e+00  -1.5541305197267441e+01
   1.3422794815441585e+00  -1.5835234623015381e+01
   1.3469903254995084e+00  -1.6139634313797316e+01
   1.3516026682377775e+00  -1.6455188792702728e+01
   1.3561123744539960e+00  -1.6782652107967881e+01
   1.3605152915510113e+00  -1.7122857813233981e+01
   1.3648072580163748e+00  -1.7476730578068867e+01
   1.3689841134053817e+00  -1.7845300402318756e+01
   1.3730417096746415e+00  -1.8229719284399330e+01
   1.3769759232393164e+00  -1.8631281518671095e+01
   1.3807826670023011e+00  -1.9051448815731124e+01
   1.3844579017896950e+00  -1.9491879700720006e+01
   1.3879976470276814e+00  -1.9954469442716750e+01
   1.3913979909543404e+00  -2.0441393255504913e+01
   1.3946551009673283e+00  -2.0955172291799919e+01
   1.3977652347446914e+00  -2.1498740761139729e+01
   1.4007247525122200e+00  -2.2075553355619352e+01
   1.4035301303885177e+00  -2.2689717358890768e+01
   1.4061779742913745e+00  -2.3346138814165627e+01
   1.4086650336325754e+00  -2.4050818357824593e+01
   1.4109882140608632e+00  -2.4811041319968336e+01
   1.4131445888298639e+00  -2.5636195637886296e+01
   1.4151314088204041e+00  -2.6537534993424543e+01
   1.4169461116605568e+00  -2.7531151509412322e+01
   1.4185863305702173e+00  -2.8637682977912405e+01
   1.4200499034484377e+00  -2.9887795392370865e+01
   1.4213348823554361e+00  -3.1352738400952894e+01
   1.4224395430824395e+00  -3.3071964155212768e+01
   1.4233623941403082e+00  -3.6162533748779133e+01
   1.4241021843910087e+00  -3.8894394244019082e+01
   1.4246579087375868e+00  -3.5887415303991673e+01
   1.4250288117081791e+00  -3.7840704670818390e+01
   1.4252143892317832e+00  -3.7743668820593939e+01


==> R_Sig_poly_NGC5897.txt <==
  -2.1404229084989121e+00   4.4954152786640424e-02
  -1.6632940914682532e+00   4.4805848986937964e-02
  -1.4414301579653754e+00   4.4509239158753634e-02
  -1.2952792134618991e+00   4.4064278319772568e-02
  -1.1861039889227840e+00   4.3470955271116440e-02
  -1.0989151020091565e+00   4.2729248978721712e-02
  -1.0263176941826657e+00   4.1839130534349754e-02
  -9.6411499379812593e-01   4.0800563096644309e-02
  -9.0969451054835249e-01   3.9613502418987409e-02
  -8.6131904362701128e-01   3.8277896905200247e-02
  -8.1777467002011450e-01   3.6793687995011162e-02
  -7.7817962011539210e-01   3.5160810399791027e-02
  -7.4187314574085139e-01   3.3379192420481353e-02
  -7.0834729570650146e-01   3.1448756094208961e-02
  -6.7720314335633069e-01   2.9369417279956796e-02
  -6.4812165494074803e-01   2.7141085585205907e-02
  -6.2084369110563198e-01   2.4763664242887434e-02
  -5.9515590562832621e-01   2.2237049931904389e-02
  -5.7088056607834214e-01   1.9561132636826080e-02
  -5.4786805126809224e-01   1.6735795548684828e-02
  -5.2599121930778492e-01   1.3760915047731390e-02
  -5.0514111205804213e-01   1.0636360734984465e-02
  -4.8522363429956317e-01   7.3619955021665779e-03
  -4.6615695712324112e-01   3.9376755907536672e-03
  -4.4786946768201974e-01   3.6325062370738421e-04
  -4.3029813553555601e-01  -3.3614364144013724e-03
  -4.1338719856459732e-01  -7.2365492373309068e-03
  -3.9708709475089160e-01  -1.1262258347615055e-02
  -3.8135358372870232e-01  -1.5438741127611722e-02
  -3.6614701593705262e-01  -1.9766181915293987e-02
  -3.5143171852782829e-01  -2.4244772048194529e-02
  -3.3717547599776976e-01  -2.8874709879686190e-02
  -3.2334908993718997e-01  -3.3656200774965964e-02
  -3.0992600635033113e-01  -3.8589457106263408e-02
  -2.9688200111209728e-01  -4.3674698260772894e-02
  -2.8419491475032999e-01  -4.8912150672692042e-02
  -2.7184442791140506e-01  -5.4302047878675416e-02
  -2.5981186906210330e-01  -5.9844630590643225e-02
  -2.4808004686634960e-01  -6.5540146772701327e-02
  -2.3663310125591636e-01  -7.1388851711664633e-02
  -2.2545636929729140e-01  -7.7391008072869333e-02
  -2.1453626401954826e-01  -8.3546885941194443e-02
  -2.0386016592954959e-01  -8.9856762851849653e-02
  -1.9341632763109812e-01  -9.6320923820706089e-02
  -1.8319379170750938e-01  -1.0293966138158747e-01
  -1.7318232112535317e-01  -1.0971327563735950e-01
  -1.6337234027057851e-01  -1.1664207432439759e-01
  -1.5375488388310629e-01  -1.2372637288698572e-01
  -1.4432155095584362e-01  -1.3096649455520057e-01
  -1.3506446120807866e-01  -1.3836277041981326e-01
  -1.2597621287103311e-01  -1.4591553950051622e-01
  -1.1704984181294228e-01  -1.5362514880735006e-01
  -1.0827878306452032e-01  -1.6149195339828187e-01
  -9.9656836231487786e-02  -1.6951631643798371e-01
  -9.1178135991800038e-02  -1.7769860926210168e-01
  -8.2837128035567406e-02  -1.8603921144947416e-01
  -7.4628549725322943e-02  -1.9453851090219654e-01
  -6.6547413908771239e-02  -2.0319690393081852e-01
  -5.8588993952489510e-02  -2.1201479534125739e-01
  -5.0748808362294735e-02  -2.2099259852086717e-01
  -4.3022604170237656e-02  -2.3013073552188495e-01
  -3.5406339289430419e-02  -2.3942963714363802e-01
  -2.7896164906402749e-02  -2.4888974301572242e-01
  -2.0488409373381908e-02  -2.5851150168398274e-01
  -1.3179564867401123e-02  -2.6829537070242321e-01
  -5.9662773883067729e-03  -2.7824181672939019e-01
   1.1546602532252553e-03  -2.8835131562837246e-01
   8.1863135921095270e-03  -2.9862435257043340e-01
   1.5131611332677165e-02  -3.0906142213692744e-01
   2.1993351182647260e-02  -3.1966302842205863e-01
   2.8774207406884356e-02  -3.3042968513607690e-01
   3.5476739949167536e-02  -3.4136191571063024e-01
   4.2103404201726431e-02  -3.5246025340929749e-01
   4.8656560111113245e-02  -3.6372524144329799e-01
   5.5138479442767674e-02  -3.7515743309278504e-01
   6.1551350572099116e-02  -3.8675739183205632e-01
   6.7897280984440755e-02  -3.9852569145592592e-01
   7.4178298373915444e-02  -4.1046291620602737e-01
   8.0396351620569712e-02  -4.2256966089569181e-01
   8.6553312821859490e-02  -4.3484653103524556e-01
   9.2650981050664286e-02  -4.4729414295986863e-01
   9.8691087755517798e-02  -4.5991312396331741e-01
   1.0467530302956651e-01  -4.7270411243941962e-01
   1.1060524159963200e-01  -4.8566775803141904e-01
   1.1648246743663317e-01  -4.9880472178829560e-01
   1.2230849636596509e-01  -5.1211567632391852e-01
   1.2808479674484594e-01  -5.2560130597605381e-01
   1.3381278893653639e-01  -5.3926230696357669e-01
   1.3949384468185091e-01  -5.5309938754105592e-01
   1.4512928744057110e-01  -5.6711326815406959e-01
   1.5072039433665599e-01  -5.8130468159900617e-01
   1.5626839969459536e-01  -5.9567437319099881e-01
   1.6177449952025630e-01  -6.1022310094312149e-01
   1.6723985590318671e-01  -6.2495163575613288e-01
   1.7266560033356260e-01  -6.3986076161635108e-01
   1.7805283531809438e-01  -6.5495127579684354e-01
   1.8340263428821696e-01  -6.7022398905762437e-01
   1.8871604040690765e-01  -6.8567972584244119e-01
   1.9399406524440296e-01  -7.0131932447283485e-01
   1.9923768830068972e-01  -7.1714363734252196e-01
   2.0444785799258430e-01  -7.3315353111799664e-01
   2.0962549414748188e-01  -7.4934988695034732e-01
   2.1477149145751626e-01  -7.6573360070049945e-01
   2.1988672298491344e-01  -7.8230558317924925e-01
   2.2497204278557559e-01  -7.9906676039611213e-01
   2.3002828704711337e-01  -8.1601807381326275e-01
   2.3505627367969831e-01  -8.3316048059819725e-01
   2.4005680087007039e-01  -8.5049495387172369e-01
   2.4503064545578759e-01  -8.6802248295348772e-01
   2.4997856203241658e-01  -8.8574407360769281e-01
   2.5490128338756762e-01  -9.0366074829677612e-01
   2.5979952235253329e-01  -9.2177354644905818e-01
   2.6467397460878445e-01  -9.4008352474328949e-01
   2.6952532163827503e-01  -9.5859175741075997e-01
   2.7435423294341893e-01  -9.7729933655006485e-01
   2.7916136694980043e-01  -9.9620737244719826e-01
   2.8394737048925639e-01  -1.0153169938954965e+00
   2.8871287728387612e-01  -1.0346293485115818e+00
   2.9345850621067504e-01  -1.0541456030467984e+00
   2.9818486018581714e-01  -1.0738669437019270e+00
   3.0289252625886215e-01  -1.0937945764495414e+00
   3.0758207703293783e-01  -1.1139297273746966e+00
   3.1225407303274250e-01  -1.1342736430361164e+00
   3.1690906527824708e-01  -1.1548275908481482e+00
   3.2154759725631293e-01  -1.1755928594799523e+00
   3.2617020570850308e-01  -1.1965707592614301e+00
   3.3077742010253608e-01  -1.2177626225911777e+00
   3.3536976113637040e-01  -1.2391698043403712e+00
   3.3994773898272379e-01  -1.2607936822531396e+00
   3.4451185205480633e-01  -1.2826356573510524e+00
   3.4906258687306163e-01  -1.3046971543479318e+00
   3.5360041918080526e-01  -1.3269796220860894e+00
   3.5812581598947962e-01  -1.3494845339977899e+00
   3.6263923788382235e-01  -1.3722133885928907e+00
   3.6714114082726768e-01  -1.3951677099668642e+00
   3.7163197689917238e-01  -1.4183490483207501e+00
   3.7611219379974048e-01  -1.4417589804838726e+00
   3.8058223341736658e-01  -1.4653991104353703e+00
   3.8504253009480816e-01  -1.4892710698229221e+00
   3.8949350933444971e-01  -1.5133765184875434e+00
   3.9393558750458130e-01  -1.5377171450021327e+00
   3.9836917272437633e-01  -1.5622946672352380e+00
   4.0279466666061436e-01  -1.5871108329468062e+00
   4.0721246662876509e-01  -1.6121674204149654e+00
   4.1162296728061010e-01  -1.6374662390896493e+00
   4.1602656132377996e-01  -1.6630091302635819e+00
   4.2042363908268682e-01  -1.6887979677489142e+00
   4.2481458714430609e-01  -1.7148346585559870e+00
   4.2919978666979608e-01  -1.7411211435724461e+00
   4.3357961206914392e-01  -1.7676593982504092e+00
   4.3795443058706779e-01  -1.7944514333126751e+00
   4.4232460300620580e-01  -1.8214992954901297e+00
   4.4669048524254329e-01  -1.8488050682966903e+00
   4.5105243028247777e-01  -1.8763708728458115e+00
   4.5541078978228466e-01  -1.9041988686995563e+00
   4.5976591478763690e-01  -1.9322912547429443e+00
   4.6411815535647183e-01  -1.9606502700695478e+00
   4.6846785929098017e-01  -1.9892781948744580e+00
   4.7281537050230948e-01  -2.0181773513512162e+00
   4.7716102767002011e-01  -2.0473501046025406e+00
   4.8150516373531999e-01  -2.0767988635764167e+00
   4.8584810645176013e-01  -2.1065260820399119e+00
   4.9019017981097701e-01  -2.1365342596028172e+00
   4.9453170584239758e-01  -2.1668259427904308e+00
   4.9887300614212216e-01  -2.1974037261619634e+00
   5.0321440259794248e-01  -2.2282702534627190e+00
   5.0755621707766618e-01  -2.2594282187973489e+00
   5.1189877024311858e-01  -2.2908803678167651e+00
   5.1624237996984268e-01  -2.3226294989178093e+00
   5.2058735999984573e-01  -2.3546784644634271e+00
   5.2493401935691320e-01  -2.3870301720373996e+00
   5.2928266276360869e-01  -2.4196875857494624e+00
   5.3363359191944260e-01  -2.4526537276010214e+00
   5.3798710717876708e-01  -2.4859316789172530e+00
   5.4234350901806549e-01  -2.5195245818370497e+00
   5.4670309876758927e-01  -2.5534356408534036e+00
   5.5106617836094918e-01  -2.5876681243859219e+00
   5.5543304922422498e-01  -2.6222253663804218e+00
   5.5980401074705677e-01  -2.6571107679320551e+00
   5.6417935892987936e-01  -2.6923277989412475e+00
   5.6855938572839659e-01  -2.7278799998179650e+00
   5.7294437934926723e-01  -2.7637709832532726e+00
   5.7733462539212121e-01  -2.8000044360684520e+00
   5.8173040841354429e-01  -2.8365841211534177e+00
   5.8613201333613540e-01  -2.8735138794820783e+00
   5.9053972618323924e-01  -2.9107976321992424e+00
   5.9495383387897793e-01  -2.9484393827606499e+00
   5.9937462320314572e-01  -2.9864432191172501e+00
   6.0380237930507896e-01  -3.0248133159409729e+00
   6.0823738434037478e-01  -3.0635539369044498e+00
   6.1267991674571587e-01  -3.1026694370279690e+00
   6.1713025141695443e-01  -3.1421642651179655e+00
   6.2158866071840591e-01  -3.1820429663123622e+00
   6.2605541593599057e-01  -3.2223101847416280e+00
   6.3053078862234491e-01  -3.2629706663004301e+00
   6.3501505132565761e-01  -3.3040292615192075e+00
   6.3950847742635308e-01  -3.3454909285212948e+00
   6.4401134014269834e-01  -3.3873607360502245e+00
   6.4852391107195806e-01  -3.4296438665719107e+00
   6.5304645880784928e-01  -3.4723456194542459e+00
   6.5757924813732593e-01  -3.5154714142539789e+00
   6.6212254009796467e-01  -3.5590267941253471e+00
   6.6667659285017478e-01  -3.6030174293810999e+00
   6.7124166301245447e-01  -3.6474491212082425e+00
   6.7581800693137528e-01  -3.6923278055453110e+00
   6.8040588138788616e-01  -3.7376595571031905e+00
   6.8500554345071851e-01  -3.7834505935179630e+00
   6.8961724950948355e-01  -3.8297072796215548e+00
   6.9424125382338520e-01  -3.8764361318311211e+00
   6.9887780709988501e-01  -3.9236438226659658e+00
   7.0352715559800738e-01  -3.9713371854217656e+00
   7.0818954105128884e-01  -4.0195232190237817e+00
   7.1286520138943466e-01  -4.0682090930945769e+00
   7.1755437193771743e-01  -4.1174021532452993e+00
   7.2225728659228949e-01  -4.1671099265974840e+00
   7.2697417847726120e-01  -4.2173401275202131e+00
   7.3170527978596900e-01  -4.2681006635769174e+00
   7.3645082081030677e-01  -4.3193996416576654e+00
   7.4121102846642239e-01  -4.3712453743103517e+00
   7.4598612480447279e-01  -4.4236463862746795e+00
   7.5077632599321209e-01  -4.4766114212577879e+00
   7.5558184208139001e-01  -4.5301494489786878e+00
   7.6040287754257219e-01  -4.5842696725309970e+00
   7.6523963231040493e-01  -4.6389815360675080e+00
   7.7009230282503305e-01  -4.6942947328323701e+00
   7.7496108260422780e-01  -4.7502192135319108e+00
   7.7984616203041179e-01  -4.8067651950157755e+00
   7.8474772733418086e-01  -4.8639431692878441e+00
   7.8966595905218739e-01  -4.9217639128248214e+00
   7.9460103042768515e-01  -4.9802384962328681e+00
   7.9955310623381903e-01  -5.0393782942870473e+00
   8.0452234233412245e-01  -5.0991949963934013e+00
   8.0950888600948356e-01  -5.1597006175203557e+00
   8.1451287678521633e-01  -5.2209075096414885e+00
   8.1953444730080482e-01  -5.2828283737060087e+00
   8.2457372374431714e-01  -5.3454762721342899e+00
   8.2963082552958212e-01  -5.4088646418413830e+00
   8.3470586417676884e-01  -5.4730073077861530e+00
   8.3979894164659763e-01  -5.5379184970422042e+00
   8.4491014857356350e-01  -5.6036128534473475e+00
   8.5003956287396853e-01  -5.6701054528648420e+00
   8.5518724905090027e-01  -5.7374118191343833e+00
   8.6035325824689379e-01  -5.8055479407715289e+00
   8.6553762880603125e-01  -5.8745302884886383e+00
   8.7074038690696764e-01  -5.9443758335464691e+00
   8.7596154679576455e-01  -6.0151020670057518e+00
   8.8120111028782555e-01  -6.0867270198191878e+00
   8.8645906547873354e-01  -6.1592692838696896e+00
   8.9173538488691384e-01  -6.2327480338716832e+00
   8.9703002345551353e-01  -6.3071830503238999e+00
   9.0234291688119106e-01  -6.3825947434509143e+00
   9.0767398060170212e-01  -6.4590041783731458e+00
   9.1302310951395671e-01  -6.5364331014964208e+00
   9.1839017820912316e-01  -6.6149039683201458e+00
   9.2377504130732124e-01  -6.6944399726167978e+00
   9.2917753342497289e-01  -6.7750650772174410e+00
   9.3459746844008629e-01  -6.8568040462414750e+00
   9.4003463797083153e-01  -6.9396824790193401e+00
   9.4548880926867440e-01  -7.0237268456705220e+00
   9.5095972293508768e-01  -7.1089645244245423e+00
   9.5644709092186653e-01  -7.1954238409647626e+00
   9.6195059515731174e-01  -7.2831341097767428e+00
   9.6746988689004498e-01  -7.3721256778604136e+00
   9.7300458656198030e-01  -7.4624299708684907e+00
   9.7855428381240128e-01  -7.5540795418904843e+00
   9.8411853715423769e-01  -7.6471081230411286e+00
   9.8969687297961062e-01  -7.7415506799224731e+00
   9.9528878379302710e-01  -7.8374434692656969e+00
   1.0008937258500834e+00  -7.9348240997155735e+00
   1.0065111165936105e+00  -8.0337315961771036e+00
   1.0121403323432856e+00  -8.1342064680034376e+00
   1.0177807065895936e+00  -8.2362907811138548e+00
   1.0234315290047860e+00  -8.3400282348205614e+00
   1.0290920450080028e+00  -8.4454642433575167e+00
   1.0347614555055666e+00  -8.5526460227198857e+00
   1.0404389163569507e+00  -8.6616226830946470e+00
   1.0461235372173419e+00  -8.7724453274755945e+00
   1.0518143796386827e+00  -8.8851671562748642e+00
   1.0575104545873941e+00  -8.9998435794786751e+00
   1.0632107197550131e+00  -9.1165323357349859e+00
   1.0689140771143750e+00  -9.2352936198813094e+00
   1.0746193710828167e+00  -9.3561902192239348e+00
   1.0803253874266296e+00  -9.4792876599090778e+00
   1.0860308527695173e+00  -9.6046543633327488e+00
   1.0917344343468613e+00  -9.7323618150498845e+00
   1.0974347395664221e+00  -9.8624847457183034e+00
   1.1031303150223244e+00  -9.9951013260596291e+00
   1.1088196448302388e+00  -1.0130293377281278e+01
   1.1145011484235177e+00  -1.0268146596779008e+01
   1.1201731781738018e+00  -1.0408750803807314e+01
   1.1258340172861212e+00  -1.0552200202307290e+01
   1.1314818783421010e+00  -1.0698593668736127e+01
   1.1371149026477179e+00  -1.0848035061443726e+01
   1.1427311602742678e+00  -1.1000633558506035e+01
   1.1483286504565391e+00  -1.1156504026200807e+01
   1.1539053019194527e+00  -1.1315767417057378e+01
   1.1594589727773223e+00  -1.1478551209356780e+01
   1.1649874498612309e+00  -1.1644989884888474e+01
   1.1704884475967883e+00  -1.1815225449862808e+01
   1.1759596067840972e+00  -1.1989408011520695e+01
   1.1813984937278685e+00  -1.2167696407688364e+01
   1.1868026001022691e+00  -1.2350258901585462e+01
   1.1921693437296252e+00  -1.2537273947692773e+01
   1.1974960701847077e+00  -1.2728931041243259e+01
   1.2027800549109533e+00  -1.2925431657664907e+01
   1.2080185054269807e+00  -1.3126990294261144e+01
   1.2132085632649472e+00  -1.3333835639830520e+01
   1.2183473054796150e+00  -1.3546211865974584e+01
   1.2234317458317443e+00  -1.3764380081222146e+01
   1.2284588359806428e+00  -1.3988619963278968e+01
   1.2334254671280809e+00  -1.4219231584796727e+01
   1.2383284725026509e+00  -1.4456537494824669e+01
   1.2431646308788826e+00  -1.4700885036392833e+01
   1.2479306710591183e+00  -1.4952649020407309e+01
   1.2526232770160071e+00  -1.5212234749055142e+01
   1.2572390932732382e+00  -1.5480081488270997e+01
   1.2617747301509956e+00  -1.5756666387186923e+01
   1.2662267686876369e+00  -1.6042509130673459e+01
   1.2705917653093863e+00  -1.6338177153244196e+01
   1.2748662565511670e+00  -1.6644291841147464e+01
   1.2790467642503387e+00  -1.6961535662771531e+01
   1.2831298015890154e+00  -1.7290660691707625e+01
   1.2871118801765791e+00  -1.7632498135523306e+01
   1.2909895180989563e+00  -1.7987970846881971e+01
   1.2947592486220310e+00  -1.8358106231115784e+01
   1.2984176291085434e+00  -1.8744054547367121e+01
   1.3019612497388064e+00  -1.9147107222791394e+01
   1.3053867417991751e+00  -1.9568724591798293e+01
   1.3086907855595049e+00  -2.0010563091808812e+01
   1.3118701179921046e+00  -2.0474513211226583e+01
   1.3149215407135646e+00  -2.0962754687332765e+01
   1.3178419284980998e+00  -2.1477795114098427e+01
   1.3206282385336441e+00  -2.2022584369925600e+01
   1.3232775203340004e+00  -2.2600561193278374e+01
   1.3257869259751163e+00  -2.3215829553319232e+01
   1.3281537201900762e+00  -2.3873304969544566e+01
   1.3303752898722254e+00  -2.4579012756821285e+01
   1.3324491527102436e+00  -2.5340154234855518e+01
   1.3343729649243343e+00  -2.6166143503456961e+01
   1.3361445283239564e+00  -2.7068519401250594e+01
   1.3377617970384281e+00  -2.8063879180300823e+01
   1.3392228842650984e+00  -2.9170252386683391e+01
   1.3405260692115419e+00  -3.0435624013725526e+01
   1.3416698041619946e+00  -3.1903731017484617e+01
   1.3426527213542305e+00  -3.4018738666194452e+01
   1.3434736392141908e+00  -3.8007281920176645e+01
   1.3441315675074939e+00  -3.6100573693897601e+01
   1.3446257111313487e+00  -3.6699037520057402e+01
   1.3449554725275565e+00  -3.5955980715336750e+01
   1.3451204529457306e+00  -3.7666224611121926e+01


==> R_Sig_poly_NGC5986.txt <==
  -2.1162789071103569e+00  -6.9224834865064741e-03
  -1.6389759478449255e+00  -8.2074628545584765e-03
  -1.4170984928292536e+00  -1.0724827886788909e-02
  -1.2710061273915119e+00  -1.4539451116902141e-02
  -1.1615872312487643e+00  -1.9598487997808316e-02
  -1.0739441570982113e+00  -2.5943041443132548e-02
  -1.0010088997605966e+00  -3.3542269268383197e-02
  -9.3846168768535998e-01  -4.2438925285873078e-02
  -8.8343558868676864e-01  -5.2586885435381980e-02
  -8.3437571915173225e-01  -6.4036388761013252e-02
  -7.9026713546044203e-01  -7.6746407692468252e-02
  -7.5000233364162638e-01  -9.0770642923860112e-02
  -7.1278034299251314e-01  -1.0605482063237093e-01
  -6.7834849919883833e-01  -1.2266404061297403e-01
  -6.4638505166727933e-01  -1.4054438584298226e-01
  -6.1629843967849229e-01  -1.5976349304101473e-01
  -5.8781524889181891e-01  -1.8025719050713640e-01
  -5.6099591365341728e-01  -2.0210591266448225e-01
  -5.3561248334568257e-01  -2.2524239043598132e-01
  -5.1125154868772960e-01  -2.4974955564740314e-01
  -4.8789473184801058e-01  -2.7555278858507926e-01
  -4.6567079598959127e-01  -3.0274760292473696e-01
  -4.4432073132218097e-01  -3.3125370980737917e-01
  -4.2355932400031993e-01  -3.6117012867097575e-01
  -4.0352422986172470e-01  -3.9241145010815853e-01
  -3.8430746318997333e-01  -4.2508797477403581e-01
  -3.6560570659148006e-01  -4.5910717265075374e-01
  -3.4726640950107590e-01  -4.9458454281135628e-01
  -3.2951488468288570e-01  -5.3142360717572967e-01
  -3.1235217853797520e-01  -5.6974938352288529e-01
  -2.9545904149981400e-01  -6.0945810855744198e-01
  -2.7882232327502893e-01  -6.5068179166912998e-01
  -2.6269121663643602e-01  -6.9331273590949039e-01
  -2.4695457393229220e-01  -7.3749093567633106e-01
  -2.3132248602614111e-01  -7.8310243471923824e-01
  -2.1591350987998578e-01  -8.3029548507330198e-01
  -2.0094054550071921e-01  -8.7895128397569788e-01
  -1.8618696830959328e-01  -9.2922539355217981e-01
  -1.7143955553543661e-01  -9.8099456339397928e-01
  -1.5692164789813309e-01  -1.0344228521895760e+00
  -1.4275922064422347e-01  -1.0893808626995918e+00
  -1.2866060444494581e-01  -1.1460405650591130e+00
  -1.1452732151749999e-01  -1.2042700496077856e+00
  -1.0064297320396896e-01  -1.2642487787268668e+00
  -8.7012681404760386e-02  -1.3258377591378159e+00
  -7.3317550344850629e-02  -1.3892263175096136e+00
  -5.9594051771239706e-02  -1.4542742171692333e+00
  -4.6129916537880677e-02  -1.5211762082989440e+00
  -3.2797849057980583e-02  -1.5897851975794492e+00
  -1.9308253781647099e-02  -1.6603087642962704e+00
  -5.8297269674336665e-03  -1.7325984434424659e+00
   7.4048082506070522e-03  -1.8068647173432977e+00
   2.0641690417026983e-02  -1.8829543035984788e+00
   3.4086138054902945e-02  -1.9610937468073741e+00
   4.7464441094800899e-02  -2.0411264058527827e+00
   6.0650243198872113e-02  -2.1232797514791906e+00
   7.3971931197976334e-02  -2.2073964688440650e+00
   8.7506955958748467e-02  -2.2937225511936887e+00
   1.0092461475294290e-01  -2.3820934850841375e+00
   1.1424024848431731e-01  -2.4727559896317404e+00
   1.2780897405321703e-01  -2.5655508934574907e+00
   1.4155750999386812e-01  -2.6607439862160653e+00
   1.5516045386976166e-01  -2.7581638229842973e+00
   1.6878606301363444e-01  -2.8580797402496345e+00
   1.8275122268566596e-01  -2.9603326744396981e+00
   1.9683517452168348e-01  -3.0652087064613740e+00
   2.1078443277549630e-01  -3.1725314762017245e+00
   2.2490369874280661e-01  -3.2825974304669576e+00
   2.3940791165853903e-01  -3.3952492053433696e+00
   2.5396008664613090e-01  -3.5107943274877189e+00
   2.6843826713371777e-01  -3.6290550686024430e+00
   2.8323999455746801e-01  -3.7503605555908868e+00
   2.9842732089098195e-01  -3.8745563471895550e+00
   3.1360352290271853e-01  -4.0019740089092268e+00
   3.2881968927762351e-01  -4.1324399718804932e+00
   3.4450057752436419e-01  -4.2663226529047940e+00
   3.6052760005346229e-01  -4.4034716732151402e+00
   3.7651887905617260e-01  -4.5442477592503643e+00
   3.9271286376481868e-01  -4.6884894678855984e+00
   4.0948308510063530e-01  -4.8366122614059783e+00
   4.2653340635140724e-01  -4.9884716014122850e+00
   4.4357875321119311e-01  -5.1444665116203190e+00
   4.6102647087016108e-01  -5.3044586298171907e+00
   4.7911982423414790e-01  -5.4689198356118514e+00
   4.9742264849798989e-01  -5.6377152294726383e+00
   5.1582306789444232e-01  -5.8112973463451940e+00
   5.3484512067505408e-01  -5.9895657060307297e+00
   5.5453589206800125e-01  -6.1730608058958598e+00
   5.7438991803416406e-01  -6.3616656367853350e+00
   5.9452593237643558e-01  -6.5559105862628240e+00
   6.1550288474874570e-01  -6.7557533365899225e+00
   6.3713239600809413e-01  -6.9618206708475867e+00
   6.5893756170998496e-01  -7.1740304205284025e+00
   6.8129410218163056e-01  -7.3930292406711633e+00
   7.0469364396898326e-01  -7.6188621529702170e+00
   7.2871137430411326e-01  -7.8522707943796108e+00
   7.5301371808205131e-01  -8.0932412057442065e+00
   7.7821975556772649e-01  -8.3425977107166691e+00
   8.0464448976895464e-01  -8.6005182095546804e+00
   8.3167281870374032e-01  -8.8679099189621216e+00
   8.5923328331853532e-01  -9.1448919966662334e+00
   8.8813013884111780e-01  -9.4325686784672627e+00
   9.1840210062446170e-01  -9.7313296921109345e+00
   9.4934296572540444e-01  -1.0042345293292898e+01
   9.8125285579665500e-01  -1.0365996884302707e+01
   1.0150191772513666e+00  -1.0703851559837396e+01
   1.0503339053898233e+00  -1.1056664965525707e+01
   1.0865572031865687e+00  -1.1426073389121221e+01
   1.1244504121300321e+00  -1.1812993508531854e+01
   1.1648448972561862e+00  -1.2219819615345529e+01
   1.2070690900480645e+00  -1.2648016357795939e+01
   1.2507768935531547e+00  -1.3100155279806627e+01
   1.2972587719220163e+00  -1.3578331313036511e+01
   1.3471283945655022e+00  -1.4086609971558335e+01
   1.3994272547823048e+00  -1.4628062404882190e+01
   1.4544393420551789e+00  -1.5207460769548121e+01
   1.5140508185131474e+00  -1.5829878907580744e+01
   1.5785059658740410e+00  -1.6503485641033123e+01
   1.6468253559368742e+00  -1.7235911081109357e+01
   1.7205017956267887e+00  -1.8038498021558066e+01
   1.8021593361933224e+00  -1.8925995092283088e+01
   1.8916052751065573e+00  -1.9920543480172299e+01
   1.9885742988611483e+00  -2.1048482779259892e+01
   2.0969473286947489e+00  -2.2350769881882030e+01
   2.2201731068896464e+00  -2.3891745830843210e+01
   2.3569142607708438e+00  -2.5767631694168056e+01
   2.5074198242280064e+00  -2.7970430582293282e+01
   2.6731903228950671e+00  -2.9326782332691113e+01
   2.8351008917750673e+00  -3.0086355821755816e+01
   2.9413354582477838e+00  -3.3040442392336374e+01


==> R_Sig_poly_NGC6101.txt <==
  -1.9644473290294193e+00   7.3173422615221223e-02
  -1.4872929920691758e+00   7.2271268449865769e-02
  -1.2653697448798737e+00   7.0466471430491978e-02
  -1.1191202028615981e+00   6.7758491658108738e-02
  -1.0098094062981797e+00   6.4146575923297616e-02
  -9.2245161663084696e-01   5.9629415761446161e-02
  -8.4965169775881288e-01   5.4205486326714403e-02
  -7.8721156980469653e-01   4.7873037615873235e-02
  -7.3251945536288321e-01   4.0629960707445546e-02
  -6.8383885290025159e-01   3.2473796917149543e-02
  -6.3995489299580244e-01   2.3401815157742319e-02
  -5.9998512900818812e-01   1.3410986409196314e-02
  -5.6326936612562850e-01   2.4979282744896202e-03
  -5.2929974490275566e-01  -9.3410763971333785e-03
  -4.9767652834079945e-01  -2.2110050138964502e-02
  -4.6808047265672825e-01  -3.5813350905830106e-02
  -4.4025288024943821e-01  -5.0455700566027772e-02
  -4.1398016245329394e-01  -6.6042168484498606e-02
  -3.8908386040866455e-01  -8.2578165155511432e-02
  -3.6541426262284138e-01  -1.0006947167687910e-01
  -3.4284436563821208e-01  -1.1852225534608762e-01
  -3.2126467429960576e-01  -1.3794305957560443e-01
  -3.0058045507784981e-01  -1.5833881148251430e-01
  -2.8070985998985382e-01  -1.7971684905754876e-01
  -2.6158121854920136e-01  -2.0208493099220476e-01
  -2.4313088451752751e-01  -2.2545123473006165e-01
  -2.2530262422769631e-01  -2.4982437324264495e-01
  -2.0804686376457104e-01  -2.7521341986702713e-01
  -1.9131907739440870e-01  -3.0162791718080584e-01
  -1.7507890480657307e-01  -3.2907788390636117e-01
  -1.5929024731209918e-01  -3.5757383805903487e-01
  -1.4392074733790916e-01  -3.8712682057999437e-01
  -1.2894069694214608e-01  -4.1774840696639065e-01
  -1.1432281779659251e-01  -4.4945072319818308e-01
  -1.0004253745526102e-01  -4.8224647381086228e-01
  -8.6077459192585956e-02  -5.1614896632356810e-01
  -7.2406630710859371e-02  -5.5117212864813436e-01
  -5.9010698225860997e-02  -5.8733053405991231e-01
  -4.5872132646847613e-02  -6.2463943398717481e-01
  -3.2974658422573966e-02  -6.6311478592140860e-01
  -2.0302830632667333e-02  -7.0277327919608956e-01
  -7.8423805542706115e-03  -7.4363236926866738e-01
   4.4197071196856513e-03  -7.8571031626842702e-01
   1.6495763248380556e-02  -8.2902621964947376e-01
   2.8397584008022021e-02  -8.7360005476721303e-01
   4.0136028743317509e-02  -9.1945271739982459e-01
   5.1721116783528788e-02  -9.6660607041076929e-01
   6.3162530665919300e-02  -1.0150829889608326e+00
   7.4469539144090380e-02  -1.0649074105196508e+00
   8.5650639731834871e-02  -1.1161043916676159e+00
   9.6713807610920563e-02  -1.1687001666564023e+00
   1.0766687555666973e-01  -1.2227222076878910e+00
   1.1851729235991849e-01  -1.2781992917227241e+00
   1.2927187907547047e-01  -1.3351615732271513e+00
   1.3993717885800658e-01  -1.3936406600536386e+00
   1.5051967595481108e-01  -1.4536696943338683e+00
   1.6102546242829519e-01  -1.5152834408840166e+00
   1.7146014409995139e-01  -1.5785183817978019e+00
   1.8182922587276748e-01  -1.6434128171046669e+00
   1.9213815828971811e-01  -1.7100069735244281e+00
   2.0239198707938669e-01  -1.7783431216709817e+00
   2.1259541280712049e-01  -1.8484657014472412e+00
   2.2275314524986506e-01  -1.9204214576989029e+00
   2.3286979252569251e-01  -1.9942595868710722e+00
   2.4294955971222437e-01  -2.0700318939594782e+00
   2.5299643833714769e-01  -2.1477929619051821e+00
   2.6301447353953855e-01  -2.2276003364883215e+00
   2.7300753304314190e-01  -2.3095147254575563e+00
   2.8297910422571926e-01  -2.3936002118612110e+00
   2.9293256876436086e-01  -2.4799244867417918e+00
   3.0287134465785087e-01  -2.5685591036996867e+00
   3.1279858701413676e-01  -2.6595797523219726e+00
   3.2271711024981203e-01  -2.7530665531620246e+00
   3.3262969155046684e-01  -2.8491043821933584e+00
   3.4253907265185429e-01  -2.9477832253058622e+00
   3.5244764969145248e-01  -3.0491985595095441e+00
   3.6235752231361462e-01  -3.1534517682272698e+00
   3.7227076794625164e-01  -3.2606506003711688e+00
   3.8218931158895353e-01  -3.3709096711630937e+00
   3.9211465762622477e-01  -3.4843510036188148e+00
   4.0204804437051883e-01  -3.6011046244331917e+00
   4.1199063898041632e-01  -3.7213092243819599e+00
   4.2194330375051903e-01  -3.8451128793074876e+00
   4.3190641019312070e-01  -3.9726738366975543e+00
   4.4188005957680510e-01  -4.1041613892872126e+00
   4.5186416393969331e-01  -4.2397568453542451e+00
   4.6185815181775941e-01  -4.3796545928985458e+00
   4.7186088692270856e-01  -4.5240632742399240e+00
   4.8187090546382239e-01  -4.6732071018774066e+00
   4.9188636974763311e-01  -4.8273273260497209e+00
   5.0190476364538239e-01  -4.9866838593677629e+00
   5.1192291878695773e-01  -5.1515570949936240e+00
   5.2193721988521369e-01  -5.3222499629562581e+00
   5.3194344122477677e-01  -5.4990902427061608e+00
   5.4193648280609041e-01  -5.6824331604899392e+00
   5.5191049056101926e-01  -5.8726643437275259e+00
   5.6185899221046609e-01  -6.0702032039750993e+00
   5.7177465083494450e-01  -6.2755067956167254e+00
   5.8164908800839554e-01  -6.4890742356194799e+00
   5.9147307473389732e-01  -6.7114518284467826e+00
   6.0123658106166511e-01  -6.9432390350268793e+00
   6.1092850152709921e-01  -7.1850954225059871e+00
   6.2053660274307065e-01  -7.4377488204441988e+00
   6.3004775932766222e-01  -7.7020049979744973e+00
   6.3944792557050867e-01  -7.9787591938266953e+00
   6.4872189955509707e-01  -8.2690099058822231e+00
   6.5785341838685207e-01  -8.5738755497948080e+00
   6.6682541479029789e-01  -8.8946147852745874e+00
   6.7561993984251811e-01  -9.2326514677700597e+00
   6.8421802944121002e-01  -9.5896055213387505e+00
   6.9259994792033353e-01  -9.9673315892356893e+00
   7.0074544065166766e-01  -1.0367967954446611e+01
   7.0863364517945571e-01  -1.0793999089234077e+01
   7.1624310239571110e-01  -1.1248336664140981e+01
   7.2355211992245927e-01  -1.1734426040138196e+01
   7.3053899271421729e-01  -1.2256388424139155e+01
   7.3718193495737105e-01  -1.2819213987178843e+01
   7.4345924451196677e-01  -1.3429029698094290e+01
   7.4934972890094464e-01  -1.4093479161901868e+01
   7.5483286347248879e-01  -1.4822275323426400e+01
   7.5988876254125026e-01  -1.5628031368358830e+01
   7.6449846782760822e-01  -1.6527557966628663e+01
   7.6864435828447708e-01  -1.7543972308412172e+01
   7.7231021411761935e-01  -1.8710303617520943e+01
   7.7548122396462793e-01  -2.0076134672704772e+01
   7.7814433062168264e-01  -2.1721099886498543e+01
   7.8028853310213730e-01  -2.3784506166292843e+01
   7.8190482488711455e-01  -2.6512702894663565e+01
   7.8298621118116529e-01  -2.9823577115749295e+01
   7.8352802142930134e-01  -3.3332525365087513e+01


==> R_Sig_poly_NGC6144.txt <==
  -1.9641879244584421e+00  -8.5443644115566694e-02
  -1.4868849651930109e+00  -8.6728623483618775e-02
  -1.2650075101773388e+00  -8.9245988515849181e-02
  -1.1189151447395973e+00  -9.3060611745962377e-02
  -1.0094962485968495e+00  -9.8119648626868561e-02
  -9.2185317444629666e-01  -1.0446420207219284e-01
  -8.4891791710868181e-01  -1.1206342989744343e-01
  -7.8637070503344519e-01  -1.2096008591493332e-01
  -7.3134460603485396e-01  -1.3110804606444235e-01
  -6.8228473649981758e-01  -1.4255754939007348e-01
  -6.3817615280852735e-01  -1.5526756832152858e-01
  -5.9791135098971160e-01  -1.6929180355292031e-01
  -5.6068936034059846e-01  -1.8457598126143129e-01
  -5.2625751654692365e-01  -2.0118520124203429e-01
  -4.9429406901536466e-01  -2.1906554647204243e-01
  -4.6420745702657756e-01  -2.3828465367007498e-01
  -4.3572426623990423e-01  -2.5877835113619663e-01
  -4.0890493100150249e-01  -2.8062707329354236e-01
  -3.8352150069376789e-01  -3.0376355106504160e-01
  -3.5916056603581492e-01  -3.2827071627646354e-01
  -3.3580374919609585e-01  -3.5407394921413954e-01
  -3.1357981333767665e-01  -3.8126876355379713e-01
  -2.9222974867026630e-01  -4.0977487043643951e-01
  -2.7146834134840525e-01  -4.3969128930003593e-01
  -2.5143324720980997e-01  -4.7093261073721870e-01
  -2.3221648053805868e-01  -5.0360913540309604e-01
  -2.1351472393956542e-01  -5.3762833327981396e-01
  -1.9517542684916125e-01  -5.7310570344041645e-01
  -1.7742390203097100e-01  -6.0994476780479001e-01
  -1.6026119588606050e-01  -6.4827054415194540e-01
  -1.4336805884789933e-01  -6.8797926918650232e-01
  -1.2673134062311425e-01  -7.2920295229819032e-01
  -1.1060023398452135e-01  -7.7183389653855061e-01
  -9.4863591280377538e-02  -8.1601209630539140e-01
  -7.9231503374226422e-02  -8.6162359534829858e-01
  -6.3822527228071052e-02  -9.0881664570236220e-01
  -4.8849562848804540e-02  -9.5747244460475800e-01
  -3.4095985657678581e-02  -1.0077465541812400e+00
  -1.9348572883521910e-02  -1.0595157240230395e+00
  -4.8306652462183994e-03  -1.1129440128186363e+00
   9.3317620076911814e-03  -1.1679020233286521e+00
   2.3430378206968871e-02  -1.2245617256881733e+00
   3.7563661134414665e-02  -1.2827912102368462e+00
   5.1448009447945711e-02  -1.3427699393559274e+00
   6.5078301247154274e-02  -1.4043589197668760e+00
   7.8773432307064004e-02  -1.4677474781386743e+00
   9.2496930880675010e-02  -1.5327953777982937e+00
   1.0596106611403396e-01  -1.5996973689280038e+00
   1.1929313359393408e-01  -1.6683063582085098e+00
   1.3278272887026757e-01  -1.7388299249253309e+00
   1.4626125568448106e-01  -1.8111196040715263e+00
   1.5949579090252172e-01  -1.8853858779723582e+00
   1.7273267306894166e-01  -1.9614754642275392e+00
   1.8617712070681761e-01  -2.0396149074364347e+00
   1.9955542374671553e-01  -2.1196475664818433e+00
   2.1274122585078684e-01  -2.2018009121082507e+00
   2.2606291384989102e-01  -2.2859176294731252e+00
   2.3959793861066314e-01  -2.3722437118227493e+00
   2.5301559740485757e-01  -2.4606146457131977e+00
   2.6633123113623203e-01  -2.5512771502608009e+00
   2.7989995670513174e-01  -2.6440720540865508e+00
   2.9364849264578280e-01  -2.7392651468451259e+00
   3.0725143652167641e-01  -2.8366849836133579e+00
   3.2087704566554920e-01  -2.9366009008786955e+00
   3.3484220533758063e-01  -3.0388538350687582e+00
   3.4892615717359815e-01  -3.1437298670904346e+00
   3.6287541542741097e-01  -3.2510526368307846e+00
   3.7699468139472125e-01  -3.3611185910960177e+00
   3.9149889431045376e-01  -3.4737703659724302e+00
   4.0605106929804557e-01  -3.5893154881167795e+00
   4.2052924978563244e-01  -3.7075762292315035e+00
   4.3533097720938274e-01  -3.8288817162199478e+00
   4.5051830354289657e-01  -3.9530775078186151e+00
   4.6569450555463315e-01  -4.0804951695382865e+00
   4.8091067192953818e-01  -4.2109611325095537e+00
   4.9659156017627887e-01  -4.3448438135338536e+00
   5.1261858270537697e-01  -4.4819928338441999e+00
   5.2860986170808721e-01  -4.6227689198794248e+00
   5.4480384641673330e-01  -4.7670106285146590e+00
   5.6157406775254992e-01  -4.9151334220350389e+00
   5.7862438900332192e-01  -5.0669927620413446e+00
   5.9566973586310790e-01  -5.2229876722493795e+00
   6.1311745352207569e-01  -5.3829797904462504e+00
   6.3121080688606257e-01  -5.5474409962409119e+00
   6.4951363114990457e-01  -5.7162363901016988e+00
   6.6791405054635700e-01  -5.8898185069742546e+00
   6.8693610332696875e-01  -6.0680868666597902e+00
   7.0662687471991592e-01  -6.2515819665249204e+00
   7.2648090068607873e-01  -6.4401867974143956e+00
   7.4661691502835015e-01  -6.6344317468918845e+00
   7.6759386740066038e-01  -6.8342744972189831e+00
   7.8922337866000880e-01  -7.0403418314766473e+00
   8.1102854436189964e-01  -7.2525515811574621e+00
   8.3338508483354523e-01  -7.4715504013002230e+00
   8.5678462662089805e-01  -7.6973833135992775e+00
   8.8080235695602793e-01  -7.9307919550086714e+00
   9.0510470073396598e-01  -8.1717623663732670e+00
   9.3031073821964128e-01  -8.4211188713457297e+00
   9.5673547242086943e-01  -8.6790393701837409e+00
   9.8376380135565511e-01  -8.9464310795911821e+00
   1.0113242659704500e+00  -9.2234131572952922e+00
   1.0402211214930324e+00  -9.5110898390963232e+00
   1.0704930832763764e+00  -9.8098508527399950e+00
   1.1014339483773192e+00  -1.0120866453921957e+01
   1.1333438384485697e+00  -1.0444518044931765e+01
   1.1671101599032814e+00  -1.0782372720466459e+01
   1.2024248880417381e+00  -1.1135186126154766e+01
   1.2386481858384832e+00  -1.1504594549750280e+01
   1.2765413947819466e+00  -1.1891514669160914e+01
   1.3169358799081010e+00  -1.2298340775974591e+01
   1.3591600726999793e+00  -1.2726537518424998e+01
   1.4028678762050695e+00  -1.3178676440435686e+01
   1.4493497545739311e+00  -1.3656852473665573e+01
   1.4992193772174167e+00  -1.4165131132187394e+01
   1.5515182374342196e+00  -1.4706583565511249e+01
   1.6065303247070937e+00  -1.5285981930177181e+01
   1.6661418011650622e+00  -1.5908400068209803e+01
   1.7305969485259558e+00  -1.6582006801662182e+01
   1.7989163385887890e+00  -1.7314432241738416e+01
   1.8725927782787035e+00  -1.8117019182187128e+01
   1.9542503188452369e+00  -1.9004516252912151e+01
   2.0436962577584721e+00  -1.9999064640801357e+01
   2.1406652815130629e+00  -2.1127003939888954e+01
   2.2490383113466637e+00  -2.2429291042511093e+01
   2.3722640895415612e+00  -2.3970266991472272e+01
   2.5090052434227581e+00  -2.5846152854797118e+01
   2.6595108068799211e+00  -2.8048951742922345e+01
   2.8252813055469819e+00  -2.9405303493320169e+01
   2.9871918744269821e+00  -3.0164876982384872e+01
   3.0934264408996985e+00  -3.3118963552965432e+01


==> R_Sig_poly_NGC6205.txt <==
  -1.9263993635690424e+00  -6.9224834865064741e-03
  -1.4490964043036110e+00  -8.2074628545584765e-03
  -1.2272189492879391e+00  -1.0724827886788909e-02
  -1.0811265838501973e+00  -1.4539451116902141e-02
  -9.7170768770744975e-01  -1.9598487997808316e-02
  -8.8406461355689681e-01  -2.5943041443132548e-02
  -8.1112935621928206e-01  -3.3542269268383197e-02
  -7.4858214414404545e-01  -4.2438925285873078e-02
  -6.9355604514545421e-01  -5.2586885435381980e-02
  -6.4449617561041772e-01  -6.4036388761013252e-02
  -6.0038759191912749e-01  -7.6746407692468252e-02
  -5.6012279010031185e-01  -9.0770642923860112e-02
  -5.2290079945119861e-01  -1.0605482063237093e-01
  -4.8846895565752380e-01  -1.2266404061297403e-01
  -4.5650550812596480e-01  -1.4054438584298226e-01
  -4.2641889613717776e-01  -1.5976349304101473e-01
  -3.9793570535050438e-01  -1.8025719050713640e-01
  -3.7111637011210269e-01  -2.0210591266448225e-01
  -3.4573293980436803e-01  -2.2524239043598132e-01
  -3.2137200514641506e-01  -2.4974955564740314e-01
  -2.9801518830669604e-01  -2.7555278858507926e-01
  -2.7579125244827679e-01  -3.0274760292473696e-01
  -2.5444118778086644e-01  -3.3125370980737917e-01
  -2.3367978045900545e-01  -3.6117012867097575e-01
  -2.1364468632041014e-01  -3.9241145010815853e-01
  -1.9442791964865883e-01  -4.2508797477403581e-01
  -1.7572616305016556e-01  -4.5910717265075374e-01
  -1.5738686595976140e-01  -4.9458454281135628e-01
  -1.3963534114157114e-01  -5.3142360717572967e-01
  -1.2247263499666067e-01  -5.6974938352288529e-01
  -1.0557949795849947e-01  -6.0945810855744198e-01
  -8.8942779733714339e-02  -6.5068179166912998e-01
  -7.2811673095121515e-02  -6.9331273590949039e-01
  -5.7075030390977693e-02  -7.3749093567633106e-01
  -4.1442942484826613e-02  -7.8310243471923824e-01
  -2.6033966338671242e-02  -8.3029548507330198e-01
  -1.1061001959404715e-02  -8.7895128397569788e-01
   3.6925752317212490e-03  -9.2922539355217981e-01
   1.8439988005877941e-02  -9.8099456339397928e-01
   3.2957895643181440e-02  -1.0344228521895760e+00
   4.7120322897091026e-02  -1.0893808626995918e+00
   6.1218939096368684e-02  -1.1460405650591130e+00
   7.5352222023814461e-02  -1.2042700496077856e+00
   8.9236570337345542e-02  -1.2642487787268668e+00
   1.0286686213655415e-01  -1.3258377591378159e+00
   1.1656199319646388e-01  -1.3892263175096136e+00
   1.3028549177007481e-01  -1.4542742171692333e+00
   1.4374962700343383e-01  -1.5211762082989440e+00
   1.5708169448333395e-01  -1.5897851975794492e+00
   1.7057128975966745e-01  -1.6603087642962704e+00
   1.8404981657388084e-01  -1.7325984434424659e+00
   1.9728435179192155e-01  -1.8068647173432977e+00
   2.1052123395834149e-01  -1.8829543035984788e+00
   2.2396568159621746e-01  -1.9610937468073741e+00
   2.3734398463611542e-01  -2.0411264058527827e+00
   2.5052978674018672e-01  -2.1232797514791906e+00
   2.6385147473929088e-01  -2.2073964688440650e+00
   2.7738649950006294e-01  -2.2937225511936887e+00
   2.9080415829425743e-01  -2.3820934850841375e+00
   3.0411979202563189e-01  -2.4727559896317404e+00
   3.1768851759453154e-01  -2.5655508934574907e+00
   3.3143705353518266e-01  -2.6607439862160653e+00
   3.4503999741107622e-01  -2.7581638229842973e+00
   3.5866560655494895e-01  -2.8580797402496345e+00
   3.7263076622698044e-01  -2.9603326744396981e+00
   3.8671471806299806e-01  -3.0652087064613740e+00
   4.0066397631681083e-01  -3.1725314762017245e+00
   4.1478324228412111e-01  -3.2825974304669576e+00
   4.2928745519985356e-01  -3.3952492053433696e+00
   4.4383963018744543e-01  -3.5107943274877189e+00
   4.5831781067503230e-01  -3.6290550686024430e+00
   4.7311953809878260e-01  -3.7503605555908868e+00
   4.8830686443229648e-01  -3.8745563471895550e+00
   5.0348306644403307e-01  -4.0019740089092268e+00
   5.1869923281893804e-01  -4.1324399718804932e+00
   5.3438012106567867e-01  -4.2663226529047940e+00
   5.5040714359477683e-01  -4.4034716732151402e+00
   5.6639842259748718e-01  -4.5442477592503643e+00
   5.8259240730613315e-01  -4.6884894678855984e+00
   5.9936262864194978e-01  -4.8366122614059783e+00
   6.1641294989272166e-01  -4.9884716014122850e+00
   6.3345829675250764e-01  -5.1444665116203190e+00
   6.5090601441147555e-01  -5.3044586298171907e+00
   6.6899936777546243e-01  -5.4689198356118514e+00
   6.8730219203930432e-01  -5.6377152294726383e+00
   7.0570261143575685e-01  -5.8112973463451940e+00
   7.2472466421636861e-01  -5.9895657060307297e+00
   7.4441543560931578e-01  -6.1730608058958598e+00
   7.6426946157547859e-01  -6.3616656367853350e+00
   7.8440547591775012e-01  -6.5559105862628240e+00
   8.0538242829006024e-01  -6.7557533365899225e+00
   8.2701193954940866e-01  -6.9618206708475867e+00
   8.4881710525129939e-01  -7.1740304205284025e+00
   8.7117364572294509e-01  -7.3930292406711633e+00
   8.9457318751029780e-01  -7.6188621529702170e+00
   9.1859091784542779e-01  -7.8522707943796108e+00
   9.4289326162336584e-01  -8.0932412057442065e+00
   9.6809929910904102e-01  -8.3425977107166691e+00
   9.9452403331026917e-01  -8.6005182095546804e+00
   1.0215523622450549e+00  -8.8679099189621216e+00
   1.0491128268598497e+00  -9.1448919966662334e+00
   1.0780096823824323e+00  -9.4325686784672627e+00
   1.1082816441657761e+00  -9.7313296921109345e+00
   1.1392225092667190e+00  -1.0042345293292898e+01
   1.1711323993379696e+00  -1.0365996884302707e+01
   1.2048987207926811e+00  -1.0703851559837396e+01
   1.2402134489311378e+00  -1.1056664965525707e+01
   1.2764367467278832e+00  -1.1426073389121221e+01
   1.3143299556713466e+00  -1.1812993508531854e+01
   1.3547244407975008e+00  -1.2219819615345529e+01
   1.3969486335893790e+00  -1.2648016357795939e+01
   1.4406564370944692e+00  -1.3100155279806627e+01
   1.4871383154633309e+00  -1.3578331313036511e+01
   1.5370079381068167e+00  -1.4086609971558335e+01
   1.5893067983236193e+00  -1.4628062404882190e+01
   1.6443188855964934e+00  -1.5207460769548121e+01
   1.7039303620544619e+00  -1.5829878907580744e+01
   1.7683855094153555e+00  -1.6503485641033123e+01
   1.8367048994781887e+00  -1.7235911081109357e+01
   1.9103813391681033e+00  -1.8038498021558066e+01
   1.9920388797346367e+00  -1.8925995092283088e+01
   2.0814848186478718e+00  -1.9920543480172299e+01
   2.1784538424024631e+00  -2.1048482779259892e+01
   2.2868268722360634e+00  -2.2350769881882030e+01
   2.4100526504309610e+00  -2.3891745830843210e+01
   2.5467938043121583e+00  -2.5767631694168056e+01
   2.6972993677693209e+00  -2.7970430582293282e+01
   2.8630698664363816e+00  -2.9326782332691113e+01
   3.0249804353163818e+00  -3.0086355821755816e+01
   3.1312150017890983e+00  -3.3040442392336374e+01


==> R_Sig_poly_NGC6273.txt <==
  -2.3313284590675578e+00  -6.8037237957997787e-03
  -1.8541643457622916e+00  -7.0018123781304450e-03
  -1.6322432206305153e+00  -7.3934873917435445e-03
  -1.4860343302823904e+00  -7.9805577204249863e-03
  -1.3768203559892960e+00  -8.7642942947405277e-03
  -1.2896222436332339e+00  -9.7455569534207545e-03
  -1.2170414701265841e+00  -1.0924696665522095e-02
  -1.1548651430392789e+00  -1.2301559705783789e-02
  -1.1004589932107476e+00  -1.3875637112685715e-02
  -1.0520675743822185e+00  -1.5646317890220526e-02
  -1.0084699567652484e+00  -1.7613153668689249e-02
  -9.6879156746253059e-01  -1.9776041796298119e-02
  -9.3239002853861830e-01  -2.2135265646194023e-02
  -8.9877918244281285e-01  -2.4691388707574126e-02
  -8.6757611862679018e-01  -2.7445052549879931e-02
  -8.3846527318842645e-01  -3.0396763756169561e-02
  -8.1117695338359730e-01  -3.3546752768696508e-02
  -7.8547767852547334e-01  -3.6894955918730064e-02
  -7.6116849155396704e-01  -4.0441119071981425e-02
  -7.3808641401672759e-01  -4.4184974719654574e-02
  -7.1610445793149125e-01  -4.8126416766319124e-02
  -6.9512727314887168e-01  -5.2265604004272166e-02
  -6.7508208851669149e-01  -5.6602954090880092e-02
  -6.5590711299176263e-01  -6.1139037147445965e-02
  -6.3754101672199737e-01  -6.5874416497311516e-02
  -6.1991693894097299e-01  -7.0809504700672279e-02
  -6.0296277036678081e-01  -7.5944491940766939e-02
  -5.8660696914776711e-01  -8.1279373191292789e-02
  -5.7078695360375098e-01  -8.6814057263708083e-02
  -5.5545611690916430e-01  -9.2548510022084848e-02
  -5.4058616059158682e-01  -9.8482870713236831e-02
  -5.2616347336697511e-01  -1.0461749612262705e-01
  -5.1218084119145202e-01  -1.1095291689854762e-01
  -4.9862778605288161e-01  -1.1748972893985940e-01
  -4.8548344426849310e-01  -1.2422846640279157e-01
  -4.7271485469412955e-01  -1.3116951052212517e-01
  -4.6028126723787532e-01  -1.3831306918719086e-01
  -4.4814255812733866e-01  -1.4565923354677904e-01
  -4.3626811555135891e-01  -1.5320808361631355e-01
  -4.2464236626887975e-01  -1.6095979826430379e-01
  -4.1326453601535262e-01  -1.6891472296467122e-01
  -4.0214267632689460e-01  -1.7707337057794198e-01
  -3.9128441881785203e-01  -1.8543635666159058e-01
  -3.8068831115850404e-01  -1.9400430022945453e-01
  -3.7033935553235475e-01  -2.0277773133960605e-01
  -3.6021060754347678e-01  -2.1175704482112045e-01
  -3.5027014064780621e-01  -2.2094251584364177e-01
  -3.4049041740611313e-01  -2.3033436924554623e-01
  -3.3085608899550917e-01  -2.3993286992329133e-01
  -3.2136690234428272e-01  -2.4973839731391118e-01
  -3.1203445629125154e-01  -2.5975147262144233e-01
  -3.0287414551898961e-01  -2.6997273138522299e-01
  -2.9389566895149016e-01  -2.8040285402089105e-01
  -2.8509609473480846e-01  -2.9104248679517242e-01
  -2.7645840512985381e-01  -3.0189218506660265e-01
  -2.6795613710712374e-01  -3.1295240279600839e-01
  -2.5956216231109963e-01  -3.2422352857104147e-01
  -2.5125789696188777e-01  -3.3570595214416787e-01
  -2.4303904194381670e-01  -3.4740013050887536e-01
  -2.3491541052183487e-01  -3.5930662788301426e-01
  -2.2690489302041936e-01  -3.7142611299851469e-01
  -2.1902408635230916e-01  -3.8375931918663153e-01
  -2.1127953266308758e-01  -3.9630698447739415e-01
  -2.0366326581078575e-01  -4.0906979974795354e-01
  -1.9615455470522022e-01  -4.2204838430665625e-01
  -1.8872711976449846e-01  -4.3524329903980241e-01
  -1.8135878427898255e-01  -4.4865508709711255e-01
  -1.7403948450754056e-01  -4.6228432491567328e-01
  -1.6677424396323287e-01  -4.7613165968768573e-01
  -1.5957983582468888e-01  -4.9019782071423268e-01
  -1.5247652055376779e-01  -5.0448360024555483e-01
  -1.4547833271609284e-01  -5.1898981644836661e-01
  -1.3858601502590015e-01  -5.3371727378923950e-01
  -1.3178559274112264e-01  -5.4866673986882963e-01
  -1.2505320742479231e-01  -5.6383894500424192e-01
  -1.1836418570350925e-01  -5.7923460440873720e-01
  -1.1170252156120070e-01  -5.9485444898864859e-01
  -1.0506676298411025e-01  -6.1069925261687363e-01
  -9.8469799305154801e-02  -6.2676984258104529e-01
  -9.1932615557134847e-02  -6.4306709299967468e-01
  -8.5474630535011600e-02  -6.5959190441581206e-01
  -7.9104689634772629e-02  -6.7634518283481926e-01
  -7.2816521735064921e-02  -6.9332782588110797e-01
  -6.6590596954582720e-02  -7.1054072369477606e-01
  -6.0401623110504669e-02  -7.2798476974485371e-01
  -5.4228532050517204e-02  -7.4566087665927960e-01
  -4.8062741585683695e-02  -7.6356998583421265e-01
  -4.1911191303930929e-02  -7.8171306865732826e-01
  -3.5792846004854995e-02  -8.0009111765217134e-01
  -2.9730117471504322e-02  -8.1870513637767917e-01
  -2.3738810150931319e-02  -8.3755613269530238e-01
  -1.7820835907670904e-02  -8.5664512282565175e-01
  -1.1962790091483490e-02  -8.7597314230340340e-01
  -6.1410160615304431e-03  -8.9554126035794313e-01
  -3.3104389958764959e-04  -9.1535058631818678e-01
   5.4825700784832910e-03  -9.3540226520473058e-01
   1.1300163811255870e-02  -9.5569746012177603e-01
   1.7107239512565115e-02  -9.7623733195660911e-01
   2.2880998961591226e-02  -9.9702302443255897e-01
   2.8600409556195708e-02  -1.0180556667228517e+00
   3.4255560111810392e-02  -1.0393363926133357e+00
   3.9852345527789254e-02  -1.0608663723868226e+00
   4.5410476310913668e-02  -1.0826468405943903e+00
   5.0955622497063778e-02  -1.1046791084719469e+00
   5.6508987076738230e-02  -1.1269645497072389e+00
   6.2078707809306362e-02  -1.1495045659094365e+00
   6.7656735053785430e-02  -1.1723005426876012e+00
   7.3222535351729692e-02  -1.1953538192871318e+00
   7.8752089628103789e-02  -1.2186656847391955e+00
   8.4228406650061247e-02  -1.2422374086982915e+00
   8.9649111370406293e-02  -1.2660702935216730e+00
   9.5027881535517847e-02  -1.2901657292560629e+00
   1.0038909124286333e-01  -1.3145252235729159e+00
   1.0575789124400728e-01  -1.3391503938729814e+00
   1.1114989886080696e-01  -1.3640429183715421e+00
   1.1656485911867011e-01  -1.3892044679749267e+00
   1.2198698280991524e-01  -1.4146366448981473e+00
   1.2739185714161552e-01  -1.4403409598123762e+00
   1.3275704243448203e-01  -1.4663188579106612e+00
   1.3807189149183605e-01  -1.4925717898470947e+00
   1.4334243071045250e-01  -1.5191012963015273e+00
   1.4858920736781889e-01  -1.5459090731900729e+00
   1.5383897169075558e-01  -1.5729969837719890e+00
   1.5911367742025148e-01  -1.6003670119266347e+00
   1.6442144093955466e-01  -1.6280211696998776e+00
   1.6975329897304944e-01  -1.6559614005182830e+00
   1.7508717456446377e-01  -1.6841895172801729e+00
   1.8039741841240800e-01  -1.7127072088896322e+00
   1.8566592205165225e-01  -1.7415161136654869e+00
   1.9089010775016740e-01  -1.7706179356352796e+00
   1.9608439152611148e-01  -1.8000145520132260e+00
   2.0127445632491353e-01  -1.8297080679862670e+00
   2.0648671224026127e-01  -1.8597007879808556e+00
   2.1173737440415011e-01  -1.8899951147500986e+00
   2.1702578159012792e-01  -1.9205934126147906e+00
   2.2233481461611751e-01  -1.9514978966197218e+00
   2.2763828740241612e-01  -1.9827105941919076e+00
   2.3291222979313669e-01  -2.0142334044698544e+00
   2.3814531126582533e-01  -2.0460682315970651e+00
   2.4334398435452592e-01  -2.0782171422413569e+00
   2.4853013065290619e-01  -2.1106824764532099e+00
   2.5373215140537325e-01  -2.1434668651159723e+00
   2.5897322814050822e-01  -2.1765731375923347e+00
   2.6426170531961363e-01  -2.2100041580428487e+00
   2.6958768558523732e-01  -2.2437626541821372e+00
   2.7492732784473167e-01  -2.2778511169519424e+00
   2.8025308695137874e-01  -2.3122718149308299e+00
   2.8554560306174853e-01  -2.3470269277863207e+00
   2.9080221619442431e-01  -2.3821187434242881e+00
   2.9603847127957900e-01  -2.4175498410386758e+00
   3.0128191964313289e-01  -2.4533231761390057e+00
   3.0656078110276003e-01  -2.4894420301831093e+00
   3.1189222926369337e-01  -2.5259098360577426e+00
   3.1727526174780218e-01  -2.5627299534850794e+00
   3.2269121542881624e-01  -2.5999054854714827e+00
   3.2811177308320894e-01  -2.6374392221576857e+00
   3.3351113186478332e-01  -2.6753337390277427e+00
   3.3887721174754371e-01  -2.7135916194535521e+00
   3.4421714466721604e-01  -2.7522157075483777e+00
   3.4955466730103263e-01  -2.7912092881903687e+00
   3.5492045110998421e-01  -2.8305761089027772e+00
   3.6033940594089459e-01  -2.8703202314574288e+00
   3.6582031268561227e-01  -2.9104457654150959e+00
   3.7135220184473655e-01  -2.9509565982652752e+00
   3.7690907575672639e-01  -2.9918562348614799e+00
   3.8246104990983032e-01  -3.0331478259894351e+00
   3.8798724945247448e-01  -3.0748343789621391e+00
   3.9348500886509186e-01  -3.1169190731656138e+00
   3.9897143815457403e-01  -3.1594055452525711e+00
   4.0447661769796378e-01  -3.2022980245948336e+00
   4.1003122629258409e-01  -3.2456012495644853e+00
   4.1565379503257127e-01  -3.2893201960572780e+00
   4.2134298970512446e-01  -3.3334597228972274e+00
   4.2707824595322064e-01  -3.3780242888977101e+00
   4.3282857257604007e-01  -3.4230178632062715e+00
   4.3856587222924309e-01  -3.4684440824092584e+00
   4.4427717518344295e-01  -3.5143065943190899e+00
   4.4997058464188400e-01  -3.5606094545248377e+00
   4.5567234498991349e-01  -3.6073574030325517e+00
   4.6141618258940220e-01  -3.6545559018849358e+00
   4.6722935922037645e-01  -3.7022109026737828e+00
   4.7312132083371561e-01  -3.7503284378909951e+00
   4.7907978730400802e-01  -3.7989142004251271e+00
   4.8507602512617998e-01  -3.8479732981547246e+00
   4.9107716789185263e-01  -3.8975102938374762e+00
   4.9706043482470097e-01  -3.9475295328089706e+00
   5.0302323394048454e-01  -3.9980356268183952e+00
   5.0898481388300310e-01  -4.0490338989445167e+00
   5.1497866531784098e-01  -4.1005305919904247e+00
   5.2103878947468918e-01  -4.1525327461322927e+00
   5.2718559127018039e-01  -4.2050477796539933e+00
   5.3341738226848523e-01  -4.2580829465985293e+00
   5.3971116944239350e-01  -4.3116448956749105e+00
   5.4603250810727211e-01  -4.3657395322372707e+00
   5.5235034668950200e-01  -4.4203722535803180e+00
   5.5865062108586061e-01  -4.4755484810171637e+00
   5.6494280932979613e-01  -4.5312742697694537e+00
   5.7125657335719049e-01  -4.5875567445232273e+00
   5.7762978753814909e-01  -4.6444041610741618e+00
   5.8409292822834946e-01  -4.7018255575350141e+00
   5.9065640880633430e-01  -4.7598301228541455e+00
   5.9730628015896048e-01  -4.8184265491871230e+00
   6.0401023527770603e-01  -4.8776226430787926e+00
   6.1073150561101885e-01  -4.9374253835505346e+00
   6.1744485161307772e-01  -4.9978414206983874e+00
   6.2414788089595585e-01  -5.0588778296324266e+00
   6.3086281897049223e-01  -5.1205428038847938e+00
   6.3762784618726664e-01  -5.1828459947457581e+00
   6.4448153559693844e-01  -5.2457983301828168e+00
   6.5144690869572508e-01  -5.3094113752517558e+00
   6.5852188237711939e-01  -5.3736964846803907e+00
   6.6568026264916913e-01  -5.4386641117593815e+00
   6.7288301888849822e-01  -5.5043235765494263e+00
   6.8009519839544574e-01  -5.5706834261358340e+00
   6.8730137346530240e-01  -5.6377522593924976e+00
   6.9451302913478219e-01  -5.7055396940760676e+00
   7.0176462530104322e-01  -5.7740570639865743e+00
   7.0909983202977389e-01  -5.8433175422016950e+00
   7.1655363936922312e-01  -5.9133356066208966e+00
   7.2413788781682065e-01  -5.9841260560141869e+00
   7.3183643180246305e-01  -6.0557029762458479e+00
   7.3961215169042482e-01  -6.1280791109915125e+00
   7.4742302587125486e-01  -6.2012659284677394e+00
   7.5524057383847787e-01  -6.2752744045994682e+00
   7.6306286033946791e-01  -6.3501162225364496e+00
   7.7091643269180166e-01  -6.4258049055298958e+00
   7.7884617645217746e-01  -6.5023563903487949e+00
   7.8689719885064768e-01  -6.5797887772638379e+00
   7.9509631471041864e-01  -6.6581213212001709e+00
   8.0344101306542637e-01  -6.7373730724395600e+00
   8.1190073944112418e-01  -6.8175617347929478e+00
   8.2043017301977583e-01  -6.8987032605942789e+00
   8.2898906469073741e-01  -6.9808124007041075e+00
   8.3756030715377083e-01  -7.0639040427580726e+00
   8.4615850471281440e-01  -7.1479948073476685e+00
   8.5482520984607735e-01  -7.2331042442034912e+00
   8.6361259960539871e-01  -7.3192550922327593e+00
   8.7256232446435167e-01  -7.4064724562871227e+00
   8.8168845199904833e-01  -7.4947821984584726e+00
   8.9097186107071713e-01  -7.5842092120455185e+00
   9.0036871103354699e-01  -7.6747763213887055e+00
   9.0982966505463203e-01  -7.7665043415626727e+00
   9.1932189360511940e-01  -7.8594133508375155e+00
   9.2884453153710911e-01  -7.9535247240966385e+00
   9.3843085522959491e-01  -8.0488631041753784e+00
   9.4813596453805471e-01  -8.1454574792803580e+00
   9.5801491006097617e-01  -8.2433408565182891e+00
   9.6810039129860381e-01  -8.3425486127842490e+00
   9.7838953888233704e-01  -8.4431161654081937e+00
   9.8884563420252869e-01  -8.5450769539989313e+00
   9.9941438011454675e-01  -8.6484616410789545e+00
   1.0100481169636992e+00  -8.7532989913747272e+00
   1.0207278303781049e+00  -8.8596181819685853e+00
   1.0314734966217565e+00  -8.9674516780361806e+00
   1.0423380614622573e+00  -9.0768374888756895e+00
   1.0533872223942655e+00  -9.1878198264751223e+00
   1.0646733027307846e+00  -9.3004477980211036e+00
   1.0762142408633402e+00  -9.4147726089428332e+00
   1.0879868166234465e+00  -9.5308444099324099e+00
   1.0999373908201575e+00  -9.6487101767246806e+00
   1.1120060351185173e+00  -9.7684136509173101e+00
   1.1241540935537793e+00  -9.8899975806521514e+00
   1.1363834771814962e+00  -1.0013507509377844e+01
   1.1487392041568003e+00  -1.0138995653615810e+01
   1.1612936257533339e+00  -1.0266523247002972e+01
   1.1741185708280608e+00  -1.0396160290972089e+01
   1.1872569942099811e+00  -1.0527982683351881e+01
   1.2007062707884946e+00  -1.0662067846328849e+01
   1.2144206571469200e+00  -1.0798490696600398e+01
   1.2283324645621523e+00  -1.0937321827902110e+01
   1.2423834577346238e+00  -1.1078628965794984e+01
   1.2565533432288154e+00  -1.1222481464500651e+01
   1.2708730353868030e+00  -1.1368956262198640e+01
   1.2854165096559751e+00  -1.1518142973143725e+01
   1.3002740295791329e+00  -1.1670145954466598e+01
   1.3155176196446514e+00  -1.1825082347986140e+01
   1.3311733622458715e+00  -1.1983076733722896e+01
   1.3472126850992110e+00  -1.2144254592100030e+01
   1.3635670920144933e+00  -1.2308737470799011e+01
   1.3801608859195937e+00  -1.2476642338485163e+01
   1.3969484991743635e+00  -1.2648086054659352e+01
   1.4139405542676822e+00  -1.2823193803170899e+01
   1.4312070038251117e+00  -1.3002108513613242e+01
   1.4488550938512521e+00  -1.3184997609735206e+01
   1.4669906378107458e+00  -1.3372054226561138e+01
   1.4856786303189777e+00  -1.3563492198433771e+01
   1.5049202008229312e+00  -1.3759536761828404e+01
   1.5246566130496446e+00  -1.3960415004375154e+01
   1.5447998395136562e+00  -1.4166350734470335e+01
   1.5652777609226274e+00  -1.4377567096094733e+01
   1.5860751723411599e+00  -1.4594297501138136e+01
   1.6072526865347017e+00  -1.4816801891471805e+01
   1.6289342929849167e+00  -1.5045382908984621e+01
   1.6512674160089915e+00  -1.5280395955376767e+01
   1.6743714162856271e+00  -1.5522249165681030e+01
   1.6982963429061393e+00  -1.5771393468859555e+01
   1.7230105135210227e+00  -1.6028307064796245e+01
   1.7484240687572463e+00  -1.6293482353418877e+01
   1.7744404706009851e+00  -1.6567422792678677e+01
   1.8010153090489252e+00  -1.6850655586442926e+01
   1.8281973306553041e+00  -1.7143759636391877e+01
   1.8561327296072510e+00  -1.7447402403904334e+01
   1.8850284832882587e+00  -1.7762375587249633e+01
   1.9150880843689664e+00  -1.8089618253291736e+01
   1.9464460355617426e+00  -1.8430222158423739e+01
   1.9791299906967303e+00  -1.8785419940498254e+01
   2.0130695828092549e+00  -1.9156567089626005e+01
   2.0481520737663130e+00  -1.9545135068514440e+01
   2.0843044270649007e+00  -1.9952730176623717e+01
   2.1215679754474843e+00  -2.0381158421162301e+01
   2.1601319447564360e+00  -2.0832523910954691e+01
   2.2003068930318275e+00  -2.1309377122086435e+01
   2.2424436303632036e+00  -2.1814856748254389e+01
   2.2868277624959950e+00  -2.2352859408363088e+01
   2.3335939874290044e+00  -2.2928193504144545e+01
   2.3827003452222755e+00  -2.3546730944155165e+01
   2.4339801816501079e+00  -2.4215739642593626e+01
   2.4872557291654376e+00  -2.4944249167843459e+01
   2.5424646519087708e+00  -2.5744489809987353e+01
   2.5997334689634375e+00  -2.6633602430012804e+01
   2.6593389977679043e+00  -2.7643045962880798e+01
   2.7215318689355885e+00  -2.8844869081200642e+01
   2.7862459372662300e+00  -3.0534585124910119e+01
   2.8527677123012638e+00  -3.2060823216471668e+01
   2.9194722523052850e+00  -3.1253456646329827e+01
   2.9837322490282716e+00  -3.1340267114747210e+01
   3.0420711531516136e+00  -3.1829263558073183e+01
   3.0905672501207722e+00  -3.2589583927627800e+01
   3.1254419794989063e+00  -3.4156912132811286e+01
   3.1437054928019288e+00  -3.6982702519229051e+01


==> R_Sig_poly_NGC6352.txt <==
  -2.3523680958413236e+00   4.2437662002886532e-02
  -1.8750651365758921e+00   4.1152682634834341e-02
  -1.6531876815602202e+00   3.8635317602604087e-02
  -1.5070953161224785e+00   3.4820694372490676e-02
  -1.3976764199797309e+00   2.9761657491584704e-02
  -1.3100333458291780e+00   2.3417104046260344e-02
  -1.2370980884915632e+00   1.5817876221009827e-02
  -1.1745508764163266e+00   6.9212202035198378e-03
  -1.1195247774177355e+00  -3.2267399459891266e-03
  -1.0704649078826989e+00  -1.4676243271620391e-02
  -1.0263563241914087e+00  -2.7386262203075384e-02
  -9.8609152237259301e-01  -4.1410497434467147e-02
  -9.4886953172347988e-01  -5.6694675142977997e-02
  -9.1443768792980507e-01  -7.3303895123581028e-02
  -8.8247424039824596e-01  -9.1184240353589324e-02
  -8.5238762840945903e-01  -1.1040334755162184e-01
  -8.2390443762278565e-01  -1.3089704501774341e-01
  -7.9708510238438390e-01  -1.5274576717508928e-01
  -7.7170167207664919e-01  -1.7588224494658830e-01
  -7.4734073741869633e-01  -2.0038941015801037e-01
  -7.2398392057897720e-01  -2.2619264309568646e-01
  -7.0175998472055801e-01  -2.5338745743534408e-01
  -6.8040992005314760e-01  -2.8189356431798629e-01
  -6.5964851273128655e-01  -3.1180998318158276e-01
  -6.3961341859269139e-01  -3.4305130461876548e-01
  -6.2039665192093996e-01  -3.7572782928464288e-01
  -6.0169489532244680e-01  -4.0974702716136091e-01
  -5.8335559823204264e-01  -4.4522439732196323e-01
  -5.6560407341385233e-01  -4.8206346168633674e-01
  -5.4844136726894188e-01  -5.2038923803349224e-01
  -5.3154823023078068e-01  -5.6009796306804904e-01
  -5.1491151200599550e-01  -6.0132164617973716e-01
  -4.9878040536740265e-01  -6.4395259042009756e-01
  -4.8304376266325888e-01  -6.8813079018693823e-01
  -4.6741167475710782e-01  -7.3374228922984519e-01
  -4.5200269861095244e-01  -7.8093533958390904e-01
  -4.3702973423168590e-01  -8.2959113848630484e-01
  -4.2227615704055993e-01  -8.7986524806278676e-01
  -4.0752874426640329e-01  -9.3163441790458645e-01
  -3.9301083662909975e-01  -9.8506270670018292e-01
  -3.7884840937519015e-01  -1.0400207172101990e+00
  -3.6474979317591250e-01  -1.0966804195697200e+00
  -3.5061651024846668e-01  -1.1549099041183928e+00
  -3.3673216193493560e-01  -1.2148886332374742e+00
  -3.2310187013572711e-01  -1.2764776136484230e+00
  -3.0940673907581728e-01  -1.3398661720202210e+00
  -2.9568324050220635e-01  -1.4049140716798403e+00
  -2.8221910526884736e-01  -1.4718160628095509e+00
  -2.6888703778894724e-01  -1.5404250520900564e+00
  -2.5539744251261376e-01  -1.6109486188068776e+00
  -2.4191891569840029e-01  -1.6832382979530731e+00
  -2.2868438048035961e-01  -1.7575045718539049e+00
  -2.1544749831393969e-01  -1.8335941581090862e+00
  -2.0200305067606372e-01  -1.9117336013179811e+00
  -1.8862474763616582e-01  -1.9917662603633899e+00
  -1.7543894553209452e-01  -2.0739196059897975e+00
  -1.6211725753299031e-01  -2.1580363233546720e+00
  -1.4858223277221824e-01  -2.2443624057042957e+00
  -1.3516457397802376e-01  -2.3327333395947445e+00
  -1.2184894024664936e-01  -2.4233958441423473e+00
  -1.0828021467774958e-01  -2.5161907479680972e+00
  -9.4531678737098501e-02  -2.6113838407266727e+00
  -8.0928734861205012e-02  -2.7088036774949047e+00
  -6.7303125717332171e-02  -2.8087195947602419e+00
  -5.3337966045300715e-02  -2.9109725289503050e+00
  -3.9254014209283219e-02  -3.0158485609719810e+00
  -2.5304755955470399e-02  -3.1231713307123314e+00
  -1.1185489988160094e-02  -3.2332372849775641e+00
   3.3187229275724044e-03  -3.3458890598539770e+00
   1.7870897915164264e-02  -3.4614341819983259e+00
   3.2349078402751044e-02  -3.5796949231130499e+00
   4.7150805826501330e-02  -3.7010004101014942e+00
   6.2338132160015242e-02  -3.8251962017001615e+00
   7.7514334171751825e-02  -3.9526138634198338e+00
   9.2730500546656852e-02  -4.0830798263911010e+00
   1.0841138879339750e-01  -4.2169625074154009e+00
   1.2443841132249567e-01  -4.3541115277257472e+00
   1.4042969032520589e-01  -4.4948876137609712e+00
   1.5662367503385202e-01  -4.6391293223962062e+00
   1.7339389636966857e-01  -4.7872521159165862e+00
   1.9044421762044056e-01  -4.9391114559228919e+00
   2.0748956448022654e-01  -5.0951063661309259e+00
   2.2493728213919439e-01  -5.2550984843277977e+00
   2.4303063550318121e-01  -5.4195596901224583e+00
   2.6133345976702321e-01  -5.5883550839832452e+00
   2.7973387916347559e-01  -5.7619372008558027e+00
   2.9875593194408745e-01  -5.9402055605413366e+00
   3.1844670333703456e-01  -6.1237006604064668e+00
   3.3830072930319743e-01  -6.3123054912959420e+00
   3.5843674364546885e-01  -6.5065504407734309e+00
   3.7941369601777902e-01  -6.7063931911005303e+00
   4.0104320727712750e-01  -6.9124605253581937e+00
   4.2284837297901823e-01  -7.1246702750390085e+00
   4.4520491345066388e-01  -7.3436690951817694e+00
   4.6860445523801658e-01  -7.5695020074808239e+00
   4.9262218557314663e-01  -7.8029106488902178e+00
   5.1692452935108457e-01  -8.0438810602548134e+00
   5.4213056683675998e-01  -8.2932375652272761e+00
   5.6855530103798801e-01  -8.5511580640652873e+00
   5.9558362997277370e-01  -8.8185497734727285e+00
   6.2314409458756870e-01  -9.0955318511768404e+00
   6.5204095011015117e-01  -9.3832085329778696e+00
   6.8231291189349497e-01  -9.6819695466215414e+00
   7.1325377699443782e-01  -9.9929851478035054e+00
   7.4516366706568837e-01  -1.0316636738813314e+01
   7.7892998852039996e-01  -1.0654491414348005e+01
   8.1424471665885667e-01  -1.1007304820036314e+01
   8.5046801445560194e-01  -1.1376713243631826e+01
   8.8836122339906542e-01  -1.1763633363042461e+01
   9.2875570852521960e-01  -1.2170459469856137e+01
   9.7097990131709788e-01  -1.2598656212306548e+01
   1.0146877048221881e+00  -1.3050795134317234e+01
   1.0611695831910497e+00  -1.3528971167547120e+01
   1.1110392058345353e+00  -1.4037249826068940e+01
   1.1633380660513382e+00  -1.4578702259392795e+01
   1.2183501533242123e+00  -1.5158100624058727e+01
   1.2779616297821808e+00  -1.5780518762091351e+01
   1.3424167771430744e+00  -1.6454125495543728e+01
   1.4107361672059076e+00  -1.7186550935619962e+01
   1.4844126068958221e+00  -1.7989137876068675e+01
   1.5660701474623555e+00  -1.8876634946793697e+01
   1.6555160863755907e+00  -1.9871183334682904e+01
   1.7524851101301817e+00  -2.0999122633770501e+01
   1.8608581399637825e+00  -2.2301409736392639e+01
   1.9840839181586798e+00  -2.3842385685353818e+01
   2.1208250720398767e+00  -2.5718271548678665e+01
   2.2713306354970397e+00  -2.7921070436803891e+01
   2.4371011341641005e+00  -2.9277422187201715e+01
   2.5990117030441007e+00  -3.0036995676266418e+01
   2.7052462695168171e+00  -3.2991082246846979e+01


==> R_Sig_poly_NGC6388.txt <==
  -2.3523680958413236e+00   4.2437662002886532e-02
  -1.8750651365758921e+00   4.1152682634834341e-02
  -1.6531876815602202e+00   3.8635317602604087e-02
  -1.5070953161224785e+00   3.4820694372490676e-02
  -1.3976764199797309e+00   2.9761657491584704e-02
  -1.3100333458291780e+00   2.3417104046260344e-02
  -1.2370980884915632e+00   1.5817876221009827e-02
  -1.1745508764163266e+00   6.9212202035198378e-03
  -1.1195247774177355e+00  -3.2267399459891266e-03
  -1.0704649078826989e+00  -1.4676243271620391e-02
  -1.0263563241914087e+00  -2.7386262203075384e-02
  -9.8609152237259301e-01  -4.1410497434467147e-02
  -9.4886953172347988e-01  -5.6694675142977997e-02
  -9.1443768792980507e-01  -7.3303895123581028e-02
  -8.8247424039824596e-01  -9.1184240353589324e-02
  -8.5238762840945903e-01  -1.1040334755162184e-01
  -8.2390443762278565e-01  -1.3089704501774341e-01
  -7.9708510238438390e-01  -1.5274576717508928e-01
  -7.7170167207664919e-01  -1.7588224494658830e-01
  -7.4734073741869633e-01  -2.0038941015801037e-01
  -7.2398392057897720e-01  -2.2619264309568646e-01
  -7.0175998472055801e-01  -2.5338745743534408e-01
  -6.8040992005314760e-01  -2.8189356431798629e-01
  -6.5964851273128655e-01  -3.1180998318158276e-01
  -6.3961341859269139e-01  -3.4305130461876548e-01
  -6.2039665192093996e-01  -3.7572782928464288e-01
  -6.0169489532244680e-01  -4.0974702716136091e-01
  -5.8335559823204264e-01  -4.4522439732196323e-01
  -5.6560407341385233e-01  -4.8206346168633674e-01
  -5.4844136726894188e-01  -5.2038923803349224e-01
  -5.3154823023078068e-01  -5.6009796306804904e-01
  -5.1491151200599550e-01  -6.0132164617973716e-01
  -4.9878040536740265e-01  -6.4395259042009756e-01
  -4.8304376266325888e-01  -6.8813079018693823e-01
  -4.6741167475710782e-01  -7.3374228922984519e-01
  -4.5200269861095244e-01  -7.8093533958390904e-01
  -4.3702973423168590e-01  -8.2959113848630484e-01
  -4.2227615704055993e-01  -8.7986524806278676e-01
  -4.0752874426640329e-01  -9.3163441790458645e-01
  -3.9301083662909975e-01  -9.8506270670018292e-01
  -3.7884840937519015e-01  -1.0400207172101990e+00
  -3.6474979317591250e-01  -1.0966804195697200e+00
  -3.5061651024846668e-01  -1.1549099041183928e+00
  -3.3673216193493560e-01  -1.2148886332374742e+00
  -3.2310187013572711e-01  -1.2764776136484230e+00
  -3.0940673907581728e-01  -1.3398661720202210e+00
  -2.9568324050220635e-01  -1.4049140716798403e+00
  -2.8221910526884736e-01  -1.4718160628095509e+00
  -2.6888703778894724e-01  -1.5404250520900564e+00
  -2.5539744251261376e-01  -1.6109486188068776e+00
  -2.4191891569840029e-01  -1.6832382979530731e+00
  -2.2868438048035961e-01  -1.7575045718539049e+00
  -2.1544749831393969e-01  -1.8335941581090862e+00
  -2.0200305067606372e-01  -1.9117336013179811e+00
  -1.8862474763616582e-01  -1.9917662603633899e+00
  -1.7543894553209452e-01  -2.0739196059897975e+00
  -1.6211725753299031e-01  -2.1580363233546720e+00
  -1.4858223277221824e-01  -2.2443624057042957e+00
  -1.3516457397802376e-01  -2.3327333395947445e+00
  -1.2184894024664936e-01  -2.4233958441423473e+00
  -1.0828021467774958e-01  -2.5161907479680972e+00
  -9.4531678737098501e-02  -2.6113838407266727e+00
  -8.0928734861205012e-02  -2.7088036774949047e+00
  -6.7303125717332171e-02  -2.8087195947602419e+00
  -5.3337966045300715e-02  -2.9109725289503050e+00
  -3.9254014209283219e-02  -3.0158485609719810e+00
  -2.5304755955470399e-02  -3.1231713307123314e+00
  -1.1185489988160094e-02  -3.2332372849775641e+00
   3.3187229275724044e-03  -3.3458890598539770e+00
   1.7870897915164264e-02  -3.4614341819983259e+00
   3.2349078402751044e-02  -3.5796949231130499e+00
   4.7150805826501330e-02  -3.7010004101014942e+00
   6.2338132160015242e-02  -3.8251962017001615e+00
   7.7514334171751825e-02  -3.9526138634198338e+00
   9.2730500546656852e-02  -4.0830798263911010e+00
   1.0841138879339750e-01  -4.2169625074154009e+00
   1.2443841132249567e-01  -4.3541115277257472e+00
   1.4042969032520589e-01  -4.4948876137609712e+00
   1.5662367503385202e-01  -4.6391293223962062e+00
   1.7339389636966857e-01  -4.7872521159165862e+00
   1.9044421762044056e-01  -4.9391114559228919e+00
   2.0748956448022654e-01  -5.0951063661309259e+00
   2.2493728213919439e-01  -5.2550984843277977e+00
   2.4303063550318121e-01  -5.4195596901224583e+00
   2.6133345976702321e-01  -5.5883550839832452e+00
   2.7973387916347559e-01  -5.7619372008558027e+00
   2.9875593194408745e-01  -5.9402055605413366e+00
   3.1844670333703456e-01  -6.1237006604064668e+00
   3.3830072930319743e-01  -6.3123054912959420e+00
   3.5843674364546885e-01  -6.5065504407734309e+00
   3.7941369601777902e-01  -6.7063931911005303e+00
   4.0104320727712750e-01  -6.9124605253581937e+00
   4.2284837297901823e-01  -7.1246702750390085e+00
   4.4520491345066388e-01  -7.3436690951817694e+00
   4.6860445523801658e-01  -7.5695020074808239e+00
   4.9262218557314663e-01  -7.8029106488902178e+00
   5.1692452935108457e-01  -8.0438810602548134e+00
   5.4213056683675998e-01  -8.2932375652272761e+00
   5.6855530103798801e-01  -8.5511580640652873e+00
   5.9558362997277370e-01  -8.8185497734727285e+00
   6.2314409458756870e-01  -9.0955318511768404e+00
   6.5204095011015117e-01  -9.3832085329778696e+00
   6.8231291189349497e-01  -9.6819695466215414e+00
   7.1325377699443782e-01  -9.9929851478035054e+00
   7.4516366706568837e-01  -1.0316636738813314e+01
   7.7892998852039996e-01  -1.0654491414348005e+01
   8.1424471665885667e-01  -1.1007304820036314e+01
   8.5046801445560194e-01  -1.1376713243631826e+01
   8.8836122339906542e-01  -1.1763633363042461e+01
   9.2875570852521960e-01  -1.2170459469856137e+01
   9.7097990131709788e-01  -1.2598656212306548e+01
   1.0146877048221881e+00  -1.3050795134317234e+01
   1.0611695831910497e+00  -1.3528971167547120e+01
   1.1110392058345353e+00  -1.4037249826068940e+01
   1.1633380660513382e+00  -1.4578702259392795e+01
   1.2183501533242123e+00  -1.5158100624058727e+01
   1.2779616297821808e+00  -1.5780518762091351e+01
   1.3424167771430744e+00  -1.6454125495543728e+01
   1.4107361672059076e+00  -1.7186550935619962e+01
   1.4844126068958221e+00  -1.7989137876068675e+01
   1.5660701474623555e+00  -1.8876634946793697e+01
   1.6555160863755907e+00  -1.9871183334682904e+01
   1.7524851101301817e+00  -2.0999122633770501e+01
   1.8608581399637825e+00  -2.2301409736392639e+01
   1.9840839181586798e+00  -2.3842385685353818e+01
   2.1208250720398767e+00  -2.5718271548678665e+01
   2.2713306354970397e+00  -2.7921070436803891e+01
   2.4371011341641005e+00  -2.9277422187201715e+01
   2.5990117030441007e+00  -3.0036995676266418e+01
   2.7052462695168171e+00  -3.2991082246846979e+01


==> R_Sig_poly_NGC6402.txt <==
  -2.3592818666698512e+00   4.9683509999282787e-04
  -1.8821498571506958e+00   3.0336945157127587e-04
  -1.6602794973276762e+00  -8.3567192769663291e-05
  -1.5141188233843590e+00  -6.6404026908677258e-04
  -1.4049304912929630e+00  -1.4380631528404689e-03
  -1.3177250610182678e+00  -2.4056634767162105e-03
  -1.2451076496189339e+00  -3.5668802705522322e-03
  -1.1828814980556293e+00  -4.9217640497647942e-03
  -1.1284341563156055e+00  -6.4703759332556069e-03
  -1.0800284734384984e+00  -8.2127873916834418e-03
  -1.0364505657416363e+00  -1.0149079482060794e-02
  -9.9681867772785693e-01  -1.2279342346353321e-02
  -9.6047204608535441e-01  -1.4603674676108808e-02
  -9.2690268220684635e-01  -1.7122183532108658e-02
  -8.9571161464125848e-01  -1.9834984333253289e-02
  -8.6657977388327256e-01  -2.2742201109488620e-02
  -8.3924800534839583e-01  -2.5843966801157692e-02
  -8.1350297045480402e-01  -2.9140423572826531e-02
  -7.8916696008023779e-01  -3.2631722987040326e-02
  -7.6609037850300121e-01  -3.6318026054013790e-02
  -7.4414609751319738e-01  -4.0199503137813702e-02
  -7.2322515190026504e-01  -4.4276333814979627e-02
  -7.0323341828530150e-01  -4.8548706734377015e-02
  -6.8408902653616543e-01  -5.3016819560804021e-02
  -6.6572032244033330e-01  -5.7680879008646317e-02
  -6.4806424653707584e-01  -6.2541100966414437e-02
  -6.3106502697931910e-01  -6.7597710656503315e-02
  -6.1467311008587455e-01  -7.2850942788984518e-02
  -5.9884427314591604e-01  -7.8301041660894438e-02
  -5.8353888097266227e-01  -8.3948261193928397e-02
  -5.6872126058137207e-01  -8.9792864917208351e-02
  -5.5435917645844834e-01  -9.5835125932680551e-02
  -5.4042339284409324e-01  -1.0207532689458231e-01
  -5.2688731040943926e-01  -1.0851376003278390e-01
  -5.1372666390578858e-01  -1.1515072722373215e-01
  -5.0091926707858869e-01  -1.2198654009951028e-01
  -4.8844479211191844e-01  -1.2902152016799509e-01
  -4.7628457360555687e-01  -1.3625599892119694e-01
  -4.6442143121296531e-01  -1.4369031791383374e-01
  -4.5283950888923158e-01  -1.5132482881218826e-01
  -4.4152413167145588e-01  -1.5915989342296236e-01
  -4.3046168180223643e-01  -1.6719588372225311e-01
  -4.1963949488607810e-01  -1.7543318190013973e-01
  -4.0904577456933411e-01  -1.8387218043131856e-01
  -3.9866952172676079e-01  -1.9251328216888502e-01
  -3.8850047291697842e-01  -2.0135690045237201e-01
  -3.7852904296576551e-01  -2.1040345921631420e-01
  -3.6874626841864194e-01  -2.1965339308873091e-01
  -3.5914375122053732e-01  -2.2910714747615235e-01
  -3.4971360440416066e-01  -2.3876517863818239e-01
  -3.4044840284080624e-01  -2.4862795375989127e-01
  -3.3134114186369401e-01  -2.5869595103085880e-01
  -3.2238520495483830e-01  -2.6896965973587106e-01
  -3.1357433937631407e-01  -2.7944958035828515e-01
  -3.0490263685656804e-01  -2.9013622469151135e-01
  -2.9636451552306414e-01  -3.0103011595304391e-01
  -2.8795470007713586e-01  -3.1213178889695264e-01
  -2.7966819888579675e-01  -3.2344178992300138e-01
  -2.7150027883606054e-01  -3.3496067718469363e-01
  -2.6344644044888915e-01  -3.4668902070026741e-01
  -2.5550239622109094e-01  -3.5862740246905789e-01
  -2.4766405435207720e-01  -3.7077641659495680e-01
  -2.3992750827346329e-01  -3.8313666941469432e-01
  -2.3228903051733826e-01  -3.9570877962782697e-01
  -2.2474506813883918e-01  -4.0849337842620298e-01
  -2.1729223677574386e-01  -4.2149110962232039e-01
  -2.0992731145183988e-01  -4.3470262977921859e-01
  -2.0264721393626453e-01  -4.4812860834601337e-01
  -1.9544899819914310e-01  -4.6176972780248771e-01
  -1.8832983658111621e-01  -4.7562668381409279e-01
  -1.8128700906126155e-01  -4.8970018539451077e-01
  -1.7431789702593312e-01  -5.0399095507071590e-01
  -1.6741998117024942e-01  -5.1849972904549613e-01
  -1.6059084169612428e-01  -5.3322725735406151e-01
  -1.5382815825694271e-01  -5.4817430401633926e-01
  -1.4712970740628462e-01  -5.6334164719026392e-01
  -1.4049335657272144e-01  -5.7873007933346399e-01
  -1.3391705516808319e-01  -5.9434040737982885e-01
  -1.2739882472702307e-01  -6.1017345293259395e-01
  -1.2093675046015120e-01  -6.2623005247020735e-01
  -1.1452897606760680e-01  -6.4251105755777693e-01
  -1.0817370235540348e-01  -6.5901733505416060e-01
  -1.0186918873465564e-01  -6.7574976730980829e-01
  -9.5613755561214056e-02  -6.9270925235454417e-01
  -8.9405785080623051e-02  -7.0989670408253347e-01
  -8.3243719447753897e-02  -7.2731305244443323e-01
  -7.7126055560047257e-02  -7.4495924365657262e-01
  -7.1051337893409686e-02  -7.6283624043366316e-01
  -6.5018151348729430e-02  -7.8094502224132045e-01
  -5.9025116135429934e-02  -7.9928658556091969e-01
  -5.3070885892357610e-02  -8.1786194415362889e-01
  -4.7154148927146852e-02  -8.3667212931360235e-01
  -4.1273631191328354e-02  -8.5571819010689276e-01
  -3.5428099008448073e-02  -8.7500119360088591e-01
  -2.9616359676463502e-02  -8.9452222509622981e-01
  -2.3837259100303824e-02  -9.1428238837534792e-01
  -1.8089676842984577e-02  -9.3428280597770808e-01
  -1.2372520084827227e-02  -9.5452461950383016e-01
  -6.6847184610780300e-03  -9.7500898994051288e-01
  -1.0252213417458844e-03  -9.9573709799283983e-01
   4.6070018694150706e-03  -1.0167101444088447e+00
   1.0212959090173860e-02  -1.0379293502869120e+00
   1.5793632186562215e-02  -1.0593959573680409e+00
   2.1349974725681804e-02  -1.0811112283227866e+00
   2.6882912194404467e-02  -1.1030764470507710e+00
   3.2393344974485157e-02  -1.1252929190071712e+00
   3.7882153155698248e-02  -1.1477619715654761e+00
   4.3350201555733152e-02  -1.1704849544108313e+00
   4.8798343196435313e-02  -1.1934632399527858e+00
   5.4227420161075075e-02  -1.2166982237371402e+00
   5.9638261841229896e-02  -1.2401913248432908e+00
   6.5031681666083002e-02  -1.2639439862616142e+00
   7.0408473977230657e-02  -1.2879576752573874e+00
   7.5769412649310447e-02  -1.3122338837403780e+00
   8.1115252269545732e-02  -1.3367741286578165e+00
   8.6446731614458996e-02  -1.3615799524271277e+00
   9.1764578198630306e-02  -1.3866529234106406e+00
   9.7069512228234858e-02  -1.4119946364219009e+00
   1.0236224855894244e-01  -1.4376067132444692e+00
   1.0764349610671875e-01  -1.4634908031422396e+00
   1.1291395518612649e-01  -1.4896485833503026e+00
   1.1817431415783911e-01  -1.5160817595451630e+00
   1.2342524695199757e-01  -1.5427920663114170e+00
   1.2866741271346749e-01  -1.5697812676253464e+00
   1.3390145786055502e-01  -1.5970511573782000e+00
   1.3912801985016926e-01  -1.6246035599496536e+00
   1.4434773124861672e-01  -1.6524403308268296e+00
   1.4956122256329832e-01  -1.6805633572527070e+00
   1.5476912285132502e-01  -1.7089745588783218e+00
   1.5997205803158129e-01  -1.7376758884003616e+00
   1.6517064779067833e-01  -1.7666693321760465e+00
   1.7036550253317445e-01  -1.7959569108242091e+00
   1.7555722180227729e-01  -1.8255406798358067e+00
   1.8074639493812641e-01  -1.8554227302185742e+00
   1.8593360383101826e-01  -1.8856051891974546e+00
   1.9111942671325044e-01  -1.9160902209739672e+00
   1.9630444154665089e-01  -1.9468800275335028e+00
   2.0148922771982369e-01  -1.9779768494753014e+00
   2.0667436548874563e-01  -2.0093829668394481e+00
   2.1186043354994480e-01  -2.0411006999139421e+00
   2.1704800589159801e-01  -2.0731324100223785e+00
   2.2223764935399967e-01  -2.1054805003106822e+00
   2.2742992303713636e-01  -2.1381474165614636e+00
   2.3262537987958229e-01  -2.1711356480638870e+00
   2.3782456985003869e-01  -2.2044477285546016e+00
   2.4302804350885071e-01  -2.2380862372256987e+00
   2.4823635455965623e-01  -2.2720537997800232e+00
   2.5345006043975771e-01  -2.3063530895013979e+00
   2.5866972083384726e-01  -2.3409868283172544e+00
   2.6389589483774661e-01  -2.3759577878410565e+00
   2.6912913808181005e-01  -2.4112687904059480e+00
   2.7437000110699356e-01  -2.4469227101176121e+00
   2.7961902975026026e-01  -2.4829224739588756e+00
   2.8487676747208474e-01  -2.5192710629741697e+00
   2.9014375872245318e-01  -2.5559715135403707e+00
   2.9542055203290851e-01  -2.5930269187118631e+00
   3.0070770164705329e-01  -2.6304404296091857e+00
   3.0600576710596972e-01  -2.6682152568194391e+00
   3.1131531108449612e-01  -2.7063546717862774e+00
   3.1663689647749177e-01  -2.7448620081890382e+00
   3.2197108405493641e-01  -2.7837406633327899e+00
   3.2731843175167158e-01  -2.8229940995856744e+00
   3.3267949596698310e-01  -2.8626258459005314e+00
   3.3805483440598771e-01  -2.9026394994414630e+00
   3.4344500936581857e-01  -2.9430387273144643e+00
   3.4885059017951509e-01  -2.9838272683781266e+00
   3.5427215389750399e-01  -3.0250089350970155e+00
   3.5971028403412209e-01  -3.0665876154068217e+00
   3.6516556800149857e-01  -3.1085672745761785e+00
   3.7063859440697211e-01  -3.1509519570780142e+00
   3.7612995143896033e-01  -3.1937457885032483e+00
   3.8164022709679174e-01  -3.2369529775627148e+00
   3.8717001125733852e-01  -3.2805778182106016e+00
   3.9271989879836094e-01  -3.3246246919052402e+00
   3.9829049256775323e-01  -3.3690980699926651e+00
   4.0388240505926570e-01  -3.4140025161793233e+00
   4.0949625820398405e-01  -3.4593426890529400e+00
   4.1513268147162419e-01  -3.5051233446244199e+00
   4.2079230919382210e-01  -3.5513493388883468e+00
   4.2647577832180383e-01  -3.5980256304295817e+00
   4.3218372766614932e-01  -3.6451572831209345e+00
   4.3791679902816855e-01  -3.6927494689627167e+00
   4.4367563984910524e-01  -3.7408074710945090e+00
   4.4946090637598246e-01  -3.7893366869833529e+00
   4.5527326613185137e-01  -3.8383426317591915e+00
   4.6111339876928925e-01  -3.8878309416617181e+00
   4.6698199508826366e-01  -3.9378073775492952e+00
   4.7287975473631194e-01  -3.9882778284600935e+00
   4.7880738368654963e-01  -4.0392483152336691e+00
   4.8476559266643071e-01  -4.0907249942418025e+00
   4.9075509731091471e-01  -4.1427141612818845e+00
   4.9677662009288115e-01  -4.1952222556893988e+00
   5.0283089335814701e-01  -4.2482558646865840e+00
   5.0891866231424243e-01  -4.3018217279675106e+00
   5.1504068687125304e-01  -4.3559267424715040e+00
   5.2119774170186428e-01  -4.4105779673028804e+00
   5.2739061464593240e-01  -4.4657826287644502e+00
   5.3362010427553308e-01  -4.5215481254951850e+00
   5.3988701778377290e-01  -4.5778820337550856e+00
   5.4619217023022948e-01  -4.6347921129156946e+00
   5.5253638561233087e-01  -4.6922863112266500e+00
   5.5892049946634992e-01  -4.7503727719078119e+00
   5.6534536207361130e-01  -4.8090598395837434e+00
   5.7181184110299066e-01  -4.8683560670358492e+00
   5.7832082275611896e-01  -4.9282702222247243e+00
   5.8487321112191304e-01  -4.9888112955396053e+00
   5.9146992618789329e-01  -5.0499885072480319e+00
   5.9811190153333882e-01  -5.1118113151752596e+00
   6.0480008285560194e-01  -5.1742894226670373e+00
   6.1153542813780470e-01  -5.2374327869293502e+00
   6.1831890959375746e-01  -5.3012516278109532e+00
   6.2515151678306624e-01  -5.3657564370970636e+00
   6.3203425980618999e-01  -5.4309579882970258e+00
   6.3896817147287710e-01  -5.4968673469129428e+00
   6.4595430776156315e-01  -5.5634958811180688e+00
   6.5299374661410681e-01  -5.6308552728390557e+00
   6.6008758580988769e-01  -5.6989575292070498e+00
   6.6723694104983444e-01  -5.7678149944748922e+00
   6.7444294531377214e-01  -5.8374403624671078e+00
   6.8170675001190539e-01  -5.9078466896915494e+00
   6.8902952773035542e-01  -5.9790474091935097e+00
   6.9641247570042120e-01  -6.0510563452113981e+00
   7.0385681883370244e-01  -6.1238877286313738e+00
   7.1136381135200477e-01  -6.1975562131894417e+00
   7.1893473663433527e-01  -6.2720768924213726e+00
   7.2657090565694538e-01  -6.3474653172889548e+00
   7.3427365500044572e-01  -6.4237375146196687e+00
   7.4204434558700594e-01  -6.5009100063697600e+00
   7.4988436302346739e-01  -6.5789998299529229e+00
   7.5779511976377023e-01  -6.6580245597073926e+00
   7.6577805856105929e-01  -6.7380023296823088e+00
   7.7383465614703340e-01  -6.8189518577526691e+00
   7.8196642599445876e-01  -6.9008924711063546e+00
   7.9017491940267570e-01  -6.9838441330759036e+00
   7.9846172486318634e-01  -7.0678274713208449e+00
   8.0682846638544237e-01  -7.1528638074051356e+00
   8.1527680191346130e-01  -7.2389751878967896e+00
   8.2380842294628209e-01  -7.3261844172393156e+00
   8.3242505598698602e-01  -7.4145150925360745e+00
   8.4112846569702948e-01  -7.5039916405824627e+00
   8.4992045893863144e-01  -7.5946393572225315e+00
   8.5880288851782394e-01  -7.6864844491896553e+00
   8.6777765557981312e-01  -7.7795540785648427e+00
   8.7684671017387417e-01  -7.8738764096864582e+00
   8.8601205027550267e-01  -7.9694806589657317e+00
   8.9527572022249446e-01  -8.0663971474197353e+00
   9.0463980976825287e-01  -8.1646573565756437e+00
   9.1410645473470498e-01  -8.2642939877870916e+00
   9.2367783958179950e-01  -8.3653410257718850e+00
   9.3335620143264786e-01  -8.4678338062436538e+00
   9.4314383448436656e-01  -8.5718090885009381e+00
   9.5304309357408223e-01  -8.6773051329498507e+00
   9.6305639601619197e-01  -8.7843617837746439e+00
   9.7318622154655710e-01  -8.8930205572978736e+00
   9.8343511099684899e-01  -9.0033247360466895e+00
   9.9380566485849697e-01  -9.1153194695920909e+00
   1.0043005429497001e+00  -9.2290518820648213e+00
   1.0149224659359670e+00  -9.3445711881755074e+00
   1.0256742186815011e+00  -9.4619288173438569e+00
   1.0365586546160719e+00  -9.5811785480107847e+00
   1.0475786998486578e+00  -9.7023766521613659e+00
   1.0587373558127910e+00  -9.8255820508919438e+00
   1.0700376997899865e+00  -9.9508564822211198e+00
   1.0814828834823644e+00  -1.0078264681651774e+01
   1.0930761305671115e+00  -1.0207874577523379e+01
   1.1048207345235292e+00  -1.0339757501023914e+01
   1.1167200578433851e+00  -1.0473988414538766e+01
   1.1287775330606218e+00  -1.0610646158757010e+01
   1.1409966651543535e+00  -1.0749813721399038e+01
   1.1533810341477979e+00  -1.0891578529966175e+01
   1.1659342964444313e+00  -1.1036032769652808e+01
   1.1786601837406623e+00  -1.1183273730798089e+01
   1.1915624991101645e+00  -1.1333404186821820e+01
   1.2046451107446974e+00  -1.1486532807192395e+01
   1.2179119445088618e+00  -1.1642774607703583e+01
   1.2313669765921886e+00  -1.1802251445532367e+01
   1.2450142270924656e+00  -1.1965092559759789e+01
   1.2588577544639767e+00  -1.2131435168031357e+01
   1.2729016498101688e+00  -1.2301425123071954e+01
   1.2871500293446987e+00  -1.2475217634635598e+01
   1.3016070232852548e+00  -1.2652978071192894e+01
   1.3162767599783205e+00  -1.2834882842999809e+01
   1.3311633449752374e+00  -1.3021120381830183e+01
   1.3462708356703272e+00  -1.3211892226973239e+01
   1.3616032125917721e+00  -1.3407414233699477e+01
   1.3771643482453224e+00  -1.3607917916606347e+01
   1.3929579735999862e+00  -1.3813651957726801e+01
   1.4089876411446300e+00  -1.4024883878983951e+01
   1.4252566823903485e+00  -1.4241901945839983e+01
   1.4417681571345571e+00  -1.4465017269455544e+01
   1.4585247919531370e+00  -1.4694566224290726e+01
   1.4755289061393482e+00  -1.4930913123148654e+01
   1.4927823243119518e+00  -1.5174453291583523e+01
   1.5102862756744886e+00  -1.5425616548738475e+01
   1.5280412800284928e+00  -1.5684871134341412e+01
   1.5460470199586500e+00  -1.5952728268717687e+01
   1.5643021973041076e+00  -1.6229747235941623e+01
   1.5828043705441779e+00  -1.6516541524614144e+01
   1.6015497686061262e+00  -1.6813785460039124e+01
   1.6205330762629095e+00  -1.7122222289282782e+01
   1.6397471868464029e+00  -1.7442673496576205e+01
   1.6591829192163678e+00  -1.7776049452819386e+01
   1.6788286973081792e+00  -1.8123362291868389e+01
   1.6986701915814275e+00  -1.8485740510953843e+01
   1.7186899220010838e+00  -1.8864447134329495e+01
   1.7388668218460437e+00  -1.9260900608160320e+01
   1.7591757611683536e+00  -1.9676700002794561e+01
   1.7795870288679037e+00  -2.0113656752445230e+01
   1.8000657739137000e+00  -2.0573829479849614e+01
   1.8205714097282062e+00  -2.1059576324207878e+01
   1.8410569912460792e+00  -2.1573601324219087e+01
   1.8614685812452343e+00  -2.2119044861268179e+01
   1.8817446305729915e+00  -2.2699548428387040e+01
   1.9018154051656750e+00  -2.3319399342271929e+01
   1.9216025009034909e+00  -2.3983687366128706e+01
   1.9410184952795042e+00  -2.4698436972313296e+01
   1.9599667927198205e+00  -2.5471063462673467e+01
   1.9783417280331499e+00  -2.6310319754545773e+01
   1.9960289990416888e+00  -2.7228189044536840e+01
   2.0129065029622031e+00  -2.8237379376040845e+01
   2.0288456485055391e+00  -2.9361920401262296e+01
   2.0437132032324006e+00  -3.0636166123882408e+01
   2.0573737101444549e+00  -3.2154136141222061e+01
   2.0696924671087711e+00  -3.4796863491373827e+01
   2.0805390086677997e+00  -3.5164704158264762e+01
   2.0897909667379095e+00  -3.4340020200148771e+01
   2.0973381227195373e+00  -3.5866658546176538e+01
   2.1030864090181653e+00  -3.5592255537500932e+01
   2.1069615837200639e+00  -4.4478062060504300e+01
   2.1089122970518912e+00  -3.7441552693271760e+01


==> R_Sig_poly_NGC6496.txt <==
  -1.9546721096631305e+00   3.6517786938398256e-04
  -1.4774914744680927e+00  -8.8152457429140985e-04
  -1.2555115897661913e+00  -3.3755922719884337e-03
  -1.1091723166877232e+00  -7.1176708898253171e-03
  -9.9973968198121310e-01  -1.2108621616080863e-02
  -9.1222959349413990e-01  -1.8350106963743125e-02
  -8.3924666730191522e-01  -2.5844015185192446e-02
  -7.7659205346423443e-01  -3.4592472524030075e-02
  -7.2165418650511381e-01  -4.4598069806280130e-02
  -6.7269679538798299e-01  -5.5863845464474350e-02
  -6.2850442574056453e-01  -6.8393152314782907e-02
  -5.8819412422124051e-01  -8.2189697740255294e-02
  -5.5110576137735301e-01  -9.7257635108497664e-02
  -5.1673130582905880e-01  -1.1360152979333259e-01
  -4.8467035896103294e-01  -1.3122630639443592e-01
  -4.5460325363362697e-01  -1.5013729527169953e-01
  -4.2627118150509324e-01  -1.7034027677720809e-01
  -3.9946011180656715e-01  -1.9184144998094771e-01
  -3.7399087158186972e-01  -2.1464741746989324e-01
  -3.4971331770110503e-01  -2.3876522928817004e-01
  -3.2650013432394048e-01  -2.6420240393640099e-01
  -3.0424116740902907e-01  -2.9096690652343615e-01
  -2.8284091517274690e-01  -3.1906715531238505e-01
  -2.6221702490095355e-01  -3.4851205986668876e-01
  -2.4229729269800473e-01  -3.7931103079218620e-01
  -2.2301722483631162e-01  -4.1147396989894031e-01
  -2.0431974893807567e-01  -4.4501128987537952e-01
  -1.8615465722544308e-01  -4.7993394633420405e-01
  -1.6847665390982186e-01  -5.1625344413582086e-01
  -1.5124435546844073e-01  -5.5398184009877793e-01
  -1.3442072480715220e-01  -5.9313177044614385e-01
  -1.1797258868359053e-01  -6.3371647830202504e-01
  -1.0186921810519184e-01  -6.7574982228478730e-01
  -8.6082134682651815e-02  -7.1924629116794669e-01
  -7.0585686327995514e-02  -7.6422103596925151e-01
  -5.5356427333150750e-02  -8.1068989572978467e-01
  -4.0372117102045794e-02  -8.5866941257491047e-01
  -2.5612008638821779e-02  -9.0817685724959873e-01
  -1.1057298498605988e-02  -9.5923026465949801e-01
   3.3096232572102928e-03  -1.0118484616078460e+00
   1.7505779283139251e-02  -1.0660510913857228e+00
   3.1547058163167323e-02  -1.1218586492466507e+00
   4.5448009659638529e-02  -1.1792925220466006e+00
   5.9222639646089190e-02  -1.2383750221164518e+00
   7.2884644442878344e-02  -1.2991294236750677e+00
   8.6446783077321426e-02  -1.3615800080578371e+00
   9.9920947530052429e-02  -1.4257521098737513e+00
   1.1331889823151216e-01  -1.4916721614855402e+00
   1.2665217601176393e-01  -1.5593677432746591e+00
   1.3993153373955800e-01  -1.6288676397887061e+00
   1.5316725043524296e-01  -1.7002018965537173e+00
   1.6636971465813569e-01  -1.7734018799328184e+00
   1.7954909209861639e-01  -1.8485003436928480e+00
   1.9271491739473232e-01  -1.9255314991908035e+00
   2.0587658091006289e-01  -2.0045310887325392e+00
   2.1904369637102145e-01  -2.0855364661785014e+00
   2.3222562212766321e-01  -2.1685866835984937e+00
   2.4543127090911238e-01  -2.2537225812303352e+00
   2.5866967687720022e-01  -2.3409868852726095e+00
   2.7195012130927071e-01  -2.4304243159252215e+00
   2.8528161240953387e-01  -2.5220817004585587e+00
   2.9867292743711144e-01  -2.6160080921369522e+00
   3.1213316411699521e-01  -2.7122549029930854e+00
   3.2567163672514676e-01  -2.8108760486134821e+00
   3.3929741210521669e-01  -2.9119280981405584e+00
   3.5301955955645004e-01  -3.0154704360977846e+00
   3.6684760260394200e-01  -3.1215654447552756e+00
   3.8079123153924960e-01  -3.2302786997786503e+00
   3.9485997367055392e-01  -3.3416791742905567e+00
   4.0906359596747305e-01  -3.4558394644707180e+00
   4.2341239704086908e-01  -3.5728360428754242e+00
   4.3791680650261722e-01  -3.6927495274731865e+00
   4.5258723906832898e-01  -3.8156649673511742e+00
   4.6743457642034913e-01  -3.9416721638627870e+00
   4.8247027045232110e-01  -4.0708660279578188e+00
   4.9770591204038528e-01  -4.2033469596384556e+00
   5.1315328618034028e-01  -4.3392212599584976e+00
   5.2882485439441806e-01  -4.4786015977666764e+00
   5.4473367374296122e-01  -4.6216075249021991e+00
   5.6089301712134598e-01  -4.7683660284128297e+00
   5.7731661520864386e-01  -4.9190121426556024e+00
   5.9401906871012977e-01  -5.0736896440632409e+00
   6.1101561840522955e-01  -5.2325518160045768e+00
   6.2832188719997040e-01  -5.3957622816456023e+00
   6.4595426897928654e-01  -5.5634959424814712e+00
   6.6393021891409387e-01  -5.7359400438243071e+00
   6.8226793383898876e-01  -5.9132953528108896e+00
   7.0098626591077273e-01  -6.0957774654232919e+00
   7.2010520194028338e-01  -6.2836182979731685e+00
   7.3964600633504407e-01  -6.4770677839013624e+00
   7.5963088548484581e-01  -6.6763957702028067e+00
   7.8008309773396955e-01  -6.8818941624766170e+00
   8.0102746089625443e-01  -7.0938793989283084e+00
   8.2249035117657554e-01  -7.3126952832331487e+00
   8.4449942798334365e-01  -7.5387162018920346e+00
   8.6708393795637750e-01  -7.7723508331839009e+00
   8.9027519110615327e-01  -8.0140464739193504e+00
   9.1410644285514975e-01  -8.2642940539870793e+00
   9.3861274325220512e-01  -8.5236339466945310e+00
   9.6383140203204676e-01  -8.7926627987739163e+00
   9.8980237492934120e-01  -9.0720416157792734e+00
   1.0165680590455821e+00  -9.3625053045612301e+00
   1.0441732883331882e+00  -9.6648739939501009e+00
   1.0726658715403565e+00  -9.9800666365649739e+00
   1.1020967934624020e+00  -1.0309117438334468e+01
   1.1325198871270516e+00  -1.0653195732285514e+01
   1.1639918636779294e+00  -1.1013630226738524e+01
   1.1965726647248272e+00  -1.1391938930494113e+01
   1.2303251741024679e+00  -1.1789866316314848e+01
   1.2653144086744905e+00  -1.2209429748749184e+01
   1.3016069877990470e+00  -1.2652978134335322e+01
   1.3392703837021613e+00  -1.3123266890687482e+01
   1.3783709252420369e+00  -1.3623554660672514e+01
   1.4189708242465695e+00  -1.4157729419003006e+01
   1.4611245989084551e+00  -1.4730475235149454e+01
   1.5048736592617149e+00  -1.5347496110425247e+01
   1.5502376723908262e+00  -1.6015820772438946e+01
   1.5972025518308015e+00  -1.6744224828605155e+01
   1.6457042304433027e+00  -1.7543827606195357e+01
   1.6956055261021410e+00  -1.8428956241853903e+01
   1.7466638303119792e+00  -1.9418431042891811e+01
   1.7984889368204706e+00  -2.0537535985816312e+01
   1.8504903841228408e+00  -2.1821164011757265e+01
   1.9018153573565402e+00  -2.3319105406782008e+01
   1.9512860424370320e+00  -2.5105716455953974e+01
   1.9973575549319713e+00  -2.7298488024125977e+01
   2.0381302546436455e+00  -3.0049263615500376e+01
   2.0714601183195205e+00  -3.2524421736613228e+01
   2.0952034655169829e+00  -3.3728699616495504e+01
   2.1075838431082441e+00  -3.7184610482444512e+01


==> R_Sig_poly_NGC6656.txt <==
  -2.2722070069489013e+00  -6.8037237957997787e-03
  -1.7950428936436349e+00  -7.0018123781304450e-03
  -1.5731217685118586e+00  -7.3934873917435445e-03
  -1.4269128781637339e+00  -7.9805577204249863e-03
  -1.3176989038706395e+00  -8.7642942947405277e-03
  -1.2305007915145774e+00  -9.7455569534207545e-03
  -1.1579200180079277e+00  -1.0924696665522095e-02
  -1.0957436909206222e+00  -1.2301559705783789e-02
  -1.0413375410920911e+00  -1.3875637112685715e-02
  -9.9294612226356194e-01  -1.5646317890220526e-02
  -9.4934850464659193e-01  -1.7613153668689249e-02
  -9.0967011534387399e-01  -1.9776041796298119e-02
  -8.7326857641996170e-01  -2.2135265646194023e-02
  -8.3965773032415625e-01  -2.4691388707574126e-02
  -8.0845466650813358e-01  -2.7445052549879931e-02
  -7.7934382106976985e-01  -3.0396763756169561e-02
  -7.5205550126494081e-01  -3.3546752768696508e-02
  -7.2635622640681685e-01  -3.6894955918730064e-02
  -7.0204703943531044e-01  -4.0441119071981425e-02
  -6.7896496189807098e-01  -4.4184974719654574e-02
  -6.5698300581283464e-01  -4.8126416766319124e-02
  -6.3600582103021519e-01  -5.2265604004272166e-02
  -6.1596063639803489e-01  -5.6602954090880092e-02
  -5.9678566087310603e-01  -6.1139037147445965e-02
  -5.7841956460334076e-01  -6.5874416497311516e-02
  -5.6079548682231639e-01  -7.0809504700672279e-02
  -5.4384131824812421e-01  -7.5944491940766939e-02
  -5.2748551702911062e-01  -8.1279373191292789e-02
  -5.1166550148509438e-01  -8.6814057263708083e-02
  -4.9633466479050764e-01  -9.2548510022084848e-02
  -4.8146470847293021e-01  -9.8482870713236831e-02
  -4.6704202124831851e-01  -1.0461749612262705e-01
  -4.5305938907279542e-01  -1.1095291689854762e-01
  -4.3950633393422500e-01  -1.1748972893985940e-01
  -4.2636199214983650e-01  -1.2422846640279157e-01
  -4.1359340257547295e-01  -1.3116951052212517e-01
  -4.0115981511921872e-01  -1.3831306918719086e-01
  -3.8902110600868206e-01  -1.4565923354677904e-01
  -3.7714666343270231e-01  -1.5320808361631355e-01
  -3.6552091415022320e-01  -1.6095979826430379e-01
  -3.5414308389669602e-01  -1.6891472296467122e-01
  -3.4302122420823800e-01  -1.7707337057794198e-01
  -3.3216296669919543e-01  -1.8543635666159058e-01
  -3.2156685903984750e-01  -1.9400430022945453e-01
  -3.1121790341369820e-01  -2.0277773133960605e-01
  -3.0108915542482018e-01  -2.1175704482112045e-01
  -2.9114868852914955e-01  -2.2094251584364177e-01
  -2.8136896528745653e-01  -2.3033436924554623e-01
  -2.7173463687685256e-01  -2.3993286992329133e-01
  -2.6224545022562618e-01  -2.4973839731391118e-01
  -2.5291300417259494e-01  -2.5975147262144233e-01
  -2.4375269340033304e-01  -2.6997273138522299e-01
  -2.3477421683283353e-01  -2.8040285402089105e-01
  -2.2597464261615188e-01  -2.9104248679517242e-01
  -2.1733695301119726e-01  -3.0189218506660265e-01
  -2.0883468498846716e-01  -3.1295240279600839e-01
  -2.0044071019244306e-01  -3.2422352857104147e-01
  -1.9213644484323117e-01  -3.3570595214416787e-01
  -1.8391758982516007e-01  -3.4740013050887536e-01
  -1.7579395840317830e-01  -3.5930662788301426e-01
  -1.6778344090176278e-01  -3.7142611299851469e-01
  -1.5990263423365250e-01  -3.8375931918663153e-01
  -1.5215808054443100e-01  -3.9630698447739415e-01
  -1.4454181369212918e-01  -4.0906979974795354e-01
  -1.3703310258656362e-01  -4.2204838430665625e-01
  -1.2960566764584189e-01  -4.3524329903980241e-01
  -1.2223733216032595e-01  -4.4865508709711255e-01
  -1.1491803238888401e-01  -4.6228432491567328e-01
  -1.0765279184457634e-01  -4.7613165968768573e-01
  -1.0045838370603231e-01  -4.9019782071423268e-01
  -9.3355068435111224e-02  -5.0448360024555483e-01
  -8.6356880597436264e-02  -5.1898981644836661e-01
  -7.9464562907243533e-02  -5.3371727378923950e-01
  -7.2664140622466053e-02  -5.4866673986882963e-01
  -6.5931755306135695e-02  -5.6383894500424192e-01
  -5.9242733584852630e-02  -5.7923460440873720e-01
  -5.2581069442544121e-02  -5.9485444898864859e-01
  -4.5945310865453635e-02  -6.1069925261687363e-01
  -3.9348347186498225e-02  -6.2676984258104529e-01
  -3.2811163438478258e-02  -6.4306709299967468e-01
  -2.6353178416354976e-02  -6.5959190441581206e-01
  -1.9983237516116088e-02  -6.7634518283481926e-01
  -1.3695069616408357e-02  -6.9332782588110797e-01
  -7.4691448359261283e-03  -7.1054072369477606e-01
  -1.2801709918480817e-03  -7.2798476974485371e-01
   4.8929200681394214e-03  -7.4566087665927960e-01
   1.1058710532972887e-02  -7.6356998583421265e-01
   1.7210260814725653e-02  -7.8171306865732826e-01
   2.3328606113801546e-02  -8.0009111765217134e-01
   2.9391334647152288e-02  -8.1870513637767917e-01
   3.5382641967725274e-02  -8.3755613269530238e-01
   4.1300616210985706e-02  -8.5664512282565175e-01
   4.7158662027173115e-02  -8.7597314230340340e-01
   5.2980436057126115e-02  -8.9554126035794313e-01
   5.8790408219068925e-02  -9.1535058631818678e-01
   6.4604022197139885e-02  -9.3540226520473058e-01
   7.0421615929912473e-02  -9.5569746012177603e-01
   7.6228691631221715e-02  -9.7623733195660911e-01
   8.2002451080247854e-02  -9.9702302443255897e-01
   8.7721861674852325e-02  -1.0180556667228517e+00
   9.3377012230467016e-02  -1.0393363926133357e+00
   9.8973797646445871e-02  -1.0608663723868226e+00
   1.0453192842957022e-01  -1.0826468405943903e+00
   1.1007707461572042e-01  -1.1046791084719469e+00
   1.1563043919539490e-01  -1.1269645497072389e+00
   1.2120015992796297e-01  -1.1495045659094365e+00
   1.2677818717244199e-01  -1.1723005426876012e+00
   1.3234398747038625e-01  -1.1953538192871318e+00
   1.3787354174676036e-01  -1.2186656847391955e+00
   1.4334985876871781e-01  -1.2422374086982915e+00
   1.4877056348906284e-01  -1.2660702935216730e+00
   1.5414933365417438e-01  -1.2901657292560629e+00
   1.5951054336151993e-01  -1.3145252235729159e+00
   1.6487934336266383e-01  -1.3391503938729814e+00
   1.7027135097946355e-01  -1.3640429183715421e+00
   1.7568631123732661e-01  -1.3892044679749267e+00
   1.8110843492857187e-01  -1.4146366448981473e+00
   1.8651330926027215e-01  -1.4403409598123762e+00
   1.9187849455313857e-01  -1.4663188579106612e+00
   1.9719334361049257e-01  -1.4925717898470947e+00
   2.0246388282910910e-01  -1.5191012963015273e+00
   2.0771065948647544e-01  -1.5459090731900729e+00
   2.1296042380941219e-01  -1.5729969837719890e+00
   2.1823512953890808e-01  -1.6003670119266347e+00
   2.2354289305821123e-01  -1.6280211696998776e+00
   2.2887475109170602e-01  -1.6559614005182830e+00
   2.3420862668312034e-01  -1.6841895172801729e+00
   2.3951887053106455e-01  -1.7127072088896322e+00
   2.4478737417030880e-01  -1.7415161136654869e+00
   2.5001155986882401e-01  -1.7706179356352796e+00
   2.5520584364476812e-01  -1.8000145520132260e+00
   2.6039590844357008e-01  -1.8297080679862670e+00
   2.6560816435891788e-01  -1.8597007879808556e+00
   2.7085882652280668e-01  -1.8899951147500986e+00
   2.7614723370878447e-01  -1.9205934126147906e+00
   2.8145626673477409e-01  -1.9514978966197218e+00
   2.8675973952107270e-01  -1.9827105941919076e+00
   2.9203368191179324e-01  -2.0142334044698544e+00
   2.9726676338448194e-01  -2.0460682315970651e+00
   3.0246543647318253e-01  -2.0782171422413569e+00
   3.0765158277156274e-01  -2.1106824764532099e+00
   3.1285360352402991e-01  -2.1434668651159723e+00
   3.1809468025916482e-01  -2.1765731375923347e+00
   3.2338315743827017e-01  -2.2100041580428487e+00
   3.2870913770389393e-01  -2.2437626541821372e+00
   3.3404877996338822e-01  -2.2778511169519424e+00
   3.3937453907003534e-01  -2.3122718149308299e+00
   3.4466705518040508e-01  -2.3470269277863207e+00
   3.4992366831308086e-01  -2.3821187434242881e+00
   3.5515992339823566e-01  -2.4175498410386758e+00
   3.6040337176178944e-01  -2.4533231761390057e+00
   3.6568223322141663e-01  -2.4894420301831093e+00
   3.7101368138234997e-01  -2.5259098360577426e+00
   3.7639671386645879e-01  -2.5627299534850794e+00
   3.8181266754747284e-01  -2.5999054854714827e+00
   3.8723322520186554e-01  -2.6374392221576857e+00
   3.9263258398343986e-01  -2.6753337390277427e+00
   3.9799866386620025e-01  -2.7135916194535521e+00
   4.0333859678587269e-01  -2.7522157075483777e+00
   4.0867611941968923e-01  -2.7912092881903687e+00
   4.1404190322864082e-01  -2.8305761089027772e+00
   4.1946085805955119e-01  -2.8703202314574288e+00
   4.2494176480426882e-01  -2.9104457654150959e+00
   4.3047365396339310e-01  -2.9509565982652752e+00
   4.3603052787538299e-01  -2.9918562348614799e+00
   4.4158250202848687e-01  -3.0331478259894351e+00
   4.4710870157113108e-01  -3.0748343789621391e+00
   4.5260646098374846e-01  -3.1169190731656138e+00
   4.5809289027323058e-01  -3.1594055452525711e+00
   4.6359806981662033e-01  -3.2022980245948336e+00
   4.6915267841124064e-01  -3.2456012495644853e+00
   4.7477524715122787e-01  -3.2893201960572780e+00
   4.8046444182378101e-01  -3.3334597228972274e+00
   4.8619969807187724e-01  -3.3780242888977101e+00
   4.9195002469469662e-01  -3.4230178632062715e+00
   4.9768732434789975e-01  -3.4684440824092584e+00
   5.0339862730209950e-01  -3.5143065943190899e+00
   5.0909203676054060e-01  -3.5606094545248377e+00
   5.1479379710856998e-01  -3.6073574030325517e+00
   5.2053763470805881e-01  -3.6545559018849358e+00
   5.2635081133903316e-01  -3.7022109026737828e+00
   5.3224277295237210e-01  -3.7503284378909951e+00
   5.3820123942266462e-01  -3.7989142004251271e+00
   5.4419747724483658e-01  -3.8479732981547246e+00
   5.5019862001050923e-01  -3.8975102938374762e+00
   5.5618188694335768e-01  -3.9475295328089706e+00
   5.6214468605914103e-01  -3.9980356268183952e+00
   5.6810626600165959e-01  -4.0490338989445167e+00
   5.7410011743649747e-01  -4.1005305919904247e+00
   5.8016024159334578e-01  -4.1525327461322927e+00
   5.8630704338883699e-01  -4.2050477796539933e+00
   5.9253883438714183e-01  -4.2580829465985293e+00
   5.9883262156105010e-01  -4.3116448956749105e+00
   6.0515396022592871e-01  -4.3657395322372707e+00
   6.1147179880815861e-01  -4.4203722535803180e+00
   6.1777207320451721e-01  -4.4755484810171637e+00
   6.2406426144845273e-01  -4.5312742697694537e+00
   6.3037802547584709e-01  -4.5875567445232273e+00
   6.3675123965680569e-01  -4.6444041610741618e+00
   6.4321438034700607e-01  -4.7018255575350141e+00
   6.4977786092499090e-01  -4.7598301228541455e+00
   6.5642773227761708e-01  -4.8184265491871230e+00
   6.6313168739636263e-01  -4.8776226430787926e+00
   6.6985295772967546e-01  -4.9374253835505346e+00
   6.7656630373173443e-01  -4.9978414206983874e+00
   6.8326933301461257e-01  -5.0588778296324266e+00
   6.8998427108914884e-01  -5.1205428038847938e+00
   6.9674929830592314e-01  -5.1828459947457581e+00
   7.0360298771559504e-01  -5.2457983301828168e+00
   7.1056836081438168e-01  -5.3094113752517558e+00
   7.1764333449577600e-01  -5.3736964846803907e+00
   7.2480171476782573e-01  -5.4386641117593815e+00
   7.3200447100715471e-01  -5.5043235765494263e+00
   7.3921665051410246e-01  -5.5706834261358340e+00
   7.4642282558395889e-01  -5.6377522593924976e+00
   7.5363448125343879e-01  -5.7055396940760676e+00
   7.6088607741969971e-01  -5.7740570639865743e+00
   7.6822128414843049e-01  -5.8433175422016950e+00
   7.7567509148787972e-01  -5.9133356066208966e+00
   7.8325933993547725e-01  -5.9841260560141869e+00
   7.9095788392111965e-01  -6.0557029762458479e+00
   7.9873360380908132e-01  -6.1280791109915125e+00
   8.0654447798991147e-01  -6.2012659284677394e+00
   8.1436202595713447e-01  -6.2752744045994682e+00
   8.2218431245812451e-01  -6.3501162225364496e+00
   8.3003788481045815e-01  -6.4258049055298958e+00
   8.3796762857083396e-01  -6.5023563903487949e+00
   8.4601865096930429e-01  -6.5797887772638379e+00
   8.5421776682907513e-01  -6.6581213212001709e+00
   8.6256246518408286e-01  -6.7373730724395600e+00
   8.7102219155978067e-01  -6.8175617347929478e+00
   8.7955162513843232e-01  -6.8987032605942789e+00
   8.8811051680939401e-01  -6.9808124007041075e+00
   8.9668175927242744e-01  -7.0639040427580726e+00
   9.0527995683147100e-01  -7.1479948073476685e+00
   9.1394666196473384e-01  -7.2331042442034912e+00
   9.2273405172405520e-01  -7.3192550922327593e+00
   9.3168377658300827e-01  -7.4064724562871227e+00
   9.4080990411770482e-01  -7.4947821984584726e+00
   9.5009331318937373e-01  -7.5842092120455185e+00
   9.5949016315220359e-01  -7.6747763213887055e+00
   9.6895111717328863e-01  -7.7665043415626727e+00
   9.7844334572377589e-01  -7.8594133508375155e+00
   9.8796598365576571e-01  -7.9535247240966385e+00
   9.9755230734825151e-01  -8.0488631041753784e+00
   1.0072574166567114e+00  -8.1454574792803580e+00
   1.0171363621796328e+00  -8.2433408565182891e+00
   1.0272218434172604e+00  -8.3425486127842490e+00
   1.0375109910009936e+00  -8.4431161654081937e+00
   1.0479670863211854e+00  -8.5450769539989313e+00
   1.0585358322332032e+00  -8.6484616410789545e+00
   1.0691695690823557e+00  -8.7532989913747272e+00
   1.0798492824967614e+00  -8.8596181819685853e+00
   1.0905949487404132e+00  -8.9674516780361806e+00
   1.1014595135809138e+00  -9.0768374888756895e+00
   1.1125086745129222e+00  -9.1878198264751223e+00
   1.1237947548494414e+00  -9.3004477980211036e+00
   1.1353356929819967e+00  -9.4147726089428332e+00
   1.1471082687421033e+00  -9.5308444099324099e+00
   1.1590588429388142e+00  -9.6487101767246806e+00
   1.1711274872371737e+00  -9.7684136509173101e+00
   1.1832755456724358e+00  -9.8899975806521514e+00
   1.1955049293001527e+00  -1.0013507509377844e+01
   1.2078606562754568e+00  -1.0138995653615810e+01
   1.2204150778719904e+00  -1.0266523247002972e+01
   1.2332400229467175e+00  -1.0396160290972089e+01
   1.2463784463286378e+00  -1.0527982683351881e+01
   1.2598277229071511e+00  -1.0662067846328849e+01
   1.2735421092655768e+00  -1.0798490696600398e+01
   1.2874539166808088e+00  -1.0937321827902110e+01
   1.3015049098532803e+00  -1.1078628965794984e+01
   1.3156747953474721e+00  -1.1222481464500651e+01
   1.3299944875054597e+00  -1.1368956262198640e+01
   1.3445379617746316e+00  -1.1518142973143725e+01
   1.3593954816977893e+00  -1.1670145954466598e+01
   1.3746390717633079e+00  -1.1825082347986140e+01
   1.3902948143645280e+00  -1.1983076733722896e+01
   1.4063341372178677e+00  -1.2144254592100030e+01
   1.4226885441331500e+00  -1.2308737470799011e+01
   1.4392823380382502e+00  -1.2476642338485163e+01
   1.4560699512930200e+00  -1.2648086054659352e+01
   1.4730620063863387e+00  -1.2823193803170899e+01
   1.4903284559437684e+00  -1.3002108513613242e+01
   1.5079765459699086e+00  -1.3184997609735206e+01
   1.5261120899294025e+00  -1.3372054226561138e+01
   1.5448000824376342e+00  -1.3563492198433771e+01
   1.5640416529415877e+00  -1.3759536761828404e+01
   1.5837780651683013e+00  -1.3960415004375154e+01
   1.6039212916323129e+00  -1.4166350734470335e+01
   1.6243992130412841e+00  -1.4377567096094733e+01
   1.6451966244598164e+00  -1.4594297501138136e+01
   1.6663741386533584e+00  -1.4816801891471805e+01
   1.6880557451035734e+00  -1.5045382908984621e+01
   1.7103888681276480e+00  -1.5280395955376767e+01
   1.7334928684042838e+00  -1.5522249165681030e+01
   1.7574177950247958e+00  -1.5771393468859555e+01
   1.7821319656396795e+00  -1.6028307064796245e+01
   1.8075455208759030e+00  -1.6293482353418877e+01
   1.8335619227196418e+00  -1.6567422792678677e+01
   1.8601367611675819e+00  -1.6850655586442926e+01
   1.8873187827739606e+00  -1.7143759636391877e+01
   1.9152541817259077e+00  -1.7447402403904334e+01
   1.9441499354069152e+00  -1.7762375587249633e+01
   1.9742095364876231e+00  -1.8089618253291736e+01
   2.0055674876803993e+00  -1.8430222158423739e+01
   2.0382514428153868e+00  -1.8785419940498254e+01
   2.0721910349279113e+00  -1.9156567089626005e+01
   2.1072735258849695e+00  -1.9545135068514440e+01
   2.1434258791835572e+00  -1.9952730176623717e+01
   2.1806894275661413e+00  -2.0381158421162301e+01
   2.2192533968750925e+00  -2.0832523910954691e+01
   2.2594283451504840e+00  -2.1309377122086435e+01
   2.3015650824818605e+00  -2.1814856748254389e+01
   2.3459492146146514e+00  -2.2352859408363088e+01
   2.3927154395476609e+00  -2.2928193504144545e+01
   2.4418217973409320e+00  -2.3546730944155165e+01
   2.4931016337687644e+00  -2.4215739642593626e+01
   2.5463771812840941e+00  -2.4944249167843459e+01
   2.6015861040274273e+00  -2.5744489809987353e+01
   2.6588549210820944e+00  -2.6633602430012804e+01
   2.7184604498865608e+00  -2.7643045962880798e+01
   2.7806533210542450e+00  -2.8844869081200642e+01
   2.8453673893848870e+00  -3.0534585124910119e+01
   2.9118891644199203e+00  -3.2060823216471668e+01
   2.9785937044239414e+00  -3.1253456646329827e+01
   3.0428537011469281e+00  -3.1340267114747210e+01
   3.1011926052702705e+00  -3.1829263558073183e+01
   3.1496887022394291e+00  -3.2589583927627800e+01
   3.1845634316175628e+00  -3.4156912132811286e+01
   3.2028269449205853e+00  -3.6982702519229051e+01


==> R_Sig_poly_NGC6712.txt <==
  -2.4319108893442101e+00  -6.7964096681369301e-03
  -1.9547582359325850e+00  -6.9389835492421840e-03
  -1.7328538028426863e+00  -7.2197955504731386e-03
  -1.5866578519460737e+00  -7.6400813432117238e-03
  -1.4774465383001760e+00  -8.2007177826797957e-03
  -1.3902410724567740e+00  -8.9023913104867916e-03
  -1.3176511205567971e+00  -9.7455597054072283e-03
  -1.2554769837103898e+00  -1.0730412149692873e-02
  -1.2010966872075388e+00  -1.1856874466983969e-02
  -1.1527598838480728e+00  -1.3124670979235498e-02
  -1.1092398587093573e+00  -1.4533429208842059e-02
  -1.0696463126118154e+00  -1.6082800775033854e-02
  -1.0333168370465806e+00  -1.7772566698623062e-02
  -9.9974919827036335e-01  -1.9602700818703717e-02
  -9.6855582067976653e-01  -2.1573376978412523e-02
  -9.3943118816761406e-01  -2.3684921684701505e-02
  -9.1212771649477487e-01  -2.5937728560947695e-02
  -8.8643812051175574e-01  -2.8332160790295685e-02
  -8.6218338109150616e-01  -3.0868469693076883e-02
  -8.3920563181518459e-01  -3.3546751708450603e-02
  -8.1736504334673543e-01  -3.6366953914459738e-02
  -7.9653940204479745e-01  -3.9328923873076869e-02
  -7.7662483820299621e-01  -4.2432487009245949e-02
  -7.5753621789765646e-01  -4.5677527716416325e-02
  -7.3920610592382086e-01  -4.9064050446035984e-02
  -7.2158185962310362e-01  -5.2592204011906937e-02
  -7.0462114505304363e-01  -5.6262263726002598e-02
  -6.8828676729124250e-01  -6.0074578529935446e-02
  -6.7254201267731128e-01  -6.4029500180792148e-02
  -6.5734761454776680e-01  -6.8127316170217875e-02
  -6.4266101636905759e-01  -7.2368206036479685e-02
  -6.2843795001796598e-01  -7.6752233038599751e-02
  -6.1463567309842193e-01  -8.1279372135907385e-02
  -6.0121673338218473e-01  -8.5949564451102481e-02
  -5.8815198588746642e-01  -9.0762780931422482e-02
  -5.7542183613257325e-01  -9.5719075975410961e-02
  -5.6301523877101245e-01  -1.0081861551515328e-01
  -5.5092667778012694e-01  -1.0606167225564214e-01
  -5.3915198282555843e-01  -1.1144859074234104e-01
  -5.2768420120589543e-01  -1.1697973384008248e-01
  -5.1651073740099906e-01  -1.2265542729544940e-01
  -5.0561259207781561e-01  -1.2847591907165851e-01
  -4.9496589841919447e-01  -1.3444136505440041e-01
  -4.8454525593099346e-01  -1.4055184441064911e-01
  -4.7432781679152869e-01  -1.4680739880967700e-01
  -4.6429685115896202e-01  -1.5320808285029011e-01
  -4.5444367868166180e-01  -1.5975401015892818e-01
  -4.4476735334333617e-01  -1.6644538158871250e-01
  -4.3527217607767255e-01  -1.7328248777056821e-01
  -4.2596377625719350e-01  -1.8026568626527348e-01
  -4.1684494176538311e-01  -1.8739536110793681e-01
  -4.0791245907965212e-01  -1.9467187759495272e-01
  -3.9915591821092755e-01  -2.0209554607890282e-01
  -3.9055884061670254e-01  -2.0966660535539378e-01
  -3.8210177966504516e-01  -2.1738522983590536e-01
  -3.7376644077072751e-01  -2.2525155739862326e-01
  -3.6553955633247093e-01  -2.3326572865349221e-01
  -3.5741532341080295e-01  -2.4142792538527638e-01
  -3.4939565000613304e-01  -2.4973839666152078e-01
  -3.4148812521532246e-01  -2.5819746534054389e-01
  -3.3370232263147809e-01  -2.6680551383499851e-01
  -3.2604556003369095e-01  -2.7556295432705930e-01
  -3.1851940414668140e-01  -2.8447019304929094e-01
  -3.1111798706081417e-01  -2.9352759971203007e-01
  -3.0382864796792886e-01  -3.0273549106860981e-01
  -2.9663470579215701e-01  -3.1209413297673322e-01
  -2.8951951597609465e-01  -3.2160375942672337e-01
  -2.8247057163770622e-01  -3.3126460200003527e-01
  -2.7548239247653267e-01  -3.4107692033303044e-01
  -2.6855731337531441e-01  -3.5104102441159724e-01
  -2.6170392450804530e-01  -3.6115728238852945e-01
  -2.5493363192604307e-01  -3.7142611236757195e-01
  -2.4825638403623240e-01  -3.8184796144797589e-01
  -2.4167686589347734e-01  -3.9242327909189667e-01
  -2.3519232431209874e-01  -4.0315249317840407e-01
  -2.2879269079535325e-01  -4.1403599592243001e-01
  -2.2246296859921891e-01  -4.2507414334253174e-01
  -2.1618715863766769e-01  -4.3626726766053059e-01
  -2.0995252632893391e-01  -4.4761569801171713e-01
  -2.0375290461866305e-01  -4.5911978267636466e-01
  -1.9759001963811437e-01  -4.7077990596011465e-01
  -1.9147242754140692e-01  -4.8259649502727586e-01
  -1.8541237991815401e-01  -4.9457001530269107e-01
  -1.7942156977703044e-01  -5.0670095672841242e-01
  -1.7350705460105889e-01  -5.1898981574142500e-01
  -1.6766860270285408e-01  -5.3143707890703007e-01
  -1.6189827730409018e-01  -5.4404321311677761e-01
  -1.5618239123317790e-01  -5.5680866490605418e-01
  -1.5050524050647182e-01  -5.6973386827021977e-01
  -1.4485347978204757e-01  -5.8281925779674926e-01
  -1.3921980294980579e-01  -5.9606528244604418e-01
  -1.3360480076022874e-01  -6.0947241563815424e-01
  -1.2801642127493071e-01  -6.2304115883267353e-01
  -1.2246719032467809e-01  -6.3677203825024464e-01
  -1.1697003446758633e-01  -6.5066559656574663e-01
  -1.1153397886222015e-01  -6.6472238296045716e-01
  -1.0616103494590412e-01  -6.7894294504173969e-01
  -1.0084523304543982e-01  -6.9332782522682157e-01
  -9.5574102280660489e-02  -7.0787756225602827e-01
  -9.0332152904178592e-02  -7.2259269666303449e-01
  -8.5105302271230712e-02  -7.3747377759271782e-01
  -7.9884893607945082e-02  -7.5252136820532234e-01
  -7.4670076760278675e-02  -7.6773604764913994e-01
  -6.9467816757479775e-02  -7.8311840924674903e-01
  -6.4290519092520218e-02  -7.9866905605109761e-01
  -5.9151989191272160e-02  -8.1438859608885728e-01
  -5.4062956009314225e-02  -8.3027763960559242e-01
  -4.9027526965840521e-02  -8.4633679986464849e-01
  -4.4041661731356790e-02  -8.6256669742624792e-01
  -3.9094139035540272e-02  -8.7896796635895358e-01
  -3.4169729571542642e-02  -8.9554125970334941e-01
  -2.9253612678473595e-02  -9.1228725162668167e-01
  -2.4335689971726766e-02  -9.2920663470447118e-01
  -1.9413475976722255e-02  -9.4630011274248105e-01
  -1.4492675475608599e-02  -9.6356839134687822e-01
  -9.5852619865606972e-03  -9.8101216977418582e-01
  -4.7056349130723063e-03  -9.9863213744342239e-01
   1.3397658725212492e-04  -1.0164289772612753e+00
   4.9274601653872697e-03  -1.0344033755130779e+00
   9.6769073524658415e-03  -1.0525560357381465e+00
   1.4392194910423286e-02  -1.0708876921171178e+00
   1.9088178550147671e-02  -1.0893991176453977e+00
   2.3780347481581275e-02  -1.1080911235349413e+00
   2.8480263243085474e-02  -1.1269645490983995e+00
   3.3192177569684365e-02  -1.1460202445030367e+00
   3.7911869389274704e-02  -1.1652590516420260e+00
   4.2628066740733300e-02  -1.1846817894300514e+00
   4.7326029850985239e-02  -1.2042892490558357e+00
   5.1992208828378808e-02  -1.2240822017406550e+00
   5.6618555394101988e-02  -1.2440614177075311e+00
   6.1205167804500138e-02  -1.2642276910810610e+00
   6.5760451960512903e-02  -1.2845818631385306e+00
   7.0298738027462032e-02  -1.3051248361049008e+00
   7.4836070203716534e-02  -1.3258575722831889e+00
   7.9385449658261636e-02  -1.3467810775858298e+00
   8.3952984106186179e-02  -1.3678963737230576e+00
   8.8536126845074753e-02  -1.3892044672208370e+00
   9.3124554551483663e-02  -1.4107063252218763e+00
   9.7703428002832757e-02  -1.4324028664008632e+00
   1.0225804958189247e-01  -1.4542949711311903e+00
   1.0677849891865690e-01  -1.4763835089653721e+00
   1.1126282764465067e-01  -1.4986693759066765e+00
   1.1571782817219889e-01  -1.5211535301654284e+00
   1.2015712870935728e-01  -1.5438370149789495e+00
   1.2459718408470524e-01  -1.5667209603487051e+00
   1.2905237868904554e-01  -1.5898065619368769e+00
   1.3353073621496650e-01  -1.6130950424353703e+00
   1.3803155278064055e-01  -1.6365876068033871e+00
   1.4254568847211496e-01  -1.6602854052694951e+00
   1.4705844242763741e-01  -1.6841895164782781e+00
   1.5155414524830971e-01  -1.7083009573022232e+00
   1.5602107218831796e-01  -1.7326207178765984e+00
   1.6045517466543799e-01  -1.7571498121709408e+00
   1.6486148092888953e-01  -1.7818893290963822e+00
   1.6925272400174529e-01  -1.8068404680125250e+00
   1.7364560133296061e-01  -1.8320045467166475e+00
   1.7805579790850148e-01  -1.8573829779338460e+00
   1.8249328984168231e-01  -1.8829772202394155e+00
   1.8695936818793668e-01  -1.9087887175940186e+00
   1.9144630456509343e-01  -1.9348188461540017e+00
   1.9593977671881474e-01  -1.9610688855096601e+00
   2.0042332764016563e-01  -1.9875400248095534e+00
   2.0488350503012276e-01  -2.0142334035922120e+00
   2.0931411110359252e-01  -2.0411501763596691e+00
   2.1371825587819798e-01  -2.0682915817630310e+00
   2.1810757139151382e-01  -2.0956589950561004e+00
   2.2249881000106247e-01  -2.1232539465622824e+00
   2.2690885216634069e-01  -2.1510780989397245e+00
   2.3134964294990509e-01  -2.1791331884889957e+00
   2.3582460772019437e-01  -2.2074209474538509e+00
   2.4032765462630226e-01  -2.2359430308503496e+00
   2.4484508622567291e-01  -2.2647009711730188e+00
   2.4935985379652803e-01  -2.2936961764770372e+00
   2.5385686649650990e-01  -2.3229299745972223e+00
   2.5832773593460101e-01  -2.3524036917642981e+00
   2.6277349892756097e-01  -2.3821187427425898e+00
   2.6720447046197249e-01  -2.4120767048234231e+00
   2.7163725255504706e-01  -2.4422793520283279e+00
   2.7608979567204367e-01  -2.4727286371510835e+00
   2.8057601274593319e-01  -2.5034266252381050e+00
   2.8510159257085754e-01  -2.5343753972983416e+00
   2.8966230440192903e-01  -2.5655769533007344e+00
   2.9424533050788787e-01  -2.5970331448103314e+00
   2.9883324055670585e-01  -2.6287456597966452e+00
   3.0340940858643800e-01  -2.6607160666403273e+00
   3.0796322348488514e-01  -2.6929459063354666e+00
   3.1249349428721740e-01  -2.7254368061954075e+00
   3.1700899363770935e-01  -2.7581905807058575e+00
   3.2152595133383405e-01  -2.7912092875955503e+00
   3.2606324332562903e-01  -2.8244952200550637e+00
   3.3063673326377657e-01  -2.8580508350322775e+00
   3.3525449449728195e-01  -2.8918786376638299e+00
   3.3991438394906986e-01  -2.9259810562089434e+00
   3.4460472979377615e-01  -2.9603603463778732e+00
   3.4930794663323239e-01  -2.9950185561760434e+00
   3.5400599307115804e-01  -3.0299575649750778e+00
   3.5868601334508710e-01  -3.0651791877669070e+00
   3.6334443495136470e-01  -3.1006853150461628e+00
   3.6798825360719412e-01  -3.1364780462840964e+00
   3.7263308856126853e-01  -3.1725597754517620e+00
   3.7729857814327245e-01  -3.2089332001851516e+00
   3.8200250504140165e-01  -3.2456012490721653e+00
   3.8675544235079912e-01  -3.2825669466515857e+00
   3.9155756616390536e-01  -3.3198332560673602e+00
   3.9639863090508332e-01  -3.3574029476339478e+00
   4.0126114176113309e-01  -3.3952785356104078e+00
   4.0612577929188437e-01  -3.4334623057435110e+00
   4.1097743203214826e-01  -3.4719564290040781e+00
   4.1580999251264233e-01  -3.5107631297274966e+00
   4.2062843478473838e-01  -3.5498848583575064e+00
   4.2544751200754904e-01  -3.5893244153923547e+00
   4.3028744333885932e-01  -3.6290849864578045e+00
   4.3516788564699677e-01  -3.6691700743727305e+00
   4.4010202374013374e-01  -3.7095833457993939e+00
   4.4509259293049092e-01  -3.7503284371101939e+00
   4.5013107221542581e-01  -3.7914087787025781e+00
   4.5520032525175935e-01  -3.8328274933603761e+00
   4.6027991158560311e-01  -3.8745874036663781e+00
   4.6535246403240527e-01  -3.9166911507640059e+00
   4.7040918590380432e-01  -3.9591413924644203e+00
   4.7545277279864706e-01  -4.0019410224933472e+00
   4.8049683743917515e-01  -4.0450933440235470e+00
   4.8556197953276303e-01  -4.0886021420345147e+00
   4.9066967363503444e-01  -4.1324716286152343e+00
   4.9583582865656384e-01  -4.1767062736579010e+00
   5.0106599258414308e-01  -4.2213105696976205e+00
   5.0635369064759461e-01  -4.2662888017801475e+00
   5.1168243939131308e-01  -4.3116448946603017e+00
   5.1703085644234203e-01  -4.3573823882835789e+00
   5.2237932992215930e-01  -4.4035045549854503e+00
   5.2771621680364700e-01  -4.4500146280915462e+00
   5.3304166237618078e-01  -4.4969160760150730e+00
   5.3836784310883934e-01  -4.5442128388648690e+00
   5.4371551958439523e-01  -4.5919094532098086e+00
   5.4910791795131197e-01  -4.6400110222935425e+00
   5.5456378903310122e-01  -4.6885230356392391e+00
   5.6009176741065003e-01  -4.7374510887221639e+00
   5.6568777704429341e-01  -4.7868005866009389e+00
   5.7133631455897349e-01  -4.8365765235061193e+00
   5.7701526019925575e-01  -4.8867834107692856e+00
   5.8270277942963444e-01  -4.9374253822175369e+00
   5.8838421981111100e-01  -4.9885064525222669e+00
   5.9405688484819263e-01  -5.0400308551968180e+00
   5.9973119362493521e-01  -5.0920033593510174e+00
   6.0542782726689659e-01  -5.1444294665926460e+00
   6.1117169088752632e-01  -5.1973154229390346e+00
   6.1698450758130885e-01  -5.2506680354212456e+00
   6.2287830323462756e-01  -5.3044943434602505e+00
   6.2885179486733356e-01  -5.3588012420492870e+00
   6.3489082832880084e-01  -5.4135951728718457e+00
   6.4097278153827375e-01  -5.4688819830722508e+00
   6.4707363035321441e-01  -5.5246670039165755e+00
   6.5317553962095443e-01  -5.5809553353420274e+00
   6.5927265336665486e-01  -5.6377522581601482e+00
   6.6537328127824491e-01  -5.6950636522479394e+00
   6.7149776248942417e-01  -5.7528962923448841e+00
   6.7767260635648063e-01  -5.8112579254450871e+00
   6.8392266197485396e-01  -5.8701570980195106e+00
   6.9026369731238635e-01  -5.9296027774621649e+00
   6.9669767517710324e-01  -5.9896038781928347e+00
   7.0321221551940383e-01  -6.0501688368166278e+00
   7.0978446739377088e-01  -6.1113053721733461e+00
   7.1638826159429947e-01  -6.1730205145576154e+00
   7.2300239068873584e-01  -6.2353209090481041e+00
   7.2961748616322497e-01  -6.2982133127716322e+00
   7.3623935755431913e-01  -6.3617051421806465e+00
   7.4288771543567556e-01  -6.4258049041539902e+00
   7.4959060379775977e-01  -6.4905223737490561e+00
   7.5637619147148882e-01  -6.5558684539868253e+00
   7.6326440884471980e-01  -6.6218547494193727e+00
   7.7026100100539630e-01  -6.6884929751865645e+00
   7.7735586408187429e-01  -6.7557943801419391e+00
   7.8452624272500660e-01  -6.8237693661105068e+00
   7.9174388028195897e-01  -6.8924274336901181e+00
   7.9898398313090779e-01  -6.9617774895293589e+00
   8.0623326890102187e-01  -7.0318284401662829e+00
   8.1349460674750929e-01  -7.1025899042213698e+00
   8.2078676650060012e-01  -7.1740728302683010e+00
   8.2813927447854463e-01  -7.2462898266334719e+00
   8.3558387965354086e-01  -7.3192550901422271e+00
   8.4314520196035181e-01  -7.3929839404103701e+00
   8.5083342929435846e-01  -7.4674920890498679e+00
   8.5864134759605348e-01  -7.5427948617218945e+00
   8.6654669354645475e-01  -7.6189066163883403e+00
   8.7451919785194443e-01  -7.6958405527197584e+00
   8.8253023186329693e-01  -7.7736089965045529e+00
   8.9056213189528233e-01  -7.8522241002330597e+00
   8.9861432272974329e-01  -7.9316987683443596e+00
   9.0670429572608080e-01  -8.0120475360017345e+00
   9.1486304637582483e-01  -8.0932871307105518e+00
   9.2312627555726623e-01  -8.1754365308301971e+00
   9.3152398811805592e-01  -8.2585164831922597e+00
   9.4007166578599133e-01  -8.3425486072303841e+00
   9.4876576686560787e-01  -8.4275543492394629e+00
   9.5758502487053576e-01  -8.5135541100557894e+00
   9.6649725980601653e-01  -8.6005668344162416e+00
   9.7546971108745562e-01  -8.6886102232289897e+00
   9.8447977586838042e-01  -8.7777015467552140e+00
   9.9352284873940366e-01  -8.8678588483214256e+00
   1.0026147850753115e+00  -8.9591021954441601e+00
   1.0117881169921958e+00  -9.0514546003085510e+00
   1.0210830593858535e+00  -9.1449423143108834e+00
   1.0305359723748970e+00  -9.2395943796766229e+00
   1.0401687883144743e+00  -9.3354415465485054e+00
   1.0499826900595286e+00  -9.4325148664150245e+00
   1.0599580877403141e+00  -9.5308443936407006e+00
   1.0700610432548412e+00  -9.6304584169312157e+00
   1.0802543052086702e+00  -9.7313835091665837e+00
   1.0905096520635122e+00  -9.8336454454576643e+00
   1.1008177611786745e+00  -9.9372707770900721e+00
   1.1111924967732461e+00  -1.0042288628655779e+01
   1.1216681596405569e+00  -1.0148732191936666e+01
   1.1322903801745885e+00  -1.0256639449102023e+01
   1.1431033165068993e+00  -1.0366052873000477e+01
   1.1541370269342939e+00  -1.0477018152846336e+01
   1.1653989290517301e+00  -1.0589582300571907e+01
   1.1768720946087483e+00  -1.0703791714189174e+01
   1.1885210872908671e+00  -1.0819690816407054e+01
   1.2003037374101277e+00  -1.0937321770369763e+01
   1.2121853693943252e+00  -1.1056725461399866e+01
   1.2241511457662595e+00  -1.1177943571990685e+01
   1.2362126555561113e+00  -1.1301021210795149e+01
   1.2484065484219136e+00  -1.1426009366173879e+01
   1.2607854152692080e+00  -1.1552966432464062e+01
   1.2734035217376511e+00  -1.1681958325146415e+01
   1.2863016702077450e+00  -1.1813057081613696e+01
   1.2994958623194792e+00  -1.1946338322672698e+01
   1.3129733975235918e+00  -1.2081878343022037e+01
   1.3266978510528726e+00  -1.2219751740820037e+01
   1.3406216687448698e+00  -1.2360030464184721e+01
   1.3547027162314547e+00  -1.2502784728992015e+01
   1.3689197771504031e+00  -1.2648085784883197e+01
   1.3832821578911667e+00  -1.2796009889074710e+01
   1.3978302237107103e+00  -1.2946642465983123e+01
   1.4126263973584432e+00  -1.3100081254639067e+01
   1.4277390952631088e+00  -1.3256437488252883e+01
   1.4432243558932567e+00  -1.3415834706941258e+01
   1.4591108021552635e+00  -1.3578405469096676e+01
   1.4753927505847653e+00  -1.3744286945905715e+01
   1.4920339287705686e+00  -1.3913616832356430e+01
   1.5089810597943716e+00  -1.4086531016469285e+01
   1.5261834772136056e+00  -1.4263164135011499e+01
   1.5436129080827163e+00  -1.4443653299308812e+01
   1.5612772738336824e+00  -1.4628144462567645e+01
   1.5792239683755136e+00  -1.4816799927355362e+01
   1.5975311591536212e+00  -1.5009805138424678e+01
   1.6162893264151128e+00  -1.5207372827354121e+01
   1.6355783972504563e+00  -1.5409743369633492e+01
   1.6554474479275529e+00  -1.5617181300691501e+01
   1.6759034713253071e+00  -1.5829968936645454e+01
   1.6969131872945020e+00  -1.6048399529786330e+01
   1.7184179969973590e+00  -1.6272772212973866e+01
   1.7403580836483055e+00  -1.6503391697924538e+01
   1.7626986012216497e+00  -1.6740573578547270e+01
   1.7854498713150126e+00  -1.6984655704281725e+01
   1.8086749497646044e+00  -1.7236013774870894e+01
   1.8324815139488320e+00  -1.7495077795186081e+01
   1.8569997643259766e+00  -1.7762346379965621e+01
   1.8823525238572449e+00  -1.8038394920189209e+01
   1.9086265486926719e+00  -1.8323877544597000e+01
   1.9358542541957777e+00  -1.8619521638826740e+01
   1.9640123879800080e+00  -1.8926120152996667e+01
   1.9930392902259149e+00  -1.9244523849831076e+01
   2.0228666403391924e+00  -1.9575642676193070e+01
   2.0534567198273348e+00  -1.9920459944413370e+01
   2.0848337962846135e+00  -2.0280056731820778e+01
   2.1170991853027150e+00  -2.0655660936082505e+01
   2.1504238402227145e+00  -2.1048695096555974e+01
   2.1850188893898048e+00  -2.1460852114050027e+01
   2.2210915379520610e+00  -2.1894139914964793e+01
   2.2587990389643333e+00  -2.2350937318052026e+01
   2.2982152099410866e+00  -2.2834064659285822e+01
   2.3393213179359669e+00  -2.3346762604306900e+01
   2.3820264167680252e+00  -2.3892767342838273e+01
   2.4262129892377691e+00  -2.4476174062359494e+01
   2.4717945244288630e+00  -2.5101440771769447e+01
   2.5187652081325487e+00  -2.5772413847124454e+01
   2.5672204819679760e+00  -2.6490661549740583e+01
   2.6173319031435529e+00  -2.7248565472556198e+01
   2.6692699844466494e+00  -2.8019128887771348e+01
   2.7230823913495334e+00  -2.8724920075506091e+01
   2.7785487433111693e+00  -2.9263988636055327e+01
   2.8350436600621380e+00  -2.9586996475807886e+01
   2.8914435252082220e+00  -2.9807210530450106e+01
   2.9461080349350599e+00  -3.0044702803645912e+01
   2.9969552278278266e+00  -3.0394848701546991e+01
   3.0416306228056404e+00  -3.0954825173251731e+01
   3.0777511459638296e+00  -3.1846407695422641e+01
   3.1031872084348517e+00  -3.3435459664641762e+01
   3.1163357222817241e+00  -3.6818981400124102e+01


==> R_Sig_poly_NGC6723.txt <==
  -2.3223736164146316e+00  -6.8037237957997787e-03
  -1.8452095031093652e+00  -7.0018123781304450e-03
  -1.6232883779775888e+00  -7.3934873917435445e-03
  -1.4770794876294642e+00  -7.9805577204249863e-03
  -1.3678655133363695e+00  -8.7642942947405277e-03
  -1.2806674009803074e+00  -9.7455569534207545e-03
  -1.2080866274736577e+00  -1.0924696665522095e-02
  -1.1459103003863524e+00  -1.2301559705783789e-02
  -1.0915041505578211e+00  -1.3875637112685715e-02
  -1.0431127317292921e+00  -1.5646317890220526e-02
  -9.9951511411232219e-01  -1.7613153668689249e-02
  -9.5983672480960414e-01  -1.9776041796298119e-02
  -9.2343518588569196e-01  -2.2135265646194023e-02
  -8.8982433978988640e-01  -2.4691388707574126e-02
  -8.5862127597386384e-01  -2.7445052549879931e-02
  -8.2951043053550011e-01  -3.0396763756169561e-02
  -8.0222211073067085e-01  -3.3546752768696508e-02
  -7.7652283587254700e-01  -3.6894955918730064e-02
  -7.5221364890104070e-01  -4.0441119071981425e-02
  -7.2913157136380113e-01  -4.4184974719654574e-02
  -7.0714961527856479e-01  -4.8126416766319124e-02
  -6.8617243049594534e-01  -5.2265604004272166e-02
  -6.6612724586376504e-01  -5.6602954090880092e-02
  -6.4695227033883618e-01  -6.1139037147445965e-02
  -6.2858617406907091e-01  -6.5874416497311516e-02
  -6.1096209628804665e-01  -7.0809504700672279e-02
  -5.9400792771385436e-01  -7.5944491940766939e-02
  -5.7765212649484066e-01  -8.1279373191292789e-02
  -5.6183211095082464e-01  -8.6814057263708083e-02
  -5.4650127425623773e-01  -9.2548510022084848e-02
  -5.3163131793866047e-01  -9.8482870713236831e-02
  -5.1720863071404866e-01  -1.0461749612262705e-01
  -5.0322599853852568e-01  -1.1095291689854762e-01
  -4.8967294339995521e-01  -1.1748972893985940e-01
  -4.7652860161556665e-01  -1.2422846640279157e-01
  -4.6376001204120310e-01  -1.3116951052212517e-01
  -4.5132642458494887e-01  -1.3831306918719086e-01
  -4.3918771547441227e-01  -1.4565923354677904e-01
  -4.2731327289843246e-01  -1.5320808361631355e-01
  -4.1568752361595335e-01  -1.6095979826430379e-01
  -4.0430969336242617e-01  -1.6891472296467122e-01
  -3.9318783367396815e-01  -1.7707337057794198e-01
  -3.8232957616492558e-01  -1.8543635666159058e-01
  -3.7173346850557765e-01  -1.9400430022945453e-01
  -3.6138451287942830e-01  -2.0277773133960605e-01
  -3.5125576489055044e-01  -2.1175704482112045e-01
  -3.4131529799487981e-01  -2.2094251584364177e-01
  -3.3153557475318673e-01  -2.3033436924554623e-01
  -3.2190124634258277e-01  -2.3993286992329133e-01
  -3.1241205969135627e-01  -2.4973839731391118e-01
  -3.0307961363832514e-01  -2.5975147262144233e-01
  -2.9391930286606321e-01  -2.6997273138522299e-01
  -2.8494082629856371e-01  -2.8040285402089105e-01
  -2.7614125208188212e-01  -2.9104248679517242e-01
  -2.6750356247692741e-01  -3.0189218506660265e-01
  -2.5900129445419734e-01  -3.1295240279600839e-01
  -2.5060731965817323e-01  -3.2422352857104147e-01
  -2.4230305430896137e-01  -3.3570595214416787e-01
  -2.3408419929089028e-01  -3.4740013050887536e-01
  -2.2596056786890845e-01  -3.5930662788301426e-01
  -2.1795005036749296e-01  -3.7142611299851469e-01
  -2.1006924369938271e-01  -3.8375931918663153e-01
  -2.0232469001016118e-01  -3.9630698447739415e-01
  -1.9470842315785936e-01  -4.0906979974795354e-01
  -1.8719971205229383e-01  -4.2204838430665625e-01
  -1.7977227711157212e-01  -4.3524329903980241e-01
  -1.7240394162605613e-01  -4.4865508709711255e-01
  -1.6508464185461419e-01  -4.6228432491567328e-01
  -1.5781940131030647e-01  -4.7613165968768573e-01
  -1.5062499317176245e-01  -4.9019782071423268e-01
  -1.4352167790084136e-01  -5.0448360024555483e-01
  -1.3652349006316644e-01  -5.1898981644836661e-01
  -1.2963117237297372e-01  -5.3371727378923950e-01
  -1.2283075008819624e-01  -5.4866673986882963e-01
  -1.1609836477186591e-01  -5.6383894500424192e-01
  -1.0940934305058285e-01  -5.7923460440873720e-01
  -1.0274767890827427e-01  -5.9485444898864859e-01
  -9.6111920331183848e-02  -6.1069925261687363e-01
  -8.9514956652228375e-02  -6.2676984258104529e-01
  -8.2977772904208449e-02  -6.4306709299967468e-01
  -7.6519787882085175e-02  -6.5959190441581206e-01
  -7.0149846981846231e-02  -6.7634518283481926e-01
  -6.3861679082138537e-02  -6.9332782588110797e-01
  -5.7635754301656301e-02  -7.1054072369477606e-01
  -5.1446780457578251e-02  -7.2798476974485371e-01
  -4.5273689397590758e-02  -7.4566087665927960e-01
  -3.9107898932757304e-02  -7.6356998583421265e-01
  -3.2956348651004559e-02  -7.8171306865732826e-01
  -2.6838003351928621e-02  -8.0009111765217134e-01
  -2.0775274818577893e-02  -8.1870513637767917e-01
  -1.4783967498004905e-02  -8.3755613269530238e-01
  -8.8659932547444677e-03  -8.5664512282565175e-01
  -3.0079474385570773e-03  -8.7597314230340340e-01
   2.8138265913959476e-03  -8.9554126035794313e-01
   8.6237987533387857e-03  -9.1535058631818678e-01
   1.4437412731409784e-02  -9.3540226520473058e-01
   2.0255006464182320e-02  -9.5569746012177603e-01
   2.6062082165491503e-02  -9.7623733195660911e-01
   3.1835841614517670e-02  -9.9702302443255897e-01
   3.7555252209122113e-02  -1.0180556667228517e+00
   4.3210402764736783e-02  -1.0393363926133357e+00
   4.8807188180715701e-02  -1.0608663723868226e+00
   5.4365318963840066e-02  -1.0826468405943903e+00
   5.9910465149990273e-02  -1.1046791084719469e+00
   6.5463829729664649e-02  -1.1269645497072389e+00
   7.1033550462232753e-02  -1.1495045659094365e+00
   7.6611577706711814e-02  -1.1723005426876012e+00
   8.2177378004656118e-02  -1.1953538192871318e+00
   8.7706932281030228e-02  -1.2186656847391955e+00
   9.3183249302987686e-02  -1.2422374086982915e+00
   9.8603954023332663e-02  -1.2660702935216730e+00
   1.0398272418844424e-01  -1.2901657292560629e+00
   1.0934393389578972e-01  -1.3145252235729159e+00
   1.1471273389693362e-01  -1.3391503938729814e+00
   1.2010474151373336e-01  -1.3640429183715421e+00
   1.2551970177159652e-01  -1.3892044679749267e+00
   1.3094182546284169e-01  -1.4146366448981473e+00
   1.3634669979454198e-01  -1.4403409598123762e+00
   1.4171188508740848e-01  -1.4663188579106612e+00
   1.4702673414476239e-01  -1.4925717898470947e+00
   1.5229727336337892e-01  -1.5191012963015273e+00
   1.5754405002074523e-01  -1.5459090731900729e+00
   1.6279381434368204e-01  -1.5729969837719890e+00
   1.6806852007317782e-01  -1.6003670119266347e+00
   1.7337628359248108e-01  -1.6280211696998776e+00
   1.7870814162597587e-01  -1.6559614005182830e+00
   1.8404201721739016e-01  -1.6841895172801729e+00
   1.8935226106533440e-01  -1.7127072088896322e+00
   1.9462076470457865e-01  -1.7415161136654869e+00
   1.9984495040309383e-01  -1.7706179356352796e+00
   2.0503923417903783e-01  -1.8000145520132260e+00
   2.1022929897783998e-01  -1.8297080679862670e+00
   2.1544155489318770e-01  -1.8597007879808556e+00
   2.2069221705707651e-01  -1.8899951147500986e+00
   2.2598062424305429e-01  -1.9205934126147906e+00
   2.3128965726904394e-01  -1.9514978966197218e+00
   2.3659313005534255e-01  -1.9827105941919076e+00
   2.4186707244606306e-01  -2.0142334044698544e+00
   2.4710015391875170e-01  -2.0460682315970651e+00
   2.5229882700745232e-01  -2.0782171422413569e+00
   2.5748497330583264e-01  -2.1106824764532099e+00
   2.6268699405829976e-01  -2.1434668651159723e+00
   2.6792807079343456e-01  -2.1765731375923347e+00
   2.7321654797254002e-01  -2.2100041580428487e+00
   2.7854252823816378e-01  -2.2437626541821372e+00
   2.8388217049765802e-01  -2.2778511169519424e+00
   2.8920792960430519e-01  -2.3122718149308299e+00
   2.9450044571467493e-01  -2.3470269277863207e+00
   2.9975705884735071e-01  -2.3821187434242881e+00
   3.0499331393250545e-01  -2.4175498410386758e+00
   3.1023676229605923e-01  -2.4533231761390057e+00
   3.1551562375568648e-01  -2.4894420301831093e+00
   3.2084707191661976e-01  -2.5259098360577426e+00
   3.2623010440072853e-01  -2.5627299534850794e+00
   3.3164605808174263e-01  -2.5999054854714827e+00
   3.3706661573613533e-01  -2.6374392221576857e+00
   3.4246597451770966e-01  -2.6753337390277427e+00
   3.4783205440047005e-01  -2.7135916194535521e+00
   3.5317198732014254e-01  -2.7522157075483777e+00
   3.5850950995395908e-01  -2.7912092881903687e+00
   3.6387529376291067e-01  -2.8305761089027772e+00
   3.6929424859382104e-01  -2.8703202314574288e+00
   3.7477515533853867e-01  -2.9104457654150959e+00
   3.8030704449766295e-01  -2.9509565982652752e+00
   3.8586391840965284e-01  -2.9918562348614799e+00
   3.9141589256275666e-01  -3.0331478259894351e+00
   3.9694209210540093e-01  -3.0748343789621391e+00
   4.0243985151801820e-01  -3.1169190731656138e+00
   4.0792628080750037e-01  -3.1594055452525711e+00
   4.1343146035089018e-01  -3.2022980245948336e+00
   4.1898606894551049e-01  -3.2456012495644853e+00
   4.2460863768549767e-01  -3.2893201960572780e+00
   4.3029783235805086e-01  -3.3334597228972274e+00
   4.3603308860614703e-01  -3.3780242888977101e+00
   4.4178341522896647e-01  -3.4230178632062715e+00
   4.4752071488216955e-01  -3.4684440824092584e+00
   4.5323201783636935e-01  -3.5143065943190899e+00
   4.5892542729481045e-01  -3.5606094545248377e+00
   4.6462718764283983e-01  -3.6073574030325517e+00
   4.7037102524232854e-01  -3.6545559018849358e+00
   4.7618420187330296e-01  -3.7022109026737828e+00
   4.8207616348664195e-01  -3.7503284378909951e+00
   4.8803462995693447e-01  -3.7989142004251271e+00
   4.9403086777910632e-01  -3.8479732981547246e+00
   5.0003201054477908e-01  -3.8975102938374762e+00
   5.0601527747762742e-01  -3.9475295328089706e+00
   5.1197807659341099e-01  -3.9980356268183952e+00
   5.1793965653592944e-01  -4.0490338989445167e+00
   5.2393350797076743e-01  -4.1005305919904247e+00
   5.2999363212761563e-01  -4.1525327461322927e+00
   5.3614043392310684e-01  -4.2050477796539933e+00
   5.4237222492141168e-01  -4.2580829465985293e+00
   5.4866601209531995e-01  -4.3116448956749105e+00
   5.5498735076019856e-01  -4.3657395322372707e+00
   5.6130518934242835e-01  -4.4203722535803180e+00
   5.6760546373878706e-01  -4.4755484810171637e+00
   5.7389765198272258e-01  -4.5312742697694537e+00
   5.8021141601011683e-01  -4.5875567445232273e+00
   5.8658463019107554e-01  -4.6444041610741618e+00
   5.9304777088127603e-01  -4.7018255575350141e+00
   5.9961125145926075e-01  -4.7598301228541455e+00
   6.0626112281188693e-01  -4.8184265491871230e+00
   6.1296507793063248e-01  -4.8776226430787926e+00
   6.1968634826394531e-01  -4.9374253835505346e+00
   6.2639969426600417e-01  -4.9978414206983874e+00
   6.3310272354888231e-01  -5.0588778296324266e+00
   6.3981766162341858e-01  -5.1205428038847938e+00
   6.4658268884019310e-01  -5.1828459947457581e+00
   6.5343637824986489e-01  -5.2457983301828168e+00
   6.6040175134865142e-01  -5.3094113752517558e+00
   6.6747672503004585e-01  -5.3736964846803907e+00
   6.7463510530209569e-01  -5.4386641117593815e+00
   6.8183786154142456e-01  -5.5043235765494263e+00
   6.8905004104837220e-01  -5.5706834261358340e+00
   6.9625621611822885e-01  -5.6377522593924976e+00
   7.0346787178770864e-01  -5.7055396940760676e+00
   7.1071946795396967e-01  -5.7740570639865743e+00
   7.1805467468270034e-01  -5.8433175422016950e+00
   7.2550848202214957e-01  -5.9133356066208966e+00
   7.3309273046974721e-01  -5.9841260560141869e+00
   7.4079127445538950e-01  -6.0557029762458479e+00
   7.4856699434335117e-01  -6.1280791109915125e+00
   7.5637786852418132e-01  -6.2012659284677394e+00
   7.6419541649140432e-01  -6.2752744045994682e+00
   7.7201770299239425e-01  -6.3501162225364496e+00
   7.7987127534472800e-01  -6.4258049055298958e+00
   7.8780101910510392e-01  -6.5023563903487949e+00
   7.9585204150357414e-01  -6.5797887772638379e+00
   8.0405115736334498e-01  -6.6581213212001709e+00
   8.1239585571835271e-01  -6.7373730724395600e+00
   8.2085558209405063e-01  -6.8175617347929478e+00
   8.2938501567270217e-01  -6.8987032605942789e+00
   8.3794390734366386e-01  -6.9808124007041075e+00
   8.4651514980669718e-01  -7.0639040427580726e+00
   8.5511334736574085e-01  -7.1479948073476685e+00
   8.6378005249900369e-01  -7.2331042442034912e+00
   8.7256744225832505e-01  -7.3192550922327593e+00
   8.8151716711727812e-01  -7.4064724562871227e+00
   8.9064329465197467e-01  -7.4947821984584726e+00
   8.9992670372364347e-01  -7.5842092120455185e+00
   9.0932355368647355e-01  -7.6747763213887055e+00
   9.1878450770755848e-01  -7.7665043415626727e+00
   9.2827673625804574e-01  -7.8594133508375155e+00
   9.3779937419003556e-01  -7.9535247240966385e+00
   9.4738569788252136e-01  -8.0488631041753784e+00
   9.5709080719098116e-01  -8.1454574792803580e+00
   9.6696975271390262e-01  -8.2433408565182891e+00
   9.7705523395153027e-01  -8.3425486127842490e+00
   9.8734438153526338e-01  -8.4431161654081937e+00
   9.9780047685545514e-01  -8.5450769539989313e+00
   1.0083692227674732e+00  -8.6484616410789545e+00
   1.0190029596166257e+00  -8.7532989913747272e+00
   1.0296826730310313e+00  -8.8596181819685853e+00
   1.0404283392746829e+00  -8.9674516780361806e+00
   1.0512929041151837e+00  -9.0768374888756895e+00
   1.0623420650471920e+00  -9.1878198264751223e+00
   1.0736281453837111e+00  -9.3004477980211036e+00
   1.0851690835162666e+00  -9.4147726089428332e+00
   1.0969416592763730e+00  -9.5308444099324099e+00
   1.1088922334730840e+00  -9.6487101767246806e+00
   1.1209608777714437e+00  -9.7684136509173101e+00
   1.1331089362067055e+00  -9.8899975806521514e+00
   1.1453383198344227e+00  -1.0013507509377844e+01
   1.1576940468097268e+00  -1.0138995653615810e+01
   1.1702484684062604e+00  -1.0266523247002972e+01
   1.1830734134809873e+00  -1.0396160290972089e+01
   1.1962118368629078e+00  -1.0527982683351881e+01
   1.2096611134414210e+00  -1.0662067846328849e+01
   1.2233754997998465e+00  -1.0798490696600398e+01
   1.2372873072150787e+00  -1.0937321827902110e+01
   1.2513383003875500e+00  -1.1078628965794984e+01
   1.2655081858817419e+00  -1.1222481464500651e+01
   1.2798278780397294e+00  -1.1368956262198640e+01
   1.2943713523089013e+00  -1.1518142973143725e+01
   1.3092288722320593e+00  -1.1670145954466598e+01
   1.3244724622975776e+00  -1.1825082347986140e+01
   1.3401282048987979e+00  -1.1983076733722896e+01
   1.3561675277521377e+00  -1.2144254592100030e+01
   1.3725219346674198e+00  -1.2308737470799011e+01
   1.3891157285725200e+00  -1.2476642338485163e+01
   1.4059033418272899e+00  -1.2648086054659352e+01
   1.4228953969206086e+00  -1.2823193803170899e+01
   1.4401618464780381e+00  -1.3002108513613242e+01
   1.4578099365041786e+00  -1.3184997609735206e+01
   1.4759454804636722e+00  -1.3372054226561138e+01
   1.4946334729719042e+00  -1.3563492198433771e+01
   1.5138750434758577e+00  -1.3759536761828404e+01
   1.5336114557025711e+00  -1.3960415004375154e+01
   1.5537546821665826e+00  -1.4166350734470335e+01
   1.5742326035755538e+00  -1.4377567096094733e+01
   1.5950300149940864e+00  -1.4594297501138136e+01
   1.6162075291876281e+00  -1.4816801891471805e+01
   1.6378891356378431e+00  -1.5045382908984621e+01
   1.6602222586619180e+00  -1.5280395955376767e+01
   1.6833262589385536e+00  -1.5522249165681030e+01
   1.7072511855590657e+00  -1.5771393468859555e+01
   1.7319653561739492e+00  -1.6028307064796245e+01
   1.7573789114101728e+00  -1.6293482353418877e+01
   1.7833953132539115e+00  -1.6567422792678677e+01
   1.8099701517018516e+00  -1.6850655586442926e+01
   1.8371521733082306e+00  -1.7143759636391877e+01
   1.8650875722601774e+00  -1.7447402403904334e+01
   1.8939833259411851e+00  -1.7762375587249633e+01
   1.9240429270218928e+00  -1.8089618253291736e+01
   1.9554008782146690e+00  -1.8430222158423739e+01
   1.9880848333496568e+00  -1.8785419940498254e+01
   2.0220244254621811e+00  -1.9156567089626005e+01
   2.0571069164192393e+00  -1.9545135068514440e+01
   2.0932592697178269e+00  -1.9952730176623717e+01
   2.1305228181004110e+00  -2.0381158421162301e+01
   2.1690867874093622e+00  -2.0832523910954691e+01
   2.2092617356847541e+00  -2.1309377122086435e+01
   2.2513984730161303e+00  -2.1814856748254389e+01
   2.2957826051489216e+00  -2.2352859408363088e+01
   2.3425488300819306e+00  -2.2928193504144545e+01
   2.3916551878752017e+00  -2.3546730944155165e+01
   2.4429350243030341e+00  -2.4215739642593626e+01
   2.4962105718183638e+00  -2.4944249167843459e+01
   2.5514194945616970e+00  -2.5744489809987353e+01
   2.6086883116163642e+00  -2.6633602430012804e+01
   2.6682938404208305e+00  -2.7643045962880798e+01
   2.7304867115885152e+00  -2.8844869081200642e+01
   2.7952007799191567e+00  -3.0534585124910119e+01
   2.8617225549541900e+00  -3.2060823216471668e+01
   2.9284270949582116e+00  -3.1253456646329827e+01
   2.9926870916811978e+00  -3.1340267114747210e+01
   3.0510259958045403e+00  -3.1829263558073183e+01
   3.0995220927736988e+00  -3.2589583927627800e+01
   3.1343968221518326e+00  -3.4156912132811286e+01
   3.1526603354548550e+00  -3.6982702519229051e+01


==> R_Sig_poly_NGC6981.txt <==
  -2.5654116651009260e+00   1.8156828470702508e-02
  -2.0882475517956598e+00   1.7958739888371884e-02
  -1.8663264266638833e+00   1.7567064874758818e-02
  -1.7201175363157586e+00   1.6979994546077418e-02
  -1.6109035620226639e+00   1.6196257971761670e-02
  -1.5237054496666018e+00   1.5214995313081608e-02
  -1.4511246761599521e+00   1.4035855600980243e-02
  -1.3889483490726469e+00   1.2658992560718478e-02
  -1.3345421992441158e+00   1.1084915153816648e-02
  -1.2861507804155865e+00   9.3142343762818366e-03
  -1.2425531627986166e+00   7.3473985978129422e-03
  -1.2028747734958984e+00   5.1845104702041489e-03
  -1.1664732345719862e+00   2.8252866203082819e-03
  -1.1328623884761808e+00   2.6916355892816346e-04
  -1.1016593246601583e+00  -2.4845002833777212e-03
  -1.0725484792217945e+00  -5.4362114896673568e-03
  -1.0452601594169653e+00  -8.5862005021942536e-03
  -1.0195608845588413e+00  -1.1934403652227725e-02
  -9.9525169758733512e-01  -1.5480566805479053e-02
  -9.7216962005009555e-01  -1.9224422453152215e-02
  -9.5018766396485921e-01  -2.3165864499816877e-02
  -9.2921047918223976e-01  -2.7305051737769905e-02
  -9.0916529455005946e-01  -3.1642401824377907e-02
  -8.8999031902513059e-01  -3.6178484880943648e-02
  -8.7162422275536533e-01  -4.0913864230809199e-02
  -8.5400014497434107e-01  -4.5848952434169990e-02
  -8.3704597640014888e-01  -5.0983939674264747e-02
  -8.2069017518113518e-01  -5.6318820924790604e-02
  -8.0487015963711894e-01  -6.1853504997205794e-02
  -7.8953932294253226e-01  -6.7587957755582628e-02
  -7.7466936662495489e-01  -7.3522318446734541e-02
  -7.6024667940034307e-01  -7.9656943856124734e-02
  -7.4626404722482009e-01  -8.5992364632045293e-02
  -7.3271099208624957e-01  -9.2529176673357166e-02
  -7.1956665030186118e-01  -9.9267914136289201e-02
  -7.0679806072749751e-01  -1.0620895825562288e-01
  -6.9436447327124329e-01  -1.1335251692068866e-01
  -6.8222576416070668e-01  -1.2069868128027678e-01
  -6.7035132158472688e-01  -1.2824753134981115e-01
  -6.5872557230224782e-01  -1.3599924599780144e-01
  -6.4734774204872059e-01  -1.4395417069816893e-01
  -6.3622588236026256e-01  -1.5211281831143958e-01
  -6.2536762485122011e-01  -1.6047580439508830e-01
  -6.1477151719187206e-01  -1.6904374796295235e-01
  -6.0442256156572272e-01  -1.7781717907310371e-01
  -5.9429381357684485e-01  -1.8679649255461814e-01
  -5.8435334668117422e-01  -1.9598196357713957e-01
  -5.7457362343948115e-01  -2.0537381697904389e-01
  -5.6493929502887719e-01  -2.1497231765678901e-01
  -5.5545010837765063e-01  -2.2477784504740889e-01
  -5.4611766232461956e-01  -2.3479092035494001e-01
  -5.3695735155235769e-01  -2.4501217911872067e-01
  -5.2797887498485818e-01  -2.5544230175438876e-01
  -5.1917930076817653e-01  -2.6608193452867018e-01
  -5.1054161116322183e-01  -2.7693163280010030e-01
  -5.0203934314049170e-01  -2.8799185052950615e-01
  -4.9364536834446759e-01  -2.9926297630453924e-01
  -4.8534110299525574e-01  -3.1074539987766570e-01
  -4.7712224797718467e-01  -3.2243957824237324e-01
  -4.6899861655520292e-01  -3.3434607561651186e-01
  -4.6098809905378735e-01  -3.4646556073201246e-01
  -4.5310729238567715e-01  -3.5879876692012919e-01
  -4.4536273869645560e-01  -3.7134643221089175e-01
  -4.3774647184415377e-01  -3.8410924748145120e-01
  -4.3023776073858822e-01  -3.9708783204015397e-01
  -4.2281032579786654e-01  -4.1028274677330012e-01
  -4.1544199031235057e-01  -4.2369453483061026e-01
  -4.0812269054090861e-01  -4.3732377264917099e-01
  -4.0085744999660095e-01  -4.5117110742118355e-01
  -3.9366304185805689e-01  -4.6523726844773022e-01
  -3.8655972658713578e-01  -4.7952304797905254e-01
  -3.7956153874946086e-01  -4.9402926418186449e-01
  -3.7266922105926814e-01  -5.0875672152273710e-01
  -3.6586879877449063e-01  -5.2370618760232746e-01
  -3.5913641345816033e-01  -5.3887839273773952e-01
  -3.5244739173687728e-01  -5.5427405214223469e-01
  -3.4578572759456871e-01  -5.6989389672214619e-01
  -3.3914996901747824e-01  -5.8573870035037134e-01
  -3.3255300533852283e-01  -6.0180929031454300e-01
  -3.2601582159050291e-01  -6.1810654073317262e-01
  -3.1955783656837961e-01  -6.3463135214930966e-01
  -3.1318789566814065e-01  -6.5138463056831697e-01
  -3.0689972776843294e-01  -6.6836727361460568e-01
  -3.0067380298795071e-01  -6.8558017142827377e-01
  -2.9448482914387270e-01  -7.0302421747835120e-01
  -2.8831173808388522e-01  -7.2070032439277731e-01
  -2.8214594761905171e-01  -7.3860943356771025e-01
  -2.7599439733729897e-01  -7.5675251639082619e-01
  -2.6987605203822307e-01  -7.7513056538566893e-01
  -2.6381332350487235e-01  -7.9374458411117688e-01
  -2.5782201618429934e-01  -8.1259558042879998e-01
  -2.5190404194103888e-01  -8.3168457055914957e-01
  -2.4604599612485151e-01  -8.5101259003690100e-01
  -2.4022422209489847e-01  -8.7058070809144084e-01
  -2.3441424993295562e-01  -8.9039003405168460e-01
  -2.2860063595488470e-01  -9.1044171293822829e-01
  -2.2278304222211215e-01  -9.3073690785527385e-01
  -2.1697596652080287e-01  -9.5127677969010671e-01
  -2.1120220707177675e-01  -9.7206247216605646e-01
  -2.0548279647717232e-01  -9.9309511445634946e-01
  -1.9982764592155758e-01  -1.0143758403468335e+00
  -1.9423086050557875e-01  -1.0359058201203206e+00
  -1.8867272972245436e-01  -1.0576862883278879e+00
  -1.8312758353630423e-01  -1.0797185562054445e+00
  -1.7757421895662975e-01  -1.1020039974407367e+00
  -1.7200449822406161e-01  -1.1245440136429343e+00
  -1.6642647097958260e-01  -1.1473399904210990e+00
  -1.6086067068163837e-01  -1.1703932670206296e+00
  -1.5533111640526417e-01  -1.1937051324726933e+00
  -1.4985479938330673e-01  -1.2172768564317891e+00
  -1.4443409466296170e-01  -1.2411097412551706e+00
  -1.3905532449785019e-01  -1.2652051769895609e+00
  -1.3369411479050466e-01  -1.2895646713064139e+00
  -1.2832531478936074e-01  -1.3141898416064792e+00
  -1.2293330717256100e-01  -1.3390823661050399e+00
  -1.1751834691469791e-01  -1.3642439157084243e+00
  -1.1209622322345274e-01  -1.3896760926316452e+00
  -1.0669134889175245e-01  -1.4153804075458742e+00
  -1.0132616359888598e-01  -1.4413583056441586e+00
  -9.6011314541532000e-02  -1.4676112375805923e+00
  -9.0740775322915537e-02  -1.4941407440350252e+00
  -8.5493998665549159e-02  -1.5209485209235707e+00
  -8.0244234342612436e-02  -1.5480364315054866e+00
  -7.4969528613116565e-02  -1.5754064596601325e+00
  -6.9661765093813333e-02  -1.6030606174333752e+00
  -6.4329907060318561e-02  -1.6310008482517804e+00
  -5.8996031468904260e-02  -1.6592289650136709e+00
  -5.3685787620960018e-02  -1.6877466566231301e+00
  -4.8417283981715790e-02  -1.7165555613989845e+00
  -4.3193098283200608e-02  -1.7456573833687774e+00
  -3.7998814507256562e-02  -1.7750539997467238e+00
  -3.2808749708454474e-02  -1.8047475157197650e+00
  -2.7596493793106705e-02  -1.8347402357143534e+00
  -2.2345831629217931e-02  -1.8650345624835964e+00
  -1.7057424443240134e-02  -1.8956328603482882e+00
  -1.1748391417250500e-02  -1.9265373443532197e+00
  -6.4449186309518992e-03  -1.9577500419254055e+00
  -1.1709762402313062e-03  -1.9892728522033520e+00
   4.0621052324572885e-03  -2.0211076793305627e+00
   9.2607783211579135e-03  -2.0532565899748545e+00
   1.4446924619538143e-02  -2.0857219241867080e+00
   1.9648945372005327e-02  -2.1185063128494699e+00
   2.4890022107140145e-02  -2.1516125853258323e+00
   3.0178499286245657e-02  -2.1850436057763463e+00
   3.5504479551869333e-02  -2.2188021019156348e+00
   4.0844121811363578e-02  -2.2528905646854405e+00
   4.6169880918010754e-02  -2.2873112626643275e+00
   5.1462397028380555e-02  -2.3220663755198183e+00
   5.6719010161056314e-02  -2.3571581911577857e+00
   6.1955265246211040e-02  -2.3925892887721738e+00
   6.7198713609764815e-02  -2.4283626238725038e+00
   7.2477575069392036e-02  -2.4644814779166069e+00
   7.7809023230325333e-02  -2.5009492837912402e+00
   8.3192055714434165e-02  -2.5377694012185770e+00
   8.8608009395448245e-02  -2.5749449332049803e+00
   9.4028567049840972e-02  -2.6124786698911837e+00
   9.9427925831415243e-02  -2.6503731867612408e+00
   1.0479400571417563e-01  -2.6886310671870497e+00
   1.1013393863384803e-01  -2.7272551552818758e+00
   1.1547146126766462e-01  -2.7662487359238663e+00
   1.2083724507661620e-01  -2.8056155566362744e+00
   1.2625619990752657e-01  -2.8453596791909264e+00
   1.3173710665224422e-01  -2.8854852131485940e+00
   1.3726899581136853e-01  -2.9259960459987733e+00
   1.4282586972335840e-01  -2.9668956825949770e+00
   1.4837784387646225e-01  -3.0081872737229327e+00
   1.5390404341910652e-01  -3.0498738266956367e+00
   1.5940180283172384e-01  -3.0919585208991114e+00
   1.6488823212120596e-01  -3.1344449929860687e+00
   1.7039341166459573e-01  -3.1773374723283307e+00
   1.7594802025921608e-01  -3.2206406972979829e+00
   1.8157058899920323e-01  -3.2643596437907760e+00
   1.8725978367175641e-01  -3.3084991706307254e+00
   1.9299503991985262e-01  -3.3530637366312082e+00
   1.9874536654267203e-01  -3.3980573109397687e+00
   2.0448266619587513e-01  -3.4434835301427560e+00
   2.1019396915007493e-01  -3.4893460420525875e+00
   2.1588737860851601e-01  -3.5356489022583357e+00
   2.2158913895654542e-01  -3.5823968507660493e+00
   2.2733297655603410e-01  -3.6295953496184339e+00
   2.3314615318700851e-01  -3.6772503504072809e+00
   2.3903811480034753e-01  -3.7253678856244932e+00
   2.4499658127064000e-01  -3.7739536481586242e+00
   2.5099281909281190e-01  -3.8230127458882226e+00
   2.5699396185848461e-01  -3.8725497415709742e+00
   2.6297722879133301e-01  -3.9225689805424686e+00
   2.6894002790711646e-01  -3.9730750745518928e+00
   2.7490160784963508e-01  -4.0240733466780139e+00
   2.8089545928447290e-01  -4.0755700397239218e+00
   2.8695558344132116e-01  -4.1275721938657908e+00
   2.9310238523681237e-01  -4.1800872273874914e+00
   2.9933417623511721e-01  -4.2331223943320273e+00
   3.0562796340902559e-01  -4.2866843434084076e+00
   3.1194930207390409e-01  -4.3407789799707679e+00
   3.1826714065613404e-01  -4.3954117013138152e+00
   3.2456741505249265e-01  -4.4505879287506609e+00
   3.3085960329642811e-01  -4.5063137175029508e+00
   3.3717336732382247e-01  -4.5625961922567253e+00
   3.4354658150478112e-01  -4.6194436088076598e+00
   3.5000972219498150e-01  -4.6768650052685112e+00
   3.5657320277296634e-01  -4.7348695705876427e+00
   3.6322307412559246e-01  -4.7934659969206201e+00
   3.6992702924433801e-01  -4.8526620908122906e+00
   3.7664829957765084e-01  -4.9124648312840318e+00
   3.8336164557970981e-01  -4.9728808684318864e+00
   3.9006467486258789e-01  -5.0339172773659246e+00
   3.9677961293712422e-01  -5.0955822516182909e+00
   4.0354464015389857e-01  -5.1578854424792562e+00
   4.1039832956357047e-01  -5.2208377779163140e+00
   4.1736370266235701e-01  -5.2844508229852538e+00
   4.2443867634375138e-01  -5.3487359324138879e+00
   4.3159705661580117e-01  -5.4137035594928795e+00
   4.3879981285513020e-01  -5.4793630242829234e+00
   4.4601199236207778e-01  -5.5457228738693320e+00
   4.5321816743193433e-01  -5.6127917071259956e+00
   4.6042982310141417e-01  -5.6805791418095639e+00
   4.6768141926767515e-01  -5.7490965117200705e+00
   4.7501662599640587e-01  -5.8183569899351930e+00
   4.8247043333585510e-01  -5.8883750543543947e+00
   4.9005468178345268e-01  -5.9591655037476841e+00
   4.9775322576909509e-01  -6.0307424239793459e+00
   5.0552894565705675e-01  -6.1031185587250105e+00
   5.1333981983788679e-01  -6.1763053762012365e+00
   5.2115736780510979e-01  -6.2503138523329662e+00
   5.2897965430609983e-01  -6.3251556702699476e+00
   5.3683322665843358e-01  -6.4008443532633938e+00
   5.4476297041880950e-01  -6.4773958380822911e+00
   5.5281399281727972e-01  -6.5548282249973342e+00
   5.6101310867705056e-01  -6.6331607689336680e+00
   5.6935780703205841e-01  -6.7124125201730571e+00
   5.7781753340775621e-01  -6.7926011825264450e+00
   5.8634696698640776e-01  -6.8737427083277760e+00
   5.9490585865736945e-01  -6.9558518484376055e+00
   6.0347710112040276e-01  -7.0389434904915706e+00
   6.1207529867944632e-01  -7.1230342550811665e+00
   6.2074200381270928e-01  -7.2081436919369875e+00
   6.2952939357203064e-01  -7.2942945399662573e+00
   6.3847911843098359e-01  -7.3815119040206216e+00
   6.4760524596568025e-01  -7.4698216461919706e+00
   6.5688865503734906e-01  -7.5592486597790165e+00
   6.6628550500017902e-01  -7.6498157691222035e+00
   6.7574645902126396e-01  -7.7415437892961698e+00
   6.8523868757175133e-01  -7.8344527985710135e+00
   6.9476132550374115e-01  -7.9285641718301356e+00
   7.0434764919622694e-01  -8.0239025519088774e+00
   7.1405275850468675e-01  -8.1204969270138552e+00
   7.2393170402760809e-01  -8.2183803042517862e+00
   7.3401718526523585e-01  -8.3175880605177461e+00
   7.4430633284896897e-01  -8.4181556131416908e+00
   7.5476242816916073e-01  -8.5201164017324302e+00
   7.6533117408117879e-01  -8.6235010888124517e+00
   7.7596491093033115e-01  -8.7283384391082244e+00
   7.8664462434473692e-01  -8.8346576297020825e+00
   7.9739029058838851e-01  -8.9424911257696778e+00
   8.0825485542888920e-01  -9.0518769366091885e+00
   8.1930401636089756e-01  -9.1628592742086195e+00
   8.3059009669741668e-01  -9.2754872457546025e+00
   8.4213103482997209e-01  -9.3898120566763303e+00
   8.5390361059007858e-01  -9.5058838576659070e+00
   8.6585418478678955e-01  -9.6237496244581795e+00
   8.7792282908514918e-01  -9.7434530986508072e+00
   8.9007088752041108e-01  -9.8650370283856486e+00
   9.0230027114812827e-01  -9.9885469571113408e+00
   9.1465599812343235e-01  -1.0114035101349309e+01
   9.2721041971996587e-01  -1.0241562694736469e+01
   9.4003536479469285e-01  -1.0371199738705588e+01
   9.5317378817661325e-01  -1.0503022131085380e+01
   9.6662306475512660e-01  -1.0637107294062346e+01
   9.8033745111355208e-01  -1.0773530144333893e+01
   9.9424925852878421e-01  -1.0912361275635609e+01
   1.0083002517012556e+00  -1.1053668413528479e+01
   1.0224701371954474e+00  -1.1197520912234147e+01
   1.0367898293534350e+00  -1.1343995709932136e+01
   1.0513333036226069e+00  -1.1493182420877224e+01
   1.0661908235457649e+00  -1.1645185402200095e+01
   1.0814344136112832e+00  -1.1800121795719638e+01
   1.0970901562125035e+00  -1.1958116181456395e+01
   1.1131294790658430e+00  -1.2119294039833528e+01
   1.1294838859811254e+00  -1.2283776918532510e+01
   1.1460776798862256e+00  -1.2451681786218662e+01
   1.1628652931409955e+00  -1.2623125502392849e+01
   1.1798573482343140e+00  -1.2798233250904396e+01
   1.1971237977917437e+00  -1.2977147961346740e+01
   1.2147718878178841e+00  -1.3160037057468703e+01
   1.2329074317773778e+00  -1.3347093674294634e+01
   1.2515954242856098e+00  -1.3538531646167268e+01
   1.2708369947895632e+00  -1.3734576209561901e+01
   1.2905734070162767e+00  -1.3935454452108651e+01
   1.3107166334802882e+00  -1.4141390182203832e+01
   1.3311945548892594e+00  -1.4352606543828230e+01
   1.3519919663077919e+00  -1.4569336948871634e+01
   1.3731694805013337e+00  -1.4791841339205302e+01
   1.3948510869515487e+00  -1.5020422356718120e+01
   1.4171842099756236e+00  -1.5255435403110265e+01
   1.4402882102522592e+00  -1.5497288613414529e+01
   1.4642131368727713e+00  -1.5746432916593054e+01
   1.4889273074876548e+00  -1.6003346512529738e+01
   1.5143408627238784e+00  -1.6268521801152374e+01
   1.5403572645676171e+00  -1.6542462240412174e+01
   1.5669321030155572e+00  -1.6825695034176423e+01
   1.5941141246219361e+00  -1.7118799084125374e+01
   1.6220495235738830e+00  -1.7422441851637831e+01
   1.6509452772548907e+00  -1.7737415034983130e+01
   1.6810048783355984e+00  -1.8064657701025233e+01
   1.7123628295283746e+00  -1.8405261606157236e+01
   1.7450467846633622e+00  -1.8760459388231752e+01
   1.7789863767758867e+00  -1.9131606537359506e+01
   1.8140688677329451e+00  -1.9520174516247938e+01
   1.8502212210315325e+00  -1.9927769624357218e+01
   1.8874847694141166e+00  -2.0356197868895798e+01
   1.9260487387230678e+00  -2.0807563358688192e+01
   1.9662236869984595e+00  -2.1284416569819932e+01
   2.0083604243298359e+00  -2.1789896195987883e+01
   2.0527445564626272e+00  -2.2327898856096585e+01
   2.0995107813956362e+00  -2.2903232951878042e+01
   2.1486171391889073e+00  -2.3521770391888662e+01
   2.1998969756167397e+00  -2.4190779090327123e+01
   2.2531725231320698e+00  -2.4919288615576956e+01
   2.3083814458754026e+00  -2.5719529257720851e+01
   2.3656502629300697e+00  -2.6608641877746301e+01
   2.4252557917345361e+00  -2.7618085410614299e+01
   2.4874486629022203e+00  -2.8819908528934135e+01
   2.5521627312328623e+00  -3.0509624572643613e+01
   2.6186845062678956e+00  -3.2035862664205169e+01
   2.6853890462719172e+00  -3.1228496094063324e+01
   2.7496490429949034e+00  -3.1315306562480707e+01
   2.8079879471182458e+00  -3.1804303005806680e+01
   2.8564840440874044e+00  -3.2564623375361300e+01
   2.8913587734655382e+00  -3.4131951580544786e+01
   2.9096222867685606e+00  -3.6957741966962544e+01


==> R_VescTOT_VescCON-SouthBT-4TJ57P2.txt <==
   3.6594631214290598e+17   6.1769341369144902e+04   1.0772304290045888e-02
   6.8974277951338538e+11   1.7689587250421348e+03   4.9199821845815693e-02
   3.7860172086621712e+10   8.0901908260300365e+02   6.8740107651097310e-02
   6.7542937423025837e+09   5.0836882202211478e+02   8.3843797204602027e-02
   1.9735157455019662e+09   3.6488163670133434e+02   9.6614503361751258e-02
   7.5756759647955966e+08   2.8188454424019045e+02   1.0788392924823183e-01
   3.4591812671405953e+08   2.2819504400924276e+02   1.1808269187308260e-01
   1.7812323730808690e+08   1.9081389022040835e+02   1.2746804324973729e-01
   1.0017650228376375e+08   1.6339422022997695e+02   1.3620823022127476e-01
   6.0272013136518940e+07   1.4248272136265237e+02   1.4442043453146056e-01
   3.8248482344472103e+07   1.2604547330438436e+02   1.5219015027454125e-01
   2.5343241970850218e+07   1.1280960290201133e+02   1.5958202207992089e-01
   1.7402286386612810e+07   1.0193932620810968e+02   1.6664633720002478e-01
   1.2313255829243401e+07   9.2864033737041765e+01   1.7342312889095013e-01
   8.9379314491731282e+06   8.5181361816842667e+01   1.7994488480732185e-01
   6.6324093324822579e+06   7.8599752914136943e+01   1.8623839965296440e-01
   5.0169939777996913e+06   7.2902968407230489e+01   1.9232608103693027e-01
   3.8596260110135041e+06   6.7927373250904296e+01   1.9822689372573901e-01
   3.0139794998643929e+06   6.3546945512448659e+01   2.0395705762875646e-01
   2.3852184646131461e+06   5.9663117550839672e+01   2.0953057374470288e-01
   1.9103626470603354e+06   5.6197729023392824e+01   2.1495962722183906e-01
   1.5466672539806138e+06   5.3088036439636369e+01   2.2025490090243155e-01
   1.2645486961268715e+06   5.0283113334504250e+01   2.2542582251395149e-01
   1.0431674267643867e+06   4.7741210218354333e+01   2.3048076190243547e-01
   8.6760615605155414e+05   4.5427789259321585e+01   2.3542719012108779e-01
   7.2702951332669903e+05   4.3314041277512054e+01   2.4027180902082379e-01
   6.1346094457678904e+05   4.1375752765729402e+01   2.4502065776475024e-01
   5.2095568047291978e+05   3.9592430470265448e+01   2.4967920109876360e-01
   4.4503258485526301e+05   3.7946617909557823e+01   2.5425240305826835e-01
   3.8227810544037091e+05   3.6423356605926095e+01   2.5874478894478459e-01
   3.3006644037842168e+05   3.5009757606007291e+01   2.6316049777665745e-01
   2.8635932642815082e+05   3.3694657896806042e+01   2.6750332694483614e-01
   2.4956111541882897e+05   3.2468342778891454e+01   2.7177677044474297e-01
   2.1841272554465852e+05   3.1322319927013016e+01   2.7598405177909624e-01
   1.9191324771735191e+05   3.0249134283146091e+01   2.8012815241269567e-01
   1.6926144142472083e+05   2.9242215450677580e+01   2.8421183649307202e-01
   1.4981168233702076e+05   2.8295751141792518e+01   2.8823767241926568e-01
   1.3304051207360561e+05   2.7404581648511719e+01   2.9220805173683367e-01
   1.1852103671969521e+05   2.6564111385171099e+01   2.9612520575363610e-01
   1.0590318556986528e+05   2.5770234375109627e+01   2.9999122020408286e-01
   9.4898380804957953e+04   2.5019271190814312e+01   3.0380804823522639e-01
   8.5267552659899127e+04   2.4307915351412166e+01   3.0757752194391863e-01
   7.6811710401146483e+04   2.3633187568392106e+01   3.1130136265838881e-01
   6.9364479269640375e+04   2.2992396535167213e+01   3.1498119012748288e-01
   6.2786159559915162e+04   2.2383105197529034e+01   3.1861853075671165e-01
   5.6958971532689793e+04   2.1803101634422610e+01   3.2221482500955373e-01
   5.1783229633336523e+04   2.1250373832618315e+01   3.2577143407552706e-01
   4.7174249095551146e+04   2.0723087763029703e+01   3.2928964589237836e-01
   4.3059832848980994e+04   2.0219568266930086e+01   3.3277068059763659e-01
   3.9378220598398773e+04   1.9738282342081533e+01   3.3621569547464952e-01
   3.6076407804214774e+04   1.9277824485593353e+01   3.3962578944973504e-01
   3.3108762112407414e+04   1.8836903805153355e+01   3.4300200718963242e-01
   3.0435880054707250e+04   1.8414332655455699e+01   3.4634534284229990e-01
   2.8023638673486574e+04   1.8009016594039206e+01   3.4965674345870318e-01
   2.5842405942396494e+04   1.7619945481802443e+01   3.5293711212868306e-01
   2.3866381067950566e+04   1.7246185579350925e+01   3.5618731086001826e-01
   2.2073041431121390e+04   1.6886872511992902e+01   3.5940816322634161e-01
   2.0442677411030229e+04   1.6541204994388004e+01   3.6260045680668446e-01
   1.8957999890637857e+04   1.6208439221163133e+01   3.6576494543676630e-01
   1.7603808079975970e+04   1.5887883842759502e+01   3.6890235128994414e-01
   1.6366707561799680e+04   1.5578895456736014e+01   3.7201336680376568e-01
   1.5234870287893667e+04   1.5280874554083132e+01   3.7509865646633855e-01
   1.4197829724887333e+04   1.4993261868043858e+01   3.7815885847522784e-01
   1.3246305538949257e+04   1.4715535079737009e+01   3.8119458628026665e-01
   1.2372053175935436e+04   1.4447205840694210e+01   3.8420643002049781e-01
   1.1567734482058628e+04   1.4187817077429989e+01   3.8719495786438940e-01
   1.0826806155098868e+04   1.3936940547469227e+01   3.9016071726164026e-01
   1.0143423345417703e+04   1.3694174619978545e+01   3.9310423611396378e-01
   9.5123561616989682e+03   1.3459142257366937e+01   3.9602602387159924e-01
   8.9289171960411259e+03   1.3231489177015101e+01   3.9892657256162845e-01
   8.3888984808970035e+03   1.3010882174718157e+01   4.0180635775358536e-01
   7.8885165377194335e+03   1.2797007593543825e+01   4.0466583946737056e-01
   7.4243643831645750e+03   1.2589569923651087e+01   4.0750546302796031e-01
   6.9933695307022135e+03   1.2388290520231637e+01   4.1032565987104463e-01
   6.5927571694740991e+03   1.2192906428148643e+01   4.1312684830332935e-01
   6.2200178230875408e+03   1.2003169303091619e+01   4.1590943422090043e-01
   5.8728788927068590e+03   1.1818844420156077e+01   4.1867381178871033e-01
   5.5492795745511030e+03   1.1639709761723006e+01   4.2142036408409206e-01
   5.2473487143914490e+03   1.1465555177358297e+01   4.2414946370676126e-01
   4.9653852230504772e+03   1.1296181609207474e+01   4.2686147335773655e-01
   4.7018407290499763e+03   1.1131400377023624e+01   4.2955674638926089e-01
   4.4553041889229162e+03   1.0971032517558328e+01   4.3223562732771043e-01
   4.2244882135393082e+03   1.0814908173567561e+01   4.3489845237121244e-01
   4.0082169011225442e+03   1.0662866028153358e+01   4.3754554986365923e-01
   3.8054149953083597e+03   1.0514752780574842e+01   4.4017724074651671e-01
   3.6150982103388124e+03   1.0370422660035862e+01   4.4279383898982488e-01
   3.4363645858856253e+03   1.0229736974284611e+01   4.4539565200355374e-01
   3.2683867515638694e+03   1.0092563690160484e+01   4.4798298103046019e-01
   3.1104049963482207e+03   9.9587770434854921e+00   4.5055612152139463e-01
   2.9617210511958510e+03   9.8282571759390631e+00   4.5311536349398318e-01
   2.8216925045111175e+03   9.7008897967664822e+00   4.5566099187547876e-01
   2.6897277799115313e+03   9.5765658673654332e+00   4.5819328683047339e-01
   2.5652816142853999e+03   9.4551813069674306e+00   4.6071252407415170e-01
   2.4478509815519906e+03   9.3366367177879699e+00   4.6321897517160704e-01
   2.3369714139991379e+03   9.2208371281591717e+00   4.6571290782371333e-01
   2.2322136787131881e+03   9.1076917522878809e+00   4.6819458614001003e-01
   2.1331807715440209e+03   8.9971137653953424e+00   4.7066427089891105e-01
   2.0395051953603217e+03   8.8890200931007826e+00   4.7312221979557284e-01
   1.9508464931290575e+03   8.7833312140051820e+00   4.7556868767767102e-01
   1.8668890096693440e+03   8.6799709745170368e+00   4.7800392676925796e-01
   1.7873398588448458e+03   8.5788664150408476e+00   4.8042818688285843e-01
   1.7119270755229713e+03   8.4799476067195005e+00   4.8284171561993539e-01
   1.6403979338883710e+03   8.3831474979863358e+00   4.8524475855973032e-01
   1.5725174156911767e+03   8.2884017702418529e+00   4.8763755943655324e-01
   1.5080668137711332e+03   8.1956487020235471e+00   4.9002036030547552e-01
   1.4468424577556916e+03   8.1048290410865853e+00   4.9239340169639684e-01
   1.3886545502089339e+03   8.0158858838577007e+00   4.9475692275640487e-01
   1.3333261027304902e+03   7.9287645617657141e+00   4.9711116138033234e-01
   1.2806919625886044e+03   7.8434125339899436e+00   4.9945635432937913e-01
   1.2305979214353902e+03   7.7597792862018471e+00   5.0179273733768526e-01
   1.1828998985100695e+03   7.6778162349068744e+00   5.0412054520666094e-01
   1.1374631914996103e+03   7.5974766370230666e+00   5.0644001188696230e-01
   1.0941617889071433e+03   7.5187155043584859e+00   5.0875137054789887e-01
   1.0528777383862173e+03   7.4414895226755080e+00   5.1105485363413261e-01
   1.0135005660418509e+03   7.3657569750513971e+00   5.1335069290948776e-01
   9.7592674218484717e+02   7.2914776692660794e+00   5.1563911948772390e-01
   9.4005918946052316e+02   7.2186128689669955e+00   5.1792036385011819e-01
   9.0580682966250549e+02   7.1471252283788616e+00   5.2019465584973412e-01
   8.7308416589153853e+02   7.0769787303422884e+00   5.2246222470227677e-01
   8.4181089703297596e+02   7.0081386274804069e+00   5.2472329896343661e-01
   8.1191156180845462e+02   6.9405713863070559e+00   5.2697810649270216e-01
   7.8331520991081300e+02   6.8742446341024310e+00   5.2922687440359928e-01
   7.5595509795953581e+02   6.8091271083947502e+00   5.3146982900041506e-01
   7.2976840821971814e+02   6.7451886088971786e+00   5.3370719570144975e-01
   7.0469598821301122e+02   6.6823999517599555e+00   5.3593919894894460e-01
   6.8068210951646631e+02   6.6207329260069816e+00   5.3816606210583906e-01
   6.5767424419644863e+02   6.5601602520352253e+00   5.4038800733958470e-01
   6.3562285746155192e+02   6.5006555420635594e+00   5.4260525549330940e-01
   6.1448121524220926e+02   6.4421932624252172e+00   5.4481802594466366e-01
   5.9420520551677430e+02   6.3847486976052616e+00   5.4702653645275578e-01
   5.7475317230542191e+02   6.3282979159311754e+00   5.4923100299364003e-01
   5.5608576134536213e+02   6.2728177368305893e+00   5.5143163958487806e-01
   5.3816577654448315e+02   6.2182856995760920e+00   5.5362865809975903e-01
   5.2095804638651623e+02   6.1646800334422576e+00   5.5582226807183543e-01
   5.0442929952991454e+02   6.1119796292049262e+00   5.5801267649046160e-01
   4.8854804890541999e+02   6.0601640119172639e+00   5.6020008758809881e-01
   4.7328448367454553e+02   6.0092133149014941e+00   5.6238470262020424e-01
   4.5861036846328102e+02   5.9591082548987977e+00   5.6456671963854899e-01
   4.4449894933287942e+02   5.9098301083238098e+00   5.6674633325888901e-01
   4.3092486599289737e+02   5.8613606885730780e+00   5.6892373442389743e-01
   4.1786406980124798e+02   5.8136823243401619e+00   5.7109911016236947e-01
   4.0529374713218255e+02   5.7667778388928044e+00   5.7327264334567785e-01
   3.9319224772615911e+02   5.7206305302700367e+00   5.7544451244251216e-01
   3.8153901766578008e+02   5.6752241523596556e+00   5.7761489127294297e-01
   3.7031453664965909e+02   5.6305428968185458e+00   5.7978394876285089e-01
   3.5950025926141603e+02   5.5865713758002817e+00   5.8195184869977545e-01
   3.4907855995422659e+02   5.5432946054564702e+00   5.8411874949123022e-01
   3.3903268149265529e+02   5.5006979901796980e+00   5.8628480392649829e-01
   3.2934668661302555e+02   5.4587673075576264e+00   5.8845015894294395e-01
   3.2000541268155519e+02   5.4174886940092017e+00   5.9061495539780384e-01
   3.1099442914595022e+02   5.3768486310750658e+00   5.9277932784641951e-01
   3.0229999759129993e+02   5.3368339323356571e+00   5.9494340432783122e-01
   2.9390903422507438e+02   5.2974317309312724e+00   5.9710730615858676e-01
   2.8580907462882840e+02   5.2586294676596204e+00   5.9927114773560475e-01
   2.7798824062605092e+02   5.2204148796271994e+00   6.0143503634884132e-01
   2.7043520912645971e+02   5.1827759894315601e+00   6.0359907200448071e-01
   2.6313918281708885e+02   5.1457010948524946e+00   6.0576334725928260e-01
   2.5608986257975579e+02   5.1091787590307556e+00   6.0792794706667574e-01
   2.4927742152304552e+02   5.0731978011137100e+00   6.1009294863510244e-01
   2.4269248052483084e+02   5.0377472873478828e+00   6.1225842129906072e-01
   2.3632608518861801e+02   5.0028165225989598e+00   6.1442442640320805e-01
   2.3016968412376360e+02   4.9683950422804708e+00   6.1659101719982479e-01
   2.2421510846580756e+02   4.9344726046729077e+00   6.1875823875988101e-01
   2.1845455255895351e+02   4.9010391836153886e+00   6.2092612789782542e-01
   2.1288055572803799e+02   4.8680849615529107e+00   6.2309471311022468e-01
   2.0748598507228408e+02   4.8356003229221844e+00   6.2526401452822866e-01
   2.0226401921770420e+02   4.8035758478600981e+00   6.2743404388383384e-01
   1.9720813296926218e+02   4.7720023062189370e+00   6.2960480448982215e-01
   1.9231208280784151e+02   4.7408706518731689e+00   6.3177629123318590e-01
   1.8756989318071152e+02   4.7101720173030897e+00   6.3394849058182023e-01
   1.8297584353758251e+02   4.6798977084409241e+00   6.3612138060416412e-01
   1.7852445606748145e+02   4.6500391997657697e+00   6.3829493100146972e-01
   1.7421048409461352e+02   4.6205881296339157e+00   6.4046910315229855e-01
   1.7002890109408295e+02   4.5915362958316859e+00   6.4264385016878056e-01
   1.6597489029088845e+02   4.5628756513385396e+00   6.4481911696421368e-01
   1.6204383480795380e+02   4.5345983002884207e+00   6.4699484033143106e-01
   1.5823130833114482e+02   4.5066964941179437e+00   6.4917094903143790e-01
   1.5453306626126536e+02   4.4791626278904149e+00   6.5134736389171821e-01
   1.5094503732492592e+02   4.4519892367852485e+00   6.5352399791363314e-01
   1.4746331561794071e+02   4.4251689927426217e+00   6.5570075638829506e-01
   1.4408415305657007e+02   4.3986947012538415e+00   6.5787753702028318e-01
   1.4080395221345748e+02   4.3725592982882029e+00   6.6005423005857189e-01
   1.3761925951654183e+02   4.3467558473477208e+00   6.6223071843402548e-01
   1.3452675879057665e+02   4.3212775366413139e+00   6.6440687790281550e-01
   1.3152326512212841e+02   4.2961176763707316e+00   6.6658257719510328e-01
   1.2860571903009998e+02   4.2712696961207151e+00   6.6875767816835296e-01
   1.2577118092491017e+02   4.2467271423463337e+00   6.7093203596464313e-01
   1.2301682584048781e+02   4.2224836759509463e+00   6.7310549917133200e-01
   1.2033993842418668e+02   4.1985330699485148e+00   6.7527790998448223e-01
   1.1773790817061942e+02   4.1748692072043498e+00   6.7744910437442152e-01
   1.1520822488624292e+02   4.1514860782488787e+00   6.7961891225287407e-01
   1.1274847437230898e+02   4.1283777791592122e+00   6.8178715764107745e-01
   1.1035633431452077e+02   4.1055385095037185e+00   6.8395365883834847e-01
   1.0802957036842581e+02   4.0829625703451331e+00   6.8611822859056737e-01
   1.0576603243020641e+02   4.0606443622979960e+00   6.8828067425806927e-01
   1.0356365108313824e+02   4.0385783836365805e+00   6.9044079798247771e-01
   1.0142043421054377e+02   4.0167592284496525e+00   6.9259839685198987e-01
   9.9334463766598134e+01   3.9951815848388406e+00   6.9475326306472740e-01
   9.7303892696833429e+01   3.9738402331574387e+00   6.9690518408968782e-01
   9.5326942000657539e+01   3.9527300442869087e+00   6.9905394282496325e-01
   9.3401897928633417e+01   3.9318459779484574e+00   7.0119931775283662e-01
   9.1527109307676994e+01   3.9111830810472923e+00   7.0334108309142607e-01
   8.9700984987708964e+01   3.8907364860474605e+00   7.0547900894257842e-01
   8.7921991403662275e+01   3.8705014093752110e+00   7.0761286143571855e-01
   8.6188650247080943e+01   3.8504731498491260e+00   7.0974240286739065e-01
   8.4499536241863936e+01   3.8306470871354348e+00   7.1186739183627079e-01
   8.2853275019006475e+01   3.8110186802269368e+00   7.1398758337340440e-01
   8.1248541085472723e+01   3.7915834659442909e+00   7.1610272906750960e-01
   7.9684055882596041e+01   3.7723370574584481e+00   7.1821257718515286e-01
   7.8158585929653469e+01   3.7532751428331972e+00   7.2031687278564993e-01
   7.6670941048490548e+01   3.7343934835867461e+00   7.2241535783055955e-01
   7.5219972665297377e+01   3.7156879132716707e+00   7.2450777128766408e-01
   7.3804572185841593e+01   3.6971543360723160e+00   7.2659384922931802e-01
   7.2423669440657051e+01   3.6787887254190936e+00   7.2867332492511827e-01
   7.1076231196874460e+01   3.6605871226190034e+00   7.3074592892879831e-01
   6.9761259733550389e+01   3.6425456355019197e+00   7.3281138915931288e-01
   6.8477791477515609e+01   3.6246604370821602e+00   7.3486943097608104e-01
   6.7224895696916306e+01   3.6069277642349871e+00   7.3691977724836022e-01
   6.6001673249770477e+01   3.5893439163876004e+00   7.3896214841871521e-01
   6.4807255384991350e+01   3.5719052542244518e+00   7.4099626256064111e-01
   6.3640802593469502e+01   3.5546081984064930e+00   7.4302183543026845e-01
   6.2501503506916642e+01   3.5374492283042875e+00   7.4503858051224303e-01
   6.1388573842297134e+01   3.5204248807446126e+00   7.4704620905975583e-01
   6.0301255389778476e+01   3.5035317487705515e+00   7.4904443012877697e-01
   5.9238815042235160e+01   3.4867664804148104e+00   7.5103295060652753e-01
   5.8200543864439645e+01   3.4701257774862255e+00   7.5301147523423362e-01
   5.7185756200163517e+01   3.4536063943692841e+00   7.5497970662421054e-01
   5.6193788815500888e+01   3.4372051368365910e+00   7.5693734527132805e-01
   5.5224000076806817e+01   3.4209188608741798e+00   7.5888408955891518e-01
   5.4275769161723588e+01   3.4047444715196034e+00   7.6081963575916267e-01
   5.3348495301839293e+01   3.3886789217127138e+00   7.6274367802807364e-01
   5.2441597055594926e+01   3.3727192111590458e+00   7.6465590839503417e-01
   5.1554511610118688e+01   3.3568623852057424e+00   7.6655601674706164e-01
   5.0686694110735644e+01   3.3411055337299489e+00   7.6844369080778951e-01
   4.9837617016953672e+01   3.3254457900395882e+00   7.7031861611124253e-01
   4.9006769483785504e+01   3.3098803297864414e+00   7.7218047597048256e-01
   4.8193656767320611e+01   3.2944063698914228e+00   7.7402895144116035e-01
   4.7397799653511846e+01   3.2790211674820147e+00   7.7586372128004832e-01
   4.6618733909188073e+01   3.2637220188416833e+00   7.7768446189858276e-01
   4.5856009754350048e+01   3.2485062583712381e+00   7.7949084731150364e-01
   4.5109191354851816e+01   3.2333712575619717e+00   7.8128254908060046e-01
   4.4377856334609291e+01   3.2183144239804875e+00   7.8305923625364071e-01
   4.3661595306517853e+01   3.2033332002650727e+00   7.8482057529849925e-01
   4.2960011421297388e+01   3.1884250631334554e+00   7.8656623003253290e-01
   4.2272719933518239e+01   3.1735875224018288e+00   7.8829586154723896e-01
   4.1599347784097191e+01   3.1588181200149617e+00   7.9000912812820612e-01
   4.0939533198580385e+01   3.1441144290872169e+00   7.9170568517040596e-01
   4.0292925300566573e+01   3.1294740529543157e+00   7.9338518508880507e-01
   3.9659183739646053e+01   3.1148946242356459e+00   7.9504727722434709e-01
   3.9037978333263588e+01   3.1003738039069102e+00   7.9669160774528114e-01
   3.8428988721937259e+01   3.0859092803829071e+00   7.9831781954384973e-01
   3.7831904037291444e+01   3.0714987686102280e+00   7.9992555212831429e-01
   3.7246422582382451e+01   3.0571400091696237e+00   8.0151444151033258e-01
   3.6672251523824663e+01   3.0428307673878101e+00   8.0308412008762564e-01
   3.6109106595238522e+01   3.0285688324584665e+00   8.0463421652194234e-01
   3.5556711811568626e+01   3.0143520165721371e+00   8.0616435561227062e-01
   3.5014799193836190e+01   3.0001781540548049e+00   8.0767415816325216e-01
   3.4483108503910159e+01   2.9860451005148079e+00   8.0916324084875513e-01
   3.3961386988899164e+01   2.9719507319978544e+00   8.1063121607054045e-01
   3.3449389134782287e+01   2.9578929441497990e+00   8.1207769181196277e-01
   3.2946876428913782e+01   2.9438696513868701e+00   8.1350227148662824e-01
   3.2453617131052994e+01   2.9298787860730715e+00   8.1490455378191728e-01
   3.1969386052582490e+01   2.9159182977043399e+00   8.1628413249729892e-01
   3.1493964343596982e+01   2.9019861520992221e+00   8.1764059637729847e-01
   3.1027139287551396e+01   2.8880803305956251e+00   8.1897352893905162e-01
   3.0568704103177012e+01   2.8741988292533382e+00   8.2028250829428340e-01
   3.0118457753380497e+01   2.8603396580619251e+00   8.2156710696560775e-01
   2.9676204760857647e+01   2.8465008401536145e+00   8.2282689169697976e-01
   2.9241755030160281e+01   2.8326804110208030e+00   8.2406142325815868e-01
   2.8814923675967922e+01   2.8188764177377257e+00   8.2527025624301709e-01
   2.8395530857325692e+01   2.8050869181859324e+00   8.2645293886151194e-01
   2.7983401617618572e+01   2.7913099802831165e+00   8.2760901272513265e-01
   2.7578365730063990e+01   2.7775436812148429e+00   8.2873801262559887e-01
   2.7180257548509218e+01   2.7637861066687339e+00   8.2983946630662941e-01
   2.6788915863332662e+01   2.7500353500706676e+00   8.3091289422852355e-01
   2.6404183762255119e+01   2.7362895118224810e+00   8.3195780932529972e-01
   2.6025908495873107e+01   2.7225466985406968e+00   8.3297371675415244e-01
   2.5653941347735149e+01   2.7088050222957629e+00   8.3396011363693601e-01
   2.5288137508790470e+01   2.6950625998512998e+00   8.3491648879336822e-01
   2.4928355956042303e+01   2.6813175519027870e+00   8.3584232246565637e-01
   2.4574459335248658e+01   2.6675680023151522e+00   8.3673708603420516e-01
   2.4226313847517996e+01   2.6538120773586944e+00   8.3760024172402248e-01
   2.3883789139650634e+01   2.6400479049427270e+00   8.3843124230151189e-01
   2.3546758198087907e+01   2.6262736138463478e+00   8.3922953076117657e-01
   2.3215097246330874e+01   2.6124873329456895e+00   8.3999454000186513e-01
   2.2888685645699095e+01   2.5986871904370137e+00   8.4072569249208784e-01
   2.2567405799302772e+01   2.5848713130549279e+00   8.4142239992394352e-01
   2.2251143059109268e+01   2.5710378252850750e+00   8.4208406285512227e-01
   2.1939785635984212e+01   2.5571848485705111e+00   8.4271007033850565e-01
   2.1633224512598222e+01   2.5433105005110539e+00   8.4329979953874268e-01
   2.1331353359088876e+01   2.5294128940547655e+00   8.4385261533524125e-01
   2.1034068451374399e+01   2.5154901366807940e+00   8.4436786991093449e-01
   2.0741268592018756e+01   2.5015403295726735e+00   8.4484490232613618e-01
   2.0452855033550719e+01   2.4875615667812112e+00   8.4528303807678695e-01
   2.0168731404143433e+01   2.4735519343760077e+00   8.4568158863633436e-01
   1.9888803635564237e+01   2.4595095095846546e+00   8.4603985098043244e-01
   1.9612979893307159e+01   2.4454323599185557e+00   8.4635710709362744e-01
   1.9341170508824128e+01   2.4313185422843313e+00   8.4663262345710133e-01
   1.9073287913772329e+01   2.4171661020796429e+00   8.4686565051653917e-01
   1.8809246576200184e+01   2.4029730722723057e+00   8.4705542212906659e-01
   1.8548962938593423e+01   2.3887374724613859e+00   8.4720115498820514e-01
   1.8292355357708711e+01   2.3744573079190427e+00   8.4730204802565623e-01
   1.8039344046122064e+01   2.3601305686116785e+00   8.4735728178870240e-01
   1.7789851015421654e+01   2.3457552281989953e+00   8.4736601779191023e-01
   1.7543800020977468e+01   2.3313292430094026e+00   8.4732739784174238e-01
   1.7301116508221671e+01   2.3168505509901585e+00   8.4724054333256982e-01
   1.7061727560374290e+01   2.3023170706305489e+00   8.4710455451252431e-01
   1.6825561847551509e+01   2.2877266998562855e+00   8.4691850971747606e-01
   1.6592549577195658e+01   2.2730773148932113e+00   8.4668146457131410e-01
   1.6362622445764579e+01   2.2583667690982598e+00   8.4639245115062234e-01
   1.6135713591623762e+01   2.2435928917555552e+00   8.4605047711163250e-01
   1.5911757549080043e+01   2.2287534868352763e+00   8.4565452477729020e-01
   1.5690690203502273e+01   2.2138463317129431e+00   8.4520355018198490e-01
   1.5472448747470606e+01   2.1988691758464318e+00   8.4469648207145376e-01
   1.5256971637899118e+01   2.1838197394079906e+00   8.4413222085507522e-01
   1.5044198554075901e+01   2.1686957118682955e+00   8.4350963750764152e-01
   1.4834070356565345e+01   2.1534947505293416e+00   8.4282757241742856e-01
   1.4626529046918076e+01   2.1382144790028428e+00   8.4208483417716229e-01
   1.4421517728131933e+01   2.1228524856304478e+00   8.4128019831424117e-01
   1.4218980565810254e+01   2.1074063218419425e+00   8.4041240595622857e-01
   1.4018862749959720e+01   2.0918735004472335e+00   8.3948016242741108e-01
   1.3821110457372717e+01   2.0762514938576371e+00   8.3848213577177810e-01
   1.3625670814535837e+01   2.0605377322316691e+00   8.3741695519748749e-01
   1.3432491861006412e+01   2.0447296015401331e+00   8.3628320943743450e-01
   1.3241522513196609e+01   2.0288244415449159e+00   8.3507944502011933e-01
   1.3052712528504831e+01   2.0128195436854721e+00   8.3380416444447603e-01
   1.2866012469728926e+01   1.9967121488664494e+00   8.3245582425186881e-01
   1.2681373669697770e+01   1.9804994451394446e+00   8.3103283298776898e-01
   1.2498748196050379e+01   1.9641785652712145e+00   8.2953354904507737e-01
   1.2318088816093232e+01   1.9477465841901029e+00   8.2795627838024366e-01
   1.2139348961658715e+01   1.9312005163016681e+00   8.2629927209263088e-01
   1.1962482693887035e+01   1.9145373126637764e+00   8.2456072385661938e-01
   1.1787444667846712e+01   1.8977538580105098e+00   8.2273876719503225e-01
   1.1614190096905034e+01   1.8808469676133346e+00   8.2083147258135336e-01
   1.1442674716753205e+01   1.8638133839668714e+00   8.1883684435702209e-01
   1.1272854748984299e+01   1.8466497732855061e+00   8.1675281744876671e-01
   1.1104686864114081e+01   1.8293527217956800e+00   8.1457725386945024e-01
   1.0938128143926773e+01   1.8119187318073813e+00   8.1230793898423503e-01
   1.0773136043017558e+01   1.7943442175466291e+00   8.0994257752203136e-01
   1.0609668349392070e+01   1.7766255007290104e+00   8.0747878931012806e-01
   1.0447683143971068e+01   1.7587588058523262e+00   8.0491410470756064e-01
   1.0287138758834500e+01   1.7407402551841005e+00   8.0224595971014889e-01
   1.0127993734021365e+01   1.7225658634172378e+00   7.9947169069722457e-01
   9.9702067726848096e+00   1.7042315319642374e+00   7.9658852878670239e-01
   9.8137366943800100e+00   1.6857330428571957e+00   7.9359359376141525e-01
   9.6585423862383326e+00   1.6670660522172018e+00   7.9048388752536070e-01
   9.5045827517539738e+00   1.6482260832526834e+00   7.8725628704368378e-01
   9.3518166568776380e+00   1.6292085187415841e+00   7.8390753671469293e-01
   9.2002028730758312e+00   1.6100085929470307e+00   7.8043424011594842e-01
   9.0497000169731976e+00   1.5906213829101836e+00   7.7683285105925404e-01
   8.9002664861469878e+00   1.5710417990570642e+00   7.7309966388118090e-01
   8.7518603905893055e+00   1.5512645750484264e+00   7.6923080288621692e-01
   8.6044394792872581e+00   1.5312842567926750e+00   7.6522221084881581e-01
   8.4579610612990823e+00   1.5110951905316228e+00   7.6106963646791881e-01
   8.3123819206185328e+00   1.4906915098968740e+00   7.5676862065293915e-01
   8.1676582240185667e+00   1.4700671218209245e+00   7.5231448150321345e-01
   8.0237454209501671e+00   1.4492156911710636e+00   7.4770229782307140e-01
   7.8805981344337290e+00   1.4281306239555471e+00   7.4292689099148568e-01
   7.7381700417192762e+00   1.4068050489298098e+00   7.3798280497805202e-01
   7.5964137433010057e+00   1.3852317974049690e+00   7.3286428426490224e-01
   7.4552806186448750e+00   1.3634033810309527e+00   7.2756524939623846e-01
   7.3147206667188387e+00   1.3413119672911602e+00   7.2207926983204396e-01
   7.1746823290927475e+00   1.3189493524036244e+00   7.1639953372880749e-01
   7.0351122929891128e+00   1.2963069312737048e+00   7.1051881420565011e-01
   6.8959552711980088e+00   1.2733756640835892e+00   7.0442943157687476e-01
   6.7571537552063106e+00   1.2501460390321764e+00   6.9812321093825580e-01
   6.6186477372014085e+00   1.2266080306522724e+00   6.9159143438073967e-01
   6.4803743957684663e+00   1.2027510530270031e+00   6.8482478696632088e-01
   6.3422677390620468e+00   1.1785639070991518e+00   6.7781329543036617e-01
   6.2042581979496525e+00   1.1540347211099597e+00   6.7054625836400916e-01
   6.0662721600237361e+00   1.1291508830098447e+00   6.6301216636845905e-01
   5.9282314333728197e+00   1.1038989634425536e+00   6.5519861034547577e-01
   5.7900526264676060e+00   1.0782646276028538e+00   6.4709217567550559e-01
   5.6516464272924400e+00   1.0522325338882865e+00   6.3867831951102805e-01
   5.5129167607170686e+00   1.0257862167836596e+00   6.2994122774207317e-01
   5.3737597977504095e+00   9.9890795080025840e-01   6.2086364732557842e-01
   5.2340627833321509e+00   9.7157859149551218e-01   6.1142668854308413e-01
   5.0937026401047172e+00   9.4377738856089610e-01   6.0160959026883509e-01
   4.9525442933328421e+00   9.1548176459898056e-01   5.9138943935967769e-01
   4.8104386455925363e+00   8.8666705139051361e-01   5.8074083262839882e-01
   4.6672201072729456e+00   8.5730617299973977e-01   5.6963546625486727e-01
   4.5227035577059569e+00   8.2736926171766700e-01   5.5804163251172745e-01
   4.3766805679027607e+00   7.9682318820587827e-01   5.4592359671102675e-01
   4.2289146533424473e+00   7.6563098068096924e-01   5.3324081735830831e-01
   4.0791352344455074e+00   7.3375109864601917e-01   5.1994695812973257e-01
   3.9270298478618892e+00   7.0113651306258440e-01   5.0598861905404668e-01
   3.7722339480629898e+00   6.6773352457699164e-01   4.9130368221077003e-01
   3.6143173227297485e+00   6.3348022047713481e-01   4.7581911761098633e-01
   3.4527656412528165e+00   5.9830442257542771e-01   4.5944801590979900e-01
   3.2869548253580043e+00   5.6212089988612435e-01   4.4208548478541826e-01
   3.1161145127504515e+00   5.2482748889149156e-01   4.2360282464354437e-01
   2.9392743577280873e+00   4.8629953570753481e-01   4.0383900615872009e-01
   2.7551821791974196e+00   4.4638165652998724e-01   3.8258773753123254e-01
   2.5621735519870965e+00   4.0487500288933975e-01   3.5957695185130328e-01
   2.3579522873041445e+00   3.6151653420563884e-01   3.3443443331365252e-01
   2.1391939526744510e+00   3.1594297378199648e-01   3.0662601604926637e-01
   1.9007593803824474e+00   2.6762236748577756e-01   2.7533355449328267e-01
   1.6339140911271384e+00   2.1570702462061564e-01   2.3917995172675655e-01
   1.3555634695746472e+00   1.6466152236909254e-01   2.0031546695698912e-01
   1.3487914837090340e+00   1.6346586454757195e-01   1.9935652083974906e-01
   1.3419881841272929e+00   1.6226707177084657e-01   1.9839253302440890e-01
   1.3351530908276557e+00   1.6106510632911802e-01   1.9742342952027639e-01
   1.3282857116688294e+00   1.5985992966282436e-01   1.9644913448077594e-01
   1.3213855419366924e+00   1.5865150233460570e-01   1.9546957013743990e-01
   1.3144520638908768e+00   1.5743978400004882e-01   1.9448465673084953e-01
   1.3074847462901558e+00   1.5622473337714146e-01   1.9349431243835194e-01
   1.3004830438953630e+00   1.5500630821436812e-01   1.9249845329836154e-01
   1.2934463969485699e+00   1.5378446525736755e-01   1.9149699313105145e-01
   1.2863742306270747e+00   1.5255916021407606e-01   1.9048984345522035e-01
   1.2792659544707305e+00   1.5133034771826429e-01   1.8947691340110626e-01
   1.2721209617810414e+00   1.5009798129138782e-01   1.8845810961890644e-01
   1.2649386289901743e+00   1.4886201330262924e-01   1.8743333618273170e-01
   1.2577183149981850e+00   1.4762239492705606e-01   1.8640249448973076e-01
   1.2504593604763907e+00   1.4637907610176029e-01   1.8536548315406795e-01
   1.2431610871347751e+00   1.4513200547986660e-01   1.8432219789543700e-01
   1.2358227969511073e+00   1.4388113038227901e-01   1.8327253142176383e-01
   1.2284437713593412e+00   1.4262639674702665e-01   1.8221637330571938e-01
   1.2210232703946000e+00   1.4136774907605876e-01   1.8115360985464132e-01
   1.2135605317919060e+00   1.4010513037932909e-01   1.8008412397342849e-01
   1.2060547700355180e+00   1.3883848211599556e-01   1.7900779501993611e-01
   1.1985051753556086e+00   1.3756774413255679e-01   1.7792449865237497e-01
   1.1909109126685089e+00   1.3629285459770377e-01   1.7683410666814353e-01
   1.1832711204568553e+00   1.3501374993370160e-01   1.7573648683352469e-01
   1.1755849095851230e+00   1.3373036474404093e-01   1.7463150270359157e-01
   1.1678513620461788e+00   1.3244263173712129e-01   1.7351901343162440e-01
   1.1600695296337280e+00   1.3115048164568713e-01   1.7239887356728612e-01
   1.1522384325353063e+00   1.2985384314172382e-01   1.7127093284273504e-01
   1.1443570578398632e+00   1.2855264274649184e-01   1.7013503594578119e-01
   1.1364243579536171e+00   1.2724680473535122e-01   1.6899102227910864e-01
   1.1284392489170740e+00   1.2593625103699710e-01   1.6783872570451031e-01
   1.1204006086157012e+00   1.2462090112670499e-01   1.6667797427097911e-01
   1.1123072748757532e+00   1.2330067191311507e-01   1.6550858992537570e-01
   1.1041580434363267e+00   1.2197547761809707e-01   1.6433038820431406e-01
   1.0959516657874888e+00   1.2064522964914272e-01   1.6314317790573238e-01
   1.0876868468636181e+00   1.1930983646371116e-01   1.6194676073849432e-01
   1.0793622425798748e+00   1.1796920342488981e-01   1.6074093094819736e-01
   1.0709764571985796e+00   1.1662323264767405e-01   1.5952547491718197e-01
   1.0625280405109387e+00   1.1527182283509886e-01   1.5830017073653302e-01
   1.0540154848180630e+00   1.1391486910338314e-01   1.5706478774763447e-01
   1.0454372216934305e+00   1.1255226279515929e-01   1.5581908605059533e-01
   1.0367916185073418e+00   1.1118389127977887e-01   1.5456281597656785e-01
   1.0280769746913567e+00   1.0980963773954583e-01   1.5329571752065008e-01
   1.0192915177188142e+00   1.0842938094066502e-01   1.5201751973173758e-01
   1.0104333987744705e+00   1.0704299498750752e-01   1.5072794005523552e-01
   1.0015006880833117e+00   1.0565034905867393e-01   1.4942668362411890e-01
   9.9249136986534481e-01   1.0425130712316046e-01   1.4811344249327552e-01
   9.8340333687892434e-01   1.0284572763473925e-01   1.4678789481149704e-01
   9.7423438451099298e-01   1.0143346320245000e-01   1.4544970392478634e-01
   9.6498220436732240e-01   1.0001436023485134e-01   1.4409851740389046e-01
   9.5564437731006491e-01   9.8588258555400599e-02   1.4273396598807786e-01
   9.4621836588334296e-01   9.7154990986018139e-02   1.4135566243617698e-01
   9.3670150605963398e-01   9.5714382895496927e-02   1.3996320027470172e-01
   9.2709099823124508e-01   9.4266251709048968e-02   1.3855615243159700e-01
   9.1738389736058878e-01   9.2810406374745455e-02   1.3713406974253797e-01
   9.0757710219129006e-01   9.1346646782080029e-02   1.3569647931495182e-01
   8.9766734340830745e-01   8.9874763127231902e-02   1.3424288273283533e-01
   8.8765117061920318e-01   8.8394535218857956e-02   1.3277275408300607e-01
   8.7752493800986553e-01   8.6905731717373785e-02   1.3128553778058505e-01
   8.6728478850590607e-01   8.5408109299668772e-02   1.2978064616816501e-01
   8.5692663624502352e-01   8.3901411740008758e-02   1.2825745685918513e-01
   8.4644614713487920e-01   8.2385368896495323e-02   1.2671530979139800e-01
   8.3583871723441294e-01   8.0859695590765168e-02   1.2515350395076308e-01
   8.2509944865347473e-01   7.9324090366720362e-02   1.2357129371958896e-01
   8.1422312261328122e-01   7.7778234111699027e-02   1.2196788479482984e-01
   8.0320416924803562e-01   7.6221788520757838e-02   1.2034242961303318e-01
   7.9203663365258659e-01   7.4654394381401173e-02   1.1869402220702259e-01
   7.8071413758961439e-01   7.3075669652082453e-02   1.1702169240557635e-01
   7.6922983615833851e-01   7.1485207302950091e-02   1.1532439927050049e-01
   7.5757636859010025e-01   6.9882572881396529e-02   1.1360102364483052e-01
   7.4574580216769326e-01   6.8267301757731380e-02   1.1185035966041017e-01
   7.3372956805638567e-01   6.6638895997398750e-02   1.1007110502151211e-01
   7.2151838757343834e-01   6.4996820795077320e-02   1.0826184984166683e-01
   7.0910218709546269e-01   6.3340500392292817e-02   1.0642106376135620e-01
   6.9646999938740406e-01   6.1669313382807435e-02   1.0454708101138757e-01
   6.8360984860749430e-01   5.9982587288200551e-02   1.0263808300673581e-01
   6.7050861556130747e-01   5.8279592258120773e-02   1.0069207795262017e-01
   6.5715187889386661e-01   5.6559533713776373e-02   9.8706876810936359e-02
   6.4352372675059999e-01   5.4821543706606898e-02   9.6680064800082802e-02
   6.2960653190531968e-01   5.3064670702956424e-02   9.4608967369515462e-02
   6.1538068130240420e-01   5.1287867424583612e-02   9.2490609280382954e-02
   6.0082424818390379e-01   4.9489976266323149e-02   9.0321665003892909e-02
   5.8591259116340866e-01   4.7669711664890924e-02   8.8098398073396367e-02
   5.7061785931173559e-01   4.5825638590303114e-02   8.5816586225641367e-02
   5.5490837483646194e-01   4.3956146048474684e-02   8.3471428035744505e-02
   5.3874785418856208e-01   4.2059414082236832e-02   8.1057425126068575e-02
   5.2209441269678070e-01   4.0133372178087608e-02   7.8568231651782561e-02
   5.0489927432201920e-01   3.8175646131167161e-02   7.5996459213618847e-02
   4.8710507217398563e-01   3.6183489132442764e-02   7.3333419916347592e-02
   4.6864356900614512e-01   3.4153690850447310e-02   7.0568781765958030e-02
   4.4943253568654723e-01   3.2082455112529093e-02   6.7690096816910766e-02
   4.2937137311542667e-01   2.9965231586631304e-02   6.4682139437614833e-02
   4.0833479786760452e-01   2.7796477986682746e-02   6.1525951999863847e-02
   3.8616342920792768e-01   2.5569313497497168e-02   5.8197422391175896e-02
   3.6264918779066213e-01   2.3274994384374734e-02   5.4665077671003023e-02
   3.3751151361716564e-01   2.0902083261582365e-02   5.0886490790362254e-02
   3.1035617594609061e-01   1.8435054769155690e-02   4.6802057663834315e-02
   2.8059799074764885e-01   1.5851772668264451e-02   4.2323322537826669e-02
   2.4729910604826794e-01   1.3118433320842943e-02   3.7308550979433780e-02


==> R_VescTOT_VescCON.txt <==
   3.6594631214290598e+17   6.1769341369014983e+04   1.0772304290120853e-02
   6.8974277951338538e+11   1.7689587250414988e+03   4.9199821845830098e-02
   3.7860172086621712e+10   8.0901908260295920e+02   6.8740107651107468e-02
   6.7542937423025837e+09   5.0836882202212820e+02   8.3843797204611561e-02
   1.9735157455019662e+09   3.6488163670131496e+02   9.6614503361762250e-02
   7.5756759647955966e+08   2.8188454424019096e+02   1.0788392924823667e-01
   3.4591812671405953e+08   2.2819504400922884e+02   1.1808269187308654e-01
   1.7812323730808690e+08   1.9081389022040230e+02   1.2746804324973984e-01
   1.0017650228376375e+08   1.6339422022996965e+02   1.3620823022127967e-01
   6.0272013136518940e+07   1.4248272136264964e+02   1.4442043453146675e-01
   3.8248482344472103e+07   1.2604547330437862e+02   1.5219015027454566e-01
   2.5343241970850218e+07   1.1280960290201016e+02   1.5958202207992422e-01
   1.7402286386612810e+07   1.0193932620810681e+02   1.6664633720002714e-01
   1.2313255829243401e+07   9.2864033737039549e+01   1.7342312889095099e-01
   8.9379314491731282e+06   8.5181361816840948e+01   1.7994488480732240e-01
   6.6324093324822579e+06   7.8599752914134982e+01   1.8623839965296485e-01
   5.0169939777996913e+06   7.2902968407229608e+01   1.9232608103693044e-01
   3.8596260110135041e+06   6.7927373250903074e+01   1.9822689372573857e-01
   3.0139794998643929e+06   6.3546945512448133e+01   2.0395705762875541e-01
   2.3852184646131461e+06   5.9663117550839836e+01   2.0953057374470105e-01
   1.9103626470603354e+06   5.6197729023391936e+01   2.1495962722183717e-01
   1.5466672539806138e+06   5.3088036439635495e+01   2.2025490090242916e-01
   1.2645486961268715e+06   5.0283113334503611e+01   2.2542582251394894e-01
   1.0431674267643867e+06   4.7741210218353970e+01   2.3048076190243266e-01
   8.6760615605155414e+05   4.5427789259321180e+01   2.3542719012108448e-01
   7.2702951332669903e+05   4.3314041277511237e+01   2.4027180902082002e-01
   6.1346094457678904e+05   4.1375752765728961e+01   2.4502065776474929e-01
   5.2095568047291978e+05   3.9592430470264652e+01   2.4967920109875960e-01
   4.4503258485526301e+05   3.7946617909557268e+01   2.5425240305826430e-01
   3.8227810544037091e+05   3.6423356605925306e+01   2.5874478894478092e-01
   3.3006644037842168e+05   3.5009757606006801e+01   2.6316049777665429e-01
   2.8635932642815082e+05   3.3694657896805310e+01   2.6750332694483303e-01
   2.4956111541882897e+05   3.2468342778890928e+01   2.7177677044474041e-01
   2.1841272554465852e+05   3.1322319927012316e+01   2.7598405177909358e-01
   1.9191324771735191e+05   3.0249134283145640e+01   2.8012815241269590e-01
   1.6926144142472083e+05   2.9242215450677001e+01   2.8421183649307219e-01
   1.4981168233702076e+05   2.8295751141792188e+01   2.8823767241926551e-01
   1.3304051207360561e+05   2.7404581648511265e+01   2.9220805173683390e-01
   1.1852103671969521e+05   2.6564111385170836e+01   2.9612520575363366e-01
   1.0590318556986528e+05   2.5770234375109251e+01   2.9999122020408125e-01
   9.4898380804957953e+04   2.5019271190814074e+01   3.0380804823522511e-01
   8.5267552659899127e+04   2.4307915351411836e+01   3.0757752194391741e-01
   7.6811710401146483e+04   2.3633187568391911e+01   3.1130136265838831e-01
   6.9364479269640375e+04   2.2992396535167014e+01   3.1498119012748260e-01
   6.2786159559915162e+04   2.2383105197528842e+01   3.1861853075671331e-01
   5.6958971532689793e+04   2.1803101634422315e+01   3.2221482500955323e-01
   5.1783229633336523e+04   2.1250373832618102e+01   3.2577143407552883e-01
   4.7174249095551146e+04   2.0723087763029493e+01   3.2928964589237802e-01
   4.3059832848980994e+04   2.0219568266929876e+01   3.3277068059763681e-01
   3.9378220598398773e+04   1.9738282342081320e+01   3.3621569547464969e-01
   3.6076407804214774e+04   1.9277824485593133e+01   3.3962578944973493e-01
   3.3108762112407414e+04   1.8836903805153153e+01   3.4300200718963253e-01
   3.0435880054707250e+04   1.8414332655455496e+01   3.4634534284230201e-01
   2.8023638673486574e+04   1.8009016594038997e+01   3.4965674345870346e-01
   2.5842405942396494e+04   1.7619945481802255e+01   3.5293711212868317e-01
   2.3866381067950566e+04   1.7246185579350737e+01   3.5618731086001854e-01
   2.2073041431121390e+04   1.6886872511992728e+01   3.5940816322634350e-01
   2.0442677411030229e+04   1.6541204994387829e+01   3.6260045680668368e-01
   1.8957999890637857e+04   1.6208439221162948e+01   3.6576494543676585e-01
   1.7603808079975970e+04   1.5887883842759310e+01   3.6890235128994342e-01
   1.6366707561799680e+04   1.5578895456735815e+01   3.7201336680376507e-01
   1.5234870287893667e+04   1.5280874554082960e+01   3.7509865646633916e-01
   1.4197829724887333e+04   1.4993261868043717e+01   3.7815885847522707e-01
   1.3246305538949257e+04   1.4715535079736826e+01   3.8119458628026703e-01
   1.2372053175935436e+04   1.4447205840694085e+01   3.8420643002049870e-01
   1.1567734482058628e+04   1.4187817077429822e+01   3.8719495786438918e-01
   1.0826806155098868e+04   1.3936940547469110e+01   3.9016071726163948e-01
   1.0143423345417703e+04   1.3694174619978391e+01   3.9310423611396333e-01
   9.5123561616989682e+03   1.3459142257366841e+01   3.9602602387159919e-01
   8.9289171960411259e+03   1.3231489177014970e+01   3.9892657256162795e-01
   8.3888984808970035e+03   1.3010882174718063e+01   4.0180635775358481e-01
   7.8885165377194335e+03   1.2797007593543706e+01   4.0466583946737122e-01
   7.4243643831645750e+03   1.2589569923651007e+01   4.0750546302796131e-01
   6.9933695307022135e+03   1.2388290520231509e+01   4.1032565987104525e-01
   6.5927571694740991e+03   1.2192906428148545e+01   4.1312684830332980e-01
   6.2200178230875408e+03   1.2003169303091498e+01   4.1590943422089977e-01
   5.8728788927068590e+03   1.1818844420155983e+01   4.1867381178870966e-01
   5.5492795745511030e+03   1.1639709761722886e+01   4.2142036408409123e-01
   5.2473487143914490e+03   1.1465555177358205e+01   4.2414946370676099e-01
   4.9653852230504772e+03   1.1296181609207366e+01   4.2686147335773594e-01
   4.7018407290499763e+03   1.1131400377023535e+01   4.2955674638926217e-01
   4.4553041889229162e+03   1.0971032517558223e+01   4.3223562732771165e-01
   4.2244882135393082e+03   1.0814908173567488e+01   4.3489845237121383e-01
   4.0082169011225442e+03   1.0662866028153267e+01   4.3754554986366101e-01
   3.8054149953083597e+03   1.0514752780574776e+01   4.4017724074651826e-01
   3.6150982103388124e+03   1.0370422660035782e+01   4.4279383898982516e-01
   3.4363645858856253e+03   1.0229736974284553e+01   4.4539565200355374e-01
   3.2683867515638694e+03   1.0092563690160437e+01   4.4798298103046041e-01
   3.1104049963482207e+03   9.9587770434854370e+00   4.5055612152139463e-01
   2.9617210511958510e+03   9.8282571759390116e+00   4.5311536349398457e-01
   2.8216925045111175e+03   9.7008897967664360e+00   4.5566099187547948e-01
   2.6897277799115313e+03   9.5765658673653906e+00   4.5819328683047428e-01
   2.5652816142853999e+03   9.4551813069673862e+00   4.6071252407415220e-01
   2.4478509815519906e+03   9.3366367177879184e+00   4.6321897517160804e-01
   2.3369714139991379e+03   9.2208371281591184e+00   4.6571290782371438e-01
   2.2322136787131881e+03   9.1076917522878400e+00   4.6819458614001119e-01
   2.1331807715440209e+03   8.9971137653952997e+00   4.7066427089891250e-01
   2.0395051953603217e+03   8.8890200931007453e+00   4.7312221979557401e-01
   1.9508464931290575e+03   8.7833312140051500e+00   4.7556868767767230e-01
   1.8668890096693440e+03   8.6799709745170048e+00   4.7800392676925929e-01
   1.7873398588448458e+03   8.5788664150408138e+00   4.8042818688285921e-01
   1.7119270755229713e+03   8.4799476067194703e+00   4.8284171561993616e-01
   1.6403979338883710e+03   8.3831474979863057e+00   4.8524475855973082e-01
   1.5725174156911767e+03   8.2884017702418209e+00   4.8763755943655390e-01
   1.5080668137711332e+03   8.1956487020235169e+00   4.9002036030547591e-01
   1.4468424577556916e+03   8.1048290410865604e+00   4.9239340169639695e-01
   1.3886545502089339e+03   8.0158858838576705e+00   4.9475692275640493e-01
   1.3333261027304902e+03   7.9287645617656866e+00   4.9711116138033262e-01
   1.2806919625886044e+03   7.8434125339899241e+00   4.9945635432938007e-01
   1.2305979214353902e+03   7.7597792862018213e+00   5.0179273733768637e-01
   1.1828998985100695e+03   7.6778162349068548e+00   5.0412054520666139e-01
   1.1374631914996103e+03   7.5974766370230453e+00   5.0644001188696308e-01
   1.0941617889071433e+03   7.5187155043584610e+00   5.0875137054789965e-01
   1.0528777383862173e+03   7.4414895226754982e+00   5.1105485363413328e-01
   1.0135005660418509e+03   7.3657569750513865e+00   5.1335069290948843e-01
   9.7592674218484717e+02   7.2914776692660652e+00   5.1563911948772434e-01
   9.4005918946052316e+02   7.2186128689669831e+00   5.1792036385011853e-01
   9.0580682966250549e+02   7.1471252283788518e+00   5.2019465584973423e-01
   8.7308416589153853e+02   7.0769787303422751e+00   5.2246222470227688e-01
   8.4181089703297596e+02   7.0081386274803892e+00   5.2472329896343650e-01
   8.1191156180845462e+02   6.9405713863070364e+00   5.2697810649270171e-01
   7.8331520991081300e+02   6.8742446341024142e+00   5.2922687440359883e-01
   7.5595509795953581e+02   6.8091271083947307e+00   5.3146982900041495e-01
   7.2976840821971814e+02   6.7451886088971564e+00   5.3370719570144909e-01
   7.0469598821301122e+02   6.6823999517599342e+00   5.3593919894894482e-01
   6.8068210951646631e+02   6.6207329260069576e+00   5.3816606210583906e-01
   6.5767424419644863e+02   6.5601602520352005e+00   5.4038800733958470e-01
   6.3562285746155192e+02   6.5006555420635381e+00   5.4260525549330929e-01
   6.1448121524220926e+02   6.4421932624251941e+00   5.4481802594466400e-01
   5.9420520551677430e+02   6.3847486976052439e+00   5.4702653645275590e-01
   5.7475317230542191e+02   6.3282979159311603e+00   5.4923100299364014e-01
   5.5608576134536213e+02   6.2728177368305778e+00   5.5143163958487873e-01
   5.3816577654448315e+02   6.2182856995760858e+00   5.5362865809975925e-01
   5.2095804638651623e+02   6.1646800334422505e+00   5.5582226807183555e-01
   5.0442929952991454e+02   6.1119796292049156e+00   5.5801267649046160e-01
   4.8854804890541999e+02   6.0601640119172595e+00   5.6020008758809881e-01
   4.7328448367454553e+02   6.0092133149014888e+00   5.6238470262020412e-01
   4.5861036846328102e+02   5.9591082548987924e+00   5.6456671963854932e-01
   4.4449894933287942e+02   5.9098301083238072e+00   5.6674633325888946e-01
   4.3092486599289737e+02   5.8613606885730736e+00   5.6892373442389765e-01
   4.1786406980124798e+02   5.8136823243401556e+00   5.7109911016236936e-01
   4.0529374713218255e+02   5.7667778388927937e+00   5.7327264334567807e-01
   3.9319224772615911e+02   5.7206305302700251e+00   5.7544451244251282e-01
   3.8153901766578008e+02   5.6752241523596476e+00   5.7761489127294319e-01
   3.7031453664965909e+02   5.6305428968185334e+00   5.7978394876285078e-01
   3.5950025926141603e+02   5.5865713758002684e+00   5.8195184869977590e-01
   3.4907855995422659e+02   5.5432946054564560e+00   5.8411874949123022e-01
   3.3903268149265529e+02   5.5006979901796820e+00   5.8628480392649862e-01
   3.2934668661302555e+02   5.4587673075576149e+00   5.8845015894294384e-01
   3.2000541268155519e+02   5.4174886940091884e+00   5.9061495539780362e-01
   3.1099442914595022e+02   5.3768486310750587e+00   5.9277932784641951e-01
   3.0229999759129993e+02   5.3368339323356491e+00   5.9494340432783133e-01
   2.9390903422507438e+02   5.2974317309312635e+00   5.9710730615858687e-01
   2.8580907462882840e+02   5.2586294676596124e+00   5.9927114773560453e-01
   2.7798824062605092e+02   5.2204148796271967e+00   6.0143503634884132e-01
   2.7043520912645971e+02   5.1827759894315566e+00   6.0359907200448082e-01
   2.6313918281708885e+02   5.1457010948524911e+00   6.0576334725928260e-01
   2.5608986257975579e+02   5.1091787590307520e+00   6.0792794706667574e-01
   2.4927742152304552e+02   5.0731978011137100e+00   6.1009294863510255e-01
   2.4269248052483084e+02   5.0377472873478828e+00   6.1225842129906105e-01
   2.3632608518861801e+02   5.0028165225989563e+00   6.1442442640320849e-01
   2.3016968412376360e+02   4.9683950422804708e+00   6.1659101719982523e-01
   2.2421510846580756e+02   4.9344726046729024e+00   6.1875823875988178e-01
   2.1845455255895351e+02   4.9010391836153850e+00   6.2092612789782564e-01
   2.1288055572803799e+02   4.8680849615529072e+00   6.2309471311022524e-01
   2.0748598507228408e+02   4.8356003229221818e+00   6.2526401452822866e-01
   2.0226401921770420e+02   4.8035758478600945e+00   6.2743404388383417e-01
   1.9720813296926218e+02   4.7720023062189316e+00   6.2960480448982203e-01
   1.9231208280784151e+02   4.7408706518731645e+00   6.3177629123318635e-01
   1.8756989318071152e+02   4.7101720173030852e+00   6.3394849058182035e-01
   1.8297584353758251e+02   4.6798977084409188e+00   6.3612138060416346e-01
   1.7852445606748145e+02   4.6500391997657671e+00   6.3829493100146939e-01
   1.7421048409461352e+02   4.6205881296339122e+00   6.4046910315229888e-01
   1.7002890109408295e+02   4.5915362958316841e+00   6.4264385016878045e-01
   1.6597489029088845e+02   4.5628756513385360e+00   6.4481911696421290e-01
   1.6204383480795380e+02   4.5345983002884180e+00   6.4699484033143062e-01
   1.5823130833114482e+02   4.5066964941179410e+00   6.4917094903143768e-01
   1.5453306626126536e+02   4.4791626278904149e+00   6.5134736389171777e-01
   1.5094503732492592e+02   4.4519892367852476e+00   6.5352399791363291e-01
   1.4746331561794071e+02   4.4251689927426217e+00   6.5570075638829517e-01
   1.4408415305657007e+02   4.3986947012538389e+00   6.5787753702028384e-01
   1.4080395221345748e+02   4.3725592982882029e+00   6.6005423005857189e-01
   1.3761925951654183e+02   4.3467558473477199e+00   6.6223071843402603e-01
   1.3452675879057665e+02   4.3212775366413139e+00   6.6440687790281605e-01
   1.3152326512212841e+02   4.2961176763707307e+00   6.6658257719510372e-01
   1.2860571903009998e+02   4.2712696961207177e+00   6.6875767816835341e-01
   1.2577118092491017e+02   4.2467271423463337e+00   6.7093203596464335e-01
   1.2301682584048781e+02   4.2224836759509472e+00   6.7310549917133256e-01
   1.2033993842418668e+02   4.1985330699485148e+00   6.7527790998448278e-01
   1.1773790817061942e+02   4.1748692072043498e+00   6.7744910437442196e-01
   1.1520822488624292e+02   4.1514860782488805e+00   6.7961891225287474e-01
   1.1274847437230898e+02   4.1283777791592140e+00   6.8178715764107756e-01
   1.1035633431452077e+02   4.1055385095037220e+00   6.8395365883834880e-01
   1.0802957036842581e+02   4.0829625703451358e+00   6.8611822859056748e-01
   1.0576603243020641e+02   4.0606443622979969e+00   6.8828067425806960e-01
   1.0356365108313824e+02   4.0385783836365823e+00   6.9044079798247793e-01
   1.0142043421054377e+02   4.0167592284496525e+00   6.9259839685199009e-01
   9.9334463766598134e+01   3.9951815848388406e+00   6.9475326306472773e-01
   9.7303892696833429e+01   3.9738402331574401e+00   6.9690518408968838e-01
   9.5326942000657539e+01   3.9527300442869104e+00   6.9905394282496358e-01
   9.3401897928633417e+01   3.9318459779484578e+00   7.0119931775283706e-01
   9.1527109307676994e+01   3.9111830810472950e+00   7.0334108309142596e-01
   8.9700984987708964e+01   3.8907364860474618e+00   7.0547900894257842e-01
   8.7921991403662275e+01   3.8705014093752124e+00   7.0761286143571855e-01
   8.6188650247080943e+01   3.8504731498491287e+00   7.0974240286739110e-01
   8.4499536241863936e+01   3.8306470871354361e+00   7.1186739183627112e-01
   8.2853275019006475e+01   3.8110186802269355e+00   7.1398758337340462e-01
   8.1248541085472723e+01   3.7915834659442891e+00   7.1610272906750994e-01
   7.9684055882596041e+01   3.7723370574584503e+00   7.1821257718515286e-01
   7.8158585929653469e+01   3.7532751428331976e+00   7.2031687278565015e-01
   7.6670941048490548e+01   3.7343934835867478e+00   7.2241535783055988e-01
   7.5219972665297377e+01   3.7156879132716711e+00   7.2450777128766453e-01
   7.3804572185841593e+01   3.6971543360723191e+00   7.2659384922931813e-01
   7.2423669440657051e+01   3.6787887254190932e+00   7.2867332492511872e-01
   7.1076231196874460e+01   3.6605871226190052e+00   7.3074592892879886e-01
   6.9761259733550389e+01   3.6425456355019201e+00   7.3281138915931354e-01
   6.8477791477515609e+01   3.6246604370821607e+00   7.3486943097608193e-01
   6.7224895696916306e+01   3.6069277642349871e+00   7.3691977724836066e-01
   6.6001673249770477e+01   3.5893439163876009e+00   7.3896214841871588e-01
   6.4807255384991350e+01   3.5719052542244523e+00   7.4099626256064199e-01
   6.3640802593469502e+01   3.5546081984064939e+00   7.4302183543026923e-01
   6.2501503506916642e+01   3.5374492283042875e+00   7.4503858051224392e-01
   6.1388573842297134e+01   3.5204248807446135e+00   7.4704620905975627e-01
   6.0301255389778476e+01   3.5035317487705524e+00   7.4904443012877786e-01
   5.9238815042235160e+01   3.4867664804148117e+00   7.5103295060652808e-01
   5.8200543864439645e+01   3.4701257774862251e+00   7.5301147523423395e-01
   5.7185756200163517e+01   3.4536063943692854e+00   7.5497970662421077e-01
   5.6193788815500888e+01   3.4372051368365919e+00   7.5693734527132817e-01
   5.5224000076806817e+01   3.4209188608741790e+00   7.5888408955891506e-01
   5.4275769161723588e+01   3.4047444715196042e+00   7.6081963575916256e-01
   5.3348495301839293e+01   3.3886789217127156e+00   7.6274367802807408e-01
   5.2441597055594926e+01   3.3727192111590472e+00   7.6465590839503395e-01
   5.1554511610118688e+01   3.3568623852057420e+00   7.6655601674706153e-01
   5.0686694110735644e+01   3.3411055337299489e+00   7.6844369080778907e-01
   4.9837617016953672e+01   3.3254457900395886e+00   7.7031861611124242e-01
   4.9006769483785504e+01   3.3098803297864414e+00   7.7218047597048234e-01
   4.8193656767320611e+01   3.2944063698914232e+00   7.7402895144116035e-01
   4.7397799653511846e+01   3.2790211674820160e+00   7.7586372128004821e-01
   4.6618733909188073e+01   3.2637220188416851e+00   7.7768446189858309e-01
   4.5856009754350048e+01   3.2485062583712390e+00   7.7949084731150386e-01
   4.5109191354851816e+01   3.2333712575619740e+00   7.8128254908060046e-01
   4.4377856334609291e+01   3.2183144239804911e+00   7.8305923625364071e-01
   4.3661595306517853e+01   3.2033332002650750e+00   7.8482057529849880e-01
   4.2960011421297388e+01   3.1884250631334567e+00   7.8656623003253290e-01
   4.2272719933518239e+01   3.1735875224018311e+00   7.8829586154723896e-01
   4.1599347784097191e+01   3.1588181200149643e+00   7.9000912812820578e-01
   4.0939533198580385e+01   3.1441144290872187e+00   7.9170568517040552e-01
   4.0292925300566573e+01   3.1294740529543152e+00   7.9338518508880473e-01
   3.9659183739646053e+01   3.1148946242356477e+00   7.9504727722434665e-01
   3.9037978333263588e+01   3.1003738039069111e+00   7.9669160774528081e-01
   3.8428988721937259e+01   3.0859092803829080e+00   7.9831781954384928e-01
   3.7831904037291444e+01   3.0714987686102280e+00   7.9992555212831407e-01
   3.7246422582382451e+01   3.0571400091696246e+00   8.0151444151033269e-01
   3.6672251523824663e+01   3.0428307673878092e+00   8.0308412008762564e-01
   3.6109106595238522e+01   3.0285688324584665e+00   8.0463421652194245e-01
   3.5556711811568626e+01   3.0143520165721371e+00   8.0616435561227084e-01
   3.5014799193836190e+01   3.0001781540548054e+00   8.0767415816325250e-01
   3.4483108503910159e+01   2.9860451005148096e+00   8.0916324084875535e-01
   3.3961386988899164e+01   2.9719507319978553e+00   8.1063121607054034e-01
   3.3449389134782287e+01   2.9578929441497994e+00   8.1207769181196254e-01
   3.2946876428913782e+01   2.9438696513868727e+00   8.1350227148662813e-01
   3.2453617131052994e+01   2.9298787860730715e+00   8.1490455378191784e-01
   3.1969386052582490e+01   2.9159182977043403e+00   8.1628413249729936e-01
   3.1493964343596982e+01   2.9019861520992225e+00   8.1764059637729924e-01
   3.1027139287551396e+01   2.8880803305956273e+00   8.1897352893905173e-01
   3.0568704103177012e+01   2.8741988292533400e+00   8.2028250829428440e-01
   3.0118457753380497e+01   2.8603396580619260e+00   8.2156710696560831e-01
   2.9676204760857647e+01   2.8465008401536163e+00   8.2282689169698009e-01
   2.9241755030160281e+01   2.8326804110208057e+00   8.2406142325815857e-01
   2.8814923675967922e+01   2.8188764177377270e+00   8.2527025624301775e-01
   2.8395530857325692e+01   2.8050869181859333e+00   8.2645293886151272e-01
   2.7983401617618572e+01   2.7913099802831196e+00   8.2760901272513310e-01
   2.7578365730063990e+01   2.7775436812148429e+00   8.2873801262559887e-01
   2.7180257548509218e+01   2.7637861066687344e+00   8.2983946630662986e-01
   2.6788915863332662e+01   2.7500353500706685e+00   8.3091289422852410e-01
   2.6404183762255119e+01   2.7362895118224819e+00   8.3195780932530006e-01
   2.6025908495873107e+01   2.7225466985406972e+00   8.3297371675415255e-01
   2.5653941347735149e+01   2.7088050222957643e+00   8.3396011363693623e-01
   2.5288137508790470e+01   2.6950625998513016e+00   8.3491648879336833e-01
   2.4928355956042303e+01   2.6813175519027874e+00   8.3584232246565682e-01
   2.4574459335248658e+01   2.6675680023151518e+00   8.3673708603420494e-01
   2.4226313847517996e+01   2.6538120773586957e+00   8.3760024172402248e-01
   2.3883789139650634e+01   2.6400479049427279e+00   8.3843124230151223e-01
   2.3546758198087907e+01   2.6262736138463469e+00   8.3922953076117668e-01
   2.3215097246330874e+01   2.6124873329456890e+00   8.3999454000186513e-01
   2.2888685645699095e+01   2.5986871904370141e+00   8.4072569249208762e-01
   2.2567405799302772e+01   2.5848713130549283e+00   8.4142239992394341e-01
   2.2251143059109268e+01   2.5710378252850759e+00   8.4208406285512238e-01
   2.1939785635984212e+01   2.5571848485705115e+00   8.4271007033850587e-01
   2.1633224512598222e+01   2.5433105005110543e+00   8.4329979953874268e-01
   2.1331353359088876e+01   2.5294128940547660e+00   8.4385261533524147e-01
   2.1034068451374399e+01   2.5154901366807945e+00   8.4436786991093471e-01
   2.0741268592018756e+01   2.5015403295726744e+00   8.4484490232613618e-01
   2.0452855033550719e+01   2.4875615667812121e+00   8.4528303807678684e-01
   2.0168731404143433e+01   2.4735519343760095e+00   8.4568158863633436e-01
   1.9888803635564237e+01   2.4595095095846564e+00   8.4603985098043288e-01
   1.9612979893307159e+01   2.4454323599185575e+00   8.4635710709362744e-01
   1.9341170508824128e+01   2.4313185422843318e+00   8.4663262345710122e-01
   1.9073287913772329e+01   2.4171661020796438e+00   8.4686565051653928e-01
   1.8809246576200184e+01   2.4029730722723062e+00   8.4705542212906693e-01
   1.8548962938593423e+01   2.3887374724613868e+00   8.4720115498820514e-01
   1.8292355357708711e+01   2.3744573079190432e+00   8.4730204802565678e-01
   1.8039344046122064e+01   2.3601305686116789e+00   8.4735728178870273e-01
   1.7789851015421654e+01   2.3457552281989957e+00   8.4736601779191056e-01
   1.7543800020977468e+01   2.3313292430094044e+00   8.4732739784174271e-01
   1.7301116508221671e+01   2.3168505509901598e+00   8.4724054333257015e-01
   1.7061727560374290e+01   2.3023170706305498e+00   8.4710455451252498e-01
   1.6825561847551509e+01   2.2877266998562873e+00   8.4691850971747684e-01
   1.6592549577195658e+01   2.2730773148932113e+00   8.4668146457131388e-01
   1.6362622445764579e+01   2.2583667690982612e+00   8.4639245115062212e-01
   1.6135713591623762e+01   2.2435928917555561e+00   8.4605047711163317e-01
   1.5911757549080043e+01   2.2287534868352776e+00   8.4565452477729031e-01
   1.5690690203502273e+01   2.2138463317129444e+00   8.4520355018198512e-01
   1.5472448747470606e+01   2.1988691758464327e+00   8.4469648207145331e-01
   1.5256971637899118e+01   2.1838197394079919e+00   8.4413222085507500e-01
   1.5044198554075901e+01   2.1686957118682963e+00   8.4350963750764107e-01
   1.4834070356565345e+01   2.1534947505293425e+00   8.4282757241742856e-01
   1.4626529046918076e+01   2.1382144790028437e+00   8.4208483417716229e-01
   1.4421517728131933e+01   2.1228524856304483e+00   8.4128019831424117e-01
   1.4218980565810254e+01   2.1074063218419439e+00   8.4041240595622901e-01
   1.4018862749959720e+01   2.0918735004472340e+00   8.3948016242741130e-01
   1.3821110457372717e+01   2.0762514938576384e+00   8.3848213577177844e-01
   1.3625670814535837e+01   2.0605377322316700e+00   8.3741695519748749e-01
   1.3432491861006412e+01   2.0447296015401335e+00   8.3628320943743462e-01
   1.3241522513196609e+01   2.0288244415449164e+00   8.3507944502011966e-01
   1.3052712528504831e+01   2.0128195436854726e+00   8.3380416444447591e-01
   1.2866012469728926e+01   1.9967121488664510e+00   8.3245582425186915e-01
   1.2681373669697770e+01   1.9804994451394460e+00   8.3103283298776920e-01
   1.2498748196050379e+01   1.9641785652712154e+00   8.2953354904507792e-01
   1.2318088816093232e+01   1.9477465841901034e+00   8.2795627838024421e-01
   1.2139348961658715e+01   1.9312005163016683e+00   8.2629927209263099e-01
   1.1962482693887035e+01   1.9145373126637766e+00   8.2456072385661972e-01
   1.1787444667846712e+01   1.8977538580105109e+00   8.2273876719503281e-01
   1.1614190096905034e+01   1.8808469676133348e+00   8.2083147258135380e-01
   1.1442674716753205e+01   1.8638133839668718e+00   8.1883684435702242e-01
   1.1272854748984299e+01   1.8466497732855063e+00   8.1675281744876693e-01
   1.1104686864114081e+01   1.8293527217956800e+00   8.1457725386945012e-01
   1.0938128143926773e+01   1.8119187318073822e+00   8.1230793898423481e-01
   1.0773136043017558e+01   1.7943442175466291e+00   8.0994257752203191e-01
   1.0609668349392070e+01   1.7766255007290108e+00   8.0747878931012806e-01
   1.0447683143971068e+01   1.7587588058523269e+00   8.0491410470756086e-01
   1.0287138758834500e+01   1.7407402551841016e+00   8.0224595971014889e-01
   1.0127993734021365e+01   1.7225658634172385e+00   7.9947169069722479e-01
   9.9702067726848096e+00   1.7042315319642387e+00   7.9658852878670294e-01
   9.8137366943800100e+00   1.6857330428571964e+00   7.9359359376141558e-01
   9.6585423862383326e+00   1.6670660522172023e+00   7.9048388752536092e-01
   9.5045827517539738e+00   1.6482260832526838e+00   7.8725628704368411e-01
   9.3518166568776380e+00   1.6292085187415852e+00   7.8390753671469349e-01
   9.2002028730758312e+00   1.6100085929470314e+00   7.8043424011594864e-01
   9.0497000169731976e+00   1.5906213829101838e+00   7.7683285105925415e-01
   8.9002664861469878e+00   1.5710417990570649e+00   7.7309966388118057e-01
   8.7518603905893055e+00   1.5512645750484266e+00   7.6923080288621715e-01
   8.6044394792872581e+00   1.5312842567926750e+00   7.6522221084881603e-01
   8.4579610612990823e+00   1.5110951905316237e+00   7.6106963646791848e-01
   8.3123819206185328e+00   1.4906915098968749e+00   7.5676862065293871e-01
   8.1676582240185667e+00   1.4700671218209251e+00   7.5231448150321334e-01
   8.0237454209501671e+00   1.4492156911710643e+00   7.4770229782307107e-01
   7.8805981344337290e+00   1.4281306239555476e+00   7.4292689099148557e-01
   7.7381700417192762e+00   1.4068050489298105e+00   7.3798280497805202e-01
   7.5964137433010057e+00   1.3852317974049690e+00   7.3286428426490224e-01
   7.4552806186448750e+00   1.3634033810309529e+00   7.2756524939623834e-01
   7.3147206667188387e+00   1.3413119672911602e+00   7.2207926983204396e-01
   7.1746823290927475e+00   1.3189493524036249e+00   7.1639953372880771e-01
   7.0351122929891128e+00   1.2963069312737048e+00   7.1051881420565033e-01
   6.8959552711980088e+00   1.2733756640835898e+00   7.0442943157687499e-01
   6.7571537552063106e+00   1.2501460390321766e+00   6.9812321093825569e-01
   6.6186477372014085e+00   1.2266080306522724e+00   6.9159143438073978e-01
   6.4803743957684663e+00   1.2027510530270029e+00   6.8482478696632088e-01
   6.3422677390620468e+00   1.1785639070991520e+00   6.7781329543036639e-01
   6.2042581979496525e+00   1.1540347211099600e+00   6.7054625836400927e-01
   6.0662721600237361e+00   1.1291508830098447e+00   6.6301216636845928e-01
   5.9282314333728197e+00   1.1038989634425536e+00   6.5519861034547611e-01
   5.7900526264676060e+00   1.0782646276028540e+00   6.4709217567550559e-01
   5.6516464272924400e+00   1.0522325338882867e+00   6.3867831951102805e-01
   5.5129167607170686e+00   1.0257862167836598e+00   6.2994122774207317e-01
   5.3737597977504095e+00   9.9890795080025840e-01   6.2086364732557864e-01
   5.2340627833321509e+00   9.7157859149551240e-01   6.1142668854308402e-01
   5.0937026401047172e+00   9.4377738856089632e-01   6.0160959026883509e-01
   4.9525442933328421e+00   9.1548176459898067e-01   5.9138943935967780e-01
   4.8104386455925363e+00   8.8666705139051383e-01   5.8074083262839882e-01
   4.6672201072729456e+00   8.5730617299973988e-01   5.6963546625486738e-01
   4.5227035577059569e+00   8.2736926171766667e-01   5.5804163251172745e-01
   4.3766805679027607e+00   7.9682318820587839e-01   5.4592359671102675e-01
   4.2289146533424473e+00   7.6563098068096935e-01   5.3324081735830819e-01
   4.0791352344455074e+00   7.3375109864601962e-01   5.1994695812973246e-01
   3.9270298478618892e+00   7.0113651306258473e-01   5.0598861905404657e-01
   3.7722339480629898e+00   6.6773352457699187e-01   4.9130368221077009e-01
   3.6143173227297485e+00   6.3348022047713515e-01   4.7581911761098628e-01
   3.4527656412528165e+00   5.9830442257542771e-01   4.5944801590979906e-01
   3.2869548253580043e+00   5.6212089988612446e-01   4.4208548478541820e-01
   3.1161145127504515e+00   5.2482748889149167e-01   4.2360282464354426e-01
   2.9392743577280873e+00   4.8629953570753476e-01   4.0383900615872004e-01
   2.7551821791974196e+00   4.4638165652998729e-01   3.8258773753123260e-01
   2.5621735519870965e+00   4.0487500288933959e-01   3.5957695185130312e-01
   2.3579522873041445e+00   3.6151653420563867e-01   3.3443443331365241e-01
   2.1391939526744510e+00   3.1594297378199654e-01   3.0662601604926626e-01
   1.9007593803824474e+00   2.6762236748577761e-01   2.7533355449328273e-01
   1.6339140911271384e+00   2.1570702462061575e-01   2.3917995172675646e-01
   1.3555634695746472e+00   1.6466152236909254e-01   2.0031546695698910e-01
   1.3487914837090340e+00   1.6346586454757198e-01   1.9935652083974900e-01
   1.3419881841272929e+00   1.6226707177084662e-01   1.9839253302440885e-01
   1.3351530908276557e+00   1.6106510632911805e-01   1.9742342952027639e-01
   1.3282857116688294e+00   1.5985992966282433e-01   1.9644913448077594e-01
   1.3213855419366924e+00   1.5865150233460573e-01   1.9546957013743987e-01
   1.3144520638908768e+00   1.5743978400004879e-01   1.9448465673084953e-01
   1.3074847462901558e+00   1.5622473337714146e-01   1.9349431243835186e-01
   1.3004830438953630e+00   1.5500630821436812e-01   1.9249845329836149e-01
   1.2934463969485699e+00   1.5378446525736758e-01   1.9149699313105148e-01
   1.2863742306270747e+00   1.5255916021407606e-01   1.9048984345522035e-01
   1.2792659544707305e+00   1.5133034771826429e-01   1.8947691340110612e-01
   1.2721209617810414e+00   1.5009798129138782e-01   1.8845810961890641e-01
   1.2649386289901743e+00   1.4886201330262924e-01   1.8743333618273170e-01
   1.2577183149981850e+00   1.4762239492705609e-01   1.8640249448973076e-01
   1.2504593604763907e+00   1.4637907610176032e-01   1.8536548315406789e-01
   1.2431610871347751e+00   1.4513200547986663e-01   1.8432219789543694e-01
   1.2358227969511073e+00   1.4388113038227901e-01   1.8327253142176372e-01
   1.2284437713593412e+00   1.4262639674702665e-01   1.8221637330571933e-01
   1.2210232703946000e+00   1.4136774907605879e-01   1.8115360985464132e-01
   1.2135605317919060e+00   1.4010513037932909e-01   1.8008412397342838e-01
   1.2060547700355180e+00   1.3883848211599562e-01   1.7900779501993608e-01
   1.1985051753556086e+00   1.3756774413255679e-01   1.7792449865237492e-01
   1.1909109126685089e+00   1.3629285459770377e-01   1.7683410666814339e-01
   1.1832711204568553e+00   1.3501374993370160e-01   1.7573648683352461e-01
   1.1755849095851230e+00   1.3373036474404096e-01   1.7463150270359154e-01
   1.1678513620461788e+00   1.3244263173712129e-01   1.7351901343162435e-01
   1.1600695296337280e+00   1.3115048164568716e-01   1.7239887356728603e-01
   1.1522384325353063e+00   1.2985384314172382e-01   1.7127093284273501e-01
   1.1443570578398632e+00   1.2855264274649186e-01   1.7013503594578114e-01
   1.1364243579536171e+00   1.2724680473535122e-01   1.6899102227910859e-01
   1.1284392489170740e+00   1.2593625103699713e-01   1.6783872570451028e-01
   1.1204006086157012e+00   1.2462090112670501e-01   1.6667797427097908e-01
   1.1123072748757532e+00   1.2330067191311506e-01   1.6550858992537573e-01
   1.1041580434363267e+00   1.2197547761809710e-01   1.6433038820431406e-01
   1.0959516657874888e+00   1.2064522964914275e-01   1.6314317790573238e-01
   1.0876868468636181e+00   1.1930983646371120e-01   1.6194676073849426e-01
   1.0793622425798748e+00   1.1796920342488985e-01   1.6074093094819730e-01
   1.0709764571985796e+00   1.1662323264767406e-01   1.5952547491718191e-01
   1.0625280405109387e+00   1.1527182283509887e-01   1.5830017073653296e-01
   1.0540154848180630e+00   1.1391486910338315e-01   1.5706478774763444e-01
   1.0454372216934305e+00   1.1255226279515934e-01   1.5581908605059536e-01
   1.0367916185073418e+00   1.1118389127977892e-01   1.5456281597656787e-01
   1.0280769746913567e+00   1.0980963773954584e-01   1.5329571752065008e-01
   1.0192915177188142e+00   1.0842938094066504e-01   1.5201751973173752e-01
   1.0104333987744705e+00   1.0704299498750755e-01   1.5072794005523552e-01
   1.0015006880833117e+00   1.0565034905867397e-01   1.4942668362411884e-01
   9.9249136986534481e-01   1.0425130712316048e-01   1.4811344249327552e-01
   9.8340333687892434e-01   1.0284572763473926e-01   1.4678789481149701e-01
   9.7423438451099298e-01   1.0143346320245002e-01   1.4544970392478634e-01
   9.6498220436732240e-01   1.0001436023485136e-01   1.4409851740389049e-01
   9.5564437731006491e-01   9.8588258555400640e-02   1.4273396598807783e-01
   9.4621836588334296e-01   9.7154990986018153e-02   1.4135566243617692e-01
   9.3670150605963398e-01   9.5714382895496955e-02   1.3996320027470174e-01
   9.2709099823124508e-01   9.4266251709048968e-02   1.3855615243159700e-01
   9.1738389736058878e-01   9.2810406374745469e-02   1.3713406974253797e-01
   9.0757710219129006e-01   9.1346646782080029e-02   1.3569647931495180e-01
   8.9766734340830745e-01   8.9874763127231930e-02   1.3424288273283533e-01
   8.8765117061920318e-01   8.8394535218857997e-02   1.3277275408300609e-01
   8.7752493800986553e-01   8.6905731717373813e-02   1.3128553778058505e-01
   8.6728478850590607e-01   8.5408109299668813e-02   1.2978064616816501e-01
   8.5692663624502352e-01   8.3901411740008758e-02   1.2825745685918516e-01
   8.4644614713487920e-01   8.2385368896495351e-02   1.2671530979139806e-01
   8.3583871723441294e-01   8.0859695590765168e-02   1.2515350395076311e-01
   8.2509944865347473e-01   7.9324090366720376e-02   1.2357129371958898e-01
   8.1422312261328122e-01   7.7778234111699027e-02   1.2196788479482983e-01
   8.0320416924803562e-01   7.6221788520757866e-02   1.2034242961303319e-01
   7.9203663365258659e-01   7.4654394381401173e-02   1.1869402220702259e-01
   7.8071413758961439e-01   7.3075669652082481e-02   1.1702169240557636e-01
   7.6922983615833851e-01   7.1485207302950105e-02   1.1532439927050050e-01
   7.5757636859010025e-01   6.9882572881396543e-02   1.1360102364483055e-01
   7.4574580216769326e-01   6.8267301757731408e-02   1.1185035966041020e-01
   7.3372956805638567e-01   6.6638895997398778e-02   1.1007110502151213e-01
   7.2151838757343834e-01   6.4996820795077334e-02   1.0826184984166684e-01
   7.0910218709546269e-01   6.3340500392292817e-02   1.0642106376135620e-01
   6.9646999938740406e-01   6.1669313382807435e-02   1.0454708101138757e-01
   6.8360984860749430e-01   5.9982587288200565e-02   1.0263808300673585e-01
   6.7050861556130747e-01   5.8279592258120780e-02   1.0069207795262020e-01
   6.5715187889386661e-01   5.6559533713776387e-02   9.8706876810936386e-02
   6.4352372675059999e-01   5.4821543706606905e-02   9.6680064800082816e-02
   6.2960653190531968e-01   5.3064670702956437e-02   9.4608967369515434e-02
   6.1538068130240420e-01   5.1287867424583619e-02   9.2490609280382996e-02
   6.0082424818390379e-01   4.9489976266323149e-02   9.0321665003892937e-02
   5.8591259116340866e-01   4.7669711664890937e-02   8.8098398073396381e-02
   5.7061785931173559e-01   4.5825638590303135e-02   8.5816586225641367e-02
   5.5490837483646194e-01   4.3956146048474691e-02   8.3471428035744519e-02
   5.3874785418856208e-01   4.2059414082236860e-02   8.1057425126068575e-02
   5.2209441269678070e-01   4.0133372178087622e-02   7.8568231651782588e-02
   5.0489927432201920e-01   3.8175646131167189e-02   7.5996459213618861e-02
   4.8710507217398563e-01   3.6183489132442771e-02   7.3333419916347606e-02
   4.6864356900614512e-01   3.4153690850447317e-02   7.0568781765958030e-02
   4.4943253568654723e-01   3.2082455112529100e-02   6.7690096816910780e-02
   4.2937137311542667e-01   2.9965231586631308e-02   6.4682139437614819e-02
   4.0833479786760452e-01   2.7796477986682760e-02   6.1525951999863895e-02
   3.8616342920792768e-01   2.5569313497497172e-02   5.8197422391175896e-02
   3.6264918779066213e-01   2.3274994384374734e-02   5.4665077671003051e-02
   3.3751151361716564e-01   2.0902083261582372e-02   5.0886490790362268e-02
   3.1035617594609061e-01   1.8435054769155700e-02   4.6802057663834322e-02
   2.8059799074764885e-01   1.5851772668264454e-02   4.2323322537826683e-02
   2.4729910604826794e-01   1.3118433320842948e-02   3.7308550979433794e-02


==> R_Virial.txt <==
   1.6204383480795380e+02   2.3100795745961298e+00
   1.5823130833114482e+02   2.2834458331222263e+00
   1.5453306626126536e+02   2.2573427821284704e+00
   1.5094503732492592e+02   2.2317560806508281e+00
   1.4746331561794071e+02   2.2066717896464851e+00
   1.4408415305657007e+02   2.1820763594723482e+00
   1.4080395221345748e+02   2.1579566178522032e+00
   1.3761925951654183e+02   2.1342997583064873e+00
   1.3452675879057665e+02   2.1110933290200111e+00
   1.3152326512212841e+02   2.0883252221248130e+00
   1.2860571903009998e+02   2.0659836633765489e+00
   1.2577118092491017e+02   2.0440572022039860e+00
   1.2301682584048781e+02   2.0225347021130831e+00
   1.2033993842418668e+02   2.0014053314274642e+00
   1.1773790817061942e+02   1.9806585543489703e+00
   1.1520822488624292e+02   1.9602841223225842e+00
   1.1274847437230898e+02   1.9402720656912034e+00
   1.1035633431452077e+02   1.9206126856265979e+00
   1.0802957036842581e+02   1.9012965463238052e+00
   1.0576603243020641e+02   1.8823144674469785e+00
   1.0356365108313824e+02   1.8636575168155423e+00
   1.0142043421054377e+02   1.8453170033200483e+00
   9.9334463766598134e+01   1.8272844700581197e+00
   9.7303892696833429e+01   1.8095516876810676e+00
   9.5326942000657539e+01   1.7921106479426467e+00
   9.3401897928633417e+01   1.7749535574419006e+00
   9.1527109307676994e+01   1.7580728315523730e+00
   8.9700984987708964e+01   1.7414610885306456e+00
   8.7921991403662275e+01   1.7251111437974891e+00
   8.6188650247080943e+01   1.7090160043851803e+00
   8.4499536241863936e+01   1.6931688635452680e+00
   8.2853275019006475e+01   1.6775630955109484e+00
   8.1248541085472723e+01   1.6621922504088713e+00
   7.9684055882596041e+01   1.6470500493153519e+00
   7.8158585929653469e+01   1.6321303794522657e+00
   7.6670941048490548e+01   1.6174272895180923e+00
   7.5219972665297377e+01   1.6029349851498698e+00
   7.3804572185841593e+01   1.5886478245120306e+00
   7.2423669440657051e+01   1.5745603140082374e+00
   7.1076231196874460e+01   1.5606671041125819e+00
   6.9761259733550389e+01   1.5469629853165456e+00
   6.8477791477515609e+01   1.5334428841885299e+00
   6.7224895696916306e+01   1.5201018595426394e+00
   6.6001673249770477e+01   1.5069350987136081e+00
   6.4807255384991350e+01   1.4939379139350688e+00
   6.3640802593469502e+01   1.4811057388181275e+00
   6.2501503506916642e+01   1.4684341249277750e+00
   6.1388573842297134e+01   1.4559187384541967e+00
   6.0301255389778476e+01   1.4435553569766835e+00
   5.9238815042235160e+01   1.4313398663175956e+00
   5.8200543864439645e+01   1.4192682574840065e+00
   5.7185756200163517e+01   1.4073366236947813e+00
   5.6193788815500888e+01   1.3955411574907624e+00
   5.5224000076806817e+01   1.3838781479260431e+00
   5.4275769161723588e+01   1.3723439778381450e+00
   5.3348495301839293e+01   1.3609351211950766e+00
   5.2441597055594926e+01   1.3496481405173446e+00
   5.1554511610118688e+01   1.3384796843729423e+00
   5.0686694110735644e+01   1.3274264849435091e+00
   4.9837617016953672e+01   1.3164853556597629e+00
   4.9006769483785504e+01   1.3056531889045335e+00
   4.8193656767320611e+01   1.2949269537815891e+00
   4.7397799653511846e+01   1.2843036939486487e+00
   4.6618733909188073e+01   1.2737805255128807e+00
   4.5856009754350048e+01   1.2633546349873446e+00
   4.5109191354851816e+01   1.2530232773068217e+00
   4.4377856334609291e+01   1.2427837739014620e+00
   4.3661595306517853e+01   1.2326335108268769e+00
   4.2960011421297388e+01   1.2225699369491445e+00
   4.2272719933518239e+01   1.2125905621833908e+00
   4.1599347784097191e+01   1.2026929557845361e+00
   4.0939533198580385e+01   1.1928747446889369e+00
   4.0292925300566573e+01   1.1831336119055678e+00
   3.9659183739646053e+01   1.1734672949555474e+00
   3.9037978333263588e+01   1.1638735843586978e+00
   3.8428988721937259e+01   1.1543503221660520e+00
   3.7831904037291444e+01   1.1448954005370524e+00
   3.7246422582382451e+01   1.1355067603603777e+00
   3.6672251523824663e+01   1.1261823899172334e+00
   3.6109106595238522e+01   1.1169203235861580e+00
   3.5556711811568626e+01   1.1077186405881330e+00
   3.5014799193836190e+01   1.0985754637711820e+00
   3.4483108503910159e+01   1.0894889584333209e+00
   3.3961386988899164e+01   1.0804573311830310e+00
   3.3449389134782287e+01   1.0714788288362682e+00
   3.2946876428913782e+01   1.0625517373491378e+00
   3.2453617131052994e+01   1.0536743807853841e+00
   3.1969386052582490e+01   1.0448451203178615e+00
   3.1493964343596982e+01   1.0360623532631608e+00
   3.1027139287551396e+01   1.0273245121486423e+00
   3.0568704103177012e+01   1.0186300638110948e+00
   3.0118457753380497e+01   1.0099775085263316e+00
   2.9676204760857647e+01   1.0013653791689980e+00
   2.9241755030160281e+01   9.9279224040192871e-01
   2.8814923675967922e+01   9.8425668789439680e-01
   2.8395530857325692e+01   9.7575734756867760e-01
   2.7983401617618572e+01   9.6729287487428506e-01
   2.7578365730063990e+01   9.5886195408931707e-01
   2.7180257548509218e+01   9.5046329764841986e-01
   2.6788915863332662e+01   9.4209564549676506e-01
   2.6404183762255119e+01   9.3375776446963366e-01
   2.6025908495873107e+01   9.2544844769708012e-01
   2.5653941347735149e+01   9.1716651403324423e-01
   2.5288137508790470e+01   9.0891080750991293e-01
   2.4928355956042303e+01   9.0068019681390932e-01
   2.4574459335248658e+01   8.9247357478795031e-01
   2.4226313847517996e+01   8.8428985795462978e-01
   2.3883789139650634e+01   8.7612798606317632e-01
   2.3546758198087907e+01   8.6798692165874836e-01
   2.3215097246330874e+01   8.5986564967391710e-01
   2.2888685645699095e+01   8.5176317704214766e-01
   2.2567405799302772e+01   8.4367853233300716e-01
   2.2251143059109268e+01   8.3561076540895862e-01
   2.1939785635984212e+01   8.2755894710348443e-01
   2.1633224512598222e+01   8.1952216892048158e-01
   2.1331353359088876e+01   8.1149954275471403e-01
   2.1034068451374399e+01   8.0349020063330012e-01
   2.0741268592018756e+01   7.9549329447811346e-01
   2.0452855033550719e+01   7.8750799588907250e-01
   2.0168731404143433e+01   7.7953349594829235e-01
   1.9888803635564237e+01   7.7156900504511949e-01
   1.9612979893307159e+01   7.6361375272206566e-01
   1.9341170508824128e+01   7.5566698754173511e-01
   1.9073287913772329e+01   7.4772797697481641e-01
   1.8809246576200184e+01   7.3979600730928130e-01
   1.8548962938593423e+01   7.3187038358093104e-01
   1.8292355357708711e+01   7.2395042952551714e-01
   1.8039344046122064e+01   7.1603548755260560e-01
   1.7789851015421654e+01   7.0812491874149808e-01
   1.7543800020977468e+01   7.0021810285946928e-01
   1.7301116508221671e+01   6.9231443840265749e-01
   1.7061727560374290e+01   6.8441334266000109e-01
   1.6825561847551509e+01   6.7651425180060865e-01
   1.6592549577195658e+01   6.6861662098501740e-01
   1.6362622445764579e+01   6.6071992450086303e-01
   1.6135713591623762e+01   6.5282365592348102e-01
   1.5911757549080043e+01   6.4492732830202626e-01
   1.5690690203502273e+01   6.3703047437181060e-01
   1.5472448747470606e+01   6.2913264679348513e-01
   1.5256971637899118e+01   6.2123341841987001e-01
   1.5044198554075901e+01   6.1333238259125145e-01
   1.4834070356565345e+01   6.0542915345999770e-01
   1.4626529046918076e+01   5.9752336634548109e-01
   1.4421517728131933e+01   5.8961467812029522e-01
   1.4218980565810254e+01   5.8170276762889783e-01
   1.4018862749959720e+01   5.7378733613983324e-01
   1.3821110457372717e+01   5.6586810783283414e-01
   1.3625670814535837e+01   5.5794483032213471e-01
   1.3432491861006412e+01   5.5001727521748700e-01
   1.3241522513196609e+01   5.4208523872443881e-01
   1.3052712528504831e+01   5.3414854228555597e-01
   1.2866012469728926e+01   5.2620703326441387e-01
   1.2681373669697770e+01   5.1826058567429434e-01
   1.2498748196050379e+01   5.1030910095367965e-01
   1.2318088816093232e+01   5.0235250879079385e-01
   1.2139348961658715e+01   4.9439076799959464e-01
   1.1962482693887035e+01   4.8642386744982574e-01
   1.1787444667846712e+01   4.7845182705391431e-01
   1.1614190096905034e+01   4.7047469881373027e-01
   1.1442674716753205e+01   4.6249256793044946e-01
   1.1272854748984299e+01   4.5450555398102577e-01
   1.1104686864114081e+01   4.4651381216502722e-01
   1.0938128143926773e+01   4.3851753462596516e-01
   1.0773136043017558e+01   4.3051695185148098e-01
   1.0609668349392070e+01   4.2251233415720979e-01
   1.0447683143971068e+01   4.1450399325948922e-01
   1.0287138758834500e+01   4.0649228394254289e-01
   1.0127993734021365e+01   3.9847760582625580e-01
   9.9702067726848096e+00   3.9046040524119363e-01
   9.8137366943800100e+00   3.8244117721811166e-01
   9.6585423862383326e+00   3.7442046759987413e-01
   9.5045827517539738e+00   3.6639887528442366e-01
   9.3518166568776380e+00   3.5837705460826780e-01
   9.2002028730758312e+00   3.5035571788084835e-01
   9.0497000169731976e+00   3.4233563808122408e-01
   8.9002664861469878e+00   3.3431765172956041e-01
   8.7518603905893055e+00   3.2630266194729618e-01
   8.6044394792872581e+00   3.1829164172123064e-01
   8.4579610612990823e+00   3.1028563738844928e-01
   8.3123819206185328e+00   3.0228577236083615e-01
   8.1676582240185667e+00   2.9429325111002136e-01
   8.0237454209501671e+00   2.8630936343599911e-01
   7.8805981344337290e+00   2.7833548904536676e-01
   7.7381700417192762e+00   2.7037310246827168e-01
   7.5964137433010057e+00   2.6242377834669506e-01
   7.4552806186448750e+00   2.5448919713087148e-01
   7.3147206667188387e+00   2.4657115122536274e-01
   7.1746823290927475e+00   2.3867155163186848e-01
   7.0351122929891128e+00   2.3079243514228273e-01
   6.8959552711980088e+00   2.2293597214303199e-01
   6.7571537552063106e+00   2.1510447510058042e-01
   6.6186477372014085e+00   2.0730040780841616e-01
   6.4803743957684663e+00   1.9952639548817663e-01
   6.3422677390620468e+00   1.9178523585228252e-01
   6.2042581979496525e+00   1.8407991125306192e-01
   6.0662721600237361e+00   1.7641360206449275e-01
   5.9282314333728197e+00   1.6878970146835032e-01
   5.7900526264676060e+00   1.6121183184771248e-01
   5.6516464272924400e+00   1.5368386302903148e-01
   5.5129167607170686e+00   1.4620993266114590e-01
   5.3737597977504095e+00   1.3879446907825596e-01
   5.2340627833321509e+00   1.3144221706739490e-01
   5.0937026401047172e+00   1.2415826705379553e-01
   4.9525442933328421e+00   1.1694808833603444e-01
   4.8104386455925363e+00   1.0981756715544530e-01
   4.6672201072729456e+00   1.0277305058300645e-01
   4.5227035577059569e+00   9.5821397468695238e-02
   4.3766805679027607e+00   8.8970038047588587e-02
   4.2289146533424473e+00   8.2227044269603339e-02
   4.0791352344455074e+00   7.5601213569145093e-02
   3.9270298478618892e+00   6.9102169698512406e-02
   3.7722339480629898e+00   6.2740485541598695e-02
   3.6143173227297485e+00   5.6527834705184903e-02
   3.4527656412528165e+00   5.0477181487682113e-02
   3.2869548253580043e+00   4.4603023116741851e-02
   3.1161145127504515e+00   3.8921704927562736e-02
   2.9392743577280873e+00   3.3451840262736392e-02
   2.7551821791974196e+00   2.8214885870414309e-02
   2.5621735519870965e+00   2.3235957763627708e-02
   2.3579522873041445e+00   1.8545037985275237e-02
   2.1391939526744510e+00   1.4178858329332472e-02
   1.9007593803824474e+00   1.0184057745918506e-02
   1.6339140911271384e+00   6.6230266537396108e-03
   1.3213855419366924e+00   3.5864758041183244e-03
   9.1738389736058878e-01   1.2286386910552913e-03


==> R_Vratio.txt <==
   3.6594631214290598e+17   5.6188344741358720e-01
   3.8248482344472103e+07   5.6188344741286622e-01
   1.9103626470603354e+06   5.6188344625096931e-01
   3.3006644037842168e+05   5.6188341877158277e-01
   9.4898380804957953e+04   5.6188317484709682e-01
   3.6076407804214774e+04   5.6188190508665092e-01
   1.6366707561799734e+04   5.6187716904514196e-01
   8.3888984808970035e+03   5.6186310059017430e-01
   4.7018407290499763e+03   5.6182769385516473e-01
   2.8216925045111175e+03   5.6174921162988545e-01
   1.7873398588448458e+03   5.6159207831569968e-01
   1.1828998985100695e+03   5.6130315791452212e-01
   8.1191156180845462e+02   5.6081007594468113e-01
   5.7475317230542191e+02   5.6002389127233554e-01
   4.1786406980124798e+02   5.5884806155278621e-01
   3.1099442914595073e+02   5.5719333354877387e-01
   2.3632608518861801e+02   5.5499453561226064e-01
   1.8297584353758251e+02   5.5222303000164741e-01
   1.4408415305657007e+02   5.4889016525924839e-01
   1.1520822488624292e+02   5.4504143874791255e-01
   9.3401897928633517e+01   5.4074489605575493e-01
   7.6670941048490562e+01   5.3607838822162124e-01
   6.3640802593469502e+01   5.3111905940159987e-01
   5.3348495301839336e+01   5.2593644308621468e-01
   4.5109191354851802e+01   5.2058901237484512e-01
   3.8428988721937294e+01   5.1512330501128878e-01
   3.2946876428913789e+01   5.0957463469832698e-01
   2.8395530857325717e+01   5.0396859235384495e-01
   2.4574459335248683e+01   4.9832280614981822e-01
   2.1331353359088876e+01   4.9264865671586494e-01
   1.8548962938593423e+01   4.8695280270872104e-01
   1.6135713591623762e+01   4.8123846838854784e-01
   1.4018862749959727e+01   4.7550649633848024e-01
   1.2139348961658717e+01   4.6975619164702942e-01
   1.0447683143971064e+01   4.6398599099226728e-01
   8.9002664861469931e+00   4.5819398901424624e-01
   7.4552806186448732e+00   4.5237834977871566e-01
   6.0662721600237415e+00   4.4653762554439985e-01
   4.6815971482290681e+00   4.4072979494199094e-01
   4.6528301053288512e+00   4.4061220187674482e-01
   4.6240104285476820e+00   4.4049459841884542e-01
   4.5951365141944107e+00   4.4037698457193852e-01
   4.5662067194549012e+00   4.4025936033982138e-01
   4.5372193609274598e+00   4.4014172572644372e-01
   4.5081727130884053e+00   4.4002408073590682e-01
   4.4790650066836539e+00   4.3990642537246416e-01
   4.4498944270418601e+00   4.3978875964052205e-01
   4.4206591123044641e+00   4.3967108354463902e-01
   4.3913571515675924e+00   4.3955339708952917e-01
   4.3619865829303244e+00   4.3943570028005641e-01
   4.3325453914435723e+00   4.3931799312124203e-01
   4.3030315069532810e+00   4.3920027561825914e-01
   4.2734428018313606e+00   4.3908254777643607e-01
   4.2437770885868211e+00   4.3896480960125639e-01
   4.2140321173497677e+00   4.3884706109835736e-01
   4.1842055732194474e+00   4.3872930227353230e-01
   4.1542950734675896e+00   4.3861153313272927e-01
   4.1242981645871097e+00   4.3849375368205318e-01
   4.0942123191757513e+00   4.3837596392776429e-01
   4.0640349326431453e+00   4.3825816387627980e-01
   4.0337633197290401e+00   4.3814035353417158e-01
   4.0033947108191699e+00   4.3802253290817011e-01
   3.9729262480444203e+00   4.3790470200516340e-01
   3.9423549811473872e+00   4.3778686083219370e-01
   3.9116778630992095e+00   4.3766900939646503e-01
   3.8808917454481335e+00   4.3755114770533587e-01
   3.8499933733793559e+00   4.3743327576632424e-01
   3.8189793804640075e+00   4.3731539358710569e-01
   3.7878462830732791e+00   4.3719750117551592e-01
   3.7565904744308596e+00   4.3707959853954675e-01
   3.7252082182752493e+00   4.3696168568735116e-01
   3.6936956420996960e+00   4.3684376262723995e-01
   3.6620487299353841e+00   4.3672582936768523e-01
   3.6302633146393535e+00   4.3660788591731603e-01
   3.5983350696452292e+00   4.3648993228492350e-01
   3.5662595001302608e+00   4.3637196847945808e-01
   3.5340319335476131e+00   4.3625399451003022e-01
   3.5016475094672743e+00   4.3613601038591054e-01
   3.4691011686630544e+00   4.3601801611653213e-01
   3.4363876413761938e+00   4.3590001171148779e-01
   3.4035014346785726e+00   4.3578199718053012e-01
   3.3704368188498530e+00   4.3566397253357553e-01
   3.3371878126728203e+00   4.3554593778070078e-01
   3.3037481675405065e+00   4.3542789293214379e-01
   3.2701113502555925e+00   4.3530983799830492e-01
   3.2362705243885568e+00   4.3519177298974748e-01
   3.2022185300443935e+00   4.3507369791719491e-01
   3.1679478618686954e+00   4.3495561279153433e-01
   3.1334506451030109e+00   4.3483751762381689e-01
   3.0987186094736732e+00   4.3471941242525375e-01
   3.0637430606701979e+00   4.3460129720722090e-01
   3.0285148491360703e+00   4.3448317198125674e-01
   2.9930243358563766e+00   4.3436503675906302e-01
   2.9572613547816657e+00   4.3424689155250579e-01
   2.9212151714758763e+00   4.3412873637361382e-01
   2.8848744375144020e+00   4.3401057123458009e-01
   2.8482271400870292e+00   4.3389239614775965e-01
   2.8112605461756734e+00   4.3377421112567627e-01
   2.7739611405767084e+00   4.3365601618101263e-01
   2.7363145569187806e+00   4.3353781132661917e-01
   2.6983055006850725e+00   4.3341959657551099e-01
   2.6599176630790105e+00   4.3330137194086488e-01
   2.6211336243680132e+00   4.3318313743602638e-01
   2.5819347450926946e+00   4.3306489307450285e-01
   2.5423010432285920e+00   4.3294663886996848e-01
   2.5022110550210748e+00   4.3282837483626241e-01
   2.4616416767637928e+00   4.3271010098738727e-01
   2.4205679842352694e+00   4.3259181733751578e-01
   2.3789630258175709e+00   4.3247352390098065e-01
   2.3367975844573303e+00   4.3235522069228505e-01
   2.2940399025418392e+00   4.3223690772609380e-01
   2.2506553623832217e+00   4.3211858501724221e-01
   2.2066061132400914e+00   4.3200025258072738e-01
   2.1618506335322691e+00   4.3188191043171431e-01
   2.1163432139463723e+00   4.3176355858553578e-01
   2.0700333432456266e+00   4.3164519705768867e-01
   2.0228649734426765e+00   4.3152682586383712e-01
   1.9747756340770044e+00   4.3140844501981201e-01
   1.9256953559435321e+00   4.3129005454161162e-01
   1.8755453516895706e+00   4.3117165444539940e-01
   1.8242363826463623e+00   4.3105324474750689e-01
   1.7716667156619506e+00   4.3093482546443290e-01
   1.7177195367640556e+00   4.3081639661284232e-01
   1.6622596341543852e+00   4.3069795820956741e-01
   1.6051290814176318e+00   4.3057951027160946e-01
   1.5461415262590219e+00   4.3046105281613400e-01
   1.4850744916502143e+00   4.3034258586047686e-01
   1.4216587729937535e+00   4.3022410942213996e-01
   1.3555634695746550e+00   4.3010562351879217e-01
   1.2863742306270827e+00   4.2998712816827106e-01
   1.2135605317919143e+00   4.2986862338858101e-01
   1.1364243579536257e+00   4.2975010919789214e-01
   1.0540154848180729e+00   4.2963158561454584e-01
   9.6498220436733273e-01   4.2951305265704820e-01
   8.6728478850591739e-01   4.2939451034407350e-01
   7.5757636859011290e-01   4.2927595869446566e-01
   6.2960653190533555e-01   4.2915739772723821e-01
   4.6864356900616627e-01   4.2903882746157712e-01


==> R_m_ss.txt <==
   3.6594631214290598e+17   9.6783711597195445e+00
   3.8248482344472103e+07   9.6783711578456071e+00
   1.9103626470603354e+06   9.6783706857034204e+00
   3.3006644037842168e+05   9.6783597749186079e+00
   9.4898380804957953e+04   9.6782650785035766e+00
   3.6076407804214774e+04   9.6777838761963189e+00
   1.6366707561799734e+04   9.6760360254638460e+00
   8.3888984808970035e+03   9.6709982049073666e+00
   4.7018407290499763e+03   9.6587660714825851e+00
   2.8216925045111175e+03   9.6328518668520342e+00
   1.7873398588448458e+03   9.5840201971378072e+00
   1.1828998985100695e+03   9.5015629829800279e+00
   8.1191156180845462e+02   9.3770057500323691e+00
   5.7475317230542191e+02   9.2100557809051402e+00
   4.1786406980124798e+02   9.0138526031142945e+00
   3.1099442914595073e+02   8.8150370701421039e+00
   2.3632608518861801e+02   8.6474688647724971e+00
   1.8297584353758251e+02   8.5439030489492200e+00
   1.4408415305657007e+02   8.5308685136116260e+00
   1.1520822488624292e+02   8.6282257689408937e+00
   9.3401897928633517e+01   8.8516653699131300e+00
   7.6670941048490562e+01   9.2160108338466653e+00
   6.3640802593469502e+01   9.7382053658278842e+00
   5.3348495301839336e+01   1.0439774265310692e+01
   4.5109191354851802e+01   1.1348977034601667e+01
   3.8428988721937294e+01   1.2502965432057701e+01
   3.2946876428913789e+01   1.3950250226471709e+01
   2.8395530857325717e+01   1.5753756543006341e+01
   2.4574459335248683e+01   1.7994752228797740e+01
   2.1331353359088876e+01   2.0777973789166591e+01
   1.8548962938593423e+01   2.4238351612105664e+01
   1.6135713591623762e+01   2.8549853559651890e+01
   1.4018862749959727e+01   3.3937130946091557e+01
   1.2139348961658717e+01   4.0690876085368885e+01
   1.0447683143971064e+01   4.9188104723223056e+01
   8.9002664861469931e+00   5.9918986195864541e+01
   7.4552806186448732e+00   7.3522395378068808e+01
   6.0662721600237415e+00   9.0833102944894179e+01
   4.6815971482290681e+00   1.1269526348729022e+02
   4.6528301053288512e+00   1.1319439942451322e+02
   4.6240104285476820e+00   1.1369602147425904e+02
   4.5951365141944107e+00   1.1420014275289682e+02
   4.5662067194549012e+00   1.1470677644894862e+02
   4.5372193609274598e+00   1.1521593582366160e+02
   4.5081727130884053e+00   1.1572763421123686e+02
   4.4790650066836539e+00   1.1624188501939220e+02
   4.4498944270418601e+00   1.1675870172965000e+02
   4.4206591123044641e+00   1.1727809789789794e+02
   4.3913571515675924e+00   1.1780008715468178e+02
   4.3619865829303244e+00   1.1832468320573241e+02
   4.3325453914435723e+00   1.1885189983231196e+02
   4.3030315069532810e+00   1.1938175089167136e+02
   4.2734428018313606e+00   1.1991425031751136e+02
   4.2437770885868211e+00   1.2044941212039205e+02
   4.2140321173497677e+00   1.2098725038814308e+02
   4.1842055732194474e+00   1.2152777928638234e+02
   4.1542950734675896e+00   1.2207101305880941e+02
   4.1242981645871097e+00   1.2261696602789669e+02
   4.0942123191757513e+00   1.2316565259499630e+02
   4.0640349326431453e+00   1.2371708724113388e+02
   4.0337633197290401e+00   1.2427128452725394e+02
   4.0033947108191699e+00   1.2482825909468409e+02
   3.9729262480444203e+00   1.2538802566574151e+02
   3.9423549811473872e+00   1.2595059904394431e+02
   3.9116778630992095e+00   1.2651599411471257e+02
   3.8808917454481335e+00   1.2708422584573999e+02
   3.8499933733793559e+00   1.2765530928739150e+02
   3.8189793804640075e+00   1.2822925957331427e+02
   3.7878462830732791e+00   1.2880609192079334e+02
   3.7565904744308596e+00   1.2938582163128484e+02
   3.7252082182752493e+00   1.2996846409091700e+02
   3.6936956420996960e+00   1.3055403477091107e+02
   3.6620487299353841e+00   1.3114254922803920e+02
   3.6302633146393535e+00   1.3173402310534877e+02
   3.5983350696452292e+00   1.3232847213222146e+02
   3.5662595001302608e+00   1.3292591212530928e+02
   3.5340319335476131e+00   1.3352635898881195e+02
   3.5016475094672743e+00   1.3412982871491630e+02
   3.4691011686630544e+00   1.3473633738447651e+02
   3.4363876413761938e+00   1.3534590116737672e+02
   3.4035014346785726e+00   1.3595853632313026e+02
   3.3704368188498530e+00   1.3657425920133267e+02
   3.3371878126728203e+00   1.3719308624219349e+02
   3.3037481675405065e+00   1.3781503397704577e+02
   3.2701113502555925e+00   1.3844011902892973e+02
   3.2362705243885568e+00   1.3906835811301059e+02
   3.2022185300443935e+00   1.3969976803713570e+02
   3.1679478618686954e+00   1.4033436570243521e+02
   3.1334506451030109e+00   1.4097216810375693e+02
   3.0987186094736732e+00   1.4161319233033387e+02
   3.0637430606701979e+00   1.4225745556611136e+02
   3.0285148491360703e+00   1.4290497509048618e+02
   2.9930243358563766e+00   1.4355576827877084e+02
   2.9572613547816657e+00   1.4420985260272533e+02
   2.9212151714758763e+00   1.4486724563110388e+02
   2.8848744375144020e+00   1.4552796503034071e+02
   2.8482271400870292e+00   1.4619202856485140e+02
   2.8112605461756734e+00   1.4685945409777267e+02
   2.7739611405767084e+00   1.4753025959168099e+02
   2.7363145569187806e+00   1.4820446310870739e+02
   2.6983055006850725e+00   1.4888208281154039e+02
   2.6599176630790105e+00   1.4956313696372032e+02
   2.6211336243680132e+00   1.5024764393047212e+02
   2.5819347450926946e+00   1.5093562217907407e+02
   2.5423010432285920e+00   1.5162709027946266e+02
   2.5022110550210748e+00   1.5232206690495423e+02
   2.4616416767637928e+00   1.5302057083270142e+02
   2.4205679842352694e+00   1.5372262094453279e+02
   2.3789630258175709e+00   1.5442823622700402e+02
   2.3367975844573303e+00   1.5513743577275167e+02
   2.2940399025418392e+00   1.5585023878041423e+02
   2.2506553623832217e+00   1.5656666455580188e+02
   2.2066061132400914e+00   1.5728673251198529e+02
   2.1618506335322691e+00   1.5801046217040570e+02
   2.1163432139463723e+00   1.5873787316108096e+02
   2.0700333432456266e+00   1.5946898522352538e+02
   2.0228649734426765e+00   1.6020381820711319e+02
   1.9747756340770044e+00   1.6094239207199973e+02
   1.9256953559435321e+00   1.6168472688950439e+02
   1.8755453516895706e+00   1.6243084284278103e+02
   1.8242363826463623e+00   1.6318076022756998e+02
   1.7716667156619506e+00   1.6393449945267307e+02
   1.7177195367640556e+00   1.6469208104080693e+02
   1.6622596341543852e+00   1.6545352562900325e+02
   1.6051290814176318e+00   1.6621885396958027e+02
   1.5461415262590219e+00   1.6698808693028673e+02
   1.4850744916502143e+00   1.6776124549582613e+02
   1.4216587729937535e+00   1.6853835076766612e+02
   1.3555634695746550e+00   1.6931942396529215e+02
   1.2863742306270827e+00   1.7010448642688661e+02
   1.2135605317919143e+00   1.7089355960962840e+02
   1.1364243579536257e+00   1.7168666509103429e+02
   1.0540154848180729e+00   1.7248382456905230e+02
   9.6498220436733273e-01   1.7328505986313749e+02
   8.6728478850591739e-01   1.7409039291412148e+02
   7.5757636859011290e-01   1.7489984578510439e+02
   6.2960653190533555e-01   1.7571344066107289e+02
   4.6864356900616627e-01   1.7653119984842644e+02


==> R_m_ss_linear.txt <==
   1.7966621803185640e+03   9.3651219395481373e+00
   1.5804778112384229e+03   9.3119431412778795e+00
   1.3954827441428820e+03   9.2532332894201943e+00
   1.2364799462012215e+03   9.1890648787144560e+00
   1.0992491874272782e+03   9.1196478092965840e+00
   9.8034365363390464e+02   9.0453424714758377e+00
   8.7693282078162542e+02   8.9666679270097500e+00
   7.8668022045757527e+02   8.8843039073626997e+00
   7.0764771961184158e+02   8.7990857102214104e+00
   6.3822009310678368e+02   8.7119916225430600e+00
   5.7704523302381244e+02   8.6241231764958393e+00
   5.2298648481306861e+02   8.5366792602321020e+00
   4.7508444604768403e+02   8.4509257436100480e+00
   4.3252619211873406e+02   8.3681627300462296e+00
   3.9462036368931581e+02   8.2896917324536989e+00
   3.6077690523140802e+02   8.2167849683501348e+00
   3.3049051279122773e+02   8.1506586077213647e+00
   3.0332705422241963e+02   8.0924512633539010e+00
   2.7891238251637640e+02   8.0432083870484945e+00
   2.5692308432156614e+02   8.0038726252385270e+00
   2.3707879998858488e+02   7.9752796719758203e+00
   2.1913582498618030e+02   7.9581587822215862e+00
   2.0288176015746419e+02   7.9531368873981254e+00
   1.8813102367711261e+02   7.9607451753132326e+00
   1.7472107349381128e+02   7.9814270285226367e+00
   1.6250921760027069e+02   8.0155463230902804e+00
   1.5136991227345217e+02   8.0633952391059900e+00
   1.4119246670537586e+02   8.1252008970059020e+00
   1.3187908715380587e+02   8.2011302897707292e+00
   1.2334320562235916e+02   8.2912931188007519e+00
   1.1550804770844769e+02   8.3957422559973285e+00
   1.0830540208706955e+02   8.5144716471176842e+00
   1.0167456048483535e+02   8.6474115461905434e+00
   9.5561402223034847e+01   8.7944210344491651e+00
   8.9917601694492191e+01   8.9552778377870297e+00
   8.4699940664644174e+01   9.1296655225949710e+00
   7.9869710195380847e+01   9.3171582293061643e+00
   7.5392189395324593e+01   9.5172032037657139e+00
   7.1236190194659272e+01   9.7291015152538645e+00
   6.7373659000869466e+01   9.9519875112673937e+00
   6.3779327474135926e+01   1.0184807754772830e+01
   6.0430405816657739e+01   1.0426300417083889e+01
   5.7306312938730620e+01   1.0674976350481655e+01
   5.4388438678529020e+01   1.0929103323507324e+01
   5.1659933938737325e+01   1.1186695143975067e+01
   4.9105525183131519e+01   1.1445507586204593e+01
   4.6711350227677485e+01   1.1703043136993328e+01
   4.4464812678311837e+01   1.1956566530481556e+01
   4.2354452723342874e+01   1.2203132805743921e+01
   4.0369832292325192e+01   1.2439629150549020e+01
   3.8501432853533387e+01   1.2662831066540726e+01
   3.6740564345555896e+01   1.2869472411723365e+01
   3.5079283930696256e+01   1.3056327692951509e+01
   3.3510323423515231e+01   1.3220303688523353e+01
   3.2027024390936880e+01   1.3358536217746005e+01
   3.0623280044214429e+01   1.3468486811018106e+01
   2.9293483150479460e+01   1.3548033348154238e+01
   2.8032479284893618e+01   1.3595548576966948e+01
   2.6835524825545534e+01   1.3609960891245922e+01
   2.5698249163855692e+01   1.3590792842827165e+01
   2.4616620664821351e+01   1.3538174492395562e+01
   2.3586915965185806e+01   1.3452830683193167e+01
   2.2605692244555389e+01   1.3336043404450043e+01
   2.1669762145478487e+01   1.3189592333532849e+01
   2.0776171054241512e+01   1.3015678174637554e+01
   1.9922176485291331e+01   1.2816834385682490e+01
   1.9105229339310196e+01   1.2595833236440306e+01
   1.8322956828513551e+01   1.2355591898477119e+01
   1.7573146883034223e+01   1.2099083538448355e+01
   1.6853733869559733e+01   1.1829257326980400e+01
   1.6162785467900022e+01   1.1548970057404539e+01
   1.5498490563051988e+01   1.1260930849699450e+01
   1.4859148019680475e+01   1.0967659318600262e+01
   1.4243156212669517e+01   1.0671456690767974e+01
   1.3649003191301912e+01   1.0374388700693688e+01
   1.3075257355345995e+01   1.0078278678697060e+01
   1.2520558518385069e+01   9.7847090414543132e+00
   1.1983609226329927e+01   9.4950293653858360e+00
   1.1463166185943205e+01   9.2103693203103383e+00
   1.0958031637441998e+01   8.9316549208688993e+00
   1.0467044474051823e+01   8.6596267783952232e+00
   9.9890708656943374e+00   8.3948592761608474e+00
   9.5229940775208473e+00   8.1377798248088560e+00
   9.0677030768775104e+00   7.8886875683732800e+00
   8.6220793789550960e+00   7.6477710968884063e+00
   8.1849813670418801e+00   7.4151248762551925e+00
   7.7552249970483915e+00   7.1907642301112995e+00
   7.3315592879562139e+00   6.9746388043539831e+00
   6.9126341874995774e+00   6.7666445162083173e+00
   6.4969570635146541e+00   6.5666340402240913e+00
   6.0828317852582225e+00   6.3744259172710116e+00
   5.6682702888052061e+00   6.1898123931187978e+00
   5.2508589081837762e+00   6.0125661036758524e+00
   4.8275466520595653e+00   5.8424457270376706e+00
   4.3942904022165843e+00   5.6792007203945252e+00
   3.9454168200837643e+00   5.5225752542780189e+00
   3.4723632374781968e+00   5.3723114488151946e+00
   2.9608502152165310e+00   5.2281520076910892e+00
   2.3831482423693178e+00   5.0898423360954510e+00
   1.6678779965556085e+00   4.9571322194472307e+00
   2.4729910604830727e-01   4.8297771306721300e+00


==> R_nTkin_nTloc_nTcon.txt <==
   3.6594631214290598e+17   5.8006824432060977e-01   4.0635275876130605e-01   2.4832307066495050e+03
   3.8248482344472103e+07   5.8006824427811232e-01   4.0635275876189436e-01   1.2441169397728016e+01
   1.9103626470603354e+06   5.8006823904790528e-01   4.0635275907206336e-01   6.2362066007798287e+00
   3.3006644037842168e+05   5.8006811536945058e-01   4.0635276583388930e-01   4.1609538287349288e+00
   9.4898380804957953e+04   5.8006701774634717e-01   4.0635282148939739e-01   3.1220204671501288e+00
   3.6076407804214774e+04   5.8006130523254973e-01   4.0635308744470422e-01   2.4982331869585677e+00
   1.6366707561799734e+04   5.8004000340830997e-01   4.0635398501666509e-01   2.0821748938034608e+00
   8.3888984808970035e+03   5.7997674482322858e-01   4.0635634639229207e-01   1.7848457382950293e+00
   4.7018407290499763e+03   5.7981760347836708e-01   4.0636143298046851e-01   1.5616841650482232e+00
   2.8216925045111175e+03   5.7946506860295000e-01   4.0637051194086976e-01   1.3878757668560373e+00
   1.7873398588448458e+03   5.7875993751582522e-01   4.0638337667963592e-01   1.2484677716140156e+00
   1.1828998985100695e+03   5.7746552946421070e-01   4.0639472472342841e-01   1.1338758372018178e+00
   8.1191156180845462e+02   5.7526238683608044e-01   4.0638698710847693e-01   1.0376458413319762e+00
   5.7475317230542191e+02   5.7176500346566417e-01   4.0631920414526768e-01   9.5526574925991203e-01
   4.1786406980124798e+02   5.6657070578188695e-01   4.0611534679979927e-01   8.8350971268155976e-01
   3.1099442914595073e+02   5.5933946117915700e-01   4.0566068909355418e-01   8.2006484597310170e-01
   2.3632608518861801e+02   5.4988394923962092e-01   4.0481506389158101e-01   7.6330366866376453e-01
   1.8297584353758251e+02   5.3823538109106561e-01   4.0344279471949379e-01   7.1212184682541202e-01
   1.4408415305657007e+02   5.2465688548982958e-01   4.0144758019978977e-01   6.6580059587964102e-01
   1.1520822488624292e+02   5.0960082499596493e-01   3.9879774582662636e-01   6.2388333290692821e-01
   9.3401897928633517e+01   4.9363110585197195e-01   3.9553456413414034e-01   5.8607247539426433e-01
   7.6670941048490562e+01   4.7734075402950693e-01   3.9176588641907795e-01   5.5215416823547803e-01
   6.3640802593469502e+01   4.6128798698007628e-01   3.8765234288882988e-01   5.2195269191551130e-01
   5.3348495301839336e+01   4.4596030378533713e-01   3.8339315913657840e-01   4.9530996073041922e-01
   4.5109191354851802e+01   4.3176490971434633e-01   3.7921598144545909e-01   4.7208265850967968e-01
   3.8428988721937294e+01   4.1903856565134373e-01   3.7537257485080627e-01   4.5215011778995751e-01
   3.2946876428913789e+01   4.0806971482200033e-01   3.7214094068453279e-01   4.3542840365220931e-01
   2.8395530857325717e+01   3.9912814008745362e-01   3.6983433380310970e-01   4.2188884104916863e-01
   2.4574459335248683e+01   3.9250071658626001e-01   3.6881860724110799e-01   4.1158189135171613e-01
   2.1331353359088876e+01   3.8853547943063366e-01   3.6954127053907371e-01   4.0467007856363091e-01
   1.8548962938593423e+01   3.8770076784321750e-01   3.7257918072435120e-01   4.0147750525558018e-01
   1.6135713591623762e+01   3.9067345911138007e-01   3.7871853431452845e-01   4.0257031342550853e-01
   1.4018862749959727e+01   3.9848455456931314e-01   3.8909488534189146e-01   4.0889652470230881e-01
   1.2139348961658717e+01   4.1278234194153568e-01   4.0545284953681815e-01   4.2204577286728884e-01
   1.0447683143971064e+01   4.3635306503372800e-01   4.3066491048972860e-01   4.4476972718438640e-01
   8.9002664861469931e+00   4.7426235777261411e-01   4.6987214653317300e-01   4.8212907907499813e-01
   7.4552806186448732e+00   5.3670729201959133e-01   5.3333637103952136e-01   5.4436525729211283e-01
   6.0662721600237415e+00   6.4757916894906964e-01   6.4500353528522081e-01   6.5552807961595683e-01
   4.6672201072729491e+00   8.7877712084663062e-01   8.7681824695676691e-01   8.8805579526092737e-01
   3.1161145127504555e+00   1.5914430879091614e+00   1.5899598116948959e+00   1.6058929828435466e+00
   1.3555634695746550e+00   7.1239410716008065e+00   7.1227538843479099e+00   7.1813373342056259e+00
   1.3487914837090484e+00   7.1926585854397542e+00   7.1914720710357463e+00   7.2505909337992547e+00
   1.3419881841273078e+00   7.2627441325583959e+00   7.2615582906408722e+00   7.3212232517139624e+00
   1.3351530908276708e+00   7.3342389674577779e+00   7.3330537976645234e+00   7.3932758646626171e+00
   1.3282857116688371e+00   7.4071860202488615e+00   7.4060015222178261e+00   7.4667920380551953e+00
   1.3213855419366998e+00   7.4816299825966404e+00   7.4804461559659998e+00   7.5418168126140266e+00
   1.3144520638908850e+00   7.5576173990095832e+00   7.5564342434176552e+00   7.6183970963761523e+00
   1.3074847462901633e+00   7.6351967638645819e+00   7.6340142789498664e+00   7.6965817624763426e+00
   1.3004830438953714e+00   7.7144186245940745e+00   7.7132368099952942e+00   7.7764217531398847e+00
   1.2934463969485772e+00   7.7953356914958576e+00   7.7941545468518498e+00   7.8579701903501835e+00
   1.2863742306270827e+00   7.8780029546669361e+00   7.8768224796167656e+00   7.9412824936958426e+00
   1.2792659544707468e+00   7.9624778086067609e+00   7.9612980027896594e+00   8.0264165059473260e+00
   1.2721209617810574e+00   8.0488201850832191e+00   8.0476410481386029e+00   8.1134326269601900e+00
   1.2649386289901896e+00   8.1370926949072899e+00   8.1359142264747639e+00   8.2023939565574668e+00
   1.2577183149981921e+00   8.2273607793216836e+00   8.2261829790410346e+00   8.2933664471005972e+00
   1.2504593604763994e+00   8.3196928717720873e+00   8.3185157392832707e+00   8.3864190665242031e+00
   1.2431610871347822e+00   8.4141605709028120e+00   8.4129841058459522e+00   8.4816239726826659e+00
   1.2358227969511153e+00   8.5108388256938792e+00   8.5096630277093190e+00   8.5790566999334583e+00
   1.2284437713593490e+00   8.6098061337472718e+00   8.6086310024755157e+00   8.6787963589719865e+00
   1.2210232703946087e+00   8.7111447538242146e+00   8.7099702889059145e+00   8.7809258510288544e+00
   1.2135605317919143e+00   8.8149409338429194e+00   8.8137671349189795e+00   8.8855320976483920e+00
   1.2060547700355349e+00   8.9212851556653732e+00   8.9201120223768022e+00   8.9927062873871471e+00
   1.1985051753556244e+00   9.0302723981326007e+00   9.0290999301206512e+00   9.1025441409037331e+00
   1.1909109126685260e+00   9.1420024199564942e+00   9.1408306168625479e+00   9.2151461960602514e+00
   1.1832711204568638e+00   9.2565800642388787e+00   9.2554089257045327e+00   9.3306181148192220e+00
   1.1755849095851325e+00   9.3741155865706194e+00   9.3729451122376322e+00   9.4490710139059519e+00
   1.1678513620461870e+00   9.4947250088716579e+00   9.4935551983819959e+00   9.5706218214118461e+00
   1.1600695296337371e+00   9.6185305013559823e+00   9.6173613543517629e+00   9.6953936617424556e+00
   1.1522384325353148e+00   9.7456607952665824e+00   9.7444923113901023e+00   9.8235162715762225e+00
   1.1443570578398725e+00   9.8762516293110760e+00   9.8750838082048329e+00   9.9551264497873184e+00
   1.1364243579536257e+00   1.0010446233053100e+01   1.0009279074359748e+01   1.0090368544611746e+01
   1.1284392489170927e+00   1.0148395850877463e+01   1.0147229354239835e+01   1.0229394981705306e+01
   1.1204006086157194e+00   1.0290260310559637e+01   1.0289094475620775e+01   1.0372366837153908e+01
   1.1123072748757714e+00   1.0436208640932831e+01   1.0435043467335925e+01   1.0519454459964402e+01
   1.1041580434363354e+00   1.0586419743671156e+01   1.0585255231059607e+01   1.0670838149094985e+01
   1.0959516657874975e+00   1.0741083124801881e+01   1.0739919272819234e+01   1.0826708890680681e+01
   1.0876868468636272e+00   1.0900399692237899e+01   1.0899236500527914e+01   1.0987269161794812e+01
   1.0793622425798841e+00   1.1064582626384624e+01   1.1063420094591219e+01   1.1152733807855574e+01
   1.0709764571985889e+00   1.1233858331756510e+01   1.1232696459523765e+01   1.1323331001675127e+01
   1.0625280405109481e+00   1.1408467478534915e+01   1.1407306265507145e+01   1.1499303293152623e+01
   1.0540154848180729e+00   1.1588666144144250e+01   1.1587505589965888e+01   1.1680908759765632e+01
   1.0454372216934491e+00   1.1774727066232460e+01   1.1773567170548151e+01   1.1868422269337847e+01
   1.0367916185073620e+00   1.1966941019951165e+01   1.1965781782405712e+01   1.2062136868075514e+01
   1.0280769746913754e+00   1.2165618334161838e+01   1.2164459754400273e+01   1.2262365308616111e+01
   1.0192915177188242e+00   1.2371090563197789e+01   1.2369932640865269e+01   1.2469441734847500e+01
   1.0104333987744798e+00   1.2583712333123376e+01   1.2582555067865229e+01   1.2683723542586181e+01
   1.0015006880833222e+00   1.2803863384119023e+01   1.2802706775580814e+01   1.2905593437915316e+01
   9.9249136986535469e-01   1.3031950833733655e+01   1.3030794881561063e+01   1.3135461718112985e+01
   9.8340333687893500e-01   1.3268411689383406e+01   1.3267256393222336e+01   1.3373768803774706e+01
   9.7423438451100319e-01   1.3513715642719237e+01   1.3512561002215744e+01   1.3620988055006254e+01
   9.6498220436733273e-01   1.3768368183458010e+01   1.3767214198258346e+01   1.3877628909574316e+01
   9.5564437731008600e-01   1.4032914076114468e+01   1.4031760745865055e+01   1.4144240386793582e+01
   9.4621836588336283e-01   1.4307941249954720e+01   1.4306788574302162e+01   1.4421415007861610e+01
   9.3670150605965519e-01   1.4594085160627458e+01   1.4592933139218523e+01   1.4709793191555898e+01
   9.2709099823125540e-01   1.4892033691574875e+01   1.4890882324056541e+01   1.5010068193927131e+01
   9.1738389736059989e-01   1.5202532674798157e+01   1.5201381960817539e+01   1.5322991672182942e+01
   9.0757710219130083e-01   1.5526392124253368e+01   1.5525242063457760e+01   1.5649379966769258e+01
   8.9766734340831855e-01   1.5864493291549117e+01   1.5863343883586040e+01   1.5990121212175648e+01
   8.8765117061921350e-01   1.6217796673353856e+01   1.6216647917870954e+01   1.6346183406882449e+01
   8.7752493800987708e-01   1.6587351123720627e+01   1.6586203020365783e+01   1.6718623596856556e+01
   8.6728478850591739e-01   1.6974304253392503e+01   1.6973156801813690e+01   1.7108598356079078e+01
   8.5692663624504728e-01   1.7379914333261635e+01   1.7378767533107066e+01   1.7517375782974380e+01
   8.4644614713490196e-01   1.7805563962072846e+01   1.7804417812990920e+01   1.7946349274862726e+01
   8.3583871723443737e-01   1.8252775811161793e+01   1.8251630312801044e+01   1.8397053395671062e+01
   8.2509944865348639e-01   1.8723230824044894e+01   1.8722085976054064e+01   1.8871182217667712e+01
   8.1422312261329310e-01   1.9218789329312091e+01   1.9217645131340078e+01   1.9370610599254046e+01
   8.0320416924804783e-01   1.9741515625816714e+01   1.9740372077512596e+01   1.9897418962173322e+01
   7.9203663365259924e-01   2.0293706725170058e+01   2.0292563826183159e+01   2.0453922258494217e+01
   7.8071413758962704e-01   2.0877926095492370e+01   2.0876783845472030e+01   2.1042703977911856e+01
   7.6922983615835150e-01   2.1497043452005936e+01   2.1495901850601829e+01   2.1666656249119715e+01
   7.5757636859011290e-01   2.2154281897575562e+01   2.2153140944437453e+01   2.2329027348533824e+01
   7.4574580216772013e-01   2.2853274047434194e+01   2.2852133742212065e+01   2.3033478263371677e+01
   7.3372956805641276e-01   2.3598129201230595e+01   2.3596989543574569e+01   2.3784150388337405e+01
   7.2151838757346587e-01   2.4393514185368307e+01   2.4392375174928770e+01   2.4585746999366986e+01
   7.0910218709547690e-01   2.5244751225331967e+01   2.5243612861759352e+01   2.5443631890372039e+01
   6.9646999938741816e-01   2.6157937185685743e+01   2.6156799468630798e+01   2.6363949544542848e+01
   6.8360984860750895e-01   2.7140089825811142e+01   2.7138952754924649e+01   2.7353772532395229e+01
   6.7050861556132202e-01   2.8199328492585714e+01   2.8198192067518697e+01   2.8421283615721709e+01
   6.5715187889388149e-01   2.9345099096239263e+01   2.9343963316642959e+01   2.9576002480585867e+01
   6.4352372675061509e-01   3.0588456570026537e+01   3.0587321435552301e+01   3.0829070403105021e+01
   6.2960653190533555e-01   3.1942422711616526e+01   3.1941288221915929e+01   3.2193610885702981e+01
   6.1538068130243562e-01   3.3422443969243361e+01   3.3421310123968127e+01   3.3685191018730464e+01
   6.0082424818393732e-01   3.5046983329510354e+01   3.5045850128312402e+01   3.5322417991118350e+01
   5.8591259116344208e-01   3.6838294489515292e+01   3.6837161932046676e+01   3.7127719309054996e+01
   5.7061785931175291e-01   3.8823447351611314e+01   3.8822315437524303e+01   3.9128376300216942e+01
   5.5490837483647915e-01   4.1035705471341828e+01   4.1034574200288844e+01   4.1357912320050140e+01
   5.3874785418858007e-01   4.3516404931950504e+01   4.3515274303584171e+01   4.3857986300940468e+01
   5.2209441269679890e-01   4.6317561354287903e+01   4.6316431368261028e+01   4.6681020123773401e+01
   5.0489927432203840e-01   4.9505556984212177e+01   4.9504427640177511e+01   4.9893914502762982e+01
   4.8710507217400567e-01   5.3166468630824525e+01   5.3165339928435458e+01   5.3583418536735536e+01
   4.6864356900616627e-01   5.7413956631350217e+01   5.7412828570259876e+01   5.7864080289558231e+01
   4.4943253568659075e-01   6.2401276124745898e+01   6.2400148704607680e+01   6.2890351875960292e+01
   4.2937137311547208e-01   6.8340163467390795e+01   6.8339036687858524e+01   6.8875623386678285e+01
   4.0833479786765253e-01   7.5531673114751655e+01   7.5530546975478941e+01   7.6123300616856582e+01
   3.8616342920795277e-01   8.4418827008140880e+01   8.4417701508781931e+01   8.5079865662776356e+01
   3.6264918779068916e-01   9.5681482829135831e+01   9.5680357969344428e+01   9.6430486130226683e+01
   3.3751151361719450e-01   1.1041901139386339e+02   1.1041788717329419e+02   1.1128311930258268e+02
   3.1035617594612225e-01   1.3053290007897647e+02   1.3053177649728354e+02   1.3155410383218990e+02
   2.8059799074768360e-01   1.5962150296769829e+02   1.5962038002453593e+02   1.6086989819528017e+02
   2.4729910604830727e-01   2.0541642287162389e+02   2.0541530056664695e+02   2.0702249170210078e+02


==> R_regVirial_refVirial.txt <==
   3.6594631214290598e+17   5.6101055852966242e-01   6.6464004564056267e-01
   9.7086443819720749e+10   5.6101055850989623e-01   6.6464004565818113e-01
   5.1274725680905237e+09   5.6101055851416459e-01   6.6464004565362245e-01
   9.0274917694560754e+08   5.6101055851220294e-01   6.6464004565572943e-01
   2.6201849512771928e+08   5.6101055850947834e-01   6.6464004565624812e-01
   1.0017650228376375e+08   5.6101055851238568e-01   6.6464004565541279e-01
   4.5619368235705800e+07   5.6101055851691417e-01   6.6464004565785417e-01
   2.3445522951482773e+07   5.6101055852913306e-01   6.6464004566436341e-01
   1.3166692510706289e+07   5.6101055856508164e-01   6.6464004568019874e-01
   7.9129250096022338e+06   5.6101055865142790e-01   6.6464004571834268e-01
   5.0169939777996913e+06   5.6101055883652751e-01   6.6464004580122382e-01
   3.3217777157347333e+06   5.6101055920497833e-01   6.6464004596650317e-01
   2.2795391107083322e+06   5.6101055989498783e-01   6.6464004627589646e-01
   1.6120816266193921e+06   5.6101056112102521e-01   6.6464004682574651e-01
   1.1696523914514766e+06   5.6101056320311327e-01   6.6464004776043850e-01
   8.6760615605155414e+05   5.6101056660529658e-01   6.6464004928919107e-01
   6.5606580320992193e+05   5.6101057198219750e-01   6.6464005170735574e-01
   5.0456703734845924e+05   5.6101058023582451e-01   6.6464005542225868e-01
   3.9391108934563195e+05   5.6101059258298025e-01   6.6464006098405626e-01
   3.1166102781848516e+05   5.6101061063499136e-01   6.6464006912225060e-01
   2.4956111541882897e+05   5.6101063649125305e-01   6.6464008078828052e-01
   2.0201035145665196e+05   5.6101067284703998e-01   6.6464009720503059e-01
   1.6513365336949876e+05   5.6101072311744016e-01   6.6464011992360750e-01
   1.3620216654679689e+05   5.6101079157787659e-01   6.6464015088817607e-01
   1.1326309672965363e+05   5.6101088352279249e-01   6.6464019250895445e-01
   9.4898380804957953e+04   5.6101100544320215e-01   6.6464024774441122e-01
   8.0064352187777302e+04   5.6101116522464944e-01   6.6464032019279051e-01
   6.7983360324563662e+04   5.6101137236617227e-01   6.6464041419376463e-01
   5.8069337224455652e+04   5.6101163822138111e-01   6.6464053494060382e-01
   4.9875924842054868e+04   5.6101197626271504e-01   6.6464068860323788e-01
   4.3059832848980994e+04   5.6101240236931316e-01   6.6464088246292352e-01
   3.7354628277294367e+04   5.6101293513963479e-01   6.6464112505864859e-01
   3.2551767155030178e+04   5.6101359622918789e-01   6.6464142634585044e-01
   2.8486717038943974e+04   5.6101441071426861e-01   6.6464179786772726e-01
   2.5028700374179727e+04   5.6101540748185152e-01   6.6464225293954460e-01
   2.2073041431121390e+04   5.6101661964629757e-01   6.6464280684610899e-01
   1.9535404651189780e+04   5.6101808499299832e-01   6.6464347705274940e-01
   1.7347420332586560e+04   5.6101984644899838e-01   6.6464428342996007e-01
   1.5453337189473043e+04   5.6102195258074128e-01   6.6464524849174933e-01
   1.3807441500500272e+04   5.6102445811855439e-01   6.6464639764793421e-01
   1.2372053175935436e+04   5.6102742450769350e-01   6.6464775947021049e-01
   1.1115959329749503e+04   5.6103092048518732e-01   6.6464936597207902e-01
   1.0013182042038756e+04   5.6103502268194883e-01   6.6465125290237648e-01
   9.0420031529980461e+03   5.6103981624893395e-01   6.6465346005224457e-01
   8.1841880380349476e+03   5.6104539550618515e-01   6.6465603157521735e-01
   7.4243643831645750e+03   5.6105186461330459e-01   6.6465901631994317e-01
   6.7495224167362630e+03   5.6105933825933729e-01   6.6466246817508801e-01
   6.1486108508473462e+03   5.6106794237009860e-01   6.6466644642568740e-01
   5.6122086506094638e+03   5.6107781483021446e-01   6.6467101612021307e-01
   5.1322571892674187e+03   5.6108910621709651e-01   6.6467624844738926e-01
   4.7018407290499763e+03   5.6110198054339278e-01   6.6468222112169584e-01
   4.3150057588940817e+03   5.6111661600410467e-01   6.6468901877626974e-01
   3.9666117169048480e+03   5.6113320572407788e-01   6.6469673336174795e-01
   3.6522071723555414e+03   5.6115195850092747e-01   6.6470546454949053e-01
   3.3679267467486206e+03   5.6117309953801220e-01   6.6471532013718904e-01
   3.1104049963482207e+03   5.6119687116133710e-01   6.6472641645492492e-01
   2.8767042201014347e+03   5.6122353351380472e-01   6.6473887876922289e-01
   2.6642537426935132e+03   5.6125336521933311e-01   6.6475284168262028e-01
   2.4707986873699588e+03   5.6128666400896077e-01   6.6476844952583214e-01
   2.2943566236509578e+03   5.6132374730014001e-01   6.6478585673942636e-01
   2.1331807715440209e+03   5.6136495271994091e-01   6.6480522824157495e-01
   1.9857286820569868e+03   5.6141063856210005e-01   6.6482673977820461e-01
   1.8506355059166783e+03   5.6146118416736013e-01   6.6485057825152916e-01
   1.7266911179016579e+03   5.6151699021594037e-01   6.6487694202270942e-01
   1.6128204905237119e+03   5.6157847892055357e-01   6.6490604118409036e-01
   1.5080668137711332e+03   5.6164609410809119e-01   6.6493809779622159e-01
   1.4115769418529976e+03   5.6172030117785643e-01   6.6497334608463232e-01
   1.3225888169956759e+03   5.6180158692431525e-01   6.6501203259114605e-01
   1.2404205772298840e+03   5.6189045921248559e-01   6.6505441627439110e-01
   1.1644611020736218e+03   5.6198744649457100e-01   6.6510076855406719e-01
   1.0941617889071433e+03   5.6209309715722644e-01   6.6515137329349838e-01
   1.0290293851311972e+03   5.6220797868983641e-01   6.6520652671510316e-01
   9.6861972809203985e+02   5.6233267666555786e-01   6.6526653724354623e-01
   9.1253226721015449e+02   5.6246779352863263e-01   6.6533172527158413e-01
   8.6040526154574479e+02   5.6261394718346514e-01   6.6540242284400009e-01
   8.1191156180845462e+02   5.6277176938327866e-01   6.6547897325555161e-01
   7.6675489908987356e+02   5.6294190391898924e-01   6.6556173055933210e-01
   7.2466661378900073e+02   5.6312500461167259e-01   6.6565105898285826e-01
   6.8540276766096815e+02   5.6332173311532452e-01   6.6574733224987093e-01
   6.4874158993373078e+02   5.6353275653982438e-01   6.6585093280694518e-01
   6.1448121524220926e+02   5.6375874490747746e-01   6.6596225095496842e-01
   5.8243767691936102e+02   5.6400036845983292e-01   6.6608168388679767e-01
   5.5244312412045394e+02   5.6425829483486067e-01   6.6620963463355831e-01
   5.2434423547487961e+02   5.6453318613758019e-01   6.6634651092340147e-01
   4.9800080557071675e+02   5.6482569593011944e-01   6.6649272395780501e-01
   4.7328448367454553e+02   5.6513646616957480e-01   6.6664868711184244e-01
   4.5007764675058780e+02   5.6546612412405228e-01   6.6681481456606451e-01
   4.2827239113475389e+02   5.6581527929865671e-01   6.6699151987892791e-01
   4.0776962919550311e+02   5.6618452040408052e-01   6.6717921450974227e-01
   3.8847827902097151e+02   5.6657441240069284e-01   6.6737830630315587e-01
   3.7031453664965909e+02   5.6698549365047890e-01   6.6758919794701965e-01
   3.5320122164310942e+02   5.6741827320830696e-01   6.6781228541613058e-01
   3.3706718791154429e+02   5.6787322828212528e-01   6.6804795641486570e-01
   3.2184679267096021e+02   5.6835080188955056e-01   6.6829658883196597e-01
   3.0747941725310022e+02   5.6885140073550489e-01   6.6855854922079072e-01
   2.9390903422507438e+02   5.6937539333230980e-01   6.6883419131820721e-01
   2.8108381591795711e+02   5.6992310838014526e-01   6.6912385461491752e-01
   2.6895578002599285e+02   5.7049483342183860e-01   6.6942786298943757e-01
   2.5748046843078055e+02   5.7109081378207505e-01   6.6974652341717300e-01
   2.4661665583729436e+02   5.7171125179695592e-01   6.7008012476509549e-01
   2.3632608518861801e+02   5.7235630633585932e-01   6.7042893668143955e-01
   2.2657322716077775e+02   5.7302609261357906e-01   6.7079320858860969e-01
   2.1732506133377410e+02   5.7372068228707007e-01   6.7117316878617705e-01
   2.0855087689502435e+02   5.7444010382760191e-01   6.7156902366946258e-01
   2.0022209096121151e+02   5.7518434315600486e-01   6.7198095706778316e-01
   1.9231208280784151e+02   5.7595334452600255e-01   6.7240912970498923e-01
   1.8479604247587801e+02   5.7674701163815523e-01   6.7285367878353275e-01
   1.7765083238452112e+02   5.7756520896509000e-01   6.7331471769189666e-01
   1.7085486072098371e+02   5.7840776326716536e-01   6.7379233583393638e-01
   1.6438796550414736e+02   5.7927446527659765e-01   6.7428659857744955e-01
   1.5823130833114482e+02   5.8016507152750618e-01   6.7479754731815722e-01
   1.5236727691580373e+02   5.8107930630891358e-01   6.7532519965430282e-01
   1.4677939561700808e+02   5.8201686371799466e-01   6.7586954966615731e-01
   1.4145224323453186e+02   5.8297740979111823e-01   6.7643056829399528e-01
   1.3637137742099574e+02   5.8396058469105672e-01   6.7700820380747739e-01
   1.3152326512212841e+02   5.8496600492959916e-01   6.7760238235889747e-01
   1.2689521851443607e+02   5.8599326560603493e-01   6.7821300861238465e-01
   1.2247533596034937e+02   5.8704194264322629e-01   6.7883996644096767e-01
   1.1825244754665566e+02   5.8811159500454191e-01   6.7948311968321973e-01
   1.1421606481305074e+02   5.8920176687635850e-01   6.8014231295131611e-01
   1.1035633431452077e+02   5.9031198980251087e-01   6.8081737248231777e-01
   1.0666399469440363e+02   5.9144178475867815e-01   6.8150810702478948e-01
   1.0313033697480441e+02   5.9259066415626360e-01   6.8221430875305988e-01
   9.9747167797889418e+01   5.9375813376698505e-01   6.8293575420178443e-01
   9.6506775375786304e+01   5.9494369456082674e-01   6.8367220521388961e-01
   9.3401897928633417e+01   5.9614684445156518e-01   6.8442340989535422e-01
   9.0425694410027589e+01   5.9736707994538685e-01   6.8518910357078888e-01
   8.7571717336898203e+01   5.9860389768940370e-01   6.8596900973425956e-01
   8.4833887556922917e+01   5.9985679591813468e-01   6.8676284099025975e-01
   8.2206470801141705e+01   6.0112527579694197e-01   6.8757029998031560e-01
   7.9684055882596041e+01   6.0240884266257844e-01   6.8839108029112317e-01
   7.7261534413744400e+01   6.0370700716166392e-01   6.8922486734069754e-01
   7.4934081926225062e+01   6.0501928628882906e-01   6.9007133923941655e-01
   7.2697140286345586e+01   6.0634520432678163e-01   6.9093016762337434e-01
   7.0546401308587846e+01   6.0768429369121624e-01   6.9180101845784203e-01
   6.8477791477515609e+01   6.0903609568385519e-01   6.9268355280909066e-01
   6.6487457695829875e+01   6.1040016115734463e-01   6.9357742758319119e-01
   6.4571753983019505e+01   6.1177605109598554e-01   6.9448229623078339e-01
   6.2727229055156414e+01   6.1316333711651339e-01   6.9539780941712492e-01
   6.0950614721948440e+01   6.1456160189329923e-01   6.9632361565704914e-01
   5.9238815042235160e+01   6.1597043951241137e-01   6.9725936191470017e-01
   5.7588896183748794e+01   6.1738945575904725e-01   6.9820469416819853e-01
   5.5998076937192508e+01   6.1881826834282871e-01   6.9915925793956557e-01
   5.4463719838561374e+01   6.2025650706537949e-01   7.0012269879046052e-01
   5.2983322857172993e+01   6.2170381393459084e-01   7.0109466278440180e-01
   5.1554511610118688e+01   6.2315984322978757e-01   7.0207479691633634e-01
   5.0175032066818581e+01   6.2462426152195527e-01   7.0306274951048631e-01
   4.8842743710093096e+01   6.2609674765297274e-01   7.0405817058753506e-01
   4.7555613122661079e+01   6.2757699267767764e-01   7.0506071220227184e-01
   4.6311707970279990e+01   6.2906469977238033e-01   7.0607002875288050e-01
   4.5109191354851816e+01   6.3055958411328528e-01   7.0708577726309840e-01
   4.3946316512764270e+01   6.3206137272805907e-01   7.0810761763851005e-01
   4.2821421835529222e+01   6.3356980432363352e-01   7.0913521289823489e-01
   4.1732926191424170e+01   6.3508462909308450e-01   7.1016822938331481e-01
   4.0679324528365434e+01   6.3660560850430492e-01   7.1120633694304780e-01
   3.9659183739646053e+01   6.3813251507292745e-01   7.1224920910055833e-01
   3.8671138775458317e+01   6.3966513212185372e-01   7.1329652319883796e-01
   3.7713888984322431e+01   6.4120325352948537e-01   7.1434796052847105e-01
   3.6786194669644040e+01   6.4274668346865471e-01   7.1540320643824717e-01
   3.5886873847642043e+01   6.4429523613802486e-01   7.1646195042981087e-01
   3.5014799193836190e+01   6.4584873548765220e-01   7.1752388623744678e-01
   3.4168895166155018e+01   6.4740701494016217e-01   7.1858871189410811e-01
   3.3348135293536423e+01   6.4896991710893170e-01   7.1965612978469007e-01
   3.2551539619641815e+01   6.5053729351448286e-01   7.2072584668755668e-01
   3.1778172292000789e+01   6.5210900430021579e-01   7.2179757380524900e-01
   3.1027139287551396e+01   6.5368491794844985e-01   7.2287102678528747e-01
   3.0297586266134470e+01   6.5526491099765471e-01   7.2394592573190564e-01
   2.9588696544060674e+01   6.5684886776166351e-01   7.2502199520953048e-01
   2.8899689180383717e+01   6.5843668005155220e-01   7.2609896423876985e-01
   2.8229817168990163e+01   6.6002824690076478e-01   7.2717656628563032e-01
   2.7578365730063990e+01   6.6162347429404544e-01   7.2825453924462902e-01
   2.6944650694896328e+01   6.6322227490059682e-01   7.2933262541644417e-01
   2.6328016978395816e+01   6.6482456781186028e-01   7.3041057148069688e-01
   2.5727837134013580e+01   6.6643027828423285e-01   7.3148812846442168e-01
   2.5143509986128109e+01   6.6803933748700861e-01   7.3256505170673203e-01
   2.4574459335248658e+01   6.6965168225573735e-01   7.3364110082018141e-01
   2.4020132731678959e+01   6.7126725485118444e-01   7.3471603964925702e-01
   2.3480000313556697e+01   6.7288600272402532e-01   7.3578963622642268e-01
   2.2953553705429524e+01   6.7450787828536685e-01   7.3686166272610243e-01
   2.2440304973762416e+01   6.7613283868314911e-01   7.3793189541695359e-01
   2.1939785635984212e+01   6.7776084558448435e-01   7.3900011461275372e-01
   2.1451545719884741e+01   6.7939186496390247e-01   7.4006610462222111e-01
   2.0975152870355402e+01   6.8102586689751921e-01   7.4112965369802497e-01
   2.0510191500642716e+01   6.8266282536308265e-01   7.4219055398524381e-01
   2.0056261985441942e+01   6.8430271804582365e-01   7.4324860146952054e-01
   1.9612979893307159e+01   6.8594552615007542e-01   7.4430359592508932e-01
   1.9179975255991220e+01   6.8759123421654333e-01   7.4535534086291089e-01
   1.8756891872455594e+01   6.8923982994516297e-01   7.4640364347904464e-01
   1.8343386645405218e+01   6.9089130402341759e-01   7.4744831460344829e-01
   1.7939128948311037e+01   6.9254564996001899e-01   7.4848916864932236e-01
   1.7543800020977468e+01   6.9420286392382080e-01   7.4952602356314535e-01
   1.7157092391799868e+01   6.9586294458786624e-01   7.5055870077548137e-01
   1.6778709324936187e+01   6.9752589297841228e-01   7.5158702515269271e-01
   1.6408364290684780e+01   6.9919171232881261e-01   7.5261082494962395e-01
   1.6045780457421618e+01   7.0086040793814419e-01   7.5362993176333404e-01
   1.5690690203502273e+01   7.0253198703441710e-01   7.5464418048794801e-01
   1.5342834647576638e+01   7.0420645864225584e-01   7.5565340927067848e-01
   1.5001963195796638e+01   7.0588383345489825e-01   7.5665745946907548e-01
   1.4667833104420190e+01   7.0756412371040700e-01   7.5765617560951581e-01
   1.4340209056326726e+01   7.0924734307193316e-01   7.5864940534700132e-01
   1.4018862749959720e+01   7.1093350651192588e-01   7.5963699942625129e-01
   1.3703572499198119e+01   7.1262263020014227e-01   7.6061881164413647e-01
   1.3394122842634102e+01   7.1431473139535662e-01   7.6159469881344688e-01
   1.3090304160691437e+01   7.1600982834060989e-01   7.6256452072801317e-01
   1.2791912298960996e+01   7.1770794016193629e-01   7.6352814012916159e-01
   1.2498748196050379e+01   7.1940908677038384e-01   7.6448542267352926e-01
   1.2210617514142186e+01   7.2111328876727376e-01   7.6543623690220164e-01
   1.1927330270325438e+01   7.2282056735256306e-01   7.6638045421117773e-01
   1.1648700466601548e+01   7.2453094423619724e-01   7.6731794882314175e-01
   1.1374545716265246e+01   7.2624444155237822e-01   7.6824859776051724e-01
   1.1104686864114081e+01   7.2796108177662211e-01   7.6917228081979483e-01
   1.0838947597637727e+01   7.2968088764553440e-01   7.7008888054708857e-01
   1.0577154045972431e+01   7.3140388207919182e-01   7.7099828221491395e-01
   1.0319134362955381e+01   7.3313008810606795e-01   7.7190037380014365e-01
   1.0064718290067354e+01   7.3485952879039484e-01   7.7279504596311188e-01
   9.8137366943800100e+00   7.3659222716189110e-01   7.7368219202784527e-01
   9.5660210757987905e+00   7.3832820614779759e-01   7.7456170796335500e-01
   9.3214030368747931e+00   7.4006748850710913e-01   7.7543349236599479e-01
   9.0797137072007352e+00   7.4181009676697118e-01   7.7629744644280341e-01
   8.8407831128404695e+00   7.4355605316116591e-01   7.7715347399582513e-01
   8.6044394792872581e+00   7.4530537957059628e-01   7.7800148140735392e-01
   8.3705084539880446e+00   7.4705809746577223e-01   7.7884137762604533e-01
   8.1388122313609816e+00   7.4881422785117613e-01   7.7967307415388887e-01
   7.9091685592664200e+00   7.5057379121149936e-01   7.8049648503395919e-01
   7.6813896007961961e+00   7.5233680745967169e-01   7.8131152683893035e-01
   7.4552806186448750e+00   7.5410329588666802e-01   7.8211811866029046e-01
   7.2306384406999156e+00   7.5587327511301772e-01   7.8291618209821845e-01
   7.0072496541086009e+00   7.5764676304199086e-01   7.8370564125208386e-01
   6.7848884599078421e+00   7.5942377681443363e-01   7.8448642271150915e-01
   6.5633140998426720e+00   7.6120433276519739e-01   7.8525845554795937e-01
   6.3422677390620468e+00   7.6298844638112784e-01   7.8602167130682665e-01
   6.1214686497176460e+00   7.6477613226060670e-01   7.8677600399991721e-01
   5.9006094861945160e+00   7.6656740407457102e-01   7.8752139009836475e-01
   5.6793503652234190e+00   7.6836227452905148e-01   7.8825776852584817e-01
   5.4573113515780802e+00   7.7016075532913553e-01   7.8898508065213480e-01
   5.2340627833321509e+00   7.7196285714437873e-01   7.8970327028685772e-01
   5.0091126181613568e+00   7.7376858957562922e-01   7.9041228367350835e-01
   4.7818895903056946e+00   7.7557796112322164e-01   7.9111206948359147e-01
   4.5517203425041846e+00   7.7739097915655841e-01   7.9180257881089622e-01
   4.3177976674261851e+00   7.7920764988504743e-01   7.9248376516583818e-01
   4.0791352344455074e+00   7.8102797833038429e-01   7.9315558446983681e-01
   3.8345010444395582e+00   7.8285196830016046e-01   7.9381799504968631e-01
   3.5823159882060915e+00   7.8467962236277489e-01   7.9447095763186792e-01
   3.3204922214197361e+00   7.8651094182363912e-01   7.9511443533677462e-01
   3.0461611282882330e+00   7.8834592670269799e-01   7.9574839367279460e-01
   2.7551821791974196e+00   7.9018457571324774e-01   7.9637280053022519e-01
   2.4411695041182364e+00   7.9202688624196871e-01   7.9698762617498797e-01
   2.0932919486593904e+00   7.9387285433023069e-01   7.9759284324208146e-01
   1.6901879550160774e+00   7.9572247465676216e-01   7.9818842672873080e-01
   1.1755849095851230e+00   7.9757574052137514e-01   7.9877435398728447e-01


==> R_sigFssOAFPdel_del000001.txt <==
   1.9240002779180417e-02   1.0000000000000000e+00
   5.7763838466985545e-02   9.9538508344392451e-01
   9.6431724635459307e-02   9.8623353081199139e-01
   1.3536574351759789e-01   9.7268717205936350e-01
   1.7469143775897122e-01   9.5494803854544774e-01
   2.1452479124766860e-01   9.3328072084678382e-01
   2.5498473997538629e-01   9.0800264550040388e-01
   2.9619874449614181e-01   8.7947393069427249e-01
   3.3829786733604639e-01   8.4809152386903941e-01
   3.8142203114258222e-01   8.1427646513699026e-01
   4.2572116658787590e-01   7.7846427573226973e-01
   4.7135318377320934e-01   7.4109766405617383e-01
   5.1849002865644955e-01   7.0261364450062225e-01
   5.6731750002766668e-01   6.6343655373258925e-01
   6.1803527947597448e-01   6.2397187789763919e-01
   6.7086371315821591e-01   5.8459635629607487e-01
   7.2604307617474495e-01   5.4565515430459288e-01
   7.8383602596651503e-01   5.0745824375910564e-01
   8.4453515758556197e-01   4.7027508419732211e-01
   9.0846251537025091e-01   4.3433588339163198e-01
   9.7597518812933137e-01   3.9983077610941614e-01
   1.0474739552148193e+00   3.6690893307357958e-01
   1.1234042201242997e+00   3.3568262513468577e-01
   1.2042658755578095e+00   3.0622853221386964e-01
   1.2906238647068868e+00   2.7858993563639328e-01
   1.3831124223938134e+00   2.5278188390173595e-01
   1.4824510655529974e+00   2.2879356660319794e-01
   1.5894588515504708e+00   2.0659188818740931e-01
   1.7050650990672660e+00   1.8612630907167801e-01
   1.8303347545620694e+00   1.6733130782578168e-01
   1.9664899583075364e+00   1.5012994595235335e-01
   2.1149328119160673e+00   1.3443757080347063e-01
   2.2772861098848733e+00   1.2016374986505304e-01
   2.4554293849002495e+00   1.0721503948868033e-01
   2.6515438967948008e+00   9.5497338175741298e-02
   2.8681801884391231e+00   8.4917073045321104e-02
   3.1083228633285409e+00   7.5382948403206668e-02
   3.3754770958131433e+00   6.6807135896965422e-02
   3.6737855776434194e+00   5.9105776067688139e-02
   4.0081506428246971e+00   5.2199839914807547e-02
   4.3844000875251936e+00   4.6015504982227541e-02
   4.8094989585632462e+00   4.0484165137024679e-02
   5.2917872522865030e+00   3.5542678736342689e-02
   5.8413009713181321e+00   3.1133271519453148e-02
   6.4701719921874705e+00   2.7203259211288695e-02
   7.1931015657809700e+00   2.3704948454692620e-02
   8.0279926291851442e+00   2.0595316548043169e-02
   8.9967325799637372e+00   1.7835601932331798e-02
   1.0126155634903078e+01   1.5391051019787855e-02
   1.1449315589469226e+01   1.3230522294033174e-02
   1.3007069970470075e+01   1.1326041716752135e-02
   1.4850081305427839e+01   9.6525153346220909e-03
   1.7041453095481671e+01   8.1873381405761364e-03
   1.9660053005126070e+01   6.9099845374351017e-03
   2.2804802418647331e+01   5.8017747700209853e-03
   2.6600332443385660e+01   4.8455577563789407e-03
   3.1204218851219949e+01   4.0254188833569278e-03
   3.6816449102444444e+01   3.3265867585392859e-03
   4.3691876655416017e+01   2.7352578975832105e-03
   5.2156202338904393e+01   2.2384834473438077e-03
   6.2626746646193240e+01   1.8242382456138909e-03
   7.5639100734885076e+01   1.4813646148675664e-03
   9.1880164843619724e+01   1.1995784204033588e-03
   1.1222856022434161e+02   9.6958874055772600e-04
   1.3780132815487534e+02   7.8303388556987485e-04
   1.7000269068750993e+02   6.3248413520735226e-04
   2.1056788816607940e+02   5.1149898283473166e-04
   2.6158693705512559e+02   4.1449346951004444e-04
   3.2548661700188501e+02   3.3671289488389016e-04
   4.0495057221017578e+02   2.7422842455331238e-04
   5.0276486023266131e+02   2.2377454576451481e-04
   6.2160800772934613e+02   1.8273042179550779e-04
   7.6385014884991551e+02   1.4907861817293477e-04
   9.3144057527880693e+02   1.2124037985307074e-04
   1.1259478141809741e+03   9.8054627829015264e-05
   1.3487601597656273e+03   7.8695383829053235e-05
   1.6013785636678363e+03   6.2521276164805562e-05
   1.8857351518467378e+03   4.9069284366909036e-05
   2.2044964882742925e+03   3.7984255918902526e-05
   2.5613227938276223e+03   2.8935948303933073e-05
   2.9611231228642328e+03   2.1656175063103774e-05
   3.4103437424598951e+03   1.5900359286343180e-05
   3.9172984972322106e+03   1.1418102535237909e-05
   4.4926228507762999e+03   8.0036227282529607e-06
   5.1498834091355666e+03   5.4641838488546367e-06
   5.9063565603586449e+03   3.6122091424403121e-06
   6.7841100312050967e+03   2.3060488390789420e-06
   7.8114041077791708e+03   1.4154952828525688e-06
   9.0244240701000490e+03   8.2359453037395679e-07
   1.0469444004961922e+04   4.5348869993560545e-07
   1.2205082036071142e+04   2.3389241969738144e-07
   1.4303905040694022e+04   1.0746926670369169e-07
   1.6851704869099143e+04   4.5204155128884135e-08
   1.9940028513206911e+04   1.6952395241093776e-08
   2.3643854503291048e+04   3.5454459306118302e-09
   2.7971553432710651e+04   9.5035546897599558e-10
   3.2773846152532191e+04   3.7291997328637881e-10
   3.7622926314993325e+04  -5.2129660671967295e-10
   4.1743720323899746e+04  -8.4561498973691840e-11
   4.4163504617322171e+04   8.4419221128143444e-12


==> R_sigFssOAFPdel_del00001.txt <==
   1.9239963719345173e-02   1.0000000000000000e+00
   5.7763196261552414e-02   9.9539727605071260e-01
   9.6430849958866652e-02   9.8626867387973605e-01
   1.3536523701917780e-01   9.7275596606226833e-01
   1.7469028323569732e-01   9.5506140934655326e-01
   2.1452291495658499e-01   9.3344812529679078e-01
   2.5498219968086921e-01   9.0823275760241640e-01
   2.9619437342994004e-01   8.7977521330917940e-01
   3.3829156621137718e-01   8.4847045281007616e-01
   3.8141332568446423e-01   8.1473867520501719e-01
   4.2570859136022865e-01   7.7901488667524110e-01
   4.7133639648792353e-01   7.4173956783916295e-01
   5.1846782423613413e-01   7.0334911613820350e-01
   5.6728793064646876e-01   6.6426713099422485e-01
   6.1799741840898470e-01   6.2489701544129217e-01
   6.7081526290493565e-01   5.8561523910427005e-01
   7.2598122705186807e-01   5.4676613097964188e-01
   7.8375866885151180e-01   5.0865803145658683e-01
   8.4443824100466980e-01   4.7156045898611459e-01
   9.0834159968097472e-01   4.3570282792556342e-01
   9.7582589015714738e-01   4.0127423226664283e-01
   1.0472892130991831e+00   3.6842413110492211e-01
   1.1231764233517563e+00   3.3726416150817401e-01
   1.2039862925247060e+00   3.0787052526427189e-01
   1.2902799459764112e+00   2.8028690627535952e-01
   1.3826902585573764e+00   2.5452793810687457e-01
   1.4819334659304391e+00   2.3058276016343793e-01
   1.5888227118956577e+00   2.0841870232276793e-01
   1.7042836975552584e+00   1.8798502644884166e-01
   1.8293739327642635e+00   1.6921642153118968e-01
   1.9653052848993651e+00   1.5203634209538644e-01
   2.1134707093301013e+00   1.3636010768689957e-01
   2.2754770186000215e+00   1.2209761118457393e-01
   2.4531836648642442e+00   1.0915574491657218e-01
   2.6487495434475337e+00   9.7440487778131191e-02
   2.8646903324320383e+00   8.6858607316223219e-02
   3.1039472038745157e+00   7.7319081357368757e-02
   3.3699707661195371e+00   6.8734211721214619e-02
   3.6668240820683673e+00   6.1020439995603325e-02
   3.9993075603439330e+00   5.4098951745210136e-02
   4.3731127542956774e+00   4.7896060611141683e-02
   4.7950115912685067e+00   4.2343400690368259e-02
   5.2730877829238558e+00   3.7377991131184694e-02
   5.8170229228547914e+00   3.2942171225979762e-02
   6.4384488460959561e+00   2.8983432214945495e-02
   7.1513801751895425e+00   2.5454189677006155e-02
   7.9727484246842186e+00   2.2311493578096891e-02
   8.9230574554726374e+00   1.9516693291976230e-02
   1.0027185048972635e+01   1.7035087214401626e-02
   1.1315363367451628e+01   1.4835550267925539e-02
   1.2824366375952744e+01   1.2890150185521957e-02
   1.4598937019629393e+01   1.1173775483251568e-02
   1.6693487497315939e+01   9.6637672051420823e-03
   1.9174084747583723e+01   8.3395661417732941e-03
   2.2120718073941902e+01   7.1823984439295472e-03
   2.5629803784905373e+01   6.1749933107910311e-03
   2.9816793893910578e+01   5.3013480330333573e-03
   3.4818658804161458e+01   4.5465597193463129e-03
   4.0795856753200049e+01   3.8967105158333117e-03
   4.7933206048118784e+01   3.3388134176577568e-03
   5.6438952349956836e+01   2.8608187080774662e-03
   6.6541288878285968e+01   2.4516495229607430e-03
   7.8481823200108451e+01   2.1012600493610688e-03
   9.2506183762921935e+01   1.8007001918764341e-03
   1.0885294472373573e+02   1.5421521564820103e-03
   1.2774311965252976e+02   1.3189382520244046e-03
   1.4937314105953499e+02   1.1254895168626234e-03
   1.7391376120597252e+02   9.5726030520302695e-04
   2.0151590747033092e+02   8.1060968964611095e-04
   2.3232280497454227e+02   6.8265711463585726e-04
   2.6648617704201627e+02   5.7112051885470025e-04
   3.0418408208572322e+02   4.7416765970800437e-04
   3.4563864763647092e+02   3.9028563431913366e-04
   3.9113275248748050e+02   3.1817198489503148e-04
   4.4102592211104866e+02   2.5666118843736726e-04
   4.9577045181710685e+02   2.0467491513919393e-04
   5.5592880293421149e+02   1.6119076648284515e-04
   6.2219393272954460e+02   1.2523290285942098e-04
   6.9541423545032899e+02   9.5869677569569746e-05
   7.7662449483717864e+02   7.2215914640297053e-05
   8.6708518562318034e+02   5.3442669819484554e-05
   9.6833235931110084e+02   3.8783250217955565e-05
   1.0822403107420632e+03   2.7538053593917183e-05
   1.2111005831042569e+03   1.9081138054462518e-05
   1.3577199210387832e+03   1.2860533035037405e-05
   1.5255387878309587e+03   8.3974640169309150e-06
   1.7187708502164749e+03   5.2861044740426913e-06
   1.9425555369942688e+03   3.1879960102881317e-06
   2.2031020540426275e+03   1.8270274774974113e-06
   2.5077764451597427e+03   9.8481920648079610e-07
   2.8650259780537572e+03   4.9243841510402269e-07
   3.2839409576934790e+03   2.2397473504412177e-07
   3.7731031452437364e+03   9.0364949759326063e-08
   4.3381656003719881e+03   3.1148695547004985e-08
   4.9774685963869088e+03   8.5794785568417727e-09
   5.6752303897297488e+03   1.7608710903091702e-09
   6.3931191773935680e+03   2.3796918547772384e-10
   7.0640382772112216e+03  -1.0517276800954682e-11
   7.5959027483660293e+03  -3.8772997471576991e-12
   7.8931960615577718e+03   3.5250039321620712e-13


==> R_sigFssOAFPdel_del0001.txt <==
   1.9239983322252952e-02   1.0000000000000000e+00
   5.7763010131159032e-02   9.9547582436592408e-01
   9.6429741385942902e-02   9.8650281045534571e-01
   1.3536186669346342e-01   9.7322010663260961e-01
   1.7468256847242020e-01   9.5582625095117002e-01
   2.1450814380375552e-01   9.3457943081701422e-01
   2.5495691318291946e-01   9.0979039853832178e-01
   2.9615419197862930e-01   8.8181239272967593e-01
   3.3823117767937821e-01   8.5103296075246693e-01
   3.8132624584240177e-01   8.1786447364546355e-01
   4.2558693444208789e-01   7.8273383879163116e-01
   4.7117073558823974e-01   7.4607323822451022e-01
   5.1824678214061570e-01   7.0831091565696513e-01
   5.6699781583027764e-01   6.6986252926425216e-01
   6.1762185469798947e-01   6.3112383147260809e-01
   6.7033449932695510e-01   5.9246421615025990e-01
   7.2537148918196259e-01   5.5422148396460980e-01
   7.8299135854281610e-01   5.1669805888706577e-01
   8.4347873454671307e-01   4.8015833332314656e-01
   9.0714800939164153e-01   4.4482728063072802e-01
   9.7434743833655613e-01   4.1089027916484938e-01
   1.0454640363679593e+00   3.7849386581172673e-01
   1.1209291108109991e+00   3.4774740331217496e-01
   1.2012246161797759e+00   3.1872548304452913e-01
   1.2868906414393129e+00   2.9147082656219003e-01
   1.3785339868003483e+00   2.6599760615711426e-01
   1.4768381451754393e+00   2.4229499985601152e-01
   1.5825750132093499e+00   2.2033081494990123e-01
   1.6966184471402372e+00   2.0005510781513933e-01
   1.8199601378076389e+00   1.8140367008754749e-01
   1.9537282221473546e+00   1.6430129494302945e-01
   2.0992089645193786e+00   1.4866479118160011e-01
   2.2578721945008642e+00   1.3440568258955637e-01
   2.4314010888727418e+00   1.2143257237949315e-01
   2.6217269083614529e+00   1.0965317974758708e-01
   2.8310696209646982e+00   9.8976037396059563e-02
   3.0619851877301167e+00   8.9311870409938349e-02
   3.3174203534459616e+00   8.0574686226517755e-02
   3.6007759728545512e+00   7.2682591389908971e-02
   3.9159795656414045e+00   6.5558371434080609e-02
   4.2675676972788237e+00   5.9129868541541494e-02
   4.6607785406308082e+00   5.3330179512778832e-02
   5.1016540857093853e+00   4.8097709680753976e-02
   5.5971507161023499e+00   4.3376110860583454e-02
   6.1552556030692669e+00   3.9114121725905455e-02
   6.7851043256984305e+00   3.5265338010429095e-02
   7.4970931716934901e+00   3.1787930254868355e-02
   8.3029769847598249e+00   2.8644320756418401e-02
   9.2159405569096773e+00   2.5800838838179210e-02
   1.0250629710909143e+01   2.3227364414252424e-02
   1.1423127066321610e+01   2.0896968344548239e-02
   1.2750858445529795e+01   1.8785565105080181e-02
   1.4252420602885524e+01   1.6871585512107264e-02
   1.5947328934053033e+01   1.5135678669629503e-02
   1.7855695969383969e+01   1.3560456169727767e-02
   1.9997866934639916e+01   1.2130281547727757e-02
   2.2394053529055569e+01   1.0831106702516354e-02
   2.5064018990612340e+01   9.6503535562916815e-03
   2.8026872230085470e+01   8.5768264190952282e-03
   3.1301022240121096e+01   7.6006397499111733e-03
   3.4904327929682744e+01   6.7131450989691968e-03
   3.8854455142903348e+01   5.9068390163798147e-03
   4.3169427057192848e+01   5.1752450207435069e-03
   4.7868335276926921e+01   4.5127706833290003e-03
   5.2972169329635349e+01   3.9145456607504996e-03
   5.8504723699935383e+01   3.3762556572428724e-03
   6.4493554154097239e+01   2.8939865277012775e-03
   7.0970971554121348e+01   2.4640885786471295e-03
   7.7975079677496581e+01   2.0830702598611910e-03
   8.5550881866358651e+01   1.7475234471885555e-03
   9.3751494186231966e+01   1.4540779161833601e-03
   1.0263951502076912e+02   1.1993825112908802e-03
   1.1228861243790897e+02   9.8010675450842808e-04
   1.2278539857699327e+02   7.9295650675758993e-04
   1.3423167337608083e+02   6.3469948146999263e-04
   1.4674713396328139e+02   5.0219503901236028e-04
   1.6047265936071082e+02   3.9242441264625272e-04
   1.7557430230856681e+02   3.0251957706159074e-04
   1.9224813905065758e+02   2.2978799985140925e-04
   2.1072614314605630e+02   1.7173230253117770e-04
   2.3128326473953703e+02   1.2606494289610386e-04
   2.5424588195173720e+02   9.0717000786577000e-05
   2.8000173339783771e+02   6.3841618129344612e-05
   3.0901130584928313e+02   4.3812899460567971e-05
   3.4182033857482236e+02   2.9220134061156454e-05
   3.7907251128973292e+02   1.8858394794265413e-05
   4.2152029104348316e+02   1.1716316922844700e-05
   4.7002995286293810e+02   6.9611609443546418e-06
   5.2557350108197875e+02   3.9222286754098524e-06
   5.8919493821327649e+02   2.0731856934190662e-06
   6.6193044517242731e+02   1.0134352447575692e-06
   7.4465179684794623e+02   4.4941281243441263e-07
   8.3779231288847666e+02   1.7606564502091369e-07
   9.4091320814286496e+02   5.8672485907718924e-08
   1.0520941428111485e+03   1.5711422967609821e-08
   1.1672153874505373e+03   3.0936140905649150e-09
   1.2793673117189637e+03   3.8426034368895994e-10
   1.3788457202346233e+03   2.0476825334351010e-11
   1.4542943863762464e+03   7.2676032754221878e-14
   1.4952229190740120e+03   2.9830437093681878e-14


==> R_sigFssOAFPdel_del001.txt <==
   1.9240184084480322e-02   1.0000000000000000e+00
   5.7761537607023822e-02   9.9590850089269667e-01
   9.6419698298461462e-02   9.8779241443142307e-01
   1.3533046585042072e-01   9.7577553205594381e-01
   1.7461079236101454e-01   9.6003459457405571e-01
   2.1437065855229936e-01   9.4079937625148957e-01
   2.5472145520661599e-01   9.1834637277276643e-01
   2.9578057565620935e-01   8.9298985882724957e-01
   3.3767017174844149e-01   8.6507457257484222e-01
   3.8051816339678485e-01   8.3496726128982435e-01
   4.2445986860457868e-01   8.0304751939493324e-01
   4.6963844209728312e-01   7.6969952357394811e-01
   5.1620608479698971e-01   7.3530383083902728e-01
   5.6432544731779677e-01   7.0022967704981776e-01
   6.1417063880378997e-01   6.6482845754507902e-01
   6.6592870021684736e-01   6.2942799586793219e-01
   7.1980116757514911e-01   5.9432789178712364e-01
   7.7600552294679070e-01   5.5979617009744853e-01
   8.3477699877040812e-01   5.2606694522765773e-01
   8.9637044864625248e-01   4.9333920977978496e-01
   9.6106223523555190e-01   4.6177671341536880e-01
   1.0291524074081926e+00   4.3150867508910273e-01
   1.1009669277334346e+00   4.0263130614349046e-01
   1.1768599641195894e+00   3.7520999925260151e-01
   1.2572163959822633e+00   3.4928196292725899e-01
   1.3424543185386344e+00   3.2485922807543122e-01
   1.4330275759192057e+00   3.0193187169842789e-01
   1.5294283779342910e+00   2.8047130017291938e-01
   1.6321897868659396e+00   2.6043352909372097e-01
   1.7418880949255706e+00   2.4176234886225673e-01
   1.8591450653208781e+00   2.2439229079415821e-01
   1.9846298206225010e+00   2.0825136758472146e-01
   2.1190603875339229e+00   1.9326353334952717e-01
   2.2632048204193431e+00   1.7935083837781510e-01
   2.4178817168949909e+00   1.6643528665788779e-01
   2.5839601698083858e+00   1.5444038399864610e-01
   2.7623591062229331e+00   1.4329238905595848e-01
   2.9540459451123544e+00   1.3292129384389548e-01
   3.1600347525336687e+00   1.2326154384518097e-01
   3.3813839867534270e+00   1.1425252557509720e-01
   3.6191939849385362e+00   1.0583885218382329e-01
   3.8746045787299557e+00   9.7970464667783502e-02
   4.1487931137143406e+00   9.0602579373361566e-02
   4.4429732258437467e+00   8.3695509440386173e-02
   4.7583948814876322e+00   7.7214378902387609e-02
   5.0963459912973281e+00   7.1128758307891740e-02
   5.4581559499608172e+00   6.5412244963080540e-02
   5.8452014916407622e+00   6.0042005287647464e-02
   6.2589149841984373e+00   5.4998303781276507e-02
   6.7007953311451782e+00   5.0264035376843610e-02
   7.1724216408480341e+00   4.5824274079958469e-02
   7.6754695912943740e+00   4.1665854241758074e-02
   8.2117305651831263e+00   3.7776991919675047e-02
   8.7831336563827715e+00   3.4146951119117384e-02
   9.3917705274996450e+00   3.0765760599021332e-02
   1.0039923368803928e+01   2.7623978724329732e-02
   1.0730096262286635e+01   2.4712503201576672e-02
   1.1465050224851273e+01   2.2022422945204075e-02
   1.2247842543405062e+01   1.9544904012273111e-02
   1.3081871045095024e+01   1.7271103948585453e-02
   1.3970923985194220e+01   1.5192110460112776e-02
   1.4919236618757099e+01   1.3298898487477152e-02
   1.5931555549566882e+01   1.1582304009053281e-02
   1.7013212119603740e+01   1.0033014079057495e-02
   1.8170206588427288e+01   8.6415712831676619e-03
   1.9409304964510000e+01   7.3983933573840838e-03
   2.0738150744329651e+01   6.2938074022906819e-03
   2.2165394461166489e+01   5.3180961098246819e-03
   2.3700844213132871e+01   4.4615546521498172e-03
   2.5355641015297895e+01   3.7145551346591519e-03
   2.7142463646588546e+01   3.0676147349439197e-03
   2.9075768112703937e+01   2.5114652279872689e-03
   3.1172067779704598e+01   2.0371206374363341e-03
   3.3450261102148971e+01   1.6359401857510090e-03
   3.5932014230817408e+01   1.2996852771085495e-03
   3.8642206394524841e+01   1.0205686088912600e-03
   4.1609445763116781e+01   7.9129431894817972e-04
   4.4866661884220591e+01   6.0508914449516448e-04
   4.8451777838776316e+01   4.5572396612334544e-04
   5.2408458652127557e+01   3.3752591335127041e-04
   5.6786920249855427e+01   2.4538175212835241e-04
   6.1644762907154266e+01   1.7473271215204239e-04
   6.7047758439316738e+01   1.2156160526369157e-04
   7.3070464305479447e+01   8.2373238744112308e-05
   7.9796450443530418e+01   5.4168662270226012e-05
   8.7317790409292485e+01   3.4414345104199239e-05
   9.5733271225663529e+01   2.1007276621104810e-05
   1.0514450133098426e+02   1.2236638258799963e-05
   1.1564873854389265e+02   6.7431025029179210e-06
   1.2732685519533007e+02   3.4765694705195441e-06
   1.4022452269131074e+02   1.6529482918146297e-06
   1.5432470408368442e+02   7.1091139638120399e-07
   1.6951040909908366e+02   2.6938100939512001e-07
   1.8551918513401955e+02   8.6630472198735033e-08
   2.0189586124249053e+02   2.2363979167465704e-08
   2.1795785021761844e+02   4.2447457706687017e-09
   2.3279590288851094e+02   5.0861247328953135e-10
   2.4533678578722450e+02   2.7883863212817046e-11
   2.5448379102726523e+02   3.9642532584946283e-13
   2.5932035818325846e+02   2.0450357133746128e-14


==> R_sigFssOAFPdel_del01.txt <==
   1.9241360401245435e-02   1.0000000000000000e+00
   5.7752914991442444e-02   9.9718942049817327e-01
   9.6360975514880251e-02   9.9160715334243210e-01
   1.3514730437531888e-01   9.8332572676862795e-01
   1.7419347406643917e-01   9.7244903696372653e-01
   2.1357450796117014e-01   9.5911201788572775e-01
   2.5336459281910217e-01   9.4347694105943836e-01
   2.9363993031277252e-01   9.2572829881553020e-01
   3.3447729617529481e-01   9.0606848175484644e-01
   3.7595419264180419e-01   8.8471284630145564e-01
   4.1814937742476260e-01   8.6188442529817555e-01
   4.6114247418209919e-01   8.3780914323947608e-01
   5.0501406009685734e-01   8.1271111531950035e-01
   5.4984580519783299e-01   7.8680827869535430e-01
   5.9572025227921421e-01   7.6030873289441170e-01
   6.4272082961572030e-01   7.3340758052012622e-01
   6.9093183192631202e-01   7.0628442815756554e-01
   7.4043823555718802e-01   6.7910166844511688e-01
   7.9132566006265592e-01   6.5200337465845526e-01
   8.4368028864229805e-01   6.2511485973132885e-01
   8.9758872418634084e-01   5.9854287102531789e-01
   9.5313796366439441e-01   5.7237625630665390e-01
   1.0104153529580397e+00   5.4668707730971289e-01
   1.0695085483330715e+00   5.2153207466324436e-01
   1.1305055947253630e+00   4.9695433860388571e-01
   1.1934950164467228e+00   4.7298513631299527e-01
   1.2585659664877284e+00   4.4964579575429003e-01
   1.3258084961578493e+00   4.2694954342320673e-01
   1.3953138624559072e+00   4.0490326133929061e-01
   1.4671749231383282e+00   3.8350909629747232e-01
   1.5414866453690328e+00   3.6276587268650207e-01
   1.6183466604852594e+00   3.4267030560398160e-01
   1.6978559115537983e+00   3.2321798928464890e-01
   1.7801193942415925e+00   3.0440415836264501e-01
   1.8652469377211036e+00   2.8622424530343016e-01
   1.9533540686743036e+00   2.6867423981873262e-01
   2.0445629442704516e+00   2.5175087452069955e-01
   2.1390033173354985e+00   2.3545167108419385e-01
   2.2368135755880374e+00   2.1977486544062230e-01
   2.3381418352346066e+00   2.0471924299362868e-01
   2.4431470704867437e+00   1.9028391439336226e-01
   2.5520003211672182e+00   1.7646804899728127e-01
   2.6648859588109342e+00   1.6327059105115524e-01
   2.7820030107117306e+00   1.5068997804743398e-01
   2.9035665838959468e+00   1.3872387088161056e-01
   3.0298093723450963e+00   1.2736891074725654e-01
   3.1609832626829606e+00   1.1662051085224105e-01
   3.2973610787596028e+00   1.0647268517382165e-01
   3.4392384529333810e+00   9.6917920416065687e-02
   3.5869358526077377e+00   8.7947091175065911e-02
   3.7408007998635640e+00   7.9549415813193122e-02
   3.9012102778555766e+00   7.1712453530254378e-02
   4.0685733636584871e+00   6.4422138305432253e-02
   4.2433341221271155e+00   5.7662845157932720e-02
   4.4259747611362865e+00   5.1417486287924016e-02
   4.6170190960144186e+00   4.5667631215860836e-02
   4.8170363525520408e+00   4.0393646121949393e-02
   5.0266453137827307e+00   3.5574848995222265e-02
   5.2465188598848789e+00   3.1189675043987446e-02
   5.4773889187404778e+00   2.7215848607781611e-02
   5.7200518282702761e+00   2.3630558762902647e-02
   5.9753741458363052e+00   2.0410634694262086e-02
   6.2442988920738154e+00   1.7532718797865516e-02
   6.5278522012173079e+00   1.4973435853029128e-02
   6.8271503625099488e+00   1.2709555878201047e-02
   7.1434071635662129e+00   1.0718149648792178e-02
   7.4779414157761197e+00   8.9767355907570210e-03
   7.8321845091848550e+00   7.4634162433306200e-03
   8.2076877198943876e+00   6.1570034751004489e-03
   8.6061289107842782e+00   5.0371312603295993e-03
   9.0293181425611184e+00   4.0843547393170261e-03
   9.4792014853174713e+00   3.2802351674647637e-03
   9.9578621194882313e+00   2.6074100860027961e-03
   1.0467517520305424e+01   2.0496482672805153e-03
   1.1010511103593142e+01   1.5918896829150357e-03
   1.1589296290961926e+01   1.2202705059650813e-03
   1.2206410388319270e+01   9.2213347114666932e-04
   1.2864434986353045e+01   6.8602436880678061e-04
   1.3565938909328471e+01   5.0167521198126385e-04
   1.4313398944115342e+01   3.5997491976836823e-04
   1.5109092811003254e+01   2.5292859442771671e-04
   1.5954958299792366e+01   1.7360625324128445e-04
   1.6852412223981140e+01   1.1608214909303087e-04
   1.7802123234032958e+01   7.5365912484652190e-05
   1.8803734023342933e+01   4.7326616245415185e-05
   1.9855531402401645e+01   2.8611156678653383e-05
   2.0954067830543437e+01   1.6558443601598064e-05
   2.2093745874224478e+01   9.1109417061024365e-06
   2.3266387979678147e+01   4.7254812546009249e-06
   2.4460828056485166e+01   2.2854187555980516e-06
   2.5662577797193606e+01   1.0163765001161257e-06
   2.6853637150662173e+01   4.0801788548462575e-07
   2.8012531236417438e+01   1.4416943933324256e-07
   2.9114659475356714e+01   4.3257144750327812e-08
   3.0133029881826108e+01   1.0445425952474510e-08
   3.1039416299413762e+01   1.8635003275221177e-09
   3.1805916414106630e+01   2.1142658161118811e-10
   3.2406808770046219e+01   1.1155152832976011e-11
   3.2820522893644302e+01   1.6456845681981083e-13
   3.3031471351805649e+01   7.0758341727422182e-15


==> R_sigFssOAFPdel_del10.txt <==
   1.9243262387035338e-02   1.0000000000000000e+00
   5.7738979720152725e-02   9.9837116506234047e-01
   9.6266434790401534e-02   9.9512163753594096e-01
   1.3485399993754377e-01   9.9026658070220352e-01
   1.7352990380118657e-01   9.8382797378049347e-01
   2.1231960300335079e-01   9.7583505140818239e-01
   2.5124815825380753e-01   9.6632403251902332e-01
   2.9034140236324818e-01   9.5533759650104999e-01
   3.2962535894917561e-01   9.4292463182644104e-01
   3.6912633017815288e-01   9.2913985275538247e-01
   4.0887113916716861e-01   9.1404331168562125e-01
   4.4888701804277209e-01   8.9769999643779164e-01
   4.8920170215139080e-01   8.8017935652505963e-01
   5.2984355234704128e-01   8.6155479561030279e-01
   5.7084155232837597e-01   8.4190320929495810e-01
   6.1222540945406545e-01   8.2130448398494671e-01
   6.5402565116143907e-01   7.9984099405511977e-01
   6.9627367118260031e-01   7.7759712973426387e-01
   7.3900183827057608e-01   7.5465880547521014e-01
   7.8224359281434463e-01   7.3111298078610776e-01
   8.2603352521338913e-01   7.0704720343955252e-01
   8.7040749567770304e-01   6.8254914507229536e-01
   9.1540274203722694e-01   6.5770615497490426e-01
   9.6105798542762300e-01   6.3260483155252611e-01
   1.0074135653632741e+00   6.0733059503947551e-01
   1.0545115659159732e+00   5.8196728171073964e-01
   1.1023959490679467e+00   5.5659675509987150e-01
   1.1511127105433232e+00   5.3129852704876002e-01
   1.2007100312187302e+00   5.0614940402951025e-01
   1.2512384418875293e+00   4.8122315342860666e-01
   1.3027510069830857e+00   4.5659018841773247e-01
   1.3553035091630916e+00   4.3231728256416457e-01
   1.4089546520489098e+00   4.0846730924506630e-01
   1.4637662809043237e+00   3.8509900748822745e-01
   1.5198036100606844e+00   3.6226678151428893e-01
   1.5771354728266631e+00   3.4002052963717000e-01
   1.6358345903087375e+00   3.1840550508227294e-01
   1.6959778533890788e+00   2.9746221261265993e-01
   1.7576466315351011e+00   2.7722633708237560e-01
   1.8209271031302883e+00   2.5772870612402260e-01
   1.8859106058152919e+00   2.3899528810774776e-01
   1.9526940182201122e+00   2.2104722178068870e-01
   2.0213801670899709e+00   2.0390087881156377e-01
   2.0920782614698825e+00   1.8756795833068554e-01
   2.1649043628829729e+00   1.7205561004921641e-01
   2.2399818853850286e+00   1.5736658604098225e-01
   2.3174421292398208e+00   1.4349941891350376e-01
   2.3974248544227486e+00   1.3044862308025215e-01
   2.4800788877356053e+00   1.1820491820413494e-01
   2.5655627679883293e+00   1.0675547176677717e-01
   2.6540454320167006e+00   9.6084157615587210e-02
   2.7457069344413889e+00   8.6171828819714774e-02
   2.8407392042809287e+00   7.6996601492303293e-02
   2.9393468361034465e+00   6.8534146630783790e-02
   3.0417479056247059e+00   6.0757987894950148e-02
   3.1481748080508094e+00   5.3639802048106172e-02
   3.2588751083052609e+00   4.7149719410380507e-02
   3.3741123855757986e+00   4.1256622156917777e-02
   3.4941670595255192e+00   3.5928437529583447e-02
   3.6193371720079144e+00   3.1132423729514157e-02
   3.7499390907257397e+00   2.6835446522171135e-02
   3.8863081004320859e+00   2.3004244166279823e-02
   4.0287988279209355e+00   1.9605678967045435e-02
   4.1777854362261770e+00   1.6606973897959051e-02
   4.3336615137977148e+00   1.3975932562797676e-02
   4.4968395568048383e+00   1.1681141402595734e-02
   4.6677499249579766e+00   9.6921531268478519e-03
   4.8468391294427047e+00   7.9796503425261060e-03
   5.0345672733688236e+00   6.5155889115323454e-03
   5.2314044379688127e+00   5.2733205973661216e-03
   5.4378257730245032e+00   4.2276946616660680e-03
   5.6543050032560460e+00   3.3551385379944534e-03
   5.8813060304112232e+00   2.6337177017506982e-03
   6.1192722731007132e+00   2.0431750111904218e-03
   6.3686133485248311e+00   1.5649501596386188e-03
   6.6296886892390656e+00   1.1821798379623059e-03
   6.9027876857863122e+00   8.7967939218020505e-04
   7.1881059702076682e+00   6.4390703439558598e-04
   7.4857175350689644e+00   4.6291162296617727e-04
   7.7955425049927598e+00   3.2626525354267764e-04
   8.1173105725576153e+00   2.2498213117878640e-04
   8.4505204054228358e+00   1.5142521477279941e-04
   8.7943957148400607e+00   9.9202428864828690e-05
   9.1478391764319706e+00   6.3054481820504809e-05
   9.5093860191598338e+00   3.8736456621329015e-05
   9.8771598107180836e+00   2.2895700501930008e-05
   1.0248833756181741e+01   1.2948750753121536e-05
   1.0621601629070245e+01   6.9601352310877823e-06
   1.0992163152200757e+01   3.5260615296173529e-06
   1.1356729127303474e+01   1.6658927127665121e-06
   1.1711051697467841e+01   7.2400810891450786e-07
   1.2050484603319260e+01   2.8423983784065860e-07
   1.2370076998344278e+01   9.8323933107451856e-08
   1.2664702181788334e+01   2.8923620814263518e-08
   1.2929219475349402e+01   6.8600652537174655e-09
   1.3158663618032739e+01   1.2047968742847703e-09
   1.3348451884663850e+01   1.3491690625822888e-10
   1.3494595276325935e+01   7.0326682257603385e-12
   1.3593897358422350e+01   1.0147741006543840e-13
   1.3644123345756258e+01   4.6490221552790859e-15


==> R_sig_fssOAFPasymp.txt <==
   6.4701719921874705e+00   1.0059433750172229e-01
   7.1931015657809700e+00   8.8306583610848713e-02
   8.0279926291851442e+00   7.7149556345166695e-02
   8.9967325799637372e+00   6.7061873434705099e-02
   1.0126155634903078e+01   5.7983328801497529e-02
   1.1449315589469226e+01   4.9854134665722138e-02
   1.3007069970470075e+01   4.2614681206270232e-02
   1.4850081305427839e+01   3.6205415618222665e-02
   1.7041453095481671e+01   3.0566580242655100e-02
   1.9660053005126070e+01   2.5638395233372385e-02
   2.2804802418647331e+01   2.1361297768188601e-02
   2.6600332443385660e+01   1.7676200164312369e-02
   3.1204218851219949e+01   1.4525049541502150e-02
   3.6816449102444444e+01   1.1851367465855297e-02
   4.3691876655416017e+01   9.6007937561521459e-03
   5.2156202338904393e+01   7.7217132061613890e-03
   6.2626746646193240e+01   6.1657424918956675e-03
   7.5639100734885076e+01   4.8881213729972690e-03
   9.1880164843619724e+01   3.8480191811543119e-03
   1.1222856022434161e+02   3.0086580354757230e-03
   1.3780132815487534e+02   2.3373207456868507e-03
   1.7000269068750993e+02   1.8052583895572987e-03
   2.1056788816607940e+02   1.3874829848598007e-03
   2.6158693705512559e+02   1.0625081137290559e-03
   3.2548661700188501e+02   8.1205275143588526e-04
   4.0495057221017578e+02   6.2071968593245086e-04
   5.0276486023266131e+02   4.7568685830650493e-04
   6.2160800772934613e+02   3.6641612819117371e-04
   7.6385014884991551e+02   2.8438059193474486e-04
   9.3144057527880693e+02   2.2281230025607526e-04
   1.1259478141809741e+03   1.7645441841397964e-04

==> Rc_Sigc_NGC104_Trager_whole.txt <==
  -1.7831512503836435e+00  -8.9999999999999858e-02
  -1.6631512503836436e+00  -8.9999999999999858e-02
  -1.5481512503836437e+00  -8.9999999999999858e-02
  -1.1741512503836438e+00  -1.1999999999999922e-01
  -1.1631512503836436e+00  -1.1999999999999922e-01
  -1.1081512503836435e+00  -1.3000000000000078e-01
  -1.0711512503836438e+00  -1.4000000000000057e-01
  -1.0551512503836435e+00  -1.4000000000000057e-01
  -9.7615125038364359e-01  -1.6999999999999993e-01
  -9.5615125038364368e-01  -1.7999999999999972e-01
  -8.9715125038364363e-01  -1.9999999999999929e-01
  -8.8415125038364362e-01  -2.0999999999999908e-01
  -8.6115125038364360e-01  -2.2000000000000064e-01
  -8.2215125038364367e-01  -2.5000000000000000e-01
  -7.7615125038364363e-01  -2.8999999999999915e-01
  -7.2815125038364359e-01  -3.3000000000000007e-01
  -7.0615125038364368e-01  -3.4999999999999964e-01
  -7.0415125038364357e-01  -3.5999999999999943e-01
  -7.0115125038364368e-01  -3.5999999999999943e-01
  -7.0115125038364368e-01  -3.5999999999999943e-01
  -6.4515125038364363e-01  -4.2999999999999972e-01
  -6.1715125038364360e-01  -4.7000000000000064e-01
  -6.0615125038364370e-01  -4.9000000000000021e-01
  -5.8315125038364357e-01  -5.2999999999999936e-01
  -5.7615125038364368e-01  -5.3999999999999915e-01
  -5.5615125038364366e-01  -5.7000000000000028e-01
  -5.5115125038364354e-01  -5.8000000000000007e-01
  -5.2515125038364374e-01  -6.3000000000000078e-01
  -5.2015125038364363e-01  -6.4000000000000057e-01
  -5.1015125038364362e-01  -6.6000000000000014e-01
  -4.9015125038364360e-01  -6.9999999999999929e-01
  -4.7715125038364375e-01  -7.3000000000000043e-01
  -4.6615125038364358e-01  -7.5999999999999979e-01
  -4.3115125038364366e-01  -8.3999999999999986e-01
  -4.2415125038364354e-01  -8.5999999999999943e-01
  -4.1415125038364353e-01  -8.8000000000000078e-01
  -3.9615125038364374e-01  -9.2999999999999972e-01
  -3.9015125038364373e-01  -9.4999999999999929e-01
  -3.8415125038364367e-01  -9.5999999999999908e-01
  -3.6515125038364360e-01  -1.0099999999999998e+00
  -3.5415125038364370e-01  -1.0500000000000007e+00
  -3.5415125038364370e-01  -1.0500000000000007e+00
  -3.4815125038364370e-01  -1.0600000000000005e+00
  -3.4415125038364369e-01  -1.0700000000000003e+00
  -3.2815125038364368e-01  -1.1199999999999992e+00
  -3.0715125038364349e-01  -1.1799999999999997e+00
  -2.9215125038364365e-01  -1.2300000000000004e+00
  -2.7715125038364374e-01  -1.2799999999999994e+00
  -2.6915125038364374e-01  -1.3000000000000007e+00
  -2.5615125038364361e-01  -1.3399999999999999e+00
  -2.4215125038364360e-01  -1.3900000000000006e+00
  -2.1915125038364372e-01  -1.4700000000000006e+00
  -2.1715125038364375e-01  -1.4700000000000006e+00
  -2.1115125038364366e-01  -1.5000000000000000e+00
  -1.9715125038364367e-01  -1.5399999999999991e+00
  -1.9315125038364361e-01  -1.5600000000000005e+00
  -1.8515125038364369e-01  -1.5800000000000001e+00
  -1.8315125038364363e-01  -1.5899999999999999e+00
  -1.7115125038364362e-01  -1.6300000000000008e+00
  -1.6915125038364362e-01  -1.6400000000000006e+00
  -1.6815125038364345e-01  -1.6400000000000006e+00
  -1.5715125038364366e-01  -1.6800000000000015e+00
  -1.5615125038364353e-01  -1.6899999999999995e+00
  -1.3115125038364361e-01  -1.7799999999999994e+00
  -1.2915125038364361e-01  -1.7900000000000009e+00
  -1.2315125038364358e-01  -1.8100000000000005e+00
  -1.1915125038364362e-01  -1.8199999999999985e+00
  -1.1715125038364359e-01  -1.8300000000000001e+00
  -9.7151250383643625e-02  -1.9000000000000004e+00
  -9.0151250383643744e-02  -1.9300000000000015e+00
  -8.4151250383643655e-02  -1.9500000000000011e+00
  -6.5151250383643527e-02  -2.0299999999999994e+00
  -5.5151250383643553e-02  -2.0600000000000005e+00
  -5.2151250383643682e-02  -2.0699999999999985e+00
  -3.5151250383643494e-02  -2.1399999999999988e+00
  -2.3151250383643733e-02  -2.1899999999999995e+00
  -2.3151250383643733e-02  -2.1899999999999995e+00
  -1.6151250383643595e-02  -2.2200000000000006e+00
  -1.3151250383643693e-02  -2.2299999999999986e+00
  -1.1151250383643735e-02  -2.2299999999999986e+00
  -7.1512503836437188e-03  -2.2499999999999982e+00
  -1.5125038364358705e-04  -2.2799999999999994e+00
   4.8487496163563196e-03  -2.2999999999999989e+00
   6.8487496163563135e-03  -2.3100000000000005e+00
   1.9848749616356475e-02  -2.3600000000000012e+00
   3.3848749616356401e-02  -2.4099999999999984e+00
   1.2284874961635635e-01  -2.7799999999999994e+00
   1.3184874961635626e-01  -2.8100000000000005e+00
   1.6684874961635646e-01  -2.9599999999999991e+00
   2.0284874961635643e-01  -3.1100000000000012e+00
   2.9784874961635649e-01  -3.5200000000000014e+00
   3.0084874961635649e-01  -3.5299999999999994e+00
   3.2384874961635624e-01  -3.6300000000000008e+00
   3.8384874961635629e-01  -3.9000000000000004e+00
   4.5584874961635635e-01  -4.2200000000000006e+00
   4.7384874961635615e-01  -4.2999999999999989e+00
   4.7684874961635620e-01  -4.3199999999999985e+00
   5.1784874961635619e-01  -4.5099999999999998e+00
   5.3884874961635654e-01  -4.5999999999999996e+00
   5.7184874961635646e-01  -4.7599999999999998e+00
   5.7984874961635646e-01  -4.7999999999999989e+00
   6.0184874961635626e-01  -4.9000000000000004e+00
   6.1984874961635650e-01  -4.9900000000000002e+00
   6.4384874961635652e-01  -5.1100000000000012e+00
   6.6284874961635620e-01  -5.2099999999999991e+00
   6.6584874961635632e-01  -5.2200000000000006e+00
   6.9884874961635624e-01  -5.3899999999999988e+00
   6.9884874961635624e-01  -5.3899999999999988e+00
   7.0284874961635624e-01  -5.4099999999999984e+00
   7.3784874961635638e-01  -5.5900000000000016e+00
   7.7784874961635642e-01  -5.8100000000000005e+00
   7.9984874961635621e-01  -5.9300000000000015e+00
   7.9984874961635621e-01  -5.9300000000000015e+00
   7.9984874961635621e-01  -5.9300000000000015e+00
   8.4484874961635659e-01  -6.1800000000000015e+00
   8.5384874961635648e-01  -6.2400000000000002e+00
   8.5384874961635648e-01  -6.2400000000000002e+00
   8.5384874961635648e-01  -6.2400000000000002e+00
   9.0284874961635642e-01  -6.5299999999999994e+00
   9.0284874961635642e-01  -6.5299999999999994e+00
   9.0284874961635642e-01  -6.5299999999999994e+00
   9.0284874961635642e-01  -6.5299999999999994e+00
   9.4584874961635657e-01  -6.7999999999999989e+00
   9.4584874961635657e-01  -6.7999999999999989e+00
   9.4584874961635657e-01  -6.7999999999999989e+00
   9.4584874961635657e-01  -6.7999999999999989e+00
   9.5384874961635657e-01  -6.8499999999999996e+00
   9.8484874961635627e-01  -7.0499999999999989e+00
   9.8484874961635627e-01  -7.0499999999999989e+00
   9.8484874961635627e-01  -7.0499999999999989e+00
   9.8484874961635627e-01  -7.0499999999999989e+00
   9.9984874961635639e-01  -7.1500000000000004e+00
   1.0218487496163562e+00  -7.3100000000000005e+00
   1.0218487496163562e+00  -7.3100000000000005e+00
   1.0218487496163562e+00  -7.3100000000000005e+00
   1.0218487496163562e+00  -7.3100000000000005e+00
   1.0548487496163566e+00  -7.5400000000000009e+00
   1.0548487496163566e+00  -7.5400000000000009e+00
   1.0548487496163566e+00  -7.5400000000000009e+00
   1.0548487496163566e+00  -7.5400000000000009e+00
   1.0788487496163566e+00  -7.7099999999999991e+00
   1.0858487496163562e+00  -7.7700000000000014e+00
   1.0858487496163562e+00  -7.7700000000000014e+00
   1.0858487496163562e+00  -7.7700000000000014e+00
   1.0858487496163562e+00  -7.7700000000000014e+00
   1.1118487496163565e+00  -7.9700000000000006e+00
   1.1148487496163562e+00  -7.9900000000000002e+00
   1.1148487496163562e+00  -7.9900000000000002e+00
   1.1148487496163562e+00  -7.9900000000000002e+00
   1.1148487496163562e+00  -7.9900000000000002e+00
   1.1418487496163563e+00  -8.2000000000000011e+00
   1.1418487496163563e+00  -8.2000000000000011e+00
   1.1418487496163563e+00  -8.2000000000000011e+00
   1.1418487496163563e+00  -8.2000000000000011e+00
   1.1458487496163563e+00  -8.2299999999999986e+00
   1.1668487496163562e+00  -8.4099999999999984e+00
   1.1668487496163562e+00  -8.4099999999999984e+00
   1.1668487496163562e+00  -8.4099999999999984e+00
   1.1668487496163562e+00  -8.4099999999999984e+00
   1.1738487496163563e+00  -8.4599999999999991e+00
   1.1918487496163566e+00  -8.6199999999999992e+00
   1.1918487496163566e+00  -8.6199999999999992e+00
   1.1918487496163566e+00  -8.6199999999999992e+00
   1.2038487496163566e+00  -8.7200000000000006e+00
   1.2138487496163564e+00  -8.8100000000000005e+00
   1.2138487496163564e+00  -8.8100000000000005e+00
   1.2138487496163564e+00  -8.8100000000000005e+00
   1.2268487496163563e+00  -8.9199999999999999e+00
   1.2278487496163561e+00  -8.9300000000000015e+00
   1.2358487496163562e+00  -9.0099999999999998e+00
   1.2358487496163562e+00  -9.0099999999999998e+00
   1.2358487496163562e+00  -9.0099999999999998e+00
   1.2548487496163563e+00  -9.1800000000000015e+00
   1.2568487496163565e+00  -9.2000000000000011e+00
   1.2568487496163565e+00  -9.2000000000000011e+00
   1.2568487496163565e+00  -9.2000000000000011e+00
   1.2758487496163562e+00  -9.3800000000000008e+00
   1.2768487496163565e+00  -9.3899999999999988e+00
   1.2768487496163565e+00  -9.3899999999999988e+00
   1.2768487496163565e+00  -9.3899999999999988e+00
   1.2948487496163563e+00  -9.5600000000000005e+00
   1.2948487496163563e+00  -9.5600000000000005e+00
   1.2948487496163563e+00  -9.5600000000000005e+00
   1.3008487496163565e+00  -9.6199999999999992e+00
   1.3058487496163564e+00  -9.6699999999999999e+00
   1.3138487496163564e+00  -9.7499999999999982e+00
   1.3138487496163564e+00  -9.7499999999999982e+00
   1.3138487496163564e+00  -9.7499999999999982e+00
   1.3188487496163563e+00  -9.7999999999999989e+00
   1.3308487496163564e+00  -9.9300000000000015e+00
   1.3308487496163564e+00  -9.9300000000000015e+00
   1.3398487496163562e+00  -1.0020000000000001e+01
   1.3418487496163565e+00  -1.0040000000000001e+01
   1.3478487496163563e+00  -1.0100000000000000e+01
   1.3478487496163563e+00  -1.0100000000000000e+01
   1.3588487496163564e+00  -1.0220000000000001e+01
   1.3638487496163563e+00  -1.0279999999999999e+01
   1.3638487496163563e+00  -1.0279999999999999e+01
   1.3868487496163564e+00  -1.0529999999999999e+01
   1.3948487496163564e+00  -1.0619999999999999e+01


==> Rc_Sigc_NGC1851_Trager_whole.txt <==
  -2.1421512503836437e+00  -6.5999999999999837e-01
  -1.9021512503836435e+00  -6.7999999999999972e-01
  -1.6671512503836436e+00  -7.5000000000000000e-01
  -1.6601512503836435e+00  -7.5000000000000000e-01
  -1.5521512503836437e+00  -8.1999999999999851e-01
  -1.4661512503836436e+00  -8.8999999999999879e-01
  -1.4001512503836437e+00  -9.5999999999999908e-01
  -1.3601512503836437e+00  -1.0099999999999998e+00
  -1.3451512503836436e+00  -1.0299999999999994e+00
  -1.3261512503836437e+00  -1.0499999999999989e+00
  -1.2481512503836436e+00  -1.1799999999999997e+00
  -1.2341512503836436e+00  -1.2099999999999991e+00
  -1.2031512503836437e+00  -1.2699999999999996e+00
  -1.1671512503836436e+00  -1.3399999999999999e+00
  -1.1651512503836436e+00  -1.3499999999999996e+00
  -1.1131512503836436e+00  -1.4699999999999989e+00
  -1.0951512503836436e+00  -1.5099999999999998e+00
  -1.0181512503836436e+00  -1.7099999999999991e+00
  -1.0091512503836435e+00  -1.7399999999999984e+00
  -9.8915125038364360e-01  -1.7899999999999991e+00
  -9.7715125038364359e-01  -1.8299999999999983e+00
  -9.7615125038364359e-01  -1.8299999999999983e+00
  -9.5815125038364368e-01  -1.8799999999999990e+00
  -9.4015125038364367e-01  -1.9399999999999995e+00
  -9.3715125038364366e-01  -1.9499999999999993e+00
  -9.1215125038364364e-01  -2.0299999999999994e+00
  -8.7515125038364361e-01  -2.1499999999999986e+00
  -8.7315125038364361e-01  -2.1599999999999984e+00
  -8.6415125038364371e-01  -2.1899999999999995e+00
  -8.2115125038364367e-01  -2.3399999999999999e+00
  -8.1615125038364367e-01  -2.3599999999999994e+00
  -7.8015125038364364e-01  -2.4899999999999984e+00
  -7.7315125038364374e-01  -2.5099999999999998e+00
  -7.6915125038364374e-01  -2.5299999999999994e+00
  -7.6715125038364373e-01  -2.5399999999999991e+00
  -7.6515125038364373e-01  -2.5399999999999991e+00
  -7.2915125038364370e-01  -2.6799999999999997e+00
  -7.2015125038364358e-01  -2.7199999999999989e+00
  -7.0015125038364356e-01  -2.7899999999999991e+00
  -6.9015125038364356e-01  -2.8299999999999983e+00
  -6.8815125038364355e-01  -2.8399999999999999e+00
  -6.7915125038364366e-01  -2.8799999999999990e+00
  -6.5415125038364352e-01  -2.9800000000000004e+00
  -6.4115125038364362e-01  -3.0299999999999976e+00
  -6.2815125038364372e-01  -3.0899999999999999e+00
  -6.2815125038364372e-01  -3.0899999999999999e+00
  -6.2515125038364361e-01  -3.0999999999999979e+00
  -6.2115125038364360e-01  -3.1199999999999974e+00
  -6.2015125038364372e-01  -3.1199999999999974e+00
  -6.0715125038364359e-01  -3.1799999999999997e+00
  -5.8915125038364358e-01  -3.2500000000000000e+00
  -5.7415125038364367e-01  -3.3200000000000003e+00
  -5.6315125038364355e-01  -3.3699999999999974e+00
  -5.6015125038364366e-01  -3.3799999999999990e+00
  -5.5615125038364366e-01  -3.3999999999999986e+00
  -5.4515125038364354e-01  -3.4499999999999993e+00
  -5.3315125038364342e-01  -3.5000000000000000e+00
  -5.1715125038364373e-01  -3.5700000000000003e+00
  -5.1215125038364362e-01  -3.5999999999999979e+00
  -5.0815125038364362e-01  -3.6099999999999994e+00
  -4.9015125038364360e-01  -3.6899999999999977e+00
  -4.8415125038364359e-01  -3.7199999999999989e+00
  -4.6615125038364358e-01  -3.8099999999999987e+00
  -4.6615125038364358e-01  -3.8099999999999987e+00
  -4.6115125038364368e-01  -3.8299999999999983e+00
  -4.4215125038364356e-01  -3.9199999999999982e+00
  -3.9015125038364373e-01  -4.1699999999999982e+00
  -3.2315125038364356e-01  -4.5000000000000000e+00
  -3.2315125038364356e-01  -4.5000000000000000e+00
  -3.1415125038364367e-01  -4.5500000000000007e+00
  -1.8315125038364363e-01  -5.2399999999999984e+00
  -1.5915125038364361e-01  -5.3699999999999974e+00
  -1.1151250383643735e-02  -6.2100000000000009e+00
  -1.1151250383643735e-02  -6.2100000000000009e+00
  -1.1151250383643735e-02  -6.2100000000000009e+00
  -1.1151250383643735e-02  -6.2100000000000009e+00
   4.7848749616356420e-02  -6.5599999999999987e+00
   1.3184874961635626e-01  -7.0799999999999983e+00
   1.8984874961635634e-01  -7.4499999999999993e+00
   1.9684874961635648e-01  -7.4899999999999984e+00
   1.9684874961635648e-01  -7.4899999999999984e+00
   1.9684874961635648e-01  -7.4899999999999984e+00
   2.9784874961635649e-01  -8.1499999999999986e+00
   3.3884874961635636e-01  -8.4199999999999982e+00
   3.3884874961635636e-01  -8.4199999999999982e+00
   3.3884874961635636e-01  -8.4199999999999982e+00
   3.8384874961635629e-01  -8.7300000000000004e+00
   4.4584874961635657e-01  -9.1600000000000001e+00
   4.4584874961635657e-01  -9.1600000000000001e+00
   4.4584874961635657e-01  -9.1600000000000001e+00
   4.5584874961635635e-01  -9.2300000000000004e+00
   5.1784874961635619e-01  -9.6799999999999997e+00
   5.3184874961635642e-01  -9.7799999999999976e+00
   5.3184874961635642e-01  -9.7799999999999976e+00
   5.9884874961635615e-01  -1.0270000000000000e+01
   6.8484874961635644e-01  -1.0919999999999998e+01
   7.0384874961635657e-01  -1.1059999999999999e+01
   7.0584874961635635e-01  -1.1079999999999998e+01
   7.0584874961635635e-01  -1.1079999999999998e+01
   7.5684874961635651e-01  -1.1469999999999999e+01
   8.4584874961635648e-01  -1.2180000000000000e+01
   1.0048487496163563e+00  -1.3489999999999998e+01


==> Rc_Sigc_NGC1904_Trager_whole.txt <==
  -2.4361512503836438e+00  -4.1000000000000014e-01
  -2.4361512503836438e+00  -4.1000000000000014e-01
  -2.4361512503836438e+00  -4.1000000000000014e-01
  -2.2731512503836435e+00  -4.1000000000000014e-01
  -2.2731512503836435e+00  -4.1000000000000014e-01
  -2.2731512503836435e+00  -4.1000000000000014e-01
  -2.2731512503836435e+00  -4.1000000000000014e-01
  -2.2731512503836435e+00  -4.1000000000000014e-01
  -2.2731512503836435e+00  -4.1000000000000014e-01
  -2.2731512503836435e+00  -4.1000000000000014e-01
  -2.2221512503836438e+00  -4.1000000000000014e-01
  -2.2221512503836438e+00  -4.1000000000000014e-01
  -2.2221512503836438e+00  -4.1000000000000014e-01
  -2.1351512503836436e+00  -4.1000000000000014e-01
  -2.1351512503836436e+00  -4.1000000000000014e-01
  -2.1351512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -2.0461512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.8701512503836437e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.7821512503836436e+00  -4.2000000000000171e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6951512503836437e+00  -4.2999999999999972e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.6081512503836437e+00  -4.4000000000000128e-01
  -1.5691512503836438e+00  -4.4000000000000128e-01
  -1.5691512503836438e+00  -4.4000000000000128e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.5201512503836436e+00  -4.4999999999999929e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.4341512503836435e+00  -4.8000000000000043e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.3471512503836436e+00  -5.1000000000000156e-01
  -1.2641512503836436e+00  -5.5000000000000071e-01
  -1.2641512503836436e+00  -5.5000000000000071e-01
  -1.2611512503836435e+00  -5.5999999999999872e-01
  -1.2611512503836435e+00  -5.5999999999999872e-01
  -1.2611512503836435e+00  -5.5999999999999872e-01
  -1.2611512503836435e+00  -5.5999999999999872e-01
  -1.2611512503836435e+00  -5.5999999999999872e-01
  -1.2611512503836435e+00  -5.5999999999999872e-01
  -1.2611512503836435e+00  -5.5999999999999872e-01
  -1.2591512503836437e+00  -5.5999999999999872e-01
  -1.2591512503836437e+00  -5.5999999999999872e-01
  -1.2591512503836437e+00  -5.5999999999999872e-01
  -1.1741512503836438e+00  -6.2000000000000099e-01
  -1.1741512503836438e+00  -6.2000000000000099e-01
  -1.1741512503836438e+00  -6.2000000000000099e-01
  -1.1741512503836438e+00  -6.2000000000000099e-01
  -1.1741512503836438e+00  -6.2000000000000099e-01
  -1.1741512503836438e+00  -6.2000000000000099e-01
  -1.1741512503836438e+00  -6.2000000000000099e-01
  -1.1731512503836437e+00  -6.2000000000000099e-01
  -1.1731512503836437e+00  -6.2000000000000099e-01
  -1.1731512503836437e+00  -6.2000000000000099e-01
  -1.0891512503836438e+00  -6.9999999999999929e-01
  -1.0891512503836438e+00  -6.9999999999999929e-01
  -1.0861512503836437e+00  -7.1000000000000085e-01
  -1.0861512503836437e+00  -7.1000000000000085e-01
  -1.0861512503836437e+00  -7.1000000000000085e-01
  -1.0861512503836437e+00  -7.1000000000000085e-01
  -1.0861512503836437e+00  -7.1000000000000085e-01
  -1.0861512503836437e+00  -7.1000000000000085e-01
  -1.0861512503836437e+00  -7.1000000000000085e-01
  -1.0851512503836436e+00  -7.1000000000000085e-01
  -1.0851512503836436e+00  -7.1000000000000085e-01
  -1.0851512503836436e+00  -7.1000000000000085e-01
  -9.9915125038364361e-01  -8.2000000000000028e-01
  -9.9915125038364361e-01  -8.2000000000000028e-01
  -9.9915125038364361e-01  -8.2000000000000028e-01
  -9.9915125038364361e-01  -8.2000000000000028e-01
  -9.9915125038364361e-01  -8.2000000000000028e-01
  -9.9915125038364361e-01  -8.2000000000000028e-01
  -9.9915125038364361e-01  -8.2000000000000028e-01
  -9.9815125038364361e-01  -8.2000000000000028e-01
  -9.9815125038364361e-01  -8.2000000000000028e-01
  -9.9815125038364361e-01  -8.2000000000000028e-01
  -9.6315125038364369e-01  -8.7999999999999901e-01
  -9.6315125038364369e-01  -8.7999999999999901e-01
  -9.1215125038364364e-01  -9.6000000000000085e-01
  -9.1215125038364364e-01  -9.6000000000000085e-01
  -9.1215125038364364e-01  -9.6000000000000085e-01
  -9.1215125038364364e-01  -9.6000000000000085e-01
  -9.1215125038364364e-01  -9.6000000000000085e-01
  -9.1215125038364364e-01  -9.6000000000000085e-01
  -9.1215125038364364e-01  -9.6000000000000085e-01
  -9.1115125038364364e-01  -9.6999999999999886e-01
  -9.1115125038364364e-01  -9.6999999999999886e-01
  -9.1115125038364364e-01  -9.6999999999999886e-01
  -8.6615125038364371e-01  -1.0500000000000007e+00
  -8.6615125038364371e-01  -1.0500000000000007e+00
  -8.2515125038364368e-01  -1.1400000000000006e+00
  -8.2515125038364368e-01  -1.1400000000000006e+00
  -8.2515125038364368e-01  -1.1400000000000006e+00
  -8.2515125038364368e-01  -1.1400000000000006e+00
  -8.2515125038364368e-01  -1.1400000000000006e+00
  -8.2515125038364368e-01  -1.1400000000000006e+00
  -8.2515125038364368e-01  -1.1400000000000006e+00
  -8.2415125038364367e-01  -1.1400000000000006e+00
  -8.2415125038364367e-01  -1.1400000000000006e+00
  -8.2415125038364367e-01  -1.1400000000000006e+00
  -7.8815125038364364e-01  -1.2300000000000004e+00
  -7.8815125038364364e-01  -1.2300000000000004e+00
  -7.3815125038364360e-01  -1.3500000000000014e+00
  -7.3815125038364360e-01  -1.3500000000000014e+00
  -7.3815125038364360e-01  -1.3500000000000014e+00
  -7.3815125038364360e-01  -1.3500000000000014e+00
  -7.3815125038364360e-01  -1.3500000000000014e+00
  -7.3815125038364360e-01  -1.3500000000000014e+00
  -7.3815125038364360e-01  -1.3500000000000014e+00
  -7.3715125038364371e-01  -1.3599999999999994e+00
  -7.3715125038364371e-01  -1.3599999999999994e+00
  -7.3715125038364371e-01  -1.3599999999999994e+00
  -7.2015125038364358e-01  -1.4000000000000021e+00
  -7.2015125038364358e-01  -1.4000000000000021e+00
  -6.6315125038364364e-01  -1.5700000000000003e+00
  -6.6315125038364364e-01  -1.5700000000000003e+00
  -6.5115125038364363e-01  -1.6000000000000014e+00
  -6.5115125038364363e-01  -1.6000000000000014e+00
  -6.5115125038364363e-01  -1.6000000000000014e+00
  -6.5115125038364363e-01  -1.6000000000000014e+00
  -6.5115125038364363e-01  -1.6000000000000014e+00
  -6.5115125038364363e-01  -1.6000000000000014e+00
  -6.5115125038364363e-01  -1.6000000000000014e+00
  -6.5015125038364374e-01  -1.6000000000000014e+00
  -6.5015125038364374e-01  -1.6000000000000014e+00
  -6.5015125038364374e-01  -1.6000000000000014e+00
  -6.1115125038364360e-01  -1.7300000000000004e+00
  -6.1115125038364360e-01  -1.7300000000000004e+00
  -5.6515125038364356e-01  -1.8799999999999990e+00
  -5.6515125038364356e-01  -1.8799999999999990e+00
  -5.6415125038364367e-01  -1.8799999999999990e+00
  -5.6415125038364367e-01  -1.8799999999999990e+00
  -5.6415125038364367e-01  -1.8799999999999990e+00
  -5.6415125038364367e-01  -1.8799999999999990e+00
  -5.6415125038364367e-01  -1.8799999999999990e+00
  -5.6415125038364367e-01  -1.8799999999999990e+00
  -5.6415125038364367e-01  -1.8799999999999990e+00
  -5.6315125038364355e-01  -1.8799999999999990e+00
  -5.6315125038364355e-01  -1.8799999999999990e+00
  -5.6315125038364355e-01  -1.8799999999999990e+00
  -5.2415125038364363e-01  -2.0199999999999996e+00
  -5.2415125038364363e-01  -2.0199999999999996e+00
  -4.8615125038364360e-01  -2.1600000000000001e+00
  -4.8615125038364360e-01  -2.1600000000000001e+00
  -4.7715125038364375e-01  -2.1999999999999993e+00
  -4.7715125038364375e-01  -2.1999999999999993e+00
  -4.7715125038364375e-01  -2.1999999999999993e+00
  -4.7715125038364375e-01  -2.1999999999999993e+00
  -4.7715125038364375e-01  -2.1999999999999993e+00
  -4.7715125038364375e-01  -2.1999999999999993e+00
  -4.7715125038364375e-01  -2.1999999999999993e+00
  -4.7615125038364359e-01  -2.1999999999999993e+00
  -4.7615125038364359e-01  -2.1999999999999993e+00
  -4.7615125038364359e-01  -2.1999999999999993e+00
  -4.5215125038364351e-01  -2.2899999999999991e+00
  -4.5215125038364351e-01  -2.2899999999999991e+00
  -4.1915125038364365e-01  -2.4200000000000017e+00
  -4.1915125038364365e-01  -2.4200000000000017e+00
  -3.9015125038364373e-01  -2.5399999999999991e+00
  -3.9015125038364373e-01  -2.5399999999999991e+00
  -3.9015125038364373e-01  -2.5399999999999991e+00
  -3.9015125038364373e-01  -2.5399999999999991e+00
  -3.9015125038364373e-01  -2.5399999999999991e+00
  -3.9015125038364373e-01  -2.5399999999999991e+00
  -3.9015125038364373e-01  -2.5399999999999991e+00
  -3.8915125038364362e-01  -2.5500000000000007e+00
  -3.8915125038364362e-01  -2.5500000000000007e+00
  -3.8915125038364362e-01  -2.5500000000000007e+00
  -3.8915125038364362e-01  -2.5500000000000007e+00
  -3.8915125038364362e-01  -2.5500000000000007e+00
  -3.6115125038364360e-01  -2.6600000000000001e+00
  -3.6115125038364360e-01  -2.6600000000000001e+00
  -3.1015125038364366e-01  -2.8900000000000006e+00
  -3.1015125038364366e-01  -2.8900000000000006e+00
  -3.0315125038364354e-01  -2.9200000000000017e+00
  -3.0315125038364354e-01  -2.9200000000000017e+00
  -3.0315125038364354e-01  -2.9200000000000017e+00
  -3.0315125038364354e-01  -2.9200000000000017e+00
  -3.0315125038364354e-01  -2.9200000000000017e+00
  -3.0315125038364354e-01  -2.9200000000000017e+00
  -3.0315125038364354e-01  -2.9200000000000017e+00
  -3.0215125038364365e-01  -2.9299999999999997e+00
  -3.0215125038364365e-01  -2.9299999999999997e+00
  -3.0215125038364365e-01  -2.9299999999999997e+00
  -2.4315125038364371e-01  -3.1999999999999993e+00
  -2.4315125038364371e-01  -3.1999999999999993e+00
  -2.1615125038364361e-01  -3.3300000000000018e+00
  -2.1615125038364361e-01  -3.3300000000000018e+00
  -2.1615125038364361e-01  -3.3300000000000018e+00
  -2.1615125038364361e-01  -3.3300000000000018e+00
  -2.1615125038364361e-01  -3.3300000000000018e+00
  -2.1615125038364361e-01  -3.3300000000000018e+00
  -2.1615125038364361e-01  -3.3300000000000018e+00
  -2.1515125038364363e-01  -3.3399999999999999e+00
  -2.1515125038364363e-01  -3.3399999999999999e+00
  -2.1515125038364363e-01  -3.3399999999999999e+00
  -1.8515125038364369e-01  -3.4800000000000004e+00
  -1.8515125038364369e-01  -3.4800000000000004e+00
  -1.3415125038364376e-01  -3.7500000000000000e+00
  -1.3415125038364376e-01  -3.7500000000000000e+00
  -1.2815125038364369e-01  -3.7699999999999996e+00
  -1.2815125038364369e-01  -3.7699999999999996e+00
  -1.2815125038364369e-01  -3.7699999999999996e+00
  -1.2815125038364369e-01  -3.7699999999999996e+00
  -1.2815125038364369e-01  -3.7699999999999996e+00
  -1.2815125038364369e-01  -3.7699999999999996e+00
  -1.2815125038364369e-01  -3.7699999999999996e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -8.8151250383643728e-02  -3.9900000000000020e+00
  -8.8151250383643728e-02  -3.9900000000000020e+00
  -4.7151250383643525e-02  -4.2100000000000009e+00
  -4.7151250383643525e-02  -4.2100000000000009e+00
  -4.1151250383643478e-02  -4.2400000000000020e+00
  -4.1151250383643478e-02  -4.2400000000000020e+00
  -4.1151250383643478e-02  -4.2400000000000020e+00
  -4.1151250383643478e-02  -4.2400000000000020e+00
  -4.1151250383643478e-02  -4.2400000000000020e+00
  -4.1151250383643478e-02  -4.2400000000000020e+00
  -4.1151250383643478e-02  -4.2400000000000020e+00
  -4.1151250383643478e-02  -4.2500000000000000e+00
  -4.1151250383643478e-02  -4.2500000000000000e+00
  -4.1151250383643478e-02  -4.2500000000000000e+00
  -9.1512503836437015e-03  -4.4200000000000017e+00
  -9.1512503836437015e-03  -4.4200000000000017e+00
   2.5848749616356446e-02  -4.6299999999999990e+00
   2.5848749616356446e-02  -4.6299999999999990e+00
   4.5848749616356391e-02  -4.7500000000000000e+00
   4.5848749616356391e-02  -4.7400000000000020e+00
   4.5848749616356391e-02  -4.7400000000000020e+00
   4.5848749616356391e-02  -4.7400000000000020e+00
   4.5848749616356391e-02  -4.7400000000000020e+00
   4.5848749616356391e-02  -4.7400000000000020e+00
   4.5848749616356391e-02  -4.7400000000000020e+00
   4.5848749616356391e-02  -4.7400000000000020e+00
   4.5848749616356391e-02  -4.7500000000000000e+00
   4.5848749616356391e-02  -4.7500000000000000e+00
   8.7848749616356511e-02  -4.9900000000000020e+00
   8.7848749616356511e-02  -4.9900000000000020e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.3284874961635645e-01  -5.2699999999999996e+00
   1.6684874961635646e-01  -5.4900000000000020e+00
   1.6684874961635646e-01  -5.4900000000000020e+00
   2.1984874961635634e-01  -5.8200000000000003e+00
   2.1984874961635634e-01  -5.8200000000000003e+00
   2.1984874961635634e-01  -5.8200000000000003e+00
   2.1984874961635634e-01  -5.8200000000000003e+00
   2.1984874961635634e-01  -5.8200000000000003e+00
   2.1984874961635634e-01  -5.8200000000000003e+00
   2.1984874961635634e-01  -5.8200000000000003e+00
   2.2084874961635645e-01  -5.8300000000000018e+00
   2.3384874961635638e-01  -5.9200000000000017e+00
   2.3384874961635638e-01  -5.9200000000000017e+00
   2.4784874961635620e-01  -6.0100000000000016e+00
   2.9184874961635621e-01  -6.3099999999999987e+00
   2.9184874961635621e-01  -6.3099999999999987e+00
   3.0684874961635639e-01  -6.4100000000000001e+00
   3.0684874961635639e-01  -6.4100000000000001e+00
   3.0684874961635639e-01  -6.4100000000000001e+00
   3.0684874961635639e-01  -6.4100000000000001e+00
   3.0684874961635639e-01  -6.4100000000000001e+00
   3.0684874961635639e-01  -6.4100000000000001e+00
   3.0684874961635639e-01  -6.4100000000000001e+00
   3.0784874961635622e-01  -6.4100000000000001e+00
   3.4284874961635636e-01  -6.6600000000000001e+00
   3.4284874961635636e-01  -6.6600000000000001e+00
   3.8884874961635624e-01  -6.9900000000000020e+00
   3.8884874961635624e-01  -6.9900000000000020e+00
   4.2984874961635655e-01  -7.2899999999999991e+00
   4.2984874961635655e-01  -7.2899999999999991e+00
   4.5484874961635641e-01  -7.4699999999999989e+00
   4.6784874961635636e-01  -7.5700000000000003e+00
   4.6784874961635636e-01  -7.5700000000000003e+00
   5.3484874961635653e-01  -8.0700000000000003e+00
   5.3484874961635653e-01  -8.0700000000000003e+00
   5.9684874961635637e-01  -8.5599999999999987e+00
   6.1884874961635616e-01  -8.7400000000000020e+00
   7.0484874961635646e-01  -9.4400000000000013e+00
   7.9084874961635632e-01  -1.0170000000000002e+01


==> Rc_Sigc_NGC2808_Trager_whole.txt <==
  -2.2731512503836435e+00  -2.7999999999999936e-01
  -2.2731512503836435e+00  -2.7999999999999936e-01
  -2.2731512503836435e+00  -2.7999999999999936e-01
  -2.2731512503836435e+00  -2.7999999999999936e-01
  -2.2731512503836435e+00  -2.7999999999999936e-01
  -2.2731512503836435e+00  -2.7999999999999936e-01
  -2.1351512503836436e+00  -2.7999999999999936e-01
  -2.1351512503836436e+00  -2.7999999999999936e-01
  -2.1351512503836436e+00  -2.7999999999999936e-01
  -2.0461512503836436e+00  -2.7999999999999936e-01
  -2.0461512503836436e+00  -2.7999999999999936e-01
  -2.0461512503836436e+00  -2.7999999999999936e-01
  -2.0461512503836436e+00  -2.7999999999999936e-01
  -2.0461512503836436e+00  -2.7999999999999936e-01
  -1.9581512503836436e+00  -2.7999999999999936e-01
  -1.9581512503836436e+00  -2.7999999999999936e-01
  -1.9581512503836436e+00  -2.7999999999999936e-01
  -1.9581512503836436e+00  -2.7999999999999936e-01
  -1.9581512503836436e+00  -2.7999999999999936e-01
  -1.9581512503836436e+00  -2.7999999999999936e-01
  -1.9091512503836436e+00  -2.7999999999999936e-01
  -1.9091512503836436e+00  -2.7999999999999936e-01
  -1.9091512503836436e+00  -2.7999999999999936e-01
  -1.8701512503836437e+00  -2.7999999999999936e-01
  -1.8701512503836437e+00  -2.7999999999999936e-01
  -1.8701512503836437e+00  -2.7999999999999936e-01
  -1.8701512503836437e+00  -2.7999999999999936e-01
  -1.8701512503836437e+00  -2.7999999999999936e-01
  -1.8701512503836437e+00  -2.7999999999999936e-01
  -1.8241512503836437e+00  -2.7999999999999936e-01
  -1.8241512503836437e+00  -2.7999999999999936e-01
  -1.8241512503836437e+00  -2.7999999999999936e-01
  -1.7821512503836436e+00  -2.8999999999999915e-01
  -1.7821512503836436e+00  -2.8999999999999915e-01
  -1.7821512503836436e+00  -2.8999999999999915e-01
  -1.7821512503836436e+00  -2.8999999999999915e-01
  -1.7821512503836436e+00  -2.8999999999999915e-01
  -1.7821512503836436e+00  -2.8999999999999915e-01
  -1.7371512503836437e+00  -2.8999999999999915e-01
  -1.7371512503836437e+00  -2.8999999999999915e-01
  -1.7371512503836437e+00  -2.8999999999999915e-01
  -1.6951512503836437e+00  -2.8999999999999915e-01
  -1.6951512503836437e+00  -2.8999999999999915e-01
  -1.6951512503836437e+00  -2.8999999999999915e-01
  -1.6951512503836437e+00  -2.8999999999999915e-01
  -1.6951512503836437e+00  -2.8999999999999915e-01
  -1.6951512503836437e+00  -2.8999999999999915e-01
  -1.6481512503836435e+00  -2.8999999999999915e-01
  -1.6481512503836435e+00  -2.8999999999999915e-01
  -1.6481512503836435e+00  -2.8999999999999915e-01
  -1.6081512503836437e+00  -2.8999999999999915e-01
  -1.6081512503836437e+00  -2.8999999999999915e-01
  -1.6081512503836437e+00  -2.8999999999999915e-01
  -1.6081512503836437e+00  -2.8999999999999915e-01
  -1.6081512503836437e+00  -2.8999999999999915e-01
  -1.6081512503836437e+00  -2.8999999999999915e-01
  -1.5611512503836436e+00  -2.8999999999999915e-01
  -1.5611512503836436e+00  -2.8999999999999915e-01
  -1.5611512503836436e+00  -2.8999999999999915e-01
  -1.5581512503836437e+00  -2.8999999999999915e-01
  -1.5201512503836436e+00  -2.9999999999999893e-01
  -1.5201512503836436e+00  -2.9999999999999893e-01
  -1.5201512503836436e+00  -2.9999999999999893e-01
  -1.5201512503836436e+00  -2.9999999999999893e-01
  -1.5201512503836436e+00  -2.9999999999999893e-01
  -1.5201512503836436e+00  -2.9999999999999893e-01
  -1.4751512503836435e+00  -2.9999999999999893e-01
  -1.4751512503836435e+00  -2.9999999999999893e-01
  -1.4751512503836435e+00  -2.9999999999999893e-01
  -1.4341512503836435e+00  -2.9999999999999893e-01
  -1.4341512503836435e+00  -2.9999999999999893e-01
  -1.4341512503836435e+00  -2.9999999999999893e-01
  -1.4341512503836435e+00  -2.9999999999999893e-01
  -1.4341512503836435e+00  -2.9999999999999893e-01
  -1.4341512503836435e+00  -2.9999999999999893e-01
  -1.3871512503836436e+00  -3.0999999999999872e-01
  -1.3871512503836436e+00  -3.0999999999999872e-01
  -1.3871512503836436e+00  -3.0999999999999872e-01
  -1.3471512503836436e+00  -3.0999999999999872e-01
  -1.3471512503836436e+00  -3.0999999999999872e-01
  -1.3471512503836436e+00  -3.0999999999999872e-01
  -1.3471512503836436e+00  -3.0999999999999872e-01
  -1.3471512503836436e+00  -3.0999999999999872e-01
  -1.3471512503836436e+00  -3.0999999999999872e-01
  -1.3011512503836435e+00  -3.2000000000000028e-01
  -1.3011512503836435e+00  -3.2000000000000028e-01
  -1.3011512503836435e+00  -3.2000000000000028e-01
  -1.2611512503836435e+00  -3.3000000000000007e-01
  -1.2611512503836435e+00  -3.3000000000000007e-01
  -1.2611512503836435e+00  -3.3000000000000007e-01
  -1.2611512503836435e+00  -3.3000000000000007e-01
  -1.2611512503836435e+00  -3.3000000000000007e-01
  -1.2611512503836435e+00  -3.3000000000000007e-01
  -1.2571512503836435e+00  -3.3000000000000007e-01
  -1.2481512503836436e+00  -3.3000000000000007e-01
  -1.2131512503836437e+00  -3.3999999999999986e-01
  -1.2131512503836437e+00  -3.3999999999999986e-01
  -1.2131512503836437e+00  -3.3999999999999986e-01
  -1.1741512503836438e+00  -3.4999999999999964e-01
  -1.1741512503836438e+00  -3.4999999999999964e-01
  -1.1741512503836438e+00  -3.4999999999999964e-01
  -1.1741512503836438e+00  -3.4999999999999964e-01
  -1.1741512503836438e+00  -3.4999999999999964e-01
  -1.1741512503836438e+00  -3.4999999999999964e-01
  -1.1271512503836436e+00  -3.6999999999999922e-01
  -1.1271512503836436e+00  -3.6999999999999922e-01
  -1.1271512503836436e+00  -3.6999999999999922e-01
  -1.0861512503836437e+00  -3.8999999999999879e-01
  -1.0861512503836437e+00  -3.8999999999999879e-01
  -1.0861512503836437e+00  -3.8999999999999879e-01
  -1.0861512503836437e+00  -3.8999999999999879e-01
  -1.0861512503836437e+00  -3.8999999999999879e-01
  -1.0861512503836437e+00  -3.8999999999999879e-01
  -1.0811512503836436e+00  -3.8999999999999879e-01
  -1.0391512503836438e+00  -4.1000000000000014e-01
  -1.0391512503836438e+00  -4.1000000000000014e-01
  -1.0391512503836438e+00  -4.1000000000000014e-01
  -9.9915125038364361e-01  -4.3999999999999950e-01
  -9.9915125038364361e-01  -4.3999999999999950e-01
  -9.9915125038364361e-01  -4.3999999999999950e-01
  -9.9915125038364361e-01  -4.3999999999999950e-01
  -9.9915125038364361e-01  -4.3999999999999950e-01
  -9.9915125038364361e-01  -4.3999999999999950e-01
  -9.5615125038364368e-01  -4.6999999999999886e-01
  -9.5215125038364368e-01  -4.6999999999999886e-01
  -9.5215125038364368e-01  -4.6999999999999886e-01
  -9.5215125038364368e-01  -4.6999999999999886e-01
  -9.1215125038364364e-01  -5.0999999999999979e-01
  -9.1215125038364364e-01  -5.0999999999999979e-01
  -9.1215125038364364e-01  -5.0999999999999979e-01
  -9.1215125038364364e-01  -5.0999999999999979e-01
  -9.1215125038364364e-01  -5.0999999999999979e-01
  -9.1215125038364364e-01  -5.0999999999999979e-01
  -9.1215125038364364e-01  -5.0999999999999979e-01
  -8.6515125038364360e-01  -5.5999999999999872e-01
  -8.6515125038364360e-01  -5.5999999999999872e-01
  -8.6515125038364360e-01  -5.5999999999999872e-01
  -8.2515125038364368e-01  -5.9999999999999964e-01
  -8.2515125038364368e-01  -5.9999999999999964e-01
  -8.2515125038364368e-01  -5.9999999999999964e-01
  -8.2515125038364368e-01  -5.9999999999999964e-01
  -8.2515125038364368e-01  -5.9999999999999964e-01
  -8.2515125038364368e-01  -5.9999999999999964e-01
  -7.8015125038364364e-01  -6.6000000000000014e-01
  -7.7815125038364363e-01  -6.6999999999999993e-01
  -7.7815125038364363e-01  -6.6999999999999993e-01
  -7.7815125038364363e-01  -6.6999999999999993e-01
  -7.3815125038364360e-01  -7.2999999999999865e-01
  -7.3815125038364360e-01  -7.2999999999999865e-01
  -7.3815125038364360e-01  -7.2999999999999865e-01
  -7.3815125038364360e-01  -7.2999999999999865e-01
  -7.3815125038364360e-01  -7.2999999999999865e-01
  -7.3815125038364360e-01  -7.2999999999999865e-01
  -7.0015125038364356e-01  -7.9999999999999893e-01
  -6.9115125038364367e-01  -8.0999999999999872e-01
  -6.9115125038364367e-01  -8.0999999999999872e-01
  -6.9115125038364367e-01  -8.0999999999999872e-01
  -6.5515125038364364e-01  -8.7999999999999901e-01
  -6.5115125038364363e-01  -8.8999999999999879e-01
  -6.5115125038364363e-01  -8.8999999999999879e-01
  -6.5115125038364363e-01  -8.8999999999999879e-01
  -6.5115125038364363e-01  -8.8999999999999879e-01
  -6.5115125038364363e-01  -8.8999999999999879e-01
  -6.5115125038364363e-01  -8.8999999999999879e-01
  -6.0415125038364370e-01  -1.0000000000000000e+00
  -6.0415125038364370e-01  -1.0000000000000000e+00
  -6.0415125038364370e-01  -1.0000000000000000e+00
  -5.6415125038364367e-01  -1.0999999999999996e+00
  -5.6415125038364367e-01  -1.0999999999999996e+00
  -5.6415125038364367e-01  -1.0999999999999996e+00
  -5.6415125038364367e-01  -1.0999999999999996e+00
  -5.6415125038364367e-01  -1.0999999999999996e+00
  -5.6415125038364367e-01  -1.0999999999999996e+00
  -5.5815125038364366e-01  -1.1099999999999994e+00
  -5.5615125038364366e-01  -1.1200000000000010e+00
  -5.1715125038364373e-01  -1.2199999999999989e+00
  -5.1715125038364373e-01  -1.2199999999999989e+00
  -5.1715125038364373e-01  -1.2199999999999989e+00
  -4.7915125038364370e-01  -1.3399999999999999e+00
  -4.7715125038364375e-01  -1.3399999999999999e+00
  -4.7715125038364375e-01  -1.3399999999999999e+00
  -4.7715125038364375e-01  -1.3399999999999999e+00
  -4.7715125038364375e-01  -1.3399999999999999e+00
  -4.7715125038364375e-01  -1.3399999999999999e+00
  -4.7715125038364375e-01  -1.3399999999999999e+00
  -4.3015125038364355e-01  -1.4899999999999984e+00
  -4.3015125038364355e-01  -1.4899999999999984e+00
  -4.3015125038364355e-01  -1.4899999999999984e+00
  -4.1215125038364347e-01  -1.5599999999999987e+00
  -3.9015125038364373e-01  -1.6299999999999990e+00
  -3.9015125038364373e-01  -1.6299999999999990e+00
  -3.9015125038364373e-01  -1.6299999999999990e+00
  -3.9015125038364373e-01  -1.6299999999999990e+00
  -3.9015125038364373e-01  -1.6299999999999990e+00
  -3.9015125038364373e-01  -1.6299999999999990e+00
  -3.9015125038364373e-01  -1.6299999999999990e+00
  -3.5415125038364370e-01  -1.7699999999999996e+00
  -3.4315125038364358e-01  -1.8099999999999987e+00
  -3.4315125038364358e-01  -1.8099999999999987e+00
  -3.4315125038364358e-01  -1.8099999999999987e+00
  -3.0315125038364354e-01  -1.9699999999999989e+00
  -3.0315125038364354e-01  -1.9699999999999989e+00
  -3.0315125038364354e-01  -1.9699999999999989e+00
  -3.0315125038364354e-01  -1.9699999999999989e+00
  -3.0315125038364354e-01  -1.9699999999999989e+00
  -3.0315125038364354e-01  -1.9699999999999989e+00
  -3.0315125038364354e-01  -1.9699999999999989e+00
  -2.5615125038364361e-01  -2.1699999999999982e+00
  -2.5615125038364361e-01  -2.1699999999999982e+00
  -2.5615125038364361e-01  -2.1699999999999982e+00
  -2.1615125038364361e-01  -2.3499999999999979e+00
  -2.1615125038364361e-01  -2.3499999999999979e+00
  -2.1615125038364361e-01  -2.3499999999999979e+00
  -2.1615125038364361e-01  -2.3499999999999979e+00
  -2.1615125038364361e-01  -2.3499999999999979e+00
  -2.1615125038364361e-01  -2.3499999999999979e+00
  -2.1615125038364361e-01  -2.3499999999999979e+00
  -1.8315125038364363e-01  -2.5000000000000000e+00
  -1.6915125038364362e-01  -2.5700000000000003e+00
  -1.6915125038364362e-01  -2.5700000000000003e+00
  -1.6915125038364362e-01  -2.5700000000000003e+00
  -1.4315125038364360e-01  -2.6999999999999993e+00
  -1.2815125038364369e-01  -2.7699999999999996e+00
  -1.2815125038364369e-01  -2.7699999999999996e+00
  -1.2815125038364369e-01  -2.7699999999999996e+00
  -1.2815125038364369e-01  -2.7699999999999996e+00
  -1.2815125038364369e-01  -2.7699999999999996e+00
  -1.2815125038364369e-01  -2.7699999999999996e+00
  -8.2151250383643737e-02  -3.0199999999999996e+00
  -8.2151250383643737e-02  -3.0199999999999996e+00
  -8.2151250383643737e-02  -3.0199999999999996e+00
  -8.1151250383643556e-02  -3.0199999999999996e+00
  -4.1151250383643478e-02  -3.2399999999999984e+00
  -4.1151250383643478e-02  -3.2399999999999984e+00
  -4.1151250383643478e-02  -3.2399999999999984e+00
  -4.1151250383643478e-02  -3.2399999999999984e+00
  -4.1151250383643478e-02  -3.2399999999999984e+00
  -4.1151250383643478e-02  -3.2399999999999984e+00
  -1.1151250383643735e-02  -3.4100000000000001e+00
   4.8487496163563196e-03  -3.5099999999999980e+00
   4.8487496163563196e-03  -3.5099999999999980e+00
   4.8487496163563196e-03  -3.5099999999999980e+00
   4.5848749616356391e-02  -3.7500000000000000e+00
   4.5848749616356391e-02  -3.7500000000000000e+00
   4.5848749616356391e-02  -3.7500000000000000e+00
   4.5848749616356391e-02  -3.7500000000000000e+00
   4.5848749616356391e-02  -3.7500000000000000e+00
   4.5848749616356391e-02  -3.7500000000000000e+00
   4.7848749616356420e-02  -3.7599999999999980e+00
   9.2848749616356349e-02  -4.0300000000000011e+00
   9.2848749616356349e-02  -4.0300000000000011e+00
   9.2848749616356349e-02  -4.0300000000000011e+00
   1.3184874961635626e-01  -4.2899999999999991e+00
   1.3284874961635645e-01  -4.2899999999999991e+00
   1.3284874961635645e-01  -4.2899999999999991e+00
   1.3284874961635645e-01  -4.2899999999999991e+00
   1.3284874961635645e-01  -4.2899999999999991e+00
   1.3284874961635645e-01  -4.2899999999999991e+00
   1.3284874961635645e-01  -4.2899999999999991e+00
   1.7984874961635633e-01  -4.5999999999999979e+00
   1.7984874961635633e-01  -4.5999999999999979e+00
   1.7984874961635633e-01  -4.5999999999999979e+00
   1.8984874961635634e-01  -4.6699999999999982e+00
   2.1984874961635634e-01  -4.8799999999999990e+00
   2.1984874961635634e-01  -4.8799999999999990e+00
   2.1984874961635634e-01  -4.8799999999999990e+00
   2.1984874961635634e-01  -4.8799999999999990e+00
   2.1984874961635634e-01  -4.8799999999999990e+00
   2.1984874961635634e-01  -4.8799999999999990e+00
   2.6684874961635630e-01  -5.2100000000000009e+00
   2.6684874961635630e-01  -5.2100000000000009e+00
   2.6684874961635630e-01  -5.2100000000000009e+00
   2.9784874961635649e-01  -5.4399999999999977e+00
   3.0684874961635639e-01  -5.5000000000000000e+00
   3.0684874961635639e-01  -5.5000000000000000e+00
   3.0684874961635639e-01  -5.5000000000000000e+00
   3.0684874961635639e-01  -5.5000000000000000e+00
   3.0684874961635639e-01  -5.5000000000000000e+00
   3.0684874961635639e-01  -5.5000000000000000e+00
   3.5384874961635654e-01  -5.8499999999999979e+00
   3.5384874961635654e-01  -5.8499999999999979e+00
   3.8384874961635629e-01  -6.0899999999999999e+00
   3.9384874961635652e-01  -6.1600000000000001e+00
   3.9384874961635652e-01  -6.1600000000000001e+00
   4.0684874961635636e-01  -6.2699999999999996e+00
   4.5584874961635635e-01  -6.6600000000000001e+00
   5.1784874961635619e-01  -7.1699999999999982e+00
   5.4884874961635632e-01  -7.4399999999999977e+00
   5.7184874961635646e-01  -7.6400000000000006e+00
   6.1984874961635650e-01  -8.0599999999999987e+00
   6.5584874961635653e-01  -8.3799999999999990e+00
   6.6384874961635654e-01  -8.4600000000000009e+00
   7.0284874961635624e-01  -8.8200000000000003e+00
   7.0384874961635657e-01  -8.8299999999999983e+00
   7.4184874961635638e-01  -9.1899999999999977e+00
   7.5684874961635651e-01  -9.3299999999999983e+00
   8.1384874961635645e-01  -9.8900000000000006e+00
   8.1884874961635634e-01  -9.9399999999999977e+00
   8.4584874961635648e-01  -1.0210000000000001e+01
   8.6884874961635616e-01  -1.0439999999999998e+01
   8.7284874961635617e-01  -1.0480000000000000e+01
   8.7584874961635628e-01  -1.0509999999999998e+01
   9.2084874961635621e-01  -1.0980000000000000e+01
   9.2984874961635655e-01  -1.1070000000000000e+01
   9.3084874961635644e-01  -1.1079999999999998e+01
   9.5384874961635657e-01  -1.1320000000000000e+01
   9.8484874961635627e-01  -1.1660000000000000e+01
   1.0018487496163562e+00  -1.1840000000000000e+01
   1.0328487496163563e+00  -1.2180000000000000e+01
   1.0398487496163564e+00  -1.2250000000000000e+01
   1.0758487496163565e+00  -1.2649999999999999e+01
   1.0808487496163564e+00  -1.2710000000000001e+01
   1.1118487496163565e+00  -1.3059999999999999e+01
   1.1158487496163565e+00  -1.3109999999999999e+01
   1.1468487496163562e+00  -1.3460000000000001e+01


==> Rc_Sigc_NGC5286_Trager_whole.txt <==
  -2.2731512503836435e+00  -1.0200000000000014e+00
  -2.2731512503836435e+00  -1.0200000000000014e+00
  -2.2731512503836435e+00  -1.0200000000000014e+00
  -2.0461512503836436e+00  -1.0200000000000014e+00
  -2.0461512503836436e+00  -1.0200000000000014e+00
  -2.0461512503836436e+00  -1.0200000000000014e+00
  -1.9581512503836436e+00  -1.0299999999999994e+00
  -1.9581512503836436e+00  -1.0299999999999994e+00
  -1.9581512503836436e+00  -1.0299999999999994e+00
  -1.8701512503836437e+00  -1.0299999999999994e+00
  -1.8701512503836437e+00  -1.0299999999999994e+00
  -1.8701512503836437e+00  -1.0299999999999994e+00
  -1.7821512503836436e+00  -1.0299999999999994e+00
  -1.7821512503836436e+00  -1.0299999999999994e+00
  -1.7821512503836436e+00  -1.0299999999999994e+00
  -1.6951512503836437e+00  -1.0299999999999994e+00
  -1.6951512503836437e+00  -1.0299999999999994e+00
  -1.6951512503836437e+00  -1.0299999999999994e+00
  -1.6081512503836437e+00  -1.0299999999999994e+00
  -1.6081512503836437e+00  -1.0299999999999994e+00
  -1.6081512503836437e+00  -1.0299999999999994e+00
  -1.5201512503836436e+00  -1.0400000000000009e+00
  -1.5201512503836436e+00  -1.0400000000000009e+00
  -1.5201512503836436e+00  -1.0400000000000009e+00
  -1.4341512503836435e+00  -1.0400000000000009e+00
  -1.4341512503836435e+00  -1.0400000000000009e+00
  -1.4341512503836435e+00  -1.0400000000000009e+00
  -1.3471512503836436e+00  -1.0499999999999989e+00
  -1.3471512503836436e+00  -1.0499999999999989e+00
  -1.3471512503836436e+00  -1.0499999999999989e+00
  -1.2611512503836435e+00  -1.0700000000000021e+00
  -1.2611512503836435e+00  -1.0700000000000021e+00
  -1.2611512503836435e+00  -1.0700000000000021e+00
  -1.1741512503836438e+00  -1.0900000000000016e+00
  -1.1741512503836438e+00  -1.0900000000000016e+00
  -1.1741512503836438e+00  -1.0900000000000016e+00
  -1.0861512503836437e+00  -1.1199999999999992e+00
  -1.0861512503836437e+00  -1.1199999999999992e+00
  -1.0861512503836437e+00  -1.1199999999999992e+00
  -9.9915125038364361e-01  -1.1600000000000019e+00
  -9.9915125038364361e-01  -1.1600000000000019e+00
  -9.9915125038364361e-01  -1.1600000000000019e+00
  -9.1215125038364364e-01  -1.2200000000000006e+00
  -9.1215125038364364e-01  -1.2200000000000006e+00
  -9.1215125038364364e-01  -1.2200000000000006e+00
  -8.2515125038364368e-01  -1.3100000000000005e+00
  -8.2515125038364368e-01  -1.3100000000000005e+00
  -8.2515125038364368e-01  -1.3100000000000005e+00
  -7.3815125038364360e-01  -1.4300000000000015e+00
  -7.3815125038364360e-01  -1.4300000000000015e+00
  -7.3815125038364360e-01  -1.4300000000000015e+00
  -6.5115125038364363e-01  -1.5800000000000001e+00
  -6.5115125038364363e-01  -1.5800000000000001e+00
  -6.5115125038364363e-01  -1.5800000000000001e+00
  -5.6415125038364367e-01  -1.7700000000000014e+00
  -5.6415125038364367e-01  -1.7700000000000014e+00
  -5.6415125038364367e-01  -1.7700000000000014e+00
  -4.7715125038364375e-01  -2.0000000000000018e+00
  -4.7715125038364375e-01  -2.0000000000000018e+00
  -4.7715125038364375e-01  -2.0000000000000018e+00
  -3.9015125038364373e-01  -2.2799999999999994e+00
  -3.9015125038364373e-01  -2.2799999999999994e+00
  -3.9015125038364373e-01  -2.2799999999999994e+00
  -3.0315125038364354e-01  -2.5999999999999996e+00
  -3.0315125038364354e-01  -2.5999999999999996e+00
  -3.0315125038364354e-01  -2.5999999999999996e+00
  -2.1615125038364361e-01  -2.9700000000000006e+00
  -2.1615125038364361e-01  -2.9700000000000006e+00
  -2.1615125038364361e-01  -2.9700000000000006e+00
  -1.2815125038364369e-01  -3.3699999999999992e+00
  -1.2815125038364369e-01  -3.3699999999999992e+00
  -1.2815125038364369e-01  -3.3699999999999992e+00
  -4.1151250383643478e-02  -3.8200000000000021e+00
  -4.1151250383643478e-02  -3.8200000000000021e+00
  -4.1151250383643478e-02  -3.8200000000000021e+00
   4.5848749616356391e-02  -4.3100000000000005e+00
   4.5848749616356391e-02  -4.3100000000000005e+00
   4.5848749616356391e-02  -4.3100000000000005e+00
   7.8848749616356351e-02  -4.5099999999999998e+00
   7.8848749616356351e-02  -4.5099999999999998e+00
   1.3284874961635645e-01  -4.8499999999999996e+00
   1.3284874961635645e-01  -4.8499999999999996e+00
   1.3284874961635645e-01  -4.8499999999999996e+00
   2.1984874961635634e-01  -5.4199999999999999e+00
   2.1984874961635634e-01  -5.4199999999999999e+00
   2.1984874961635634e-01  -5.4199999999999999e+00
   2.8684874961635631e-01  -5.8899999999999988e+00
   2.8684874961635631e-01  -5.8899999999999988e+00
   3.0684874961635639e-01  -6.0299999999999994e+00
   3.0684874961635639e-01  -6.0299999999999994e+00
   3.0684874961635639e-01  -6.0299999999999994e+00
   3.9384874961635652e-01  -6.6899999999999995e+00
   4.2884874961635622e-01  -6.9599999999999991e+00
   4.2884874961635622e-01  -6.9599999999999991e+00
   5.3584874961635642e-01  -7.8400000000000016e+00
   5.8784874961635647e-01  -8.2900000000000009e+00
   6.2184874961635628e-01  -8.5900000000000016e+00
   7.2984874961635637e-01  -9.5800000000000001e+00
   7.2984874961635637e-01  -9.5800000000000001e+00


==> Rc_Sigc_NGC5694_Trager_whole.txt <==
  -2.2731512503836435e+00  -8.3999999999999986e-01
  -2.2731512503836435e+00  -8.3999999999999986e-01
  -2.2731512503836435e+00  -8.3999999999999986e-01
  -2.2731512503836435e+00  -8.3999999999999986e-01
  -2.1551512503836436e+00  -8.4999999999999787e-01
  -2.0461512503836436e+00  -8.5999999999999943e-01
  -2.0461512503836436e+00  -8.5999999999999943e-01
  -2.0461512503836436e+00  -8.5999999999999943e-01
  -2.0461512503836436e+00  -8.5999999999999943e-01
  -1.9581512503836436e+00  -8.7999999999999901e-01
  -1.9581512503836436e+00  -8.7999999999999901e-01
  -1.9581512503836436e+00  -8.7999999999999901e-01
  -1.9581512503836436e+00  -8.7999999999999901e-01
  -1.8701512503836437e+00  -8.9999999999999858e-01
  -1.8701512503836437e+00  -8.9999999999999858e-01
  -1.8701512503836437e+00  -8.9999999999999858e-01
  -1.8701512503836437e+00  -8.9999999999999858e-01
  -1.8701512503836437e+00  -8.9999999999999858e-01
  -1.7821512503836436e+00  -9.2999999999999972e-01
  -1.7821512503836436e+00  -9.2999999999999972e-01
  -1.7821512503836436e+00  -9.2999999999999972e-01
  -1.7821512503836436e+00  -9.2999999999999972e-01
  -1.6951512503836437e+00  -9.6999999999999886e-01
  -1.6951512503836437e+00  -9.6999999999999886e-01
  -1.6951512503836437e+00  -9.6999999999999886e-01
  -1.6951512503836437e+00  -9.6999999999999886e-01
  -1.6081512503836437e+00  -1.0199999999999996e+00
  -1.6081512503836437e+00  -1.0199999999999996e+00
  -1.6081512503836437e+00  -1.0199999999999996e+00
  -1.6081512503836437e+00  -1.0199999999999996e+00
  -1.5691512503836438e+00  -1.0599999999999987e+00
  -1.5201512503836436e+00  -1.0999999999999979e+00
  -1.5201512503836436e+00  -1.0999999999999979e+00
  -1.5201512503836436e+00  -1.0999999999999979e+00
  -1.5201512503836436e+00  -1.0999999999999979e+00
  -1.4341512503836435e+00  -1.1999999999999993e+00
  -1.4341512503836435e+00  -1.1999999999999993e+00
  -1.4341512503836435e+00  -1.1999999999999993e+00
  -1.4341512503836435e+00  -1.1999999999999993e+00
  -1.3871512503836436e+00  -1.2699999999999996e+00
  -1.3471512503836436e+00  -1.3399999999999999e+00
  -1.3471512503836436e+00  -1.3399999999999999e+00
  -1.3471512503836436e+00  -1.3399999999999999e+00
  -1.3471512503836436e+00  -1.3399999999999999e+00
  -1.2641512503836436e+00  -1.4899999999999984e+00
  -1.2611512503836435e+00  -1.5000000000000000e+00
  -1.2611512503836435e+00  -1.5000000000000000e+00
  -1.2611512503836435e+00  -1.5000000000000000e+00
  -1.2611512503836435e+00  -1.5000000000000000e+00
  -1.1741512503836438e+00  -1.6899999999999977e+00
  -1.1741512503836438e+00  -1.6899999999999977e+00
  -1.1741512503836438e+00  -1.6899999999999977e+00
  -1.1741512503836438e+00  -1.6899999999999977e+00
  -1.1671512503836436e+00  -1.7100000000000009e+00
  -1.0891512503836438e+00  -1.9199999999999982e+00
  -1.0861512503836437e+00  -1.9199999999999982e+00
  -1.0861512503836437e+00  -1.9199999999999982e+00
  -1.0861512503836437e+00  -1.9199999999999982e+00
  -1.0861512503836437e+00  -1.9199999999999982e+00
  -1.0221512503836436e+00  -2.1099999999999994e+00
  -9.9915125038364361e-01  -2.1799999999999997e+00
  -9.9915125038364361e-01  -2.1799999999999997e+00
  -9.9915125038364361e-01  -2.1799999999999997e+00
  -9.9915125038364361e-01  -2.1799999999999997e+00
  -9.6315125038364369e-01  -2.3000000000000007e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -8.6615125038364371e-01  -2.6400000000000006e+00
  -8.2515125038364368e-01  -2.8000000000000007e+00
  -8.2515125038364368e-01  -2.8000000000000007e+00
  -8.2515125038364368e-01  -2.8000000000000007e+00
  -8.2515125038364368e-01  -2.8000000000000007e+00
  -8.2515125038364368e-01  -2.7899999999999991e+00
  -7.8815125038364364e-01  -2.9399999999999977e+00
  -7.5215125038364361e-01  -3.0899999999999999e+00
  -7.3815125038364360e-01  -3.1400000000000006e+00
  -7.3815125038364360e-01  -3.1400000000000006e+00
  -7.3815125038364360e-01  -3.1400000000000006e+00
  -7.3815125038364360e-01  -3.1400000000000006e+00
  -7.2015125038364358e-01  -3.2199999999999989e+00
  -6.9015125038364356e-01  -3.3399999999999999e+00
  -6.6315125038364364e-01  -3.4600000000000009e+00
  -6.5115125038364363e-01  -3.5199999999999996e+00
  -6.5115125038364363e-01  -3.5199999999999996e+00
  -6.5115125038364363e-01  -3.5199999999999996e+00
  -6.5115125038364363e-01  -3.5199999999999996e+00
  -6.1115125038364360e-01  -3.6999999999999993e+00
  -5.6415125038364367e-01  -3.9100000000000001e+00
  -5.6415125038364367e-01  -3.9100000000000001e+00
  -5.6415125038364367e-01  -3.9100000000000001e+00
  -5.6415125038364367e-01  -3.9100000000000001e+00
  -5.4415125038364365e-01  -4.0099999999999980e+00
  -4.8615125038364360e-01  -4.2899999999999991e+00
  -4.7715125038364375e-01  -4.3399999999999999e+00
  -4.7715125038364375e-01  -4.3399999999999999e+00
  -4.7715125038364375e-01  -4.3399999999999999e+00
  -4.7715125038364375e-01  -4.3399999999999999e+00
  -4.3515125038364366e-01  -4.5399999999999991e+00
  -3.9015125038364373e-01  -4.7800000000000011e+00
  -3.9015125038364373e-01  -4.7800000000000011e+00
  -3.9015125038364373e-01  -4.7800000000000011e+00
  -3.9015125038364373e-01  -4.7800000000000011e+00
  -3.8915125038364362e-01  -4.7800000000000011e+00
  -3.4815125038364370e-01  -5.0000000000000000e+00
  -3.1015125038364366e-01  -5.2100000000000009e+00
  -3.0315125038364354e-01  -5.2500000000000000e+00
  -3.0315125038364354e-01  -5.2500000000000000e+00
  -3.0315125038364354e-01  -5.2500000000000000e+00
  -3.0315125038364354e-01  -5.2500000000000000e+00
  -2.7515125038364369e-01  -5.3999999999999986e+00
  -2.2715125038364370e-01  -5.6699999999999982e+00
  -2.2715125038364370e-01  -5.6699999999999982e+00
  -2.1615125038364361e-01  -5.7399999999999984e+00
  -2.1615125038364361e-01  -5.7399999999999984e+00
  -2.1615125038364361e-01  -5.7399999999999984e+00
  -2.1615125038364361e-01  -5.7399999999999984e+00
  -2.1315125038364369e-01  -5.7500000000000000e+00
  -1.3415125038364376e-01  -6.2199999999999989e+00
  -1.2815125038364369e-01  -6.2500000000000000e+00
  -1.2815125038364369e-01  -6.2500000000000000e+00
  -1.2815125038364369e-01  -6.2500000000000000e+00
  -1.2815125038364369e-01  -6.2500000000000000e+00
  -6.7151250383643543e-02  -6.6299999999999990e+00
  -4.1151250383643478e-02  -6.7899999999999991e+00
  -4.1151250383643478e-02  -6.7899999999999991e+00
  -4.1151250383643478e-02  -6.7899999999999991e+00
  -4.1151250383643478e-02  -6.7899999999999991e+00
  -9.1512503836437015e-03  -6.9899999999999984e+00
   4.1848749616356463e-02  -7.3200000000000003e+00
   4.5848749616356391e-02  -7.3499999999999979e+00
   4.5848749616356391e-02  -7.3499999999999979e+00
   4.5848749616356391e-02  -7.3499999999999979e+00
   4.5848749616356391e-02  -7.3499999999999979e+00
   7.3848749616356443e-02  -7.5300000000000011e+00
   8.7848749616356511e-02  -7.6299999999999990e+00
   1.2884874961635642e-01  -7.8999999999999986e+00
   1.3284874961635645e-01  -7.9299999999999997e+00
   1.3284874961635645e-01  -7.9299999999999997e+00
   1.3284874961635645e-01  -7.9299999999999997e+00
   1.3284874961635645e-01  -7.9299999999999997e+00
   1.6684874961635646e-01  -8.1600000000000001e+00
   2.1984874961635634e-01  -8.5300000000000011e+00
   2.1984874961635634e-01  -8.5300000000000011e+00
   2.1984874961635634e-01  -8.5300000000000011e+00
   2.1984874961635634e-01  -8.5300000000000011e+00
   2.2384874961635612e-01  -8.5599999999999987e+00
   2.3384874961635638e-01  -8.6299999999999990e+00
   2.8184874961635636e-01  -8.9699999999999989e+00
   3.0684874961635639e-01  -9.1499999999999986e+00
   3.0684874961635639e-01  -9.1499999999999986e+00
   3.0684874961635639e-01  -9.1499999999999986e+00
   3.0684874961635639e-01  -9.1499999999999986e+00
   3.9384874961635652e-01  -9.8000000000000007e+00
   3.9384874961635652e-01  -9.8000000000000007e+00
   3.9384874961635652e-01  -9.8000000000000007e+00
   4.8984874961635611e-01  -1.0539999999999999e+01
   4.8984874961635611e-01  -1.0539999999999999e+01


==> Rc_Sigc_NGC5824_Trager_whole.txt <==
  -2.5001512503836434e+00  -7.3000000000000043e-01
  -2.1971512503836435e+00  -7.5000000000000000e-01
  -1.8901512503836435e+00  -8.1000000000000050e-01
  -1.8891512503836436e+00  -8.1000000000000050e-01
  -1.5001512503836436e+00  -1.1300000000000008e+00
  -1.4941512503836436e+00  -1.1400000000000006e+00
  -1.3891512503836436e+00  -1.3200000000000003e+00
  -1.3871512503836436e+00  -1.3200000000000003e+00
  -1.3101512503836437e+00  -1.4900000000000002e+00
  -1.2641512503836436e+00  -1.5999999999999996e+00
  -1.1891512503836437e+00  -1.7999999999999989e+00
  -1.1701512503836438e+00  -1.8600000000000012e+00
  -1.1671512503836436e+00  -1.8600000000000012e+00
  -1.1241512503836435e+00  -1.9900000000000002e+00
  -1.0891512503836438e+00  -2.1100000000000012e+00
  -1.0501512503836437e+00  -2.2299999999999986e+00
  -1.0221512503836436e+00  -2.3300000000000001e+00
  -1.0031512503836437e+00  -2.4000000000000004e+00
  -9.6315125038364369e-01  -2.5400000000000009e+00
  -9.5515125038364368e-01  -2.5699999999999985e+00
  -9.5015125038364368e-01  -2.5900000000000016e+00
  -9.1215125038364364e-01  -2.7299999999999986e+00
  -8.7215125038364372e-01  -2.8899999999999988e+00
  -8.6615125038364371e-01  -2.9100000000000019e+00
  -8.4015125038364369e-01  -3.0200000000000014e+00
  -8.3215125038364368e-01  -3.0499999999999989e+00
  -8.2515125038364368e-01  -3.0699999999999985e+00
  -7.8815125038364364e-01  -3.2299999999999986e+00
  -7.7115125038364374e-01  -3.2999999999999989e+00
  -7.5215125038364361e-01  -3.3800000000000008e+00
  -7.3715125038364371e-01  -3.4399999999999995e+00
  -7.2015125038364358e-01  -3.5200000000000014e+00
  -6.9015125038364356e-01  -3.6500000000000004e+00
  -6.6315125038364364e-01  -3.7700000000000014e+00
  -6.5815125038364353e-01  -3.7900000000000009e+00
  -6.1115125038364360e-01  -4.0000000000000018e+00
  -5.9215125038364369e-01  -4.0900000000000016e+00
  -5.4415125038364365e-01  -4.3100000000000005e+00
  -5.3415125038364364e-01  -4.3600000000000012e+00
  -4.8615125038364360e-01  -4.5900000000000016e+00
  -4.8315125038364365e-01  -4.6100000000000012e+00
  -4.3515125038364366e-01  -4.8400000000000016e+00
  -3.8915125038364362e-01  -5.0699999999999985e+00
  -3.4815125038364370e-01  -5.2799999999999994e+00
  -3.1015125038364366e-01  -5.4700000000000006e+00
  -2.7515125038364369e-01  -5.6500000000000004e+00
  -2.5715125038364373e-01  -5.7500000000000018e+00
  -2.1315125038364369e-01  -5.9799999999999986e+00
  -1.6715125038364367e-01  -6.2299999999999986e+00
  -1.3415125038364376e-01  -6.4100000000000019e+00
  -1.1515125038364360e-01  -6.5200000000000014e+00
  -6.7151250383643543e-02  -6.7900000000000009e+00
  -2.5151250383643724e-02  -7.0200000000000014e+00
  -9.1512503836437015e-03  -7.1100000000000012e+00
  -8.1512503836436226e-03  -7.1199999999999992e+00
   4.1848749616356463e-02  -7.4100000000000019e+00
   7.8848749616356351e-02  -7.6300000000000008e+00
   8.1848749616356506e-02  -7.6399999999999988e+00
   8.7848749616356511e-02  -7.6800000000000015e+00
   1.2884874961635642e-01  -7.9300000000000015e+00
   1.5084874961635639e-01  -8.0600000000000005e+00
   1.6684874961635646e-01  -8.1500000000000004e+00
   1.6784874961635637e-01  -8.1600000000000019e+00
   2.1284874961635650e-01  -8.4300000000000015e+00
   2.3384874961635638e-01  -8.5600000000000005e+00
   2.3984874961635616e-01  -8.5999999999999996e+00
   2.4784874961635620e-01  -8.6500000000000004e+00
   2.6684874961635630e-01  -8.7700000000000014e+00
   3.0184874961635644e-01  -8.9900000000000002e+00
   3.1484874961635634e-01  -9.0699999999999985e+00
   3.5584874961635621e-01  -9.3300000000000001e+00
   3.7984874961635628e-01  -9.4799999999999986e+00
   4.0384874961635631e-01  -9.6399999999999988e+00
   4.4784874961635629e-01  -9.9199999999999999e+00
   4.5184874961635635e-01  -9.9500000000000011e+00
   4.5484874961635641e-01  -9.9700000000000006e+00
   4.8684874961635649e-01  -1.0180000000000001e+01
   5.1384874961635618e-01  -1.0360000000000001e+01
   5.4084874961635632e-01  -1.0540000000000001e+01
   5.6784874961635645e-01  -1.0720000000000001e+01
   5.9684874961635637e-01  -1.0920000000000000e+01
   6.0284874961635615e-01  -1.0959999999999999e+01
   6.5684874961635642e-01  -1.1330000000000000e+01
   7.0484874961635646e-01  -1.1670000000000000e+01
   7.0484874961635646e-01  -1.1670000000000000e+01
   7.9084874961635632e-01  -1.2279999999999999e+01
   8.6284874961635638e-01  -1.2799999999999999e+01
   9.5484874961635646e-01  -1.3479999999999999e+01


==> Rc_Sigc_NGC6093_Trager_whole.txt <==
  -2.2051512503836435e+00  -8.4000000000000163e-01
  -2.1351512503836436e+00  -8.4000000000000163e-01
  -2.1351512503836436e+00  -8.4000000000000163e-01
  -2.1351512503836436e+00  -8.4000000000000163e-01
  -2.1351512503836436e+00  -8.4000000000000163e-01
  -1.9091512503836436e+00  -8.4000000000000163e-01
  -1.9091512503836436e+00  -8.4000000000000163e-01
  -1.9091512503836436e+00  -8.4000000000000163e-01
  -1.9091512503836436e+00  -8.4000000000000163e-01
  -1.8811512503836436e+00  -8.4000000000000163e-01
  -1.8701512503836437e+00  -8.5000000000000142e-01
  -1.8241512503836437e+00  -8.5000000000000142e-01
  -1.8241512503836437e+00  -8.5000000000000142e-01
  -1.8241512503836437e+00  -8.5000000000000142e-01
  -1.8241512503836437e+00  -8.5000000000000142e-01
  -1.7371512503836437e+00  -8.5000000000000142e-01
  -1.7371512503836437e+00  -8.5000000000000142e-01
  -1.7371512503836437e+00  -8.5000000000000142e-01
  -1.7371512503836437e+00  -8.5000000000000142e-01
  -1.7231512503836437e+00  -8.6000000000000121e-01
  -1.6481512503836435e+00  -8.6000000000000121e-01
  -1.6481512503836435e+00  -8.6000000000000121e-01
  -1.6481512503836435e+00  -8.6000000000000121e-01
  -1.6481512503836435e+00  -8.6000000000000121e-01
  -1.5861512503836437e+00  -8.7000000000000099e-01
  -1.5691512503836438e+00  -8.8000000000000078e-01
  -1.5611512503836436e+00  -8.8000000000000078e-01
  -1.5611512503836436e+00  -8.8000000000000078e-01
  -1.5611512503836436e+00  -8.8000000000000078e-01
  -1.5611512503836436e+00  -8.8000000000000078e-01
  -1.4991512503836435e+00  -8.9000000000000057e-01
  -1.4751512503836435e+00  -9.0000000000000036e-01
  -1.4751512503836435e+00  -9.0000000000000036e-01
  -1.4751512503836435e+00  -9.0000000000000036e-01
  -1.4751512503836435e+00  -9.0000000000000036e-01
  -1.3901512503836437e+00  -9.3000000000000149e-01
  -1.3871512503836436e+00  -9.3000000000000149e-01
  -1.3871512503836436e+00  -9.3000000000000149e-01
  -1.3871512503836436e+00  -9.3000000000000149e-01
  -1.3871512503836436e+00  -9.3000000000000149e-01
  -1.3821512503836435e+00  -9.3000000000000149e-01
  -1.3171512503836436e+00  -9.6000000000000085e-01
  -1.3011512503836435e+00  -9.7000000000000064e-01
  -1.3011512503836435e+00  -9.7000000000000064e-01
  -1.3011512503836435e+00  -9.7000000000000064e-01
  -1.3011512503836435e+00  -9.7000000000000064e-01
  -1.2901512503836436e+00  -9.7000000000000064e-01
  -1.2641512503836436e+00  -9.9000000000000021e-01
  -1.2561512503836436e+00  -1.0000000000000000e+00
  -1.2481512503836436e+00  -1.0000000000000000e+00
  -1.2131512503836437e+00  -1.0300000000000011e+00
  -1.2131512503836437e+00  -1.0300000000000011e+00
  -1.2131512503836437e+00  -1.0300000000000011e+00
  -1.2131512503836437e+00  -1.0300000000000011e+00
  -1.1941512503836436e+00  -1.0400000000000009e+00
  -1.1331512503836436e+00  -1.1000000000000014e+00
  -1.1271512503836436e+00  -1.1100000000000012e+00
  -1.1271512503836436e+00  -1.1100000000000012e+00
  -1.1271512503836436e+00  -1.1100000000000012e+00
  -1.1271512503836436e+00  -1.1100000000000012e+00
  -1.1181512503836435e+00  -1.1200000000000010e+00
  -1.1161512503836435e+00  -1.1200000000000010e+00
  -1.0891512503836438e+00  -1.1500000000000004e+00
  -1.0831512503836438e+00  -1.1600000000000001e+00
  -1.0391512503836438e+00  -1.2100000000000009e+00
  -1.0391512503836438e+00  -1.2100000000000009e+00
  -1.0391512503836438e+00  -1.2100000000000009e+00
  -1.0391512503836438e+00  -1.2100000000000009e+00
  -1.0081512503836436e+00  -1.2600000000000016e+00
  -9.9415125038364360e-01  -1.2800000000000011e+00
  -9.9315125038364360e-01  -1.2800000000000011e+00
  -9.6515125038364369e-01  -1.3300000000000001e+00
  -9.6315125038364369e-01  -1.3300000000000001e+00
  -9.5215125038364368e-01  -1.3500000000000014e+00
  -9.5215125038364368e-01  -1.3500000000000014e+00
  -9.5215125038364368e-01  -1.3500000000000014e+00
  -9.5215125038364368e-01  -1.3500000000000014e+00
  -9.4715125038364367e-01  -1.3600000000000012e+00
  -9.2815125038364366e-01  -1.3900000000000006e+00
  -9.1215125038364364e-01  -1.4200000000000017e+00
  -8.9615125038364363e-01  -1.4600000000000009e+00
  -8.9415125038364363e-01  -1.4600000000000009e+00
  -8.7615125038364350e-01  -1.5000000000000000e+00
  -8.6615125038364371e-01  -1.5199999999999996e+00
  -8.6515125038364360e-01  -1.5199999999999996e+00
  -8.6515125038364360e-01  -1.5199999999999996e+00
  -8.6515125038364360e-01  -1.5199999999999996e+00
  -8.6515125038364360e-01  -1.5199999999999996e+00
  -8.2515125038364368e-01  -1.6099999999999994e+00
  -8.1715125038364378e-01  -1.6300000000000026e+00
  -8.1315125038364378e-01  -1.6400000000000006e+00
  -8.1215125038364366e-01  -1.6400000000000006e+00
  -7.8815125038364364e-01  -1.6999999999999993e+00
  -7.7815125038364363e-01  -1.7200000000000024e+00
  -7.7815125038364363e-01  -1.7200000000000024e+00
  -7.7815125038364363e-01  -1.7200000000000024e+00
  -7.7815125038364363e-01  -1.7200000000000024e+00
  -7.7515125038364374e-01  -1.7300000000000004e+00
  -7.5015125038364361e-01  -1.8000000000000007e+00
  -7.3415125038364359e-01  -1.8399999999999999e+00
  -7.2915125038364370e-01  -1.8599999999999994e+00
  -7.2315125038364370e-01  -1.8700000000000010e+00
  -7.2015125038364358e-01  -1.8800000000000026e+00
  -7.0015125038364356e-01  -1.9400000000000013e+00
  -6.9315125038364367e-01  -1.9600000000000009e+00
  -6.9215125038364356e-01  -1.9600000000000009e+00
  -6.9115125038364367e-01  -1.9700000000000024e+00
  -6.9115125038364367e-01  -1.9700000000000024e+00
  -6.9115125038364367e-01  -1.9700000000000024e+00
  -6.9115125038364367e-01  -1.9700000000000024e+00
  -6.6315125038364364e-01  -2.0500000000000007e+00
  -6.5415125038364352e-01  -2.0800000000000018e+00
  -6.5015125038364374e-01  -2.0899999999999999e+00
  -6.4715125038364363e-01  -2.1000000000000014e+00
  -6.4115125038364362e-01  -2.1200000000000010e+00
  -6.2415125038364372e-01  -2.1799999999999997e+00
  -6.1115125038364360e-01  -2.2200000000000024e+00
  -6.0415125038364370e-01  -2.2400000000000020e+00
  -6.0415125038364370e-01  -2.2400000000000020e+00
  -6.0415125038364370e-01  -2.2400000000000020e+00
  -6.0415125038364370e-01  -2.2400000000000020e+00
  -5.9515125038364358e-01  -2.2699999999999996e+00
  -5.8415125038364368e-01  -2.3100000000000023e+00
  -5.8315125038364357e-01  -2.3100000000000023e+00
  -5.6515125038364356e-01  -2.3800000000000026e+00
  -5.6415125038364367e-01  -2.3800000000000026e+00
  -5.5615125038364366e-01  -2.4100000000000001e+00
  -5.4615125038364365e-01  -2.4499999999999993e+00
  -5.2715125038364374e-01  -2.5100000000000016e+00
  -5.2615125038364363e-01  -2.5199999999999996e+00
  -5.2415125038364363e-01  -2.5300000000000011e+00
  -5.1715125038364373e-01  -2.5500000000000007e+00
  -5.1715125038364373e-01  -2.5500000000000007e+00
  -5.1715125038364373e-01  -2.5500000000000007e+00
  -5.1715125038364373e-01  -2.5500000000000007e+00
  -5.1615125038364362e-01  -2.5600000000000023e+00
  -5.1215125038364362e-01  -2.5700000000000003e+00
  -4.8615125038364360e-01  -2.6700000000000017e+00
  -4.7815125038364359e-01  -2.7100000000000009e+00
  -4.7515125038364370e-01  -2.7200000000000024e+00
  -4.6515125038364369e-01  -2.7600000000000016e+00
  -4.5215125038364351e-01  -2.8100000000000023e+00
  -4.4915125038364367e-01  -2.8200000000000003e+00
  -4.3315125038364366e-01  -2.8900000000000006e+00
  -4.3015125038364355e-01  -2.9000000000000021e+00
  -4.3015125038364355e-01  -2.9000000000000021e+00
  -4.3015125038364355e-01  -2.9000000000000021e+00
  -4.3015125038364355e-01  -2.9000000000000021e+00
  -4.3015125038364355e-01  -2.9000000000000021e+00
  -4.2215125038364354e-01  -2.9299999999999997e+00
  -4.1915125038364365e-01  -2.9499999999999993e+00
  -3.9515125038364363e-01  -3.0500000000000007e+00
  -3.9315125038364362e-01  -3.0600000000000023e+00
  -3.9015125038364373e-01  -3.0700000000000003e+00
  -3.9015125038364373e-01  -3.0700000000000003e+00
  -3.8915125038364362e-01  -3.0700000000000003e+00
  -3.8815125038364373e-01  -3.0800000000000018e+00
  -3.8415125038364367e-01  -3.1000000000000014e+00
  -3.6115125038364360e-01  -3.1999999999999993e+00
  -3.5615125038364370e-01  -3.2200000000000024e+00
  -3.5115125038364359e-01  -3.2500000000000000e+00
  -3.4815125038364370e-01  -3.2600000000000016e+00
  -3.4315125038364358e-01  -3.2800000000000011e+00
  -3.4315125038364358e-01  -3.2800000000000011e+00
  -3.4315125038364358e-01  -3.2800000000000011e+00
  -3.4315125038364358e-01  -3.2800000000000011e+00
  -3.4015125038364369e-01  -3.2899999999999991e+00
  -3.2215125038364367e-01  -3.3800000000000026e+00
  -3.1615125038364367e-01  -3.4100000000000001e+00
  -3.1615125038364367e-01  -3.4100000000000001e+00
  -3.1015125038364366e-01  -3.4299999999999997e+00
  -2.9415125038364365e-01  -3.5100000000000016e+00
  -2.9015125038364364e-01  -3.5300000000000011e+00
  -2.8515125038364353e-01  -3.5500000000000007e+00
  -2.8415125038364358e-01  -3.5600000000000023e+00
  -2.6115125038364373e-01  -3.6700000000000017e+00
  -2.5715125038364373e-01  -3.6900000000000013e+00
  -2.5615125038364361e-01  -3.6999999999999993e+00
  -2.5615125038364361e-01  -3.6999999999999993e+00
  -2.5615125038364361e-01  -3.6999999999999993e+00
  -2.5615125038364361e-01  -3.6999999999999993e+00
  -2.5415125038364356e-01  -3.7100000000000009e+00
  -2.4315125038364371e-01  -3.7600000000000016e+00
  -2.3315125038364365e-01  -3.8100000000000023e+00
  -2.2615125038364364e-01  -3.8500000000000014e+00
  -1.9915125038364367e-01  -3.9800000000000004e+00
  -1.8515125038364369e-01  -4.0600000000000023e+00
  -1.8315125038364363e-01  -4.0700000000000003e+00
  -1.7515125038364365e-01  -4.1099999999999994e+00
  -1.6915125038364362e-01  -4.1400000000000006e+00
  -1.6915125038364362e-01  -4.1400000000000006e+00
  -1.6915125038364362e-01  -4.1400000000000006e+00
  -1.6915125038364362e-01  -4.1400000000000006e+00
  -1.6815125038364345e-01  -4.1500000000000021e+00
  -1.5115125038364360e-01  -4.2400000000000020e+00
  -1.3415125038364376e-01  -4.3300000000000018e+00
  -1.2915125038364361e-01  -4.3599999999999994e+00
  -1.1515125038364360e-01  -4.4400000000000013e+00
  -1.0815125038364373e-01  -4.4800000000000004e+00
  -8.8151250383643728e-02  -4.5899999999999999e+00
  -8.8151250383643728e-02  -4.5899999999999999e+00
  -8.2151250383643737e-02  -4.6200000000000010e+00
  -8.2151250383643737e-02  -4.6200000000000010e+00
  -8.2151250383643737e-02  -4.6200000000000010e+00
  -8.2151250383643737e-02  -4.6200000000000010e+00
  -6.8151250383643641e-02  -4.6999999999999993e+00
  -5.9151250383643515e-02  -4.7500000000000000e+00
  -5.0151250383643667e-02  -4.8100000000000023e+00
  -4.7151250383643525e-02  -4.8300000000000018e+00
  -3.2151250383643595e-02  -4.9100000000000001e+00
  -1.5151250383643702e-02  -5.0100000000000016e+00
  -1.1151250383643735e-02  -5.0399999999999991e+00
  -9.1512503836437015e-03  -5.0500000000000007e+00
  -8.1512503836436226e-03  -5.0600000000000023e+00
   8.4874961635624966e-04  -5.1099999999999994e+00
   4.8487496163563196e-03  -5.1400000000000006e+00
   4.8487496163563196e-03  -5.1400000000000006e+00
   4.8487496163563196e-03  -5.1400000000000006e+00
   4.8487496163563196e-03  -5.1400000000000006e+00
   1.6848749616356285e-02  -5.2100000000000009e+00
   2.5848749616356446e-02  -5.2600000000000016e+00
   3.1848749616356448e-02  -5.3000000000000007e+00
   7.8848749616356351e-02  -5.5899999999999999e+00
   8.7848749616356511e-02  -5.6500000000000021e+00
   9.2848749616356349e-02  -5.6799999999999997e+00
   9.2848749616356349e-02  -5.6799999999999997e+00
   9.2848749616356349e-02  -5.6799999999999997e+00
   9.2848749616356349e-02  -5.6799999999999997e+00
   1.3184874961635626e-01  -5.9400000000000013e+00
   1.5084874961635639e-01  -6.0700000000000003e+00
   1.6684874961635646e-01  -6.1700000000000017e+00
   1.7984874961635633e-01  -6.2600000000000016e+00
   1.7984874961635633e-01  -6.2600000000000016e+00
   1.7984874961635633e-01  -6.2600000000000016e+00
   1.7984874961635633e-01  -6.2600000000000016e+00
   2.1284874961635650e-01  -6.4900000000000020e+00
   2.3384874961635638e-01  -6.6300000000000026e+00
   2.6684874961635630e-01  -6.8700000000000010e+00
   2.6684874961635630e-01  -6.8700000000000010e+00
   2.6684874961635630e-01  -6.8700000000000010e+00
   2.6684874961635630e-01  -6.8700000000000010e+00
   2.6684874961635630e-01  -6.8700000000000010e+00
   2.7584874961635619e-01  -6.9299999999999997e+00
   2.9184874961635621e-01  -7.0500000000000007e+00
   3.1484874961635634e-01  -7.2200000000000024e+00
   3.4284874961635636e-01  -7.4200000000000017e+00
   3.5384874961635654e-01  -7.5000000000000000e+00
   3.5384874961635654e-01  -7.5000000000000000e+00
   3.5384874961635654e-01  -7.5000000000000000e+00
   3.5384874961635654e-01  -7.5000000000000000e+00
   3.7984874961635628e-01  -7.6999999999999993e+00
   3.8284874961635640e-01  -7.7300000000000004e+00
   3.8884874961635624e-01  -7.7699999999999996e+00
   4.2984874961635655e-01  -8.0899999999999999e+00
   4.4084874961635623e-01  -8.1700000000000017e+00
   4.5184874961635635e-01  -8.2600000000000016e+00
   4.5484874961635641e-01  -8.2899999999999991e+00
   4.6784874961635636e-01  -8.3900000000000006e+00
   4.6884874961635625e-01  -8.4000000000000021e+00
   5.1384874961635618e-01  -8.7600000000000016e+00
   5.3484874961635653e-01  -8.9299999999999997e+00
   5.4084874961635632e-01  -8.9900000000000020e+00
   5.6784874961635645e-01  -9.2100000000000009e+00
   5.9684874961635637e-01  -9.4600000000000009e+00
   6.0284874961635615e-01  -9.5100000000000016e+00
   6.1884874961635616e-01  -9.6500000000000021e+00
   6.5684874961635642e-01  -9.9700000000000024e+00
   6.9084874961635623e-01  -1.0270000000000000e+01
   7.0484874961635646e-01  -1.0400000000000002e+01
   7.0484874961635646e-01  -1.0400000000000002e+01
   7.5284874961635651e-01  -1.0830000000000002e+01
   7.6984874961635641e-01  -1.0990000000000002e+01
   7.9084874961635632e-01  -1.1190000000000001e+01
   8.0684874961635633e-01  -1.1340000000000000e+01
   8.6284874961635638e-01  -1.1870000000000001e+01
   8.9784874961635652e-01  -1.2210000000000001e+01
   9.5484874961635646e-01  -1.2770000000000000e+01


==> Rc_Sigc_NGC6205_Trager_whole.txt <==
  -1.5691512503836438e+00  -3.3999999999999986e-01
  -1.2641512503836436e+00  -3.3999999999999986e-01
  -1.1841512503836435e+00  -3.3999999999999986e-01
  -1.0891512503836438e+00  -3.3999999999999986e-01
  -9.6315125038364369e-01  -3.5000000000000142e-01
  -8.7115125038364360e-01  -3.5000000000000142e-01
  -8.6615125038364371e-01  -3.5000000000000142e-01
  -8.4515125038364358e-01  -3.5999999999999943e-01
  -7.8815125038364364e-01  -3.5999999999999943e-01
  -7.2015125038364358e-01  -3.7000000000000099e-01
  -6.6315125038364364e-01  -3.9000000000000057e-01
  -6.5015125038364374e-01  -3.9000000000000057e-01
  -6.5015125038364374e-01  -3.9000000000000057e-01
  -6.1115125038364360e-01  -3.9999999999999858e-01
  -6.1115125038364360e-01  -3.9999999999999858e-01
  -5.8515125038364357e-01  -4.1000000000000014e-01
  -5.6515125038364356e-01  -4.2000000000000171e-01
  -5.2415125038364363e-01  -4.4000000000000128e-01
  -4.8615125038364360e-01  -4.6000000000000085e-01
  -4.5215125038364351e-01  -4.8000000000000043e-01
  -4.2315125038364365e-01  -5.1000000000000156e-01
  -4.1915125038364365e-01  -5.1000000000000156e-01
  -3.8915125038364362e-01  -5.3999999999999915e-01
  -3.8315125038364362e-01  -5.5000000000000071e-01
  -3.6115125038364360e-01  -5.7000000000000028e-01
  -3.4815125038364370e-01  -5.8000000000000185e-01
  -3.4815125038364370e-01  -5.8000000000000185e-01
  -3.3115125038364357e-01  -6.0000000000000142e-01
  -3.1015125038364366e-01  -6.2999999999999901e-01
  -2.4315125038364371e-01  -7.4000000000000199e-01
  -1.8515125038364369e-01  -8.5000000000000142e-01
  -1.7215125038364351e-01  -8.7999999999999901e-01
  -1.6415125038364356e-01  -8.9000000000000057e-01
  -1.3515125038364367e-01  -9.6000000000000085e-01
  -1.3415125038364376e-01  -9.6000000000000085e-01
  -8.8151250383643728e-02  -1.0800000000000018e+00
  -7.4151250383643674e-02  -1.1200000000000010e+00
  -4.7151250383643525e-02  -1.1999999999999993e+00
  -4.7151250383643525e-02  -1.1999999999999993e+00
  -4.7151250383643525e-02  -1.1999999999999993e+00
  -9.1512503836437015e-03  -1.3300000000000018e+00
   2.5848749616356446e-02  -1.4499999999999993e+00
   4.9848749616356457e-02  -1.5399999999999991e+00
   8.7848749616356511e-02  -1.6900000000000013e+00
   1.2884874961635642e-01  -1.8599999999999994e+00
   1.3384874961635632e-01  -1.8799999999999990e+00
   1.6684874961635646e-01  -2.0300000000000011e+00
   2.3384874961635638e-01  -2.3700000000000010e+00
   2.5384874961635640e-01  -2.4699999999999989e+00
   2.7584874961635619e-01  -2.5899999999999999e+00
   2.9184874961635621e-01  -2.6799999999999997e+00
   3.4284874961635636e-01  -2.9800000000000004e+00
   3.4984874961635642e-01  -3.0199999999999996e+00
   3.8284874961635640e-01  -3.2300000000000004e+00
   3.8884874961635624e-01  -3.2600000000000016e+00
   4.2984874961635655e-01  -3.5399999999999991e+00
   4.2984874961635655e-01  -3.5300000000000011e+00
   4.5484874961635641e-01  -3.6999999999999993e+00
   4.6784874961635636e-01  -3.7899999999999991e+00
   4.6884874961635625e-01  -3.8000000000000007e+00
   5.2384874961635641e-01  -4.1999999999999993e+00
   5.3484874961635653e-01  -4.2800000000000011e+00
   5.4084874961635632e-01  -4.3200000000000003e+00
   5.9684874961635637e-01  -4.7600000000000016e+00
   5.9684874961635637e-01  -4.7600000000000016e+00
   6.0984874961635627e-01  -4.8599999999999994e+00
   6.1884874961635616e-01  -4.9400000000000013e+00
   6.3384874961635618e-01  -5.0599999999999987e+00
   6.8184874961635633e-01  -5.4600000000000009e+00
   6.9084874961635623e-01  -5.5399999999999991e+00
   6.9884874961635624e-01  -5.6099999999999994e+00
   7.0484874961635646e-01  -5.6600000000000001e+00
   7.0484874961635646e-01  -5.6600000000000001e+00
   7.4384874961635616e-01  -6.0100000000000016e+00
   7.5284874961635651e-01  -6.0800000000000018e+00
   7.5784874961635640e-01  -6.1299999999999990e+00
   7.9084874961635632e-01  -6.4400000000000013e+00
   7.9084874961635632e-01  -6.4400000000000013e+00
   7.9084874961635632e-01  -6.4400000000000013e+00
   7.9784874961635643e-01  -6.5000000000000000e+00
   8.0684874961635633e-01  -6.5899999999999999e+00
   8.1084874961635633e-01  -6.6299999999999990e+00
   8.4684874961635637e-01  -6.9800000000000004e+00
   8.5484874961635637e-01  -7.0500000000000007e+00
   8.5784874961635649e-01  -7.0800000000000018e+00
   8.6284874961635638e-01  -7.1299999999999990e+00
   8.6284874961635638e-01  -7.1299999999999990e+00
   8.6284874961635638e-01  -7.1299999999999990e+00
   8.8984874961635652e-01  -7.3999999999999986e+00
   8.9784874961635652e-01  -7.4900000000000020e+00
   8.9984874961635630e-01  -7.5100000000000016e+00
   9.2484874961635621e-01  -7.7600000000000016e+00
   9.2484874961635621e-01  -7.7600000000000016e+00
   9.2484874961635621e-01  -7.7600000000000016e+00
   9.2884874961635622e-01  -7.8000000000000007e+00
   9.3784874961635656e-01  -7.8999999999999986e+00
   9.3884874961635645e-01  -7.9100000000000001e+00
   9.6484874961635625e-01  -8.1799999999999997e+00
   9.7384874961635615e-01  -8.2800000000000011e+00
   9.7884874961635648e-01  -8.3300000000000018e+00
   9.7884874961635648e-01  -8.3300000000000018e+00
   9.7884874961635648e-01  -8.3300000000000018e+00
   9.9884874961635650e-01  -8.5500000000000007e+00
   1.0068487496163565e+00  -8.6400000000000006e+00
   1.0268487496163565e+00  -8.8599999999999994e+00
   1.0268487496163565e+00  -8.8599999999999994e+00
   1.0268487496163565e+00  -8.8599999999999994e+00
   1.0298487496163562e+00  -8.8900000000000006e+00
   1.0368487496163563e+00  -8.9699999999999989e+00
   1.0588487496163566e+00  -9.2199999999999989e+00
   1.0708487496163566e+00  -9.3500000000000014e+00
   1.0708487496163566e+00  -9.3500000000000014e+00
   1.0708487496163566e+00  -9.3500000000000014e+00
   1.0798487496163565e+00  -9.4600000000000009e+00
   1.0858487496163562e+00  -9.5199999999999996e+00
   1.1098487496163563e+00  -9.8000000000000007e+00
   1.1098487496163563e+00  -9.8000000000000007e+00
   1.1098487496163563e+00  -9.8000000000000007e+00
   1.1108487496163562e+00  -9.8200000000000003e+00
   1.1298487496163563e+00  -1.0039999999999999e+01
   1.1458487496163563e+00  -1.0230000000000000e+01
   1.1458487496163563e+00  -1.0230000000000000e+01
   1.1478487496163565e+00  -1.0250000000000000e+01
   1.1638487496163565e+00  -1.0449999999999999e+01
   1.1748487496163562e+00  -1.0580000000000002e+01
   1.1788487496163562e+00  -1.0629999999999999e+01
   1.1788487496163562e+00  -1.0629999999999999e+01
   1.1908487496163562e+00  -1.0780000000000001e+01
   1.2098487496163564e+00  -1.1010000000000002e+01
   1.2258487496163564e+00  -1.1210000000000001e+01
   1.2258487496163564e+00  -1.1210000000000001e+01
   1.2358487496163562e+00  -1.1340000000000000e+01
   1.2538487496163564e+00  -1.1570000000000000e+01
   1.2798487496163562e+00  -1.1899999999999999e+01
   1.3048487496163566e+00  -1.2230000000000000e+01
   1.3278487496163562e+00  -1.2530000000000001e+01


==> Rc_Sigc_NGC6266_Trager_whole.txt <==
  -2.2731512503836435e+00  -4.0000000000000036e-01
  -2.2731512503836435e+00  -4.0000000000000036e-01
  -2.2731512503836435e+00  -4.0000000000000036e-01
  -2.2731512503836435e+00  -4.0000000000000036e-01
  -2.2731512503836435e+00  -4.0000000000000036e-01
  -2.0461512503836436e+00  -4.0000000000000036e-01
  -2.0461512503836436e+00  -4.0000000000000036e-01
  -2.0461512503836436e+00  -4.0000000000000036e-01
  -2.0461512503836436e+00  -4.0000000000000036e-01
  -2.0461512503836436e+00  -4.0000000000000036e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.9581512503836436e+00  -4.1000000000000014e-01
  -1.8701512503836437e+00  -4.1000000000000014e-01
  -1.8701512503836437e+00  -4.1000000000000014e-01
  -1.8701512503836437e+00  -4.1000000000000014e-01
  -1.8701512503836437e+00  -4.1000000000000014e-01
  -1.8701512503836437e+00  -4.1000000000000014e-01
  -1.8701512503836437e+00  -4.1000000000000014e-01
  -1.7821512503836436e+00  -4.1000000000000014e-01
  -1.7821512503836436e+00  -4.1000000000000014e-01
  -1.7821512503836436e+00  -4.1000000000000014e-01
  -1.7821512503836436e+00  -4.1000000000000014e-01
  -1.7821512503836436e+00  -4.1000000000000014e-01
  -1.6951512503836437e+00  -4.2000000000000171e-01
  -1.6951512503836437e+00  -4.2000000000000171e-01
  -1.6951512503836437e+00  -4.2000000000000171e-01
  -1.6951512503836437e+00  -4.2000000000000171e-01
  -1.6951512503836437e+00  -4.2000000000000171e-01
  -1.6081512503836437e+00  -4.3000000000000149e-01
  -1.6081512503836437e+00  -4.3000000000000149e-01
  -1.6081512503836437e+00  -4.3000000000000149e-01
  -1.6081512503836437e+00  -4.3000000000000149e-01
  -1.6081512503836437e+00  -4.3000000000000149e-01
  -1.5691512503836438e+00  -4.3000000000000149e-01
  -1.5201512503836436e+00  -4.4000000000000128e-01
  -1.5201512503836436e+00  -4.4000000000000128e-01
  -1.5201512503836436e+00  -4.4000000000000128e-01
  -1.5201512503836436e+00  -4.4000000000000128e-01
  -1.5201512503836436e+00  -4.4000000000000128e-01
  -1.4341512503836435e+00  -4.6000000000000085e-01
  -1.4341512503836435e+00  -4.6000000000000085e-01
  -1.4341512503836435e+00  -4.6000000000000085e-01
  -1.4341512503836435e+00  -4.6000000000000085e-01
  -1.4341512503836435e+00  -4.6000000000000085e-01
  -1.4301512503836438e+00  -4.6000000000000085e-01
  -1.3541512503836437e+00  -4.8000000000000043e-01
  -1.3471512503836436e+00  -4.8000000000000043e-01
  -1.3471512503836436e+00  -4.8000000000000043e-01
  -1.3471512503836436e+00  -4.8000000000000043e-01
  -1.3471512503836436e+00  -4.8000000000000043e-01
  -1.3471512503836436e+00  -4.8000000000000043e-01
  -1.2641512503836436e+00  -5.2000000000000135e-01
  -1.2611512503836435e+00  -5.2000000000000135e-01
  -1.2611512503836435e+00  -5.2000000000000135e-01
  -1.2611512503836435e+00  -5.2000000000000135e-01
  -1.2611512503836435e+00  -5.2000000000000135e-01
  -1.2611512503836435e+00  -5.2000000000000135e-01
  -1.2481512503836436e+00  -5.3000000000000114e-01
  -1.1741512503836438e+00  -5.8000000000000007e-01
  -1.1741512503836438e+00  -5.8000000000000007e-01
  -1.1741512503836438e+00  -5.8000000000000007e-01
  -1.1741512503836438e+00  -5.8000000000000007e-01
  -1.1741512503836438e+00  -5.8000000000000007e-01
  -1.1241512503836435e+00  -6.2000000000000099e-01
  -1.0891512503836438e+00  -6.5000000000000036e-01
  -1.0861512503836437e+00  -6.5000000000000036e-01
  -1.0861512503836437e+00  -6.5000000000000036e-01
  -1.0861512503836437e+00  -6.5000000000000036e-01
  -1.0861512503836437e+00  -6.5000000000000036e-01
  -1.0861512503836437e+00  -6.5000000000000036e-01
  -9.9915125038364361e-01  -7.5000000000000000e-01
  -9.9915125038364361e-01  -7.5000000000000000e-01
  -9.9915125038364361e-01  -7.5000000000000000e-01
  -9.9915125038364361e-01  -7.5000000000000000e-01
  -9.9915125038364361e-01  -7.5000000000000000e-01
  -9.6315125038364369e-01  -8.0000000000000071e-01
  -9.3615125038364366e-01  -8.4000000000000163e-01
  -9.1215125038364364e-01  -8.7000000000000099e-01
  -9.1215125038364364e-01  -8.7000000000000099e-01
  -9.1215125038364364e-01  -8.7000000000000099e-01
  -9.1215125038364364e-01  -8.7000000000000099e-01
  -9.1215125038364364e-01  -8.7000000000000099e-01
  -9.1215125038364364e-01  -8.7000000000000099e-01
  -8.6615125038364371e-01  -9.5000000000000107e-01
  -8.2515125038364368e-01  -1.0300000000000011e+00
  -8.2515125038364368e-01  -1.0300000000000011e+00
  -8.2515125038364368e-01  -1.0300000000000011e+00
  -8.2515125038364368e-01  -1.0300000000000011e+00
  -8.2515125038364368e-01  -1.0300000000000011e+00
  -7.9815125038364365e-01  -1.0800000000000001e+00
  -7.8815125038364364e-01  -1.1100000000000012e+00
  -7.3815125038364360e-01  -1.2100000000000009e+00
  -7.3815125038364360e-01  -1.2100000000000009e+00
  -7.3815125038364360e-01  -1.2100000000000009e+00
  -7.3815125038364360e-01  -1.2100000000000009e+00
  -7.3815125038364360e-01  -1.2100000000000009e+00
  -7.2015125038364358e-01  -1.2600000000000016e+00
  -7.0015125038364356e-01  -1.3000000000000007e+00
  -6.9315125038364367e-01  -1.3200000000000003e+00
  -6.6315125038364364e-01  -1.4000000000000021e+00
  -6.5115125038364363e-01  -1.4299999999999997e+00
  -6.5115125038364363e-01  -1.4299999999999997e+00
  -6.5115125038364363e-01  -1.4299999999999997e+00
  -6.5115125038364363e-01  -1.4299999999999997e+00
  -6.5115125038364363e-01  -1.4299999999999997e+00
  -6.1115125038364360e-01  -1.5300000000000011e+00
  -6.0915125038364359e-01  -1.5399999999999991e+00
  -5.6515125038364356e-01  -1.6600000000000001e+00
  -5.6415125038364367e-01  -1.6600000000000001e+00
  -5.6415125038364367e-01  -1.6600000000000001e+00
  -5.6415125038364367e-01  -1.6600000000000001e+00
  -5.6415125038364367e-01  -1.6600000000000001e+00
  -5.6415125038364367e-01  -1.6600000000000001e+00
  -5.5615125038364366e-01  -1.6900000000000013e+00
  -5.3915125038364353e-01  -1.7400000000000020e+00
  -5.2415125038364363e-01  -1.7800000000000011e+00
  -4.8615125038364360e-01  -1.8900000000000006e+00
  -4.7815125038364359e-01  -1.9200000000000017e+00
  -4.7715125038364375e-01  -1.9200000000000017e+00
  -4.7715125038364375e-01  -1.9200000000000017e+00
  -4.7715125038364375e-01  -1.9200000000000017e+00
  -4.7715125038364375e-01  -1.9200000000000017e+00
  -4.7715125038364375e-01  -1.9200000000000017e+00
  -4.5215125038364351e-01  -2.0000000000000000e+00
  -4.2315125038364365e-01  -2.0899999999999999e+00
  -4.1915125038364365e-01  -2.1099999999999994e+00
  -3.9015125038364373e-01  -2.1999999999999993e+00
  -3.9015125038364373e-01  -2.1999999999999993e+00
  -3.9015125038364373e-01  -2.1999999999999993e+00
  -3.9015125038364373e-01  -2.1999999999999993e+00
  -3.9015125038364373e-01  -2.1999999999999993e+00
  -3.9015125038364373e-01  -2.1999999999999993e+00
  -3.8915125038364362e-01  -2.1999999999999993e+00
  -3.6115125038364360e-01  -2.3000000000000007e+00
  -3.3215125038364368e-01  -2.4000000000000021e+00
  -3.1015125038364366e-01  -2.4800000000000004e+00
  -3.0315125038364354e-01  -2.5000000000000000e+00
  -3.0315125038364354e-01  -2.5000000000000000e+00
  -3.0315125038364354e-01  -2.5000000000000000e+00
  -3.0315125038364354e-01  -2.5000000000000000e+00
  -3.0315125038364354e-01  -2.5000000000000000e+00
  -2.5615125038364361e-01  -2.6700000000000017e+00
  -2.4315125038364371e-01  -2.7200000000000024e+00
  -2.1615125038364361e-01  -2.8300000000000018e+00
  -2.1615125038364361e-01  -2.8300000000000018e+00
  -2.1615125038364361e-01  -2.8300000000000018e+00
  -2.1615125038364361e-01  -2.8300000000000018e+00
  -2.1615125038364361e-01  -2.8300000000000018e+00
  -1.9315125038364361e-01  -2.9100000000000001e+00
  -1.8515125038364369e-01  -2.9499999999999993e+00
  -1.8315125038364363e-01  -2.9499999999999993e+00
  -1.7315125038364365e-01  -2.9900000000000020e+00
  -1.4615125038364365e-01  -3.1000000000000014e+00
  -1.3415125038364376e-01  -3.1500000000000021e+00
  -1.2815125038364369e-01  -3.1799999999999997e+00
  -1.2815125038364369e-01  -3.1799999999999997e+00
  -1.2815125038364369e-01  -3.1799999999999997e+00
  -1.2815125038364369e-01  -3.1799999999999997e+00
  -1.2815125038364369e-01  -3.1799999999999997e+00
  -8.8151250383643728e-02  -3.3500000000000014e+00
  -6.4151250383643652e-02  -3.4499999999999993e+00
  -4.7151250383643525e-02  -3.5300000000000011e+00
  -4.1151250383643478e-02  -3.5500000000000007e+00
  -4.1151250383643478e-02  -3.5500000000000007e+00
  -4.1151250383643478e-02  -3.5500000000000007e+00
  -4.1151250383643478e-02  -3.5500000000000007e+00
  -4.1151250383643478e-02  -3.5500000000000007e+00
  -1.1151250383643735e-02  -3.6900000000000013e+00
  -9.1512503836437015e-03  -3.6999999999999993e+00
  -4.1512503836436312e-03  -3.7200000000000024e+00
   2.5848749616356446e-02  -3.8599999999999994e+00
   4.5848749616356391e-02  -3.9600000000000009e+00
   4.5848749616356391e-02  -3.9600000000000009e+00
   4.5848749616356391e-02  -3.9600000000000009e+00
   4.5848749616356391e-02  -3.9600000000000009e+00
   4.5848749616356391e-02  -3.9600000000000009e+00
   7.8848749616356351e-02  -4.1200000000000010e+00
   8.7848749616356511e-02  -4.1700000000000017e+00
   1.0284874961635636e-01  -4.2500000000000000e+00
   1.3184874961635626e-01  -4.4000000000000021e+00
   1.3284874961635645e-01  -4.4000000000000021e+00
   1.3284874961635645e-01  -4.4000000000000021e+00
   1.3284874961635645e-01  -4.4000000000000021e+00
   1.3284874961635645e-01  -4.4000000000000021e+00
   1.3284874961635645e-01  -4.4000000000000021e+00
   1.6684874961635646e-01  -4.5899999999999999e+00
   1.7284874961635643e-01  -4.6200000000000010e+00
   1.8884874961635642e-01  -4.7100000000000009e+00
   2.1984874961635634e-01  -4.8800000000000026e+00
   2.1984874961635634e-01  -4.8800000000000026e+00
   2.1984874961635634e-01  -4.8800000000000026e+00
   2.1984874961635634e-01  -4.8800000000000026e+00
   2.1984874961635634e-01  -4.8800000000000026e+00
   2.3384874961635638e-01  -4.9700000000000024e+00
   2.6084874961635657e-01  -5.1300000000000026e+00
   2.7884874961635631e-01  -5.2400000000000020e+00
   2.8684874961635631e-01  -5.2899999999999991e+00
   2.9184874961635621e-01  -5.3200000000000003e+00
   3.0684874961635639e-01  -5.4100000000000001e+00
   3.0684874961635639e-01  -5.4100000000000001e+00
   3.0684874961635639e-01  -5.4100000000000001e+00
   3.0684874961635639e-01  -5.4100000000000001e+00
   3.0684874961635639e-01  -5.4100000000000001e+00
   3.2284874961635635e-01  -5.5100000000000016e+00
   3.4284874961635636e-01  -5.6400000000000006e+00
   3.6484874961635616e-01  -5.7899999999999991e+00
   3.7684874961635612e-01  -5.8700000000000010e+00
   3.8884874961635624e-01  -5.9499999999999993e+00
   3.9384874961635652e-01  -5.9900000000000020e+00
   3.9384874961635652e-01  -5.9900000000000020e+00
   3.9384874961635652e-01  -5.9900000000000020e+00
   4.2484874961635621e-01  -6.1999999999999993e+00
   4.2884874961635622e-01  -6.2300000000000004e+00
   4.2984874961635655e-01  -6.2400000000000020e+00
   4.3784874961635656e-01  -6.3000000000000007e+00
   4.6784874961635636e-01  -6.5199999999999996e+00
   4.6784874961635636e-01  -6.5199999999999996e+00
   4.9984874961635639e-01  -6.7600000000000016e+00
   5.0784874961635640e-01  -6.8200000000000003e+00
   5.3484874961635653e-01  -7.0300000000000011e+00
   5.3584874961635642e-01  -7.0399999999999991e+00
   5.4384874961635643e-01  -7.1099999999999994e+00
   5.5284874961635633e-01  -7.1799999999999997e+00
   5.7784874961635624e-01  -7.3900000000000006e+00
   6.0084874961635637e-01  -7.5800000000000018e+00
   6.0884874961635638e-01  -7.6500000000000021e+00
   6.1884874961635616e-01  -7.7400000000000020e+00
   6.2184874961635628e-01  -7.7600000000000016e+00
   6.4384874961635652e-01  -7.9499999999999993e+00
   6.8384874961635655e-01  -8.3200000000000003e+00
   6.9084874961635623e-01  -8.3800000000000026e+00
   6.9384874961635634e-01  -8.4100000000000001e+00
   7.2084874961635648e-01  -8.6600000000000001e+00
   7.5584874961635617e-01  -9.0100000000000016e+00
   8.3684874961635658e-01  -9.8399999999999999e+00
   9.2284874961635643e-01  -1.0800000000000001e+01


==> Rc_Sigc_NGC6284_Trager_whole.txt <==
  -2.1551512503836436e+00  -1.5700000000000021e+00
  -2.1351512503836436e+00  -1.5700000000000021e+00
  -2.1351512503836436e+00  -1.5700000000000021e+00
  -2.1351512503836436e+00  -1.5700000000000021e+00
  -2.1351512503836436e+00  -1.5700000000000021e+00
  -1.9091512503836436e+00  -1.6199999999999992e+00
  -1.9091512503836436e+00  -1.6199999999999992e+00
  -1.9091512503836436e+00  -1.6199999999999992e+00
  -1.9091512503836436e+00  -1.6199999999999992e+00
  -1.9091512503836436e+00  -1.6199999999999992e+00
  -1.8701512503836437e+00  -1.6300000000000008e+00
  -1.8241512503836437e+00  -1.6500000000000004e+00
  -1.8241512503836437e+00  -1.6500000000000004e+00
  -1.8241512503836437e+00  -1.6500000000000004e+00
  -1.8241512503836437e+00  -1.6500000000000004e+00
  -1.8241512503836437e+00  -1.6500000000000004e+00
  -1.7371512503836437e+00  -1.6899999999999995e+00
  -1.7371512503836437e+00  -1.6899999999999995e+00
  -1.7371512503836437e+00  -1.6899999999999995e+00
  -1.7371512503836437e+00  -1.6899999999999995e+00
  -1.7371512503836437e+00  -1.6899999999999995e+00
  -1.6481512503836435e+00  -1.7400000000000002e+00
  -1.6481512503836435e+00  -1.7400000000000002e+00
  -1.6481512503836435e+00  -1.7400000000000002e+00
  -1.6481512503836435e+00  -1.7400000000000002e+00
  -1.6481512503836435e+00  -1.7400000000000002e+00
  -1.5691512503836438e+00  -1.7999999999999989e+00
  -1.5611512503836436e+00  -1.7999999999999989e+00
  -1.5611512503836436e+00  -1.7999999999999989e+00
  -1.5611512503836436e+00  -1.7999999999999989e+00
  -1.5611512503836436e+00  -1.7999999999999989e+00
  -1.5611512503836436e+00  -1.7999999999999989e+00
  -1.4751512503836435e+00  -1.8800000000000008e+00
  -1.4751512503836435e+00  -1.8800000000000008e+00
  -1.4751512503836435e+00  -1.8800000000000008e+00
  -1.4751512503836435e+00  -1.8800000000000008e+00
  -1.4751512503836435e+00  -1.8800000000000008e+00
  -1.3871512503836436e+00  -1.9700000000000006e+00
  -1.3871512503836436e+00  -1.9700000000000006e+00
  -1.3871512503836436e+00  -1.9700000000000006e+00
  -1.3871512503836436e+00  -1.9700000000000006e+00
  -1.3871512503836436e+00  -1.9700000000000006e+00
  -1.3871512503836436e+00  -1.9700000000000006e+00
  -1.3011512503836435e+00  -2.0700000000000021e+00
  -1.3011512503836435e+00  -2.0700000000000021e+00
  -1.3011512503836435e+00  -2.0700000000000021e+00
  -1.3011512503836435e+00  -2.0700000000000021e+00
  -1.3011512503836435e+00  -2.0700000000000021e+00
  -1.2641512503836436e+00  -2.1199999999999992e+00
  -1.2131512503836437e+00  -2.1899999999999995e+00
  -1.2131512503836437e+00  -2.1899999999999995e+00
  -1.2131512503836437e+00  -2.1899999999999995e+00
  -1.2131512503836437e+00  -2.1899999999999995e+00
  -1.2131512503836437e+00  -2.1899999999999995e+00
  -1.1671512503836436e+00  -2.2599999999999998e+00
  -1.1271512503836436e+00  -2.3300000000000001e+00
  -1.1271512503836436e+00  -2.3300000000000001e+00
  -1.1271512503836436e+00  -2.3300000000000001e+00
  -1.1271512503836436e+00  -2.3300000000000001e+00
  -1.1271512503836436e+00  -2.3300000000000001e+00
  -1.0891512503836438e+00  -2.4000000000000004e+00
  -1.0391512503836438e+00  -2.4900000000000002e+00
  -1.0391512503836438e+00  -2.4900000000000002e+00
  -1.0391512503836438e+00  -2.4900000000000002e+00
  -1.0391512503836438e+00  -2.4900000000000002e+00
  -1.0391512503836438e+00  -2.4900000000000002e+00
  -1.0221512503836436e+00  -2.5200000000000014e+00
  -9.6315125038364369e-01  -2.6400000000000023e+00
  -9.5215125038364368e-01  -2.6600000000000019e+00
  -9.5215125038364368e-01  -2.6600000000000019e+00
  -9.5215125038364368e-01  -2.6600000000000019e+00
  -9.5215125038364368e-01  -2.6600000000000019e+00
  -9.5215125038364368e-01  -2.6600000000000019e+00
  -9.1215125038364364e-01  -2.7500000000000018e+00
  -8.6615125038364371e-01  -2.8499999999999996e+00
  -8.6515125038364360e-01  -2.8600000000000012e+00
  -8.6515125038364360e-01  -2.8600000000000012e+00
  -8.6515125038364360e-01  -2.8600000000000012e+00
  -8.6515125038364360e-01  -2.8600000000000012e+00
  -8.6515125038364360e-01  -2.8600000000000012e+00
  -8.2515125038364368e-01  -2.9500000000000011e+00
  -7.8815125038364364e-01  -3.0499999999999989e+00
  -7.7815125038364363e-01  -3.0700000000000021e+00
  -7.7815125038364363e-01  -3.0700000000000021e+00
  -7.7815125038364363e-01  -3.0700000000000021e+00
  -7.7815125038364363e-01  -3.0700000000000021e+00
  -7.7815125038364363e-01  -3.0700000000000021e+00
  -7.5215125038364361e-01  -3.1400000000000023e+00
  -7.2015125038364358e-01  -3.2300000000000022e+00
  -6.9115125038364367e-01  -3.3100000000000005e+00
  -6.9115125038364367e-01  -3.3100000000000005e+00
  -6.9115125038364367e-01  -3.3100000000000005e+00
  -6.9115125038364367e-01  -3.3100000000000005e+00
  -6.9115125038364367e-01  -3.3100000000000005e+00
  -6.9015125038364356e-01  -3.3100000000000005e+00
  -6.6315125038364364e-01  -3.4000000000000004e+00
  -6.1115125038364360e-01  -3.5499999999999989e+00
  -6.0415125038364370e-01  -3.5700000000000021e+00
  -6.0415125038364370e-01  -3.5700000000000021e+00
  -6.0415125038364370e-01  -3.5700000000000021e+00
  -6.0415125038364370e-01  -3.5700000000000021e+00
  -6.0415125038364370e-01  -3.5700000000000021e+00
  -5.4415125038364365e-01  -3.7700000000000014e+00
  -5.1715125038364373e-01  -3.8600000000000012e+00
  -5.1715125038364373e-01  -3.8600000000000012e+00
  -5.1715125038364373e-01  -3.8600000000000012e+00
  -5.1715125038364373e-01  -3.8600000000000012e+00
  -5.1715125038364373e-01  -3.8600000000000012e+00
  -4.8615125038364360e-01  -3.9700000000000006e+00
  -4.3515125038364366e-01  -4.1500000000000004e+00
  -4.3015125038364355e-01  -4.1699999999999999e+00
  -4.3015125038364355e-01  -4.1699999999999999e+00
  -4.3015125038364355e-01  -4.1699999999999999e+00
  -4.3015125038364355e-01  -4.1699999999999999e+00
  -4.3015125038364355e-01  -4.1699999999999999e+00
  -3.8915125038364362e-01  -4.3300000000000001e+00
  -3.4815125038364370e-01  -4.4900000000000002e+00
  -3.4315125038364358e-01  -4.5099999999999998e+00
  -3.4315125038364358e-01  -4.5099999999999998e+00
  -3.4315125038364358e-01  -4.5099999999999998e+00
  -3.4315125038364358e-01  -4.5099999999999998e+00
  -3.4315125038364358e-01  -4.5099999999999998e+00
  -3.1015125038364366e-01  -4.6500000000000004e+00
  -2.7515125038364369e-01  -4.7900000000000009e+00
  -2.5615125038364361e-01  -4.8800000000000008e+00
  -2.5615125038364361e-01  -4.8800000000000008e+00
  -2.5615125038364361e-01  -4.8800000000000008e+00
  -2.5615125038364361e-01  -4.8800000000000008e+00
  -2.5615125038364361e-01  -4.8800000000000008e+00
  -2.1315125038364369e-01  -5.0700000000000021e+00
  -1.6915125038364362e-01  -5.2700000000000014e+00
  -1.6915125038364362e-01  -5.2700000000000014e+00
  -1.6915125038364362e-01  -5.2700000000000014e+00
  -1.6915125038364362e-01  -5.2700000000000014e+00
  -1.6915125038364362e-01  -5.2700000000000014e+00
  -1.3415125038364376e-01  -5.4399999999999995e+00
  -8.2151250383643737e-02  -5.7000000000000011e+00
  -8.2151250383643737e-02  -5.7000000000000011e+00
  -8.2151250383643737e-02  -5.7000000000000011e+00
  -8.2151250383643737e-02  -5.7000000000000011e+00
  -8.2151250383643737e-02  -5.7000000000000011e+00
  -6.7151250383643543e-02  -5.7700000000000014e+00
  -9.1512503836437015e-03  -6.0800000000000001e+00
   4.8487496163563196e-03  -6.1500000000000004e+00
   4.8487496163563196e-03  -6.1500000000000004e+00
   4.8487496163563196e-03  -6.1500000000000004e+00
   4.8487496163563196e-03  -6.1500000000000004e+00
   4.8487496163563196e-03  -6.1500000000000004e+00
   4.1848749616356463e-02  -6.3600000000000012e+00
   8.7848749616356511e-02  -6.6199999999999992e+00
   9.2848749616356349e-02  -6.6400000000000023e+00
   9.2848749616356349e-02  -6.6400000000000023e+00
   9.2848749616356349e-02  -6.6400000000000023e+00
   9.2848749616356349e-02  -6.6400000000000023e+00
   9.2848749616356349e-02  -6.6400000000000023e+00
   1.2884874961635642e-01  -6.8600000000000012e+00
   1.6684874961635646e-01  -7.0900000000000016e+00
   1.7984874961635633e-01  -7.1600000000000019e+00
   1.7984874961635633e-01  -7.1600000000000019e+00
   1.7984874961635633e-01  -7.1600000000000019e+00
   1.7984874961635633e-01  -7.1600000000000019e+00
   1.7984874961635633e-01  -7.1600000000000019e+00
   2.3384874961635638e-01  -7.5099999999999998e+00
   2.6684874961635630e-01  -7.7200000000000006e+00
   2.6684874961635630e-01  -7.7200000000000006e+00
   2.6684874961635630e-01  -7.7200000000000006e+00
   2.6684874961635630e-01  -7.7200000000000006e+00
   3.1784874961635645e-01  -8.0700000000000021e+00
   3.5384874961635654e-01  -8.3100000000000005e+00
   3.5384874961635654e-01  -8.3100000000000005e+00
   3.5384874961635654e-01  -8.3100000000000005e+00


==> Rc_Sigc_NGC6293_Trager_whole.txt <==
  -2.1551512503836436e+00  -1.1300000000000008e+00
  -2.1351512503836436e+00  -1.1400000000000006e+00
  -2.1351512503836436e+00  -1.1400000000000006e+00
  -2.1351512503836436e+00  -1.1400000000000006e+00
  -2.1351512503836436e+00  -1.1400000000000006e+00
  -2.1351512503836436e+00  -1.1400000000000006e+00
  -2.1351512503836436e+00  -1.1400000000000006e+00
  -2.1351512503836436e+00  -1.1400000000000006e+00
  -1.9091512503836436e+00  -1.3100000000000005e+00
  -1.9091512503836436e+00  -1.3100000000000005e+00
  -1.9091512503836436e+00  -1.3100000000000005e+00
  -1.9091512503836436e+00  -1.3100000000000005e+00
  -1.9091512503836436e+00  -1.3100000000000005e+00
  -1.9091512503836436e+00  -1.3100000000000005e+00
  -1.8701512503836437e+00  -1.3399999999999999e+00
  -1.8241512503836437e+00  -1.3800000000000008e+00
  -1.8241512503836437e+00  -1.3800000000000008e+00
  -1.8241512503836437e+00  -1.3800000000000008e+00
  -1.8241512503836437e+00  -1.3800000000000008e+00
  -1.8241512503836437e+00  -1.3800000000000008e+00
  -1.8241512503836437e+00  -1.3800000000000008e+00
  -1.8241512503836437e+00  -1.3800000000000008e+00
  -1.7371512503836437e+00  -1.4500000000000011e+00
  -1.7371512503836437e+00  -1.4500000000000011e+00
  -1.7371512503836437e+00  -1.4500000000000011e+00
  -1.7371512503836437e+00  -1.4500000000000011e+00
  -1.7371512503836437e+00  -1.4500000000000011e+00
  -1.7371512503836437e+00  -1.4500000000000011e+00
  -1.7371512503836437e+00  -1.4500000000000011e+00
  -1.6481512503836435e+00  -1.5400000000000009e+00
  -1.6481512503836435e+00  -1.5400000000000009e+00
  -1.6481512503836435e+00  -1.5400000000000009e+00
  -1.6481512503836435e+00  -1.5400000000000009e+00
  -1.6481512503836435e+00  -1.5400000000000009e+00
  -1.6481512503836435e+00  -1.5400000000000009e+00
  -1.6481512503836435e+00  -1.5400000000000009e+00
  -1.5691512503836438e+00  -1.6199999999999992e+00
  -1.5611512503836436e+00  -1.6300000000000008e+00
  -1.5611512503836436e+00  -1.6300000000000008e+00
  -1.5611512503836436e+00  -1.6300000000000008e+00
  -1.5611512503836436e+00  -1.6300000000000008e+00
  -1.5611512503836436e+00  -1.6300000000000008e+00
  -1.5611512503836436e+00  -1.6300000000000008e+00
  -1.5611512503836436e+00  -1.6300000000000008e+00
  -1.4751512503836435e+00  -1.7299999999999986e+00
  -1.4751512503836435e+00  -1.7299999999999986e+00
  -1.4751512503836435e+00  -1.7299999999999986e+00
  -1.4751512503836435e+00  -1.7299999999999986e+00
  -1.4751512503836435e+00  -1.7299999999999986e+00
  -1.4751512503836435e+00  -1.7299999999999986e+00
  -1.4751512503836435e+00  -1.7299999999999986e+00
  -1.3871512503836436e+00  -1.8300000000000001e+00
  -1.3871512503836436e+00  -1.8300000000000001e+00
  -1.3871512503836436e+00  -1.8300000000000001e+00
  -1.3871512503836436e+00  -1.8300000000000001e+00
  -1.3871512503836436e+00  -1.8300000000000001e+00
  -1.3871512503836436e+00  -1.8300000000000001e+00
  -1.3871512503836436e+00  -1.8300000000000001e+00
  -1.3871512503836436e+00  -1.8300000000000001e+00
  -1.3781512503836437e+00  -1.8499999999999996e+00
  -1.3011512503836435e+00  -1.9500000000000011e+00
  -1.3011512503836435e+00  -1.9500000000000011e+00
  -1.3011512503836435e+00  -1.9500000000000011e+00
  -1.3011512503836435e+00  -1.9500000000000011e+00
  -1.3011512503836435e+00  -1.9500000000000011e+00
  -1.3011512503836435e+00  -1.9500000000000011e+00
  -1.3011512503836435e+00  -1.9500000000000011e+00
  -1.2641512503836436e+00  -2.0099999999999998e+00
  -1.2131512503836437e+00  -2.0800000000000001e+00
  -1.2131512503836437e+00  -2.0800000000000001e+00
  -1.2131512503836437e+00  -2.0800000000000001e+00
  -1.2131512503836437e+00  -2.0800000000000001e+00
  -1.2131512503836437e+00  -2.0800000000000001e+00
  -1.2131512503836437e+00  -2.0800000000000001e+00
  -1.2131512503836437e+00  -2.0800000000000001e+00
  -1.1671512503836436e+00  -2.1599999999999984e+00
  -1.1271512503836436e+00  -2.2299999999999986e+00
  -1.1271512503836436e+00  -2.2299999999999986e+00
  -1.1271512503836436e+00  -2.2299999999999986e+00
  -1.1271512503836436e+00  -2.2299999999999986e+00
  -1.1271512503836436e+00  -2.2299999999999986e+00
  -1.1271512503836436e+00  -2.2299999999999986e+00
  -1.1271512503836436e+00  -2.2299999999999986e+00
  -1.1211512503836436e+00  -2.2400000000000002e+00
  -1.0891512503836438e+00  -2.2900000000000009e+00
  -1.0391512503836438e+00  -2.3800000000000008e+00
  -1.0391512503836438e+00  -2.3800000000000008e+00
  -1.0391512503836438e+00  -2.3800000000000008e+00
  -1.0391512503836438e+00  -2.3800000000000008e+00
  -1.0391512503836438e+00  -2.3800000000000008e+00
  -1.0391512503836438e+00  -2.3800000000000008e+00
  -1.0391512503836438e+00  -2.3800000000000008e+00
  -1.0221512503836436e+00  -2.4199999999999999e+00
  -9.7915125038364359e-01  -2.4999999999999982e+00
  -9.6315125038364369e-01  -2.5400000000000009e+00
  -9.5215125038364368e-01  -2.5600000000000005e+00
  -9.5215125038364368e-01  -2.5600000000000005e+00
  -9.5215125038364368e-01  -2.5600000000000005e+00
  -9.5215125038364368e-01  -2.5600000000000005e+00
  -9.5215125038364368e-01  -2.5600000000000005e+00
  -9.5215125038364368e-01  -2.5600000000000005e+00
  -9.5215125038364368e-01  -2.5600000000000005e+00
  -9.1215125038364364e-01  -2.6399999999999988e+00
  -8.6615125038364371e-01  -2.7400000000000002e+00
  -8.6515125038364360e-01  -2.7400000000000002e+00
  -8.6515125038364360e-01  -2.7400000000000002e+00
  -8.6515125038364360e-01  -2.7400000000000002e+00
  -8.6515125038364360e-01  -2.7400000000000002e+00
  -8.6515125038364360e-01  -2.7400000000000002e+00
  -8.6515125038364360e-01  -2.7400000000000002e+00
  -8.6515125038364360e-01  -2.7400000000000002e+00
  -8.3515125038364368e-01  -2.8100000000000005e+00
  -8.2515125038364368e-01  -2.8400000000000016e+00
  -7.8815125038364364e-01  -2.9300000000000015e+00
  -7.7815125038364363e-01  -2.9500000000000011e+00
  -7.7815125038364363e-01  -2.9500000000000011e+00
  -7.7815125038364363e-01  -2.9500000000000011e+00
  -7.7815125038364363e-01  -2.9500000000000011e+00
  -7.7815125038364363e-01  -2.9500000000000011e+00
  -7.7815125038364363e-01  -2.9500000000000011e+00
  -7.7815125038364363e-01  -2.9500000000000011e+00
  -7.5215125038364361e-01  -3.0200000000000014e+00
  -7.2015125038364358e-01  -3.0999999999999996e+00
  -6.9315125038364367e-01  -3.1699999999999999e+00
  -6.9115125038364367e-01  -3.1699999999999999e+00
  -6.9115125038364367e-01  -3.1699999999999999e+00
  -6.9115125038364367e-01  -3.1699999999999999e+00
  -6.9115125038364367e-01  -3.1699999999999999e+00
  -6.9115125038364367e-01  -3.1699999999999999e+00
  -6.9115125038364367e-01  -3.1699999999999999e+00
  -6.9115125038364367e-01  -3.1699999999999999e+00
  -6.9015125038364356e-01  -3.1800000000000015e+00
  -6.6315125038364364e-01  -3.2499999999999982e+00
  -6.1115125038364360e-01  -3.4000000000000004e+00
  -6.0415125038364370e-01  -3.4199999999999999e+00
  -6.0415125038364370e-01  -3.4199999999999999e+00
  -6.0415125038364370e-01  -3.4199999999999999e+00
  -6.0415125038364370e-01  -3.4199999999999999e+00
  -6.0415125038364370e-01  -3.4199999999999999e+00
  -6.0415125038364370e-01  -3.4199999999999999e+00
  -6.0415125038364370e-01  -3.4199999999999999e+00
  -5.5015125038364365e-01  -3.5800000000000001e+00
  -5.4415125038364365e-01  -3.5900000000000016e+00
  -5.1715125038364373e-01  -3.6800000000000015e+00
  -5.1715125038364373e-01  -3.6800000000000015e+00
  -5.1715125038364373e-01  -3.6800000000000015e+00
  -5.1715125038364373e-01  -3.6800000000000015e+00
  -5.1715125038364373e-01  -3.6800000000000015e+00
  -5.1715125038364373e-01  -3.6800000000000015e+00
  -5.1715125038364373e-01  -3.6800000000000015e+00
  -4.8615125038364360e-01  -3.7799999999999994e+00
  -4.3515125038364366e-01  -3.9399999999999995e+00
  -4.3015125038364355e-01  -3.9599999999999991e+00
  -4.3015125038364355e-01  -3.9599999999999991e+00
  -4.3015125038364355e-01  -3.9599999999999991e+00
  -4.3015125038364355e-01  -3.9599999999999991e+00
  -4.3015125038364355e-01  -3.9599999999999991e+00
  -4.3015125038364355e-01  -3.9599999999999991e+00
  -4.3015125038364355e-01  -3.9599999999999991e+00
  -4.0715125038364364e-01  -4.0400000000000009e+00
  -3.8915125038364362e-01  -4.0999999999999996e+00
  -3.4815125038364370e-01  -4.2499999999999982e+00
  -3.4315125038364358e-01  -4.2700000000000014e+00
  -3.4315125038364358e-01  -4.2700000000000014e+00
  -3.4315125038364358e-01  -4.2700000000000014e+00
  -3.4315125038364358e-01  -4.2700000000000014e+00
  -3.4315125038364358e-01  -4.2700000000000014e+00
  -3.4315125038364358e-01  -4.2700000000000014e+00
  -3.4315125038364358e-01  -4.2700000000000014e+00
  -3.1015125038364366e-01  -4.3899999999999988e+00
  -2.7515125038364369e-01  -4.5200000000000014e+00
  -2.6415125038364362e-01  -4.5699999999999985e+00
  -2.5615125038364361e-01  -4.5999999999999996e+00
  -2.5615125038364361e-01  -4.5999999999999996e+00
  -2.5615125038364361e-01  -4.5999999999999996e+00
  -2.5615125038364361e-01  -4.5999999999999996e+00
  -2.5615125038364361e-01  -4.5999999999999996e+00
  -2.5615125038364361e-01  -4.5999999999999996e+00
  -2.5615125038364361e-01  -4.5999999999999996e+00
  -2.1315125038364369e-01  -4.7700000000000014e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.3415125038364376e-01  -5.0999999999999996e+00
  -1.2115125038364362e-01  -5.1599999999999984e+00
  -8.2151250383643737e-02  -5.3300000000000001e+00
  -8.2151250383643737e-02  -5.3300000000000001e+00
  -8.2151250383643737e-02  -5.3300000000000001e+00
  -8.2151250383643737e-02  -5.3300000000000001e+00
  -8.2151250383643737e-02  -5.3300000000000001e+00
  -8.2151250383643737e-02  -5.3300000000000001e+00
  -8.2151250383643737e-02  -5.3300000000000001e+00
  -6.7151250383643543e-02  -5.4000000000000004e+00
  -9.1512503836437015e-03  -5.6699999999999999e+00
   4.8487496163563196e-03  -5.7400000000000002e+00
   4.8487496163563196e-03  -5.7400000000000002e+00
   4.8487496163563196e-03  -5.7400000000000002e+00
   4.8487496163563196e-03  -5.7400000000000002e+00
   4.8487496163563196e-03  -5.7400000000000002e+00
   4.8487496163563196e-03  -5.7400000000000002e+00
   4.8487496163563196e-03  -5.7400000000000002e+00
   2.1848749616356428e-02  -5.8199999999999985e+00
   4.1848749616356463e-02  -5.9199999999999999e+00
   8.7848749616356511e-02  -6.1500000000000004e+00
   9.2848749616356349e-02  -6.1800000000000015e+00
   9.2848749616356349e-02  -6.1800000000000015e+00
   9.2848749616356349e-02  -6.1800000000000015e+00
   9.2848749616356349e-02  -6.1800000000000015e+00
   9.2848749616356349e-02  -6.1800000000000015e+00
   9.2848749616356349e-02  -6.1800000000000015e+00
   9.2848749616356349e-02  -6.1800000000000015e+00
   1.2884874961635642e-01  -6.3699999999999992e+00
   1.6484874961635640e-01  -6.5600000000000005e+00
   1.6684874961635646e-01  -6.5699999999999985e+00
   1.7984874961635633e-01  -6.6399999999999988e+00
   1.7984874961635633e-01  -6.6399999999999988e+00
   1.7984874961635633e-01  -6.6399999999999988e+00
   1.7984874961635633e-01  -6.6399999999999988e+00
   1.7984874961635633e-01  -6.6399999999999988e+00
   1.7984874961635633e-01  -6.6399999999999988e+00
   1.7984874961635633e-01  -6.6399999999999988e+00
   2.3384874961635638e-01  -6.9399999999999995e+00
   2.6684874961635630e-01  -7.1300000000000008e+00
   2.6684874961635630e-01  -7.1300000000000008e+00
   2.6684874961635630e-01  -7.1300000000000008e+00
   2.6684874961635630e-01  -7.1300000000000008e+00
   2.6684874961635630e-01  -7.1300000000000008e+00
   2.6684874961635630e-01  -7.1300000000000008e+00
   2.6684874961635630e-01  -7.1300000000000008e+00
   3.0684874961635639e-01  -7.3699999999999992e+00
   3.1784874961635645e-01  -7.4399999999999995e+00
   3.5384874961635654e-01  -7.6599999999999984e+00
   3.5384874961635654e-01  -7.6599999999999984e+00
   3.5384874961635654e-01  -7.6599999999999984e+00
   3.5384874961635654e-01  -7.6599999999999984e+00
   3.5384874961635654e-01  -7.6599999999999984e+00
   3.5384874961635654e-01  -7.6599999999999984e+00
   4.4984874961635657e-01  -8.2799999999999994e+00


==> Rc_Sigc_NGC6341_Trager_whole.txt <==
  -1.8701512503836437e+00  -2.9999999999999361e-02
  -1.5691512503836438e+00  -4.9999999999998934e-02
  -1.2641512503836436e+00  -1.0999999999999943e-01
  -1.1841512503836435e+00  -1.5000000000000036e-01
  -1.0891512503836438e+00  -2.0999999999999908e-01
  -9.6315125038364369e-01  -3.3000000000000007e-01
  -8.6615125038364371e-01  -4.5999999999999908e-01
  -8.6015125038364360e-01  -4.6999999999999886e-01
  -8.4515125038364358e-01  -4.9000000000000021e-01
  -7.8815125038364364e-01  -5.8999999999999986e-01
  -7.2015125038364358e-01  -7.2999999999999865e-01
  -6.6315125038364364e-01  -8.6000000000000121e-01
  -6.5015125038364374e-01  -8.8000000000000078e-01
  -6.1115125038364360e-01  -9.7999999999999865e-01
  -6.1115125038364360e-01  -9.7999999999999865e-01
  -5.6515125038364356e-01  -1.0999999999999996e+00
  -5.3515125038364353e-01  -1.1799999999999979e+00
  -5.2415125038364363e-01  -1.2200000000000006e+00
  -5.1015125038364362e-01  -1.2599999999999998e+00
  -4.8615125038364360e-01  -1.3300000000000001e+00
  -4.5215125038364351e-01  -1.4299999999999979e+00
  -4.1915125038364365e-01  -1.5299999999999994e+00
  -3.8915125038364362e-01  -1.6300000000000008e+00
  -3.8315125038364362e-01  -1.6500000000000004e+00
  -3.6115125038364360e-01  -1.7200000000000006e+00
  -3.4815125038364370e-01  -1.7699999999999978e+00
  -3.2715125038364357e-01  -1.8399999999999981e+00
  -3.1015125038364366e-01  -1.9000000000000004e+00
  -3.0315125038364354e-01  -1.9299999999999979e+00
  -2.4315125038364371e-01  -2.1500000000000004e+00
  -1.8515125038364369e-01  -2.3800000000000008e+00
  -1.8515125038364369e-01  -2.3800000000000008e+00
  -1.6115125038364359e-01  -2.4799999999999986e+00
  -1.3515125038364367e-01  -2.5899999999999981e+00
  -1.3415125038364376e-01  -2.5899999999999981e+00
  -8.8151250383643728e-02  -2.7900000000000009e+00
  -7.8151250383643650e-02  -2.8300000000000001e+00
  -5.3151250383643503e-02  -2.9500000000000011e+00
  -4.7151250383643525e-02  -2.9700000000000006e+00
  -4.7151250383643525e-02  -2.9700000000000006e+00
  -9.1512503836437015e-03  -3.1500000000000004e+00
   7.8487496163564575e-03  -3.2299999999999986e+00
   2.5848749616356446e-02  -3.3199999999999985e+00
   3.2848749616356310e-02  -3.3600000000000012e+00
   7.9848749616356476e-02  -3.5999999999999996e+00
   8.7848749616356511e-02  -3.6399999999999988e+00
   1.0484874961635633e-01  -3.7299999999999986e+00
   1.2884874961635642e-01  -3.8600000000000012e+00
   1.4184874961635627e-01  -3.9299999999999979e+00
   1.6684874961635646e-01  -4.0699999999999985e+00
   1.6684874961635646e-01  -4.0699999999999985e+00
   1.9584874961635629e-01  -4.2400000000000002e+00
   2.2084874961635645e-01  -4.3800000000000008e+00
   2.3384874961635638e-01  -4.4599999999999991e+00
   2.4384874961635614e-01  -4.5199999999999978e+00
   2.4784874961635620e-01  -4.5499999999999989e+00
   2.5384874961635640e-01  -4.5899999999999981e+00
   2.6884874961635652e-01  -4.6799999999999979e+00
   2.9184874961635621e-01  -4.8300000000000001e+00
   3.0884874961635655e-01  -4.9399999999999995e+00
   3.1284874961635656e-01  -4.9599999999999991e+00
   3.4284874961635636e-01  -5.1599999999999984e+00
   3.4984874961635642e-01  -5.2099999999999991e+00
   3.5184874961635626e-01  -5.2200000000000006e+00
   3.8084874961635623e-01  -5.4299999999999979e+00
   3.8884874961635624e-01  -5.4799999999999986e+00
   4.0584874961635653e-01  -5.5999999999999996e+00
   4.2984874961635655e-01  -5.7799999999999994e+00
   4.2984874961635655e-01  -5.7799999999999994e+00
   4.5484874961635641e-01  -5.9700000000000006e+00
   4.5484874961635641e-01  -5.9700000000000006e+00
   4.5484874961635641e-01  -5.9700000000000006e+00
   4.6784874961635636e-01  -6.0699999999999985e+00
   4.6784874961635636e-01  -6.0699999999999985e+00
   4.7384874961635615e-01  -6.1100000000000012e+00
   4.9684874961635633e-01  -6.2900000000000009e+00
   5.2184874961635619e-01  -6.4900000000000002e+00
   5.3484874961635653e-01  -6.5999999999999996e+00
   5.6884874961635634e-01  -6.8899999999999988e+00
   5.6984874961635623e-01  -6.8899999999999988e+00
   5.9684874961635637e-01  -7.1300000000000008e+00
   5.9684874961635637e-01  -7.1300000000000008e+00
   5.9684874961635637e-01  -7.1300000000000008e+00
   6.1384874961635627e-01  -7.2799999999999994e+00
   6.1884874961635616e-01  -7.3199999999999985e+00
   6.4784874961635652e-01  -7.5800000000000001e+00
   6.7284874961635643e-01  -7.8199999999999985e+00
   6.9084874961635623e-01  -7.9900000000000002e+00
   7.0484874961635646e-01  -8.1199999999999992e+00
   7.0484874961635646e-01  -8.1199999999999992e+00
   7.0484874961635646e-01  -8.1199999999999992e+00
   7.1384874961635636e-01  -8.2099999999999991e+00
   7.3884874961635627e-01  -8.4599999999999991e+00
   7.5284874961635651e-01  -8.5999999999999996e+00
   7.9084874961635632e-01  -8.9999999999999982e+00
   7.9084874961635632e-01  -8.9999999999999982e+00
   7.9084874961635632e-01  -8.9999999999999982e+00
   8.0684874961635633e-01  -9.1599999999999984e+00
   8.5484874961635637e-01  -9.6899999999999995e+00
   8.6284874961635638e-01  -9.7799999999999994e+00
   8.6284874961635638e-01  -9.7799999999999994e+00
   8.6284874961635638e-01  -9.7799999999999994e+00
   8.9784874961635652e-01  -1.0190000000000000e+01
   9.2484874961635621e-01  -1.0499999999999998e+01
   9.2484874961635621e-01  -1.0499999999999998e+01
   9.2484874961635621e-01  -1.0499999999999998e+01
   9.3784874961635656e-01  -1.0659999999999998e+01
   9.7884874961635648e-01  -1.1159999999999998e+01
   9.7884874961635648e-01  -1.1159999999999998e+01
   9.7884874961635648e-01  -1.1159999999999998e+01
   1.0268487496163565e+00  -1.1779999999999999e+01
   1.0268487496163565e+00  -1.1779999999999999e+01
   1.0268487496163565e+00  -1.1779999999999999e+01
   1.0918487496163565e+00  -1.2650000000000000e+01
   1.0918487496163565e+00  -1.2650000000000000e+01
   1.0918487496163565e+00  -1.2650000000000000e+01


==> Rc_Sigc_NGC6441_Trager_whole.txt <==
  -2.2611512503836435e+00   0.0000000000000000e+00
  -2.0621512503836437e+00  -9.9999999999997868e-03
  -1.8811512503836436e+00  -1.9999999999999574e-02
  -1.7441512503836436e+00  -2.9999999999999361e-02
  -1.6541512503836437e+00  -5.0000000000000711e-02
  -1.6371512503836436e+00  -5.0000000000000711e-02
  -1.5311512503836435e+00  -8.9999999999999858e-02
  -1.4741512503836436e+00  -1.0999999999999943e-01
  -1.4191512503836436e+00  -1.4000000000000057e-01
  -1.3361512503836437e+00  -1.8999999999999950e-01
  -1.3241512503836437e+00  -1.9999999999999929e-01
  -1.3031512503836435e+00  -2.2000000000000064e-01
  -1.2641512503836436e+00  -2.5999999999999979e-01
  -1.2481512503836436e+00  -2.7999999999999936e-01
  -1.1821512503836438e+00  -3.4999999999999964e-01
  -1.1801512503836438e+00  -3.5999999999999943e-01
  -1.1601512503836435e+00  -3.8000000000000078e-01
  -1.1491512503836436e+00  -4.0000000000000036e-01
  -1.0841512503836437e+00  -5.0000000000000000e-01
  -1.0741512503836437e+00  -5.1999999999999957e-01
  -1.0581512503836437e+00  -5.3999999999999915e-01
  -1.0351512503836435e+00  -5.8999999999999986e-01
  -1.0051512503836435e+00  -6.5000000000000036e-01
  -9.8815125038364360e-01  -6.7999999999999972e-01
  -9.8315125038364359e-01  -6.8999999999999950e-01
  -9.3815125038364366e-01  -7.8999999999999915e-01
  -9.3815125038364366e-01  -7.8999999999999915e-01
  -9.1915125038364365e-01  -8.3999999999999986e-01
  -9.1615125038364364e-01  -8.4999999999999964e-01
  -9.1215125038364364e-01  -8.5999999999999943e-01
  -8.8015125038364361e-01  -9.3999999999999950e-01
  -8.6315125038364360e-01  -9.8000000000000043e-01
  -8.5815125038364370e-01  -9.9000000000000021e-01
  -8.5415125038364370e-01  -1.0000000000000000e+00
  -8.2915125038364368e-01  -1.0800000000000001e+00
  -8.1315125038364378e-01  -1.1199999999999992e+00
  -8.0015125038364365e-01  -1.1600000000000001e+00
  -7.9215125038364365e-01  -1.1800000000000015e+00
  -7.8315125038364353e-01  -1.2099999999999991e+00
  -7.6915125038364374e-01  -1.2499999999999982e+00
  -7.5215125038364361e-01  -1.3100000000000005e+00
  -7.4115125038364371e-01  -1.3400000000000016e+00
  -7.3415125038364359e-01  -1.3600000000000012e+00
  -7.2815125038364359e-01  -1.3800000000000008e+00
  -7.0815125038364357e-01  -1.4500000000000011e+00
  -7.0415125038364357e-01  -1.4599999999999991e+00
  -7.0015125038364356e-01  -1.4700000000000006e+00
  -6.9115125038364367e-01  -1.4999999999999982e+00
  -6.6915125038364365e-01  -1.5800000000000001e+00
  -6.6915125038364365e-01  -1.5800000000000001e+00
  -6.5715125038364364e-01  -1.6199999999999992e+00
  -6.3715125038364362e-01  -1.6899999999999995e+00
  -6.3715125038364362e-01  -1.7000000000000011e+00
  -6.3315125038364362e-01  -1.7099999999999991e+00
  -6.2615125038364372e-01  -1.7400000000000002e+00
  -6.0715125038364359e-01  -1.8100000000000005e+00
  -6.0015125038364370e-01  -1.8300000000000001e+00
  -5.9615125038364369e-01  -1.8499999999999996e+00
  -5.7915125038364357e-01  -1.9099999999999984e+00
  -5.6915125038364356e-01  -1.9500000000000011e+00
  -5.6915125038364356e-01  -1.9500000000000011e+00
  -5.5815125038364366e-01  -1.9900000000000002e+00
  -5.5615125038364366e-01  -1.9999999999999982e+00
  -5.5215125038364365e-01  -2.0200000000000014e+00
  -5.4315125038364354e-01  -2.0499999999999989e+00
  -5.4015125038364376e-01  -2.0699999999999985e+00
  -5.2715125038364374e-01  -2.1100000000000012e+00
  -5.1815125038364362e-01  -2.1500000000000004e+00
  -5.1215125038364362e-01  -2.1800000000000015e+00
  -5.0415125038364361e-01  -2.2099999999999991e+00
  -4.9515125038364372e-01  -2.2499999999999982e+00
  -4.9115125038364371e-01  -2.2599999999999998e+00
  -4.8715125038364371e-01  -2.2799999999999994e+00
  -4.8215125038364359e-01  -2.2999999999999989e+00
  -4.7315125038364370e-01  -2.3400000000000016e+00
  -4.6315125038364363e-01  -2.3800000000000008e+00
  -4.6015125038364357e-01  -2.3899999999999988e+00
  -4.5215125038364351e-01  -2.4300000000000015e+00
  -4.4015125038364356e-01  -2.4799999999999986e+00
  -4.4015125038364356e-01  -2.4799999999999986e+00
  -4.3315125038364366e-01  -2.5099999999999998e+00
  -4.3215125038364355e-01  -2.5200000000000014e+00
  -4.2115125038364365e-01  -2.5699999999999985e+00
  -4.1815125038364359e-01  -2.5800000000000001e+00
  -4.1315125038364364e-01  -2.5999999999999996e+00
  -4.0215125038364374e-01  -2.6500000000000004e+00
  -3.9815125038364380e-01  -2.6699999999999999e+00
  -3.9515125038364363e-01  -2.6800000000000015e+00
  -3.9015125038364373e-01  -2.7000000000000011e+00
  -3.8515125038364362e-01  -2.7299999999999986e+00
  -3.8115125038364356e-01  -2.7400000000000002e+00
  -3.7815125038364372e-01  -2.7599999999999998e+00
  -3.7715125038364361e-01  -2.7599999999999998e+00
  -3.6815125038364371e-01  -2.8100000000000005e+00
  -3.6015125038364371e-01  -2.8400000000000016e+00
  -3.5915125038364359e-01  -2.8499999999999996e+00
  -3.5115125038364359e-01  -2.8800000000000008e+00
  -3.4415125038364369e-01  -2.9099999999999984e+00
  -3.4115125038364358e-01  -2.9300000000000015e+00
  -3.3615125038364368e-01  -2.9500000000000011e+00
  -3.3515125038364357e-01  -2.9599999999999991e+00
  -3.2815125038364368e-01  -2.9900000000000002e+00
  -3.2415125038364367e-01  -3.0099999999999998e+00
  -3.2015125038364362e-01  -3.0299999999999994e+00
  -3.1315125038364355e-01  -3.0600000000000005e+00
  -3.0715125038364349e-01  -3.0900000000000016e+00
  -3.0515125038364355e-01  -3.0999999999999996e+00
  -2.9915125038364354e-01  -3.1300000000000008e+00
  -2.9115125038364353e-01  -3.1699999999999999e+00
  -2.9115125038364353e-01  -3.1699999999999999e+00
  -2.8515125038364353e-01  -3.2000000000000011e+00
  -2.7715125038364374e-01  -3.2299999999999986e+00
  -2.7515125038364369e-01  -3.2400000000000002e+00
  -2.7115125038364374e-01  -3.2700000000000014e+00
  -2.6415125038364362e-01  -3.2999999999999989e+00
  -2.6015125038364356e-01  -3.3199999999999985e+00
  -2.5815125038364362e-01  -3.3300000000000001e+00
  -2.5615125038364361e-01  -3.3400000000000016e+00
  -2.5115125038364366e-01  -3.3600000000000012e+00
  -2.4615125038364360e-01  -3.3899999999999988e+00
  -2.4515125038364374e-01  -3.4000000000000004e+00
  -2.3815125038364357e-01  -3.4300000000000015e+00
  -2.3215125038364359e-01  -3.4599999999999991e+00
  -2.3215125038364359e-01  -3.4599999999999991e+00
  -2.2615125038364364e-01  -3.4900000000000002e+00
  -2.2015125038364364e-01  -3.5200000000000014e+00
  -2.1815125038364352e-01  -3.5299999999999994e+00
  -2.1415125038364352e-01  -3.5499999999999989e+00
  -2.0815125038364357e-01  -3.5800000000000001e+00
  -2.0515125038364365e-01  -3.5999999999999996e+00
  -2.0315125038364365e-01  -3.6100000000000012e+00
  -1.9715125038364367e-01  -3.6399999999999988e+00
  -1.9215125038364350e-01  -3.6599999999999984e+00
  -1.9015125038364356e-01  -3.6800000000000015e+00
  -1.8615125038364355e-01  -3.7000000000000011e+00
  -1.8315125038364363e-01  -3.7099999999999991e+00
  -1.8015125038364355e-01  -3.7299999999999986e+00
  -1.7515125038364365e-01  -3.7599999999999998e+00
  -1.6815125038364345e-01  -3.7900000000000009e+00
  -1.6415125038364356e-01  -3.8100000000000005e+00
  -1.5615125038364353e-01  -3.8499999999999996e+00
  -1.5415125038364358e-01  -3.8699999999999992e+00
  -1.4515125038364365e-01  -3.9099999999999984e+00
  -1.4315125038364360e-01  -3.9199999999999999e+00
  -1.3315125038364362e-01  -3.9700000000000006e+00
  -1.3215125038364373e-01  -3.9799999999999986e+00
  -1.2415125038364372e-01  -4.0299999999999994e+00
  -1.1151250383643735e-02  -4.6599999999999984e+00
   2.9848749616356460e-02  -4.8899999999999988e+00
   1.3184874961635626e-01  -5.5099999999999998e+00
   1.7184874961635632e-01  -5.7599999999999998e+00
   2.7884874961635631e-01  -6.4599999999999991e+00
   3.6484874961635616e-01  -7.0400000000000009e+00
   4.3684874961635617e-01  -7.5400000000000009e+00
   4.9884874961635650e-01  -7.9900000000000002e+00
   5.5284874961635633e-01  -8.3899999999999988e+00
   6.0184874961635626e-01  -8.7599999999999998e+00
   6.4484874961635641e-01  -9.0900000000000016e+00


==> Rc_Sigc_NGC6535_Trager_whole.txt <==
  -2.4361512503836438e+00  -2.0400000000000027e+00
  -2.2341512503836438e+00  -2.0400000000000027e+00
  -2.2221512503836438e+00  -2.0400000000000027e+00
  -2.1351512503836436e+00  -2.0400000000000027e+00
  -2.0461512503836436e+00  -2.0400000000000027e+00
  -2.0071512503836435e+00  -2.0400000000000027e+00
  -1.9581512503836436e+00  -2.0400000000000027e+00
  -1.9211512503836436e+00  -2.0400000000000027e+00
  -1.8701512503836437e+00  -2.0400000000000027e+00
  -1.8341512503836437e+00  -2.0400000000000027e+00
  -1.7821512503836436e+00  -2.0400000000000027e+00
  -1.7491512503836435e+00  -2.0400000000000027e+00
  -1.6951512503836437e+00  -2.0400000000000027e+00
  -1.6611512503836436e+00  -2.0400000000000027e+00
  -1.6081512503836437e+00  -2.0400000000000027e+00
  -1.5741512503836437e+00  -2.0400000000000027e+00
  -1.5201512503836436e+00  -2.0400000000000027e+00
  -1.4861512503836436e+00  -2.0400000000000027e+00
  -1.4341512503836435e+00  -2.0400000000000027e+00
  -1.4001512503836437e+00  -2.0400000000000027e+00
  -1.3471512503836436e+00  -2.0400000000000027e+00
  -1.3111512503836436e+00  -2.0400000000000027e+00
  -1.2591512503836437e+00  -2.0400000000000027e+00
  -1.2251512503836435e+00  -2.0400000000000027e+00
  -1.1731512503836437e+00  -2.0400000000000027e+00
  -1.1381512503836435e+00  -2.0500000000000007e+00
  -1.0851512503836436e+00  -2.0500000000000007e+00
  -1.0501512503836437e+00  -2.0500000000000007e+00
  -9.9815125038364361e-01  -2.0600000000000023e+00
  -9.6415125038364369e-01  -2.0600000000000023e+00
  -9.1115125038364364e-01  -2.0800000000000018e+00
  -8.7715125038364361e-01  -2.0899999999999999e+00
  -8.2415125038364367e-01  -2.1100000000000030e+00
  -7.8915125038364364e-01  -2.1300000000000026e+00
  -7.3715125038364371e-01  -2.1700000000000017e+00
  -7.0215125038364357e-01  -2.2000000000000028e+00
  -6.5015125038364374e-01  -2.2600000000000016e+00
  -6.1515125038364360e-01  -2.3100000000000023e+00
  -5.6315125038364355e-01  -2.4100000000000001e+00
  -5.2815125038364363e-01  -2.4800000000000004e+00
  -4.7615125038364359e-01  -2.6000000000000014e+00
  -4.4115125038364367e-01  -2.7000000000000028e+00
  -3.8915125038364362e-01  -2.8600000000000030e+00
  -3.5415125038364370e-01  -2.9700000000000024e+00
  -3.0215125038364365e-01  -3.1700000000000017e+00
  -2.7015125038364363e-01  -3.2900000000000027e+00
  -2.6715125038364373e-01  -3.3000000000000007e+00
  -2.1515125038364363e-01  -3.5300000000000011e+00
  -1.8015125038364355e-01  -3.6800000000000033e+00
  -1.2815125038364369e-01  -3.9300000000000033e+00
  -9.3151250383643566e-02  -4.1000000000000014e+00
  -4.1151250383643478e-02  -4.3600000000000030e+00
  -6.1512503836436442e-03  -4.5400000000000027e+00
   4.5848749616356391e-02  -4.8100000000000023e+00
   7.8848749616356351e-02  -4.9900000000000020e+00
   8.0848749616356366e-02  -5.0000000000000000e+00
   1.3284874961635645e-01  -5.2700000000000031e+00
   1.6784874961635637e-01  -5.4600000000000009e+00
   2.2084874961635645e-01  -5.7300000000000004e+00
   2.5484874961635628e-01  -5.9100000000000001e+00
   3.4184874961635647e-01  -6.3399999999999999e+00
   3.7984874961635628e-01  -6.5200000000000031e+00


==> Rc_Sigc_NGC6541_Trager_whole.txt <==
  -2.2731512503836435e+00  -1.0099999999999998e+00
  -2.2731512503836435e+00  -1.0099999999999998e+00
  -2.2731512503836435e+00  -1.0099999999999998e+00
  -2.2731512503836435e+00  -1.0099999999999998e+00
  -2.0461512503836436e+00  -9.7000000000000064e-01
  -2.0461512503836436e+00  -9.7000000000000064e-01
  -2.0461512503836436e+00  -9.7000000000000064e-01
  -2.0461512503836436e+00  -9.7000000000000064e-01
  -1.9581512503836436e+00  -9.5999999999999908e-01
  -1.9581512503836436e+00  -9.5999999999999908e-01
  -1.9581512503836436e+00  -9.5999999999999908e-01
  -1.9581512503836436e+00  -9.5999999999999908e-01
  -1.8701512503836437e+00  -9.5999999999999908e-01
  -1.8701512503836437e+00  -9.5999999999999908e-01
  -1.8701512503836437e+00  -9.5999999999999908e-01
  -1.8701512503836437e+00  -9.5999999999999908e-01
  -1.7821512503836436e+00  -9.7000000000000064e-01
  -1.7821512503836436e+00  -9.7000000000000064e-01
  -1.7821512503836436e+00  -9.7000000000000064e-01
  -1.7821512503836436e+00  -9.7000000000000064e-01
  -1.6951512503836437e+00  -9.8000000000000043e-01
  -1.6951512503836437e+00  -9.8000000000000043e-01
  -1.6951512503836437e+00  -9.8000000000000043e-01
  -1.6951512503836437e+00  -9.8000000000000043e-01
  -1.6081512503836437e+00  -1.0099999999999998e+00
  -1.6081512503836437e+00  -1.0099999999999998e+00
  -1.6081512503836437e+00  -1.0099999999999998e+00
  -1.6081512503836437e+00  -1.0099999999999998e+00
  -1.5201512503836436e+00  -1.0500000000000007e+00
  -1.5201512503836436e+00  -1.0500000000000007e+00
  -1.5201512503836436e+00  -1.0500000000000007e+00
  -1.5201512503836436e+00  -1.0500000000000007e+00
  -1.4341512503836435e+00  -1.0899999999999999e+00
  -1.4341512503836435e+00  -1.0899999999999999e+00
  -1.4341512503836435e+00  -1.0899999999999999e+00
  -1.4341512503836435e+00  -1.0899999999999999e+00
  -1.3471512503836436e+00  -1.1600000000000001e+00
  -1.3471512503836436e+00  -1.1600000000000001e+00
  -1.3471512503836436e+00  -1.1600000000000001e+00
  -1.3471512503836436e+00  -1.1600000000000001e+00
  -1.2611512503836435e+00  -1.2300000000000004e+00
  -1.2611512503836435e+00  -1.2300000000000004e+00
  -1.2611512503836435e+00  -1.2300000000000004e+00
  -1.2611512503836435e+00  -1.2300000000000004e+00
  -1.1741512503836438e+00  -1.3200000000000003e+00
  -1.1741512503836438e+00  -1.3200000000000003e+00
  -1.1741512503836438e+00  -1.3200000000000003e+00
  -1.1741512503836438e+00  -1.3200000000000003e+00
  -1.0861512503836437e+00  -1.4299999999999997e+00
  -1.0861512503836437e+00  -1.4299999999999997e+00
  -1.0861512503836437e+00  -1.4299999999999997e+00
  -1.0861512503836437e+00  -1.4299999999999997e+00
  -9.9915125038364361e-01  -1.5500000000000007e+00
  -9.9915125038364361e-01  -1.5500000000000007e+00
  -9.9915125038364361e-01  -1.5500000000000007e+00
  -9.9915125038364361e-01  -1.5500000000000007e+00
  -9.1215125038364364e-01  -1.6900000000000013e+00
  -9.1215125038364364e-01  -1.6900000000000013e+00
  -9.1215125038364364e-01  -1.6900000000000013e+00
  -9.1215125038364364e-01  -1.6900000000000013e+00
  -8.2515125038364368e-01  -1.8500000000000014e+00
  -8.2515125038364368e-01  -1.8500000000000014e+00
  -8.2515125038364368e-01  -1.8500000000000014e+00
  -8.2515125038364368e-01  -1.8500000000000014e+00
  -7.3815125038364360e-01  -2.0399999999999991e+00
  -7.3815125038364360e-01  -2.0399999999999991e+00
  -7.3815125038364360e-01  -2.0399999999999991e+00
  -7.3815125038364360e-01  -2.0399999999999991e+00
  -6.5115125038364363e-01  -2.2399999999999984e+00
  -6.5115125038364363e-01  -2.2399999999999984e+00
  -6.5115125038364363e-01  -2.2399999999999984e+00
  -6.5115125038364363e-01  -2.2399999999999984e+00
  -5.6415125038364367e-01  -2.4699999999999989e+00
  -5.6415125038364367e-01  -2.4699999999999989e+00
  -5.6415125038364367e-01  -2.4699999999999989e+00
  -5.6415125038364367e-01  -2.4699999999999989e+00
  -4.7715125038364375e-01  -2.7199999999999989e+00
  -4.7715125038364375e-01  -2.7199999999999989e+00
  -4.7715125038364375e-01  -2.7199999999999989e+00
  -4.7715125038364375e-01  -2.7199999999999989e+00
  -3.9015125038364373e-01  -3.0000000000000000e+00
  -3.9015125038364373e-01  -3.0000000000000000e+00
  -3.9015125038364373e-01  -3.0000000000000000e+00
  -3.9015125038364373e-01  -3.0000000000000000e+00
  -3.0315125038364354e-01  -3.3000000000000007e+00
  -3.0315125038364354e-01  -3.3000000000000007e+00
  -3.0315125038364354e-01  -3.3000000000000007e+00
  -3.0315125038364354e-01  -3.3000000000000007e+00
  -2.1615125038364361e-01  -3.6299999999999990e+00
  -2.1615125038364361e-01  -3.6299999999999990e+00
  -2.1615125038364361e-01  -3.6299999999999990e+00
  -2.1615125038364361e-01  -3.6299999999999990e+00
  -1.2815125038364369e-01  -3.9899999999999984e+00
  -1.2815125038364369e-01  -3.9899999999999984e+00
  -1.2815125038364369e-01  -3.9899999999999984e+00
  -1.2815125038364369e-01  -3.9899999999999984e+00
  -4.1151250383643478e-02  -4.3700000000000010e+00
  -4.1151250383643478e-02  -4.3700000000000010e+00
  -4.1151250383643478e-02  -4.3700000000000010e+00
  -4.1151250383643478e-02  -4.3700000000000010e+00
   4.5848749616356391e-02  -4.7899999999999991e+00
   4.5848749616356391e-02  -4.7899999999999991e+00
   4.5848749616356391e-02  -4.7899999999999991e+00
   4.5848749616356391e-02  -4.7899999999999991e+00
   1.3284874961635645e-01  -5.2399999999999984e+00
   1.3284874961635645e-01  -5.2399999999999984e+00
   1.3284874961635645e-01  -5.2399999999999984e+00
   1.3284874961635645e-01  -5.2399999999999984e+00
   2.1984874961635634e-01  -5.7199999999999989e+00
   2.1984874961635634e-01  -5.7199999999999989e+00
   2.1984874961635634e-01  -5.7199999999999989e+00
   2.1984874961635634e-01  -5.7199999999999989e+00
   3.0684874961635639e-01  -6.2399999999999984e+00
   3.0684874961635639e-01  -6.2399999999999984e+00
   3.0684874961635639e-01  -6.2399999999999984e+00
   3.0684874961635639e-01  -6.2399999999999984e+00
   4.0684874961635636e-01  -6.8700000000000010e+00
   5.4884874961635632e-01  -7.8599999999999994e+00
   6.5584874961635653e-01  -8.6699999999999982e+00
   7.1084874961635625e-01  -9.1099999999999994e+00
   7.4184874961635638e-01  -9.3599999999999994e+00
   7.9684874961635654e-01  -9.8299999999999983e+00
   8.4984874961635648e-01  -1.0289999999999999e+01
   8.6884874961635616e-01  -1.0460000000000001e+01
   9.3084874961635644e-01  -1.1030000000000001e+01
   9.5684874961635624e-01  -1.1270000000000000e+01
   9.8484874961635627e-01  -1.1539999999999999e+01
   1.0328487496163563e+00  -1.2010000000000002e+01
   1.0978487496163563e+00  -1.2660000000000000e+01
   1.1698487496163563e+00  -1.3419999999999998e+01


==> Rc_Sigc_NGC6624_Trager_whole.txt <==
  -2.1351512503836436e+00  -9.5999999999999908e-01
  -2.1351512503836436e+00  -9.5999999999999908e-01
  -2.1351512503836436e+00  -9.5999999999999908e-01
  -2.1351512503836436e+00  -9.5999999999999908e-01
  -2.1351512503836436e+00  -9.5999999999999908e-01
  -2.1191512503836436e+00  -9.4999999999999929e-01
  -2.0461512503836436e+00  -9.2999999999999972e-01
  -1.9191512503836436e+00  -9.1999999999999993e-01
  -1.9091512503836436e+00  -9.1999999999999993e-01
  -1.9091512503836436e+00  -9.1999999999999993e-01
  -1.9091512503836436e+00  -9.1999999999999993e-01
  -1.9091512503836436e+00  -9.1999999999999993e-01
  -1.9091512503836436e+00  -9.1999999999999993e-01
  -1.8701512503836437e+00  -9.2999999999999972e-01
  -1.8241512503836437e+00  -9.3999999999999950e-01
  -1.8241512503836437e+00  -9.3999999999999950e-01
  -1.8241512503836437e+00  -9.3999999999999950e-01
  -1.8241512503836437e+00  -9.3999999999999950e-01
  -1.8241512503836437e+00  -9.3999999999999950e-01
  -1.7701512503836436e+00  -9.5999999999999908e-01
  -1.7371512503836437e+00  -9.8000000000000043e-01
  -1.7371512503836437e+00  -9.8000000000000043e-01
  -1.7371512503836437e+00  -9.8000000000000043e-01
  -1.7371512503836437e+00  -9.8000000000000043e-01
  -1.7371512503836437e+00  -9.8000000000000043e-01
  -1.7331512503836437e+00  -9.8000000000000043e-01
  -1.6481512503836435e+00  -1.0399999999999991e+00
  -1.6481512503836435e+00  -1.0399999999999991e+00
  -1.6481512503836435e+00  -1.0399999999999991e+00
  -1.6481512503836435e+00  -1.0399999999999991e+00
  -1.6481512503836435e+00  -1.0399999999999991e+00
  -1.5701512503836437e+00  -1.1099999999999994e+00
  -1.5691512503836438e+00  -1.1099999999999994e+00
  -1.5631512503836436e+00  -1.1099999999999994e+00
  -1.5611512503836436e+00  -1.1199999999999992e+00
  -1.5611512503836436e+00  -1.1199999999999992e+00
  -1.5611512503836436e+00  -1.1199999999999992e+00
  -1.5611512503836436e+00  -1.1199999999999992e+00
  -1.5611512503836436e+00  -1.1199999999999992e+00
  -1.4751512503836435e+00  -1.2099999999999991e+00
  -1.4751512503836435e+00  -1.2099999999999991e+00
  -1.4751512503836435e+00  -1.2099999999999991e+00
  -1.4751512503836435e+00  -1.2099999999999991e+00
  -1.4751512503836435e+00  -1.2099999999999991e+00
  -1.4321512503836435e+00  -1.2699999999999996e+00
  -1.4201512503836435e+00  -1.2799999999999994e+00
  -1.3871512503836436e+00  -1.3300000000000001e+00
  -1.3871512503836436e+00  -1.3300000000000001e+00
  -1.3871512503836436e+00  -1.3300000000000001e+00
  -1.3871512503836436e+00  -1.3300000000000001e+00
  -1.3871512503836436e+00  -1.3300000000000001e+00
  -1.3631512503836436e+00  -1.3599999999999994e+00
  -1.3131512503836436e+00  -1.4399999999999995e+00
  -1.3011512503836435e+00  -1.4599999999999991e+00
  -1.3011512503836435e+00  -1.4599999999999991e+00
  -1.3011512503836435e+00  -1.4599999999999991e+00
  -1.3011512503836435e+00  -1.4599999999999991e+00
  -1.3011512503836435e+00  -1.4599999999999991e+00
  -1.2641512503836436e+00  -1.5199999999999996e+00
  -1.2601512503836436e+00  -1.5299999999999994e+00
  -1.2271512503836435e+00  -1.5899999999999999e+00
  -1.2211512503836437e+00  -1.5999999999999996e+00
  -1.2131512503836437e+00  -1.6100000000000012e+00
  -1.2131512503836437e+00  -1.6100000000000012e+00
  -1.2131512503836437e+00  -1.6100000000000012e+00
  -1.2131512503836437e+00  -1.6100000000000012e+00
  -1.2131512503836437e+00  -1.6100000000000012e+00
  -1.1551512503836436e+00  -1.7299999999999986e+00
  -1.1341512503836435e+00  -1.7700000000000014e+00
  -1.1271512503836436e+00  -1.7900000000000009e+00
  -1.1271512503836436e+00  -1.7900000000000009e+00
  -1.1271512503836436e+00  -1.7900000000000009e+00
  -1.1271512503836436e+00  -1.7900000000000009e+00
  -1.1271512503836436e+00  -1.7900000000000009e+00
  -1.1131512503836436e+00  -1.8100000000000005e+00
  -1.0931512503836436e+00  -1.8600000000000012e+00
  -1.0891512503836438e+00  -1.8699999999999992e+00
  -1.0391512503836438e+00  -1.9799999999999986e+00
  -1.0391512503836438e+00  -1.9799999999999986e+00
  -1.0391512503836438e+00  -1.9799999999999986e+00
  -1.0391512503836438e+00  -1.9799999999999986e+00
  -1.0391512503836438e+00  -1.9799999999999986e+00
  -1.0391512503836438e+00  -1.9799999999999986e+00
  -1.0361512503836436e+00  -1.9799999999999986e+00
  -1.0271512503836435e+00  -2.0099999999999998e+00
  -9.9115125038364360e-01  -2.0899999999999981e+00
  -9.6315125038364369e-01  -2.1599999999999984e+00
  -9.5715125038364368e-01  -2.1799999999999979e+00
  -9.5515125038364368e-01  -2.1799999999999979e+00
  -9.5215125038364368e-01  -2.1899999999999995e+00
  -9.5215125038364368e-01  -2.1899999999999995e+00
  -9.5215125038364368e-01  -2.1899999999999995e+00
  -9.5215125038364368e-01  -2.1899999999999995e+00
  -9.5215125038364368e-01  -2.1899999999999995e+00
  -9.4715125038364367e-01  -2.2000000000000011e+00
  -9.0815125038364364e-01  -2.2999999999999989e+00
  -8.9315125038364362e-01  -2.3399999999999981e+00
  -8.8915125038364362e-01  -2.3499999999999996e+00
  -8.7215125038364372e-01  -2.4000000000000004e+00
  -8.6615125038364371e-01  -2.4099999999999984e+00
  -8.6515125038364360e-01  -2.4199999999999999e+00
  -8.6515125038364360e-01  -2.4199999999999999e+00
  -8.6515125038364360e-01  -2.4199999999999999e+00
  -8.6515125038364360e-01  -2.4199999999999999e+00
  -8.6515125038364360e-01  -2.4199999999999999e+00
  -8.3915125038364380e-01  -2.4900000000000002e+00
  -8.3815125038364369e-01  -2.4900000000000002e+00
  -8.3315125038364368e-01  -2.5099999999999998e+00
  -8.0715125038364366e-01  -2.5800000000000001e+00
  -7.9115125038364364e-01  -2.6300000000000008e+00
  -7.8815125038364364e-01  -2.6399999999999988e+00
  -7.8115125038364364e-01  -2.6599999999999984e+00
  -7.7815125038364363e-01  -2.6699999999999999e+00
  -7.7815125038364363e-01  -2.6699999999999999e+00
  -7.7815125038364363e-01  -2.6699999999999999e+00
  -7.7815125038364363e-01  -2.6699999999999999e+00
  -7.7815125038364363e-01  -2.6699999999999999e+00
  -7.7815125038364363e-01  -2.6699999999999999e+00
  -7.5115125038364372e-01  -2.7499999999999982e+00
  -7.4715125038364372e-01  -2.7599999999999998e+00
  -7.3515125038364371e-01  -2.7999999999999989e+00
  -7.2615125038364359e-01  -2.8300000000000001e+00
  -7.2015125038364358e-01  -2.8399999999999981e+00
  -7.0815125038364357e-01  -2.8800000000000008e+00
  -7.0215125038364357e-01  -2.9000000000000004e+00
  -6.9415125038364356e-01  -2.9299999999999979e+00
  -6.9115125038364367e-01  -2.9399999999999995e+00
  -6.9115125038364367e-01  -2.9399999999999995e+00
  -6.9115125038364367e-01  -2.9399999999999995e+00
  -6.9115125038364367e-01  -2.9399999999999995e+00
  -6.9115125038364367e-01  -2.9399999999999995e+00
  -6.7915125038364366e-01  -2.9700000000000006e+00
  -6.7215125038364354e-01  -2.9999999999999982e+00
  -6.6315125038364364e-01  -3.0299999999999994e+00
  -6.5715125038364364e-01  -3.0499999999999989e+00
  -6.5615125038364353e-01  -3.0499999999999989e+00
  -6.3815125038364373e-01  -3.1100000000000012e+00
  -6.3615125038364373e-01  -3.1100000000000012e+00
  -6.2215125038364372e-01  -3.1599999999999984e+00
  -6.1715125038364360e-01  -3.1799999999999979e+00
  -6.1115125038364360e-01  -3.2000000000000011e+00
  -6.0715125038364359e-01  -3.2099999999999991e+00
  -6.0415125038364370e-01  -3.2200000000000006e+00
  -6.0415125038364370e-01  -3.2200000000000006e+00
  -6.0415125038364370e-01  -3.2200000000000006e+00
  -6.0415125038364370e-01  -3.2200000000000006e+00
  -6.0415125038364370e-01  -3.2200000000000006e+00
  -5.9815125038364370e-01  -3.2400000000000002e+00
  -5.8915125038364358e-01  -3.2700000000000014e+00
  -5.8015125038364368e-01  -3.3100000000000005e+00
  -5.7915125038364357e-01  -3.3100000000000005e+00
  -5.6515125038364356e-01  -3.3600000000000012e+00
  -5.6215125038364366e-01  -3.3699999999999992e+00
  -5.5915125038364355e-01  -3.3800000000000008e+00
  -5.5115125038364354e-01  -3.4099999999999984e+00
  -5.4615125038364365e-01  -3.4299999999999979e+00
  -5.3115125038364353e-01  -3.4799999999999986e+00
  -5.3015125038364364e-01  -3.4799999999999986e+00
  -5.2615125038364363e-01  -3.4999999999999982e+00
  -5.2415125038364363e-01  -3.4999999999999982e+00
  -5.1715125038364373e-01  -3.5299999999999994e+00
  -5.1715125038364373e-01  -3.5299999999999994e+00
  -5.1715125038364373e-01  -3.5299999999999994e+00
  -5.1715125038364373e-01  -3.5299999999999994e+00
  -5.1715125038364373e-01  -3.5299999999999994e+00
  -5.1415125038364362e-01  -3.5400000000000009e+00
  -5.0215125038364361e-01  -3.5800000000000001e+00
  -4.9915125038364372e-01  -3.5899999999999981e+00
  -4.8615125038364360e-01  -3.6399999999999988e+00
  -4.8515125038364371e-01  -3.6500000000000004e+00
  -4.8015125038364359e-01  -3.6599999999999984e+00
  -4.7915125038364370e-01  -3.6699999999999999e+00
  -4.7115125038364369e-01  -3.7000000000000011e+00
  -4.5715125038364368e-01  -3.7499999999999982e+00
  -4.5715125038364368e-01  -3.7499999999999982e+00
  -4.5215125038364351e-01  -3.7700000000000014e+00
  -4.4415125038364356e-01  -3.7999999999999989e+00
  -4.3715125038364372e-01  -3.8300000000000001e+00
  -4.3115125038364366e-01  -3.8499999999999996e+00
  -4.3015125038364355e-01  -3.8499999999999996e+00
  -4.3015125038364355e-01  -3.8499999999999996e+00
  -4.3015125038364355e-01  -3.8499999999999996e+00
  -4.3015125038364355e-01  -3.8499999999999996e+00
  -4.3015125038364355e-01  -3.8499999999999996e+00
  -4.1915125038364365e-01  -3.9000000000000004e+00
  -4.1915125038364365e-01  -3.9000000000000004e+00
  -4.1715125038364365e-01  -3.9000000000000004e+00
  -4.1315125038364364e-01  -3.9199999999999999e+00
  -4.0715125038364364e-01  -3.9399999999999995e+00
  -3.9815125038364380e-01  -3.9799999999999986e+00
  -3.9515125038364363e-01  -3.9900000000000002e+00
  -3.8915125038364362e-01  -4.0099999999999998e+00
  -3.8315125038364362e-01  -4.0400000000000009e+00
  -3.8015125038364372e-01  -4.0499999999999989e+00
  -3.7215125038364372e-01  -4.0800000000000001e+00
  -3.6215125038364371e-01  -4.1199999999999992e+00
  -3.6115125038364360e-01  -4.1199999999999992e+00
  -3.6115125038364360e-01  -4.1199999999999992e+00
  -3.5515125038364359e-01  -4.1500000000000004e+00
  -3.5115125038364359e-01  -4.1699999999999999e+00
  -3.4615125038364369e-01  -4.1899999999999995e+00
  -3.4315125038364358e-01  -4.2000000000000011e+00
  -3.4315125038364358e-01  -4.2000000000000011e+00
  -3.4315125038364358e-01  -4.2000000000000011e+00
  -3.4315125038364358e-01  -4.2000000000000011e+00
  -3.4315125038364358e-01  -4.2000000000000011e+00
  -3.4115125038364358e-01  -4.2099999999999991e+00
  -3.3015125038364368e-01  -4.2499999999999982e+00
  -3.3015125038364368e-01  -4.2499999999999982e+00
  -3.2115125038364351e-01  -4.2900000000000009e+00
  -3.1415125038364367e-01  -4.3199999999999985e+00
  -3.1115125038364355e-01  -4.3300000000000001e+00
  -3.1015125038364366e-01  -4.3300000000000001e+00
  -3.0415125038364366e-01  -4.3600000000000012e+00
  -3.0215125038364365e-01  -4.3699999999999992e+00
  -2.9915125038364354e-01  -4.3800000000000008e+00
  -2.9215125038364365e-01  -4.4099999999999984e+00
  -2.8515125038364353e-01  -4.4399999999999995e+00
  -2.8315125038364353e-01  -4.4500000000000011e+00
  -2.7115125038364374e-01  -4.4999999999999982e+00
  -2.5815125038364362e-01  -4.5499999999999989e+00
  -2.5615125038364361e-01  -4.5600000000000005e+00
  -2.5615125038364361e-01  -4.5600000000000005e+00
  -2.5615125038364361e-01  -4.5600000000000005e+00
  -2.5615125038364361e-01  -4.5600000000000005e+00
  -2.5615125038364361e-01  -4.5600000000000005e+00
  -2.4315125038364371e-01  -4.6199999999999992e+00
  -2.1715125038364375e-01  -4.7299999999999986e+00
  -1.8515125038364369e-01  -4.8699999999999992e+00
  -1.7915125038364366e-01  -4.9000000000000004e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.6915125038364362e-01  -4.9500000000000011e+00
  -1.4415125038364371e-01  -5.0600000000000005e+00
  -1.3415125038364376e-01  -5.0999999999999996e+00
  -8.8151250383643728e-02  -5.3199999999999985e+00
  -8.2151250383643737e-02  -5.3499999999999996e+00
  -8.2151250383643737e-02  -5.3499999999999996e+00
  -8.2151250383643737e-02  -5.3499999999999996e+00
  -8.2151250383643737e-02  -5.3499999999999996e+00
  -8.2151250383643737e-02  -5.3499999999999996e+00
  -8.2151250383643737e-02  -5.3499999999999996e+00
  -4.7151250383643525e-02  -5.5099999999999998e+00
  -9.1512503836437015e-03  -5.7000000000000011e+00
  -3.1512503836436997e-03  -5.7299999999999986e+00
   4.8487496163563196e-03  -5.7700000000000014e+00
   4.8487496163563196e-03  -5.7700000000000014e+00
   4.8487496163563196e-03  -5.7700000000000014e+00
   4.8487496163563196e-03  -5.7700000000000014e+00
   4.8487496163563196e-03  -5.7700000000000014e+00
   2.5848749616356446e-02  -5.8699999999999992e+00
   6.3848749616356462e-02  -6.0600000000000005e+00
   8.7848749616356511e-02  -6.1799999999999979e+00
   9.2848749616356349e-02  -6.2099999999999991e+00
   9.2848749616356349e-02  -6.2099999999999991e+00
   9.2848749616356349e-02  -6.2099999999999991e+00
   9.2848749616356349e-02  -6.2099999999999991e+00
   9.2848749616356349e-02  -6.2099999999999991e+00
   1.2184874961635633e-01  -6.3600000000000012e+00
   1.6684874961635646e-01  -6.5999999999999996e+00
   1.7284874961635643e-01  -6.6300000000000008e+00
   1.7984874961635633e-01  -6.6699999999999999e+00
   1.7984874961635633e-01  -6.6699999999999999e+00
   1.7984874961635633e-01  -6.6699999999999999e+00
   1.7984874961635633e-01  -6.6699999999999999e+00
   1.7984874961635633e-01  -6.6699999999999999e+00
   2.1884874961635647e-01  -6.8800000000000008e+00
   2.3384874961635638e-01  -6.9599999999999991e+00
   2.5984874961635618e-01  -7.1100000000000012e+00
   2.6684874961635630e-01  -7.1500000000000004e+00
   2.6684874961635630e-01  -7.1500000000000004e+00
   2.6684874961635630e-01  -7.1500000000000004e+00
   2.6684874961635630e-01  -7.1500000000000004e+00
   2.6684874961635630e-01  -7.1500000000000004e+00
   2.9184874961635621e-01  -7.2900000000000009e+00
   2.9784874961635649e-01  -7.3199999999999985e+00
   3.4284874961635636e-01  -7.5800000000000001e+00
   3.5384874961635654e-01  -7.6399999999999988e+00
   3.5384874961635654e-01  -7.6399999999999988e+00
   3.5384874961635654e-01  -7.6399999999999988e+00
   3.5384874961635654e-01  -7.6399999999999988e+00
   3.5384874961635654e-01  -7.6399999999999988e+00
   3.6484874961635616e-01  -7.7099999999999991e+00
   3.8884874961635624e-01  -7.8499999999999996e+00
   4.2984874961635655e-01  -8.0999999999999996e+00
   4.4084874961635623e-01  -8.1599999999999984e+00
   4.4084874961635623e-01  -8.1599999999999984e+00
   4.4084874961635623e-01  -8.1599999999999984e+00
   4.4084874961635623e-01  -8.1599999999999984e+00
   4.4984874961635657e-01  -8.2099999999999991e+00
   4.6784874961635636e-01  -8.3300000000000001e+00
   5.3484874961635653e-01  -8.7400000000000002e+00
   6.1884874961635616e-01  -9.2799999999999994e+00

==> Rc_Sigc_NGC6652_Trager_whole.txt <==
  -2.2731512503836435e+00  -1.9400000000000013e+00
  -2.0461512503836436e+00  -1.9600000000000009e+00
  -1.9581512503836436e+00  -1.9699999999999989e+00
  -1.8701512503836437e+00  -1.9800000000000004e+00
  -1.8701512503836437e+00  -1.9800000000000004e+00
  -1.7821512503836436e+00  -2.0100000000000016e+00
  -1.6951512503836437e+00  -2.0399999999999991e+00
  -1.6081512503836437e+00  -2.0899999999999999e+00
  -1.5691512503836438e+00  -2.1099999999999994e+00
  -1.5201512503836436e+00  -2.1499999999999986e+00
  -1.4341512503836435e+00  -2.2399999999999984e+00
  -1.3471512503836436e+00  -2.3500000000000014e+00
  -1.2641512503836436e+00  -2.4800000000000004e+00
  -1.2611512503836435e+00  -2.4899999999999984e+00
  -1.1741512503836438e+00  -2.6600000000000001e+00
  -1.0891512503836438e+00  -2.8500000000000014e+00
  -1.0861512503836437e+00  -2.8599999999999994e+00
  -1.0361512503836436e+00  -2.9800000000000004e+00
  -9.9915125038364361e-01  -3.0800000000000018e+00
  -9.6315125038364369e-01  -3.1799999999999997e+00
  -9.5715125038364368e-01  -3.1999999999999993e+00
  -9.1215125038364364e-01  -3.3200000000000003e+00
  -8.8915125038364362e-01  -3.3900000000000006e+00
  -8.6615125038364371e-01  -3.4499999999999993e+00
  -8.3315125038364368e-01  -3.5500000000000007e+00
  -8.2515125038364368e-01  -3.5800000000000018e+00
  -7.8815125038364364e-01  -3.6900000000000013e+00
  -7.8115125038364364e-01  -3.7100000000000009e+00
  -7.3815125038364360e-01  -3.8500000000000014e+00
  -7.3515125038364371e-01  -3.8599999999999994e+00
  -7.2015125038364358e-01  -3.9100000000000001e+00
  -6.9415125038364356e-01  -4.0000000000000000e+00
  -6.6315125038364364e-01  -4.1000000000000014e+00
  -6.5615125038364353e-01  -4.1200000000000010e+00
  -6.5115125038364363e-01  -4.1400000000000006e+00
  -6.2215125038364372e-01  -4.2399999999999984e+00
  -6.1115125038364360e-01  -4.2800000000000011e+00
  -5.8915125038364358e-01  -4.3500000000000014e+00
  -5.6515125038364356e-01  -4.4400000000000013e+00
  -5.6415125038364367e-01  -4.4400000000000013e+00
  -5.5915125038364355e-01  -4.4600000000000009e+00
  -5.3115125038364353e-01  -4.5599999999999987e+00
  -5.2415125038364363e-01  -4.5899999999999999e+00
  -4.8615125038364360e-01  -4.7300000000000004e+00
  -4.8015125038364359e-01  -4.7600000000000016e+00
  -4.7715125038364375e-01  -4.7699999999999996e+00
  -4.5215125038364351e-01  -4.8700000000000010e+00
  -4.1915125038364365e-01  -5.0000000000000000e+00
  -4.1315125038364364e-01  -5.0199999999999996e+00
  -3.9015125038364373e-01  -5.1200000000000010e+00
  -3.8915125038364362e-01  -5.1200000000000010e+00
  -3.6115125038364360e-01  -5.2399999999999984e+00
  -3.5515125038364359e-01  -5.2699999999999996e+00
  -3.1015125038364366e-01  -5.4600000000000009e+00
  -3.0415125038364366e-01  -5.4899999999999984e+00
  -3.0315125038364354e-01  -5.5000000000000000e+00
  -2.5815125038364362e-01  -5.6999999999999993e+00
  -2.4315125038364371e-01  -5.7699999999999996e+00
  -2.1715125038364375e-01  -5.8999999999999986e+00
  -2.1615125038364361e-01  -5.9100000000000001e+00
  -1.8515125038364369e-01  -6.0599999999999987e+00
  -1.7915125038364366e-01  -6.0899999999999999e+00
  -1.4415125038364371e-01  -6.2699999999999996e+00
  -1.3415125038364376e-01  -6.3200000000000003e+00
  -1.2815125038364369e-01  -6.3500000000000014e+00
  -8.8151250383643728e-02  -6.5700000000000003e+00
  -8.2151250383643737e-02  -6.6099999999999994e+00
  -4.7151250383643525e-02  -6.8099999999999987e+00
  -4.1151250383643478e-02  -6.8399999999999999e+00
  -9.1512503836437015e-03  -7.0300000000000011e+00
  -3.1512503836436997e-03  -7.0700000000000003e+00
   2.5848749616356446e-02  -7.2500000000000000e+00
   4.5848749616356391e-02  -7.3799999999999990e+00
   6.3848749616356462e-02  -7.5000000000000000e+00
   8.7848749616356511e-02  -7.6600000000000001e+00
   1.2184874961635633e-01  -7.8900000000000006e+00
   1.3284874961635645e-01  -7.9600000000000009e+00
   1.6684874961635646e-01  -8.2100000000000009e+00
   1.7284874961635643e-01  -8.2600000000000016e+00
   2.1884874961635647e-01  -8.6000000000000014e+00
   2.1984874961635634e-01  -8.6099999999999994e+00
   2.3384874961635638e-01  -8.7199999999999989e+00
   2.5984874961635618e-01  -8.9299999999999997e+00
   2.9184874961635621e-01  -9.1900000000000013e+00
   2.9784874961635649e-01  -9.2399999999999984e+00
   3.0684874961635639e-01  -9.3099999999999987e+00
   3.4284874961635636e-01  -9.6299999999999990e+00
   3.6484874961635616e-01  -9.8200000000000003e+00
   3.9384874961635652e-01  -1.0090000000000000e+01
   4.2984874961635655e-01  -1.0430000000000000e+01
   4.4984874961635657e-01  -1.0620000000000001e+01
   4.6784874961635636e-01  -1.0800000000000001e+01
   5.3484874961635653e-01  -1.1489999999999998e+01


==> Rc_Sigc_NGC6681_Trager_whole.txt <==
  -2.1901512503836438e+00  -1.0199999999999996e+00
  -2.1351512503836436e+00  -1.0899999999999999e+00
  -2.1351512503836436e+00  -1.0899999999999999e+00
  -2.1351512503836436e+00  -1.0899999999999999e+00
  -1.9471512503836437e+00  -1.3099999999999987e+00
  -1.9091512503836436e+00  -1.3599999999999994e+00
  -1.9091512503836436e+00  -1.3599999999999994e+00
  -1.9091512503836436e+00  -1.3599999999999994e+00
  -1.8701512503836437e+00  -1.4100000000000001e+00
  -1.8241512503836437e+00  -1.4599999999999991e+00
  -1.8241512503836437e+00  -1.4599999999999991e+00
  -1.8241512503836437e+00  -1.4599999999999991e+00
  -1.7371512503836437e+00  -1.5699999999999985e+00
  -1.7371512503836437e+00  -1.5699999999999985e+00
  -1.7371512503836437e+00  -1.5699999999999985e+00
  -1.6481512503836435e+00  -1.6899999999999995e+00
  -1.6481512503836435e+00  -1.6899999999999995e+00
  -1.6481512503836435e+00  -1.6899999999999995e+00
  -1.5691512503836438e+00  -1.7999999999999989e+00
  -1.5611512503836436e+00  -1.8099999999999987e+00
  -1.5611512503836436e+00  -1.8099999999999987e+00
  -1.5611512503836436e+00  -1.8099999999999987e+00
  -1.5321512503836436e+00  -1.8499999999999996e+00
  -1.4751512503836435e+00  -1.9399999999999995e+00
  -1.4751512503836435e+00  -1.9399999999999995e+00
  -1.4751512503836435e+00  -1.9399999999999995e+00
  -1.4471512503836437e+00  -1.9799999999999986e+00
  -1.3871512503836436e+00  -2.0800000000000001e+00
  -1.3871512503836436e+00  -2.0800000000000001e+00
  -1.3871512503836436e+00  -2.0800000000000001e+00
  -1.3011512503836435e+00  -2.2199999999999989e+00
  -1.3011512503836435e+00  -2.2199999999999989e+00
  -1.3011512503836435e+00  -2.2199999999999989e+00
  -1.2641512503836436e+00  -2.2899999999999991e+00
  -1.2341512503836436e+00  -2.3499999999999979e+00
  -1.2131512503836437e+00  -2.3799999999999990e+00
  -1.2131512503836437e+00  -2.3799999999999990e+00
  -1.2131512503836437e+00  -2.3799999999999990e+00
  -1.1811512503836437e+00  -2.4499999999999993e+00
  -1.1271512503836436e+00  -2.5500000000000007e+00
  -1.1271512503836436e+00  -2.5500000000000007e+00
  -1.1271512503836436e+00  -2.5500000000000007e+00
  -1.0891512503836438e+00  -2.6299999999999990e+00
  -1.0511512503836435e+00  -2.7100000000000009e+00
  -1.0391512503836438e+00  -2.7399999999999984e+00
  -1.0391512503836438e+00  -2.7399999999999984e+00
  -1.0391512503836438e+00  -2.7399999999999984e+00
  -1.0121512503836436e+00  -2.8000000000000007e+00
  -9.6315125038364369e-01  -2.9199999999999982e+00
  -9.5215125038364368e-01  -2.9399999999999977e+00
  -9.5215125038364368e-01  -2.9399999999999977e+00
  -9.5215125038364368e-01  -2.9399999999999977e+00
  -9.2115125038364365e-01  -3.0199999999999996e+00
  -8.9015125038364351e-01  -3.0899999999999999e+00
  -8.6615125038364371e-01  -3.1499999999999986e+00
  -8.6515125038364360e-01  -3.1600000000000001e+00
  -8.6515125038364360e-01  -3.1600000000000001e+00
  -8.6515125038364360e-01  -3.1600000000000001e+00
  -8.2115125038364367e-01  -3.2699999999999996e+00
  -7.9415125038364365e-01  -3.3499999999999979e+00
  -7.8815125038364364e-01  -3.3599999999999994e+00
  -7.7815125038364363e-01  -3.3900000000000006e+00
  -7.7815125038364363e-01  -3.3900000000000006e+00
  -7.7815125038364363e-01  -3.3900000000000006e+00
  -7.3915125038364371e-01  -3.5000000000000000e+00
  -7.2015125038364358e-01  -3.5599999999999987e+00
  -7.1515125038364369e-01  -3.5700000000000003e+00
  -6.9115125038364367e-01  -3.6400000000000006e+00
  -6.9115125038364367e-01  -3.6400000000000006e+00
  -6.9115125038364367e-01  -3.6400000000000006e+00
  -6.7015125038364354e-01  -3.6999999999999993e+00
  -6.6315125038364364e-01  -3.7300000000000004e+00
  -6.4915125038364363e-01  -3.7699999999999996e+00
  -6.1115125038364360e-01  -3.8900000000000006e+00
  -6.1115125038364360e-01  -3.8900000000000006e+00
  -6.0415125038364370e-01  -3.9100000000000001e+00
  -6.0415125038364370e-01  -3.9100000000000001e+00
  -6.0415125038364370e-01  -3.9100000000000001e+00
  -5.9115125038364358e-01  -3.9600000000000009e+00
  -5.6515125038364356e-01  -4.0399999999999991e+00
  -5.5915125038364355e-01  -4.0599999999999987e+00
  -5.4015125038364376e-01  -4.1299999999999990e+00
  -5.2415125038364363e-01  -4.1799999999999997e+00
  -5.1715125038364373e-01  -4.2100000000000009e+00
  -5.1715125038364373e-01  -4.2100000000000009e+00
  -5.1715125038364373e-01  -4.2100000000000009e+00
  -5.1215125038364362e-01  -4.2199999999999989e+00
  -4.9515125038364372e-01  -4.2899999999999991e+00
  -4.8615125038364360e-01  -4.3200000000000003e+00
  -4.7015125038364358e-01  -4.3700000000000010e+00
  -4.5315125038364368e-01  -4.4399999999999977e+00
  -4.5215125038364351e-01  -4.4399999999999977e+00
  -4.3215125038364355e-01  -4.5199999999999996e+00
  -4.3015125038364355e-01  -4.5199999999999996e+00
  -4.3015125038364355e-01  -4.5199999999999996e+00
  -4.3015125038364355e-01  -4.5199999999999996e+00
  -4.1915125038364365e-01  -4.5599999999999987e+00
  -3.9615125038364374e-01  -4.6499999999999986e+00
  -3.8915125038364362e-01  -4.6799999999999997e+00
  -3.6415125038364371e-01  -4.7799999999999976e+00
  -3.6115125038364360e-01  -4.7899999999999991e+00
  -3.4315125038364358e-01  -4.8599999999999994e+00
  -3.4315125038364358e-01  -4.8599999999999994e+00
  -3.4315125038364358e-01  -4.8599999999999994e+00
  -3.3315125038364357e-01  -4.8999999999999986e+00
  -3.1015125038364366e-01  -5.0000000000000000e+00
  -3.0515125038364355e-01  -5.0199999999999996e+00
  -2.7815125038364363e-01  -5.1299999999999990e+00
  -2.5615125038364361e-01  -5.2300000000000004e+00
  -2.5615125038364361e-01  -5.2300000000000004e+00
  -2.5615125038364361e-01  -5.2300000000000004e+00
  -2.5315125038364367e-01  -5.2399999999999984e+00
  -2.4315125038364371e-01  -5.2799999999999976e+00
  -2.2915125038364367e-01  -5.3399999999999999e+00
  -2.0715125038364363e-01  -5.4399999999999977e+00
  -1.8515125038364369e-01  -5.5399999999999991e+00
  -1.6915125038364362e-01  -5.6200000000000010e+00
  -1.6915125038364362e-01  -5.6200000000000010e+00
  -1.6915125038364362e-01  -5.6200000000000010e+00
  -1.3415125038364376e-01  -5.7799999999999976e+00
  -8.8151250383643728e-02  -6.0000000000000000e+00
  -8.2151250383643737e-02  -6.0299999999999976e+00
  -8.2151250383643737e-02  -6.0299999999999976e+00
  -8.2151250383643737e-02  -6.0299999999999976e+00
  -4.7151250383643525e-02  -6.2100000000000009e+00
  -9.1512503836437015e-03  -6.3999999999999986e+00
   4.8487496163563196e-03  -6.4800000000000004e+00
   4.8487496163563196e-03  -6.4800000000000004e+00
   4.8487496163563196e-03  -6.4800000000000004e+00
   2.5848749616356446e-02  -6.5899999999999999e+00
   8.7848749616356511e-02  -6.9299999999999997e+00
   9.2848749616356349e-02  -6.9499999999999993e+00
   9.2848749616356349e-02  -6.9499999999999993e+00
   9.2848749616356349e-02  -6.9499999999999993e+00
   1.6684874961635646e-01  -7.3900000000000006e+00
   1.7984874961635633e-01  -7.4600000000000009e+00
   1.7984874961635633e-01  -7.4600000000000009e+00
   1.7984874961635633e-01  -7.4600000000000009e+00
   2.3384874961635638e-01  -7.7899999999999991e+00
   2.6684874961635630e-01  -8.0000000000000000e+00
   2.6684874961635630e-01  -8.0000000000000000e+00
   2.6684874961635630e-01  -8.0000000000000000e+00
   2.9184874961635621e-01  -8.1600000000000001e+00
   3.4284874961635636e-01  -8.5000000000000000e+00
   3.5384874961635654e-01  -8.5700000000000003e+00
   3.5384874961635654e-01  -8.5700000000000003e+00
   3.5384874961635654e-01  -8.5700000000000003e+00
   3.8884874961635624e-01  -8.8099999999999987e+00
   4.2984874961635655e-01  -9.0999999999999979e+00
   4.4084874961635623e-01  -9.1799999999999997e+00
   4.4084874961635623e-01  -9.1799999999999997e+00
   4.4084874961635623e-01  -9.1799999999999997e+00
   4.6784874961635636e-01  -9.3799999999999990e+00
   5.3484874961635653e-01  -9.8799999999999990e+00
   6.1884874961635616e-01  -1.0539999999999999e+01


==> Rc_Sigc_NGC6712_Trager_whole.txt <==
  -2.4361512503836438e+00  -2.5999999999999801e-01
  -2.2221512503836438e+00  -2.5999999999999801e-01
  -2.1351512503836436e+00  -2.5999999999999801e-01
  -2.0461512503836436e+00  -2.5999999999999801e-01
  -1.9581512503836436e+00  -2.5999999999999801e-01
  -1.8701512503836437e+00  -2.5999999999999801e-01
  -1.8701512503836437e+00  -2.5999999999999801e-01
  -1.7821512503836436e+00  -2.5999999999999801e-01
  -1.6951512503836437e+00  -2.5999999999999801e-01
  -1.6081512503836437e+00  -2.5999999999999801e-01
  -1.5691512503836438e+00  -2.5999999999999801e-01
  -1.5201512503836436e+00  -2.5999999999999801e-01
  -1.4341512503836435e+00  -2.5999999999999801e-01
  -1.3471512503836436e+00  -2.5999999999999801e-01
  -1.2641512503836436e+00  -2.5999999999999801e-01
  -1.2591512503836437e+00  -2.5999999999999801e-01
  -1.1731512503836437e+00  -2.5999999999999801e-01
  -1.0891512503836438e+00  -2.5999999999999801e-01
  -1.0851512503836436e+00  -2.5999999999999801e-01
  -9.9815125038364361e-01  -2.5999999999999801e-01
  -9.6315125038364369e-01  -2.5999999999999801e-01
  -9.1115125038364364e-01  -2.5999999999999801e-01
  -8.6615125038364371e-01  -2.6999999999999957e-01
  -8.2415125038364367e-01  -2.6999999999999957e-01
  -7.8815125038364364e-01  -2.6999999999999957e-01
  -7.3715125038364371e-01  -2.8000000000000114e-01
  -7.2015125038364358e-01  -2.8000000000000114e-01
  -6.6315125038364364e-01  -2.8999999999999915e-01
  -6.5015125038364374e-01  -3.0000000000000071e-01
  -6.1115125038364360e-01  -3.0999999999999872e-01
  -5.6515125038364356e-01  -3.2000000000000028e-01
  -5.6315125038364355e-01  -3.2000000000000028e-01
  -5.2415125038364363e-01  -3.3999999999999986e-01
  -4.8615125038364360e-01  -3.5999999999999943e-01
  -4.7615125038364359e-01  -3.7000000000000099e-01
  -4.5215125038364351e-01  -3.9000000000000057e-01
  -4.1915125038364365e-01  -4.1000000000000014e-01
  -3.8915125038364362e-01  -4.4000000000000128e-01
  -3.8915125038364362e-01  -4.4000000000000128e-01
  -3.6115125038364360e-01  -4.6999999999999886e-01
  -3.1015125038364366e-01  -5.3999999999999915e-01
  -3.0215125038364365e-01  -5.5000000000000071e-01
  -2.4315125038364371e-01  -6.4999999999999858e-01
  -2.1515125038364363e-01  -7.1000000000000085e-01
  -1.8515125038364369e-01  -7.8000000000000114e-01
  -1.3415125038364376e-01  -8.9999999999999858e-01
  -1.2815125038364369e-01  -9.1999999999999815e-01
  -8.8151250383643728e-02  -1.0399999999999991e+00
  -4.7151250383643525e-02  -1.1699999999999982e+00
  -4.1151250383643478e-02  -1.1900000000000013e+00
  -9.1512503836437015e-03  -1.3099999999999987e+00
   2.5848749616356446e-02  -1.4400000000000013e+00
   4.5848749616356391e-02  -1.5300000000000011e+00
   8.7848749616356511e-02  -1.7100000000000009e+00
   1.3284874961635645e-01  -1.9299999999999997e+00
   1.6684874961635646e-01  -2.1099999999999994e+00
   2.2084874961635645e-01  -2.3999999999999986e+00
   2.3384874961635638e-01  -2.4800000000000004e+00
   2.9184874961635621e-01  -2.8399999999999999e+00
   3.4284874961635636e-01  -3.1799999999999997e+00
   3.8884874961635624e-01  -3.5099999999999980e+00
   4.2984874961635655e-01  -3.8200000000000003e+00
   4.6784874961635636e-01  -4.1099999999999994e+00
   5.3484874961635653e-01  -4.6699999999999982e+00
   6.1884874961635616e-01  -5.4199999999999982e+00


==> Rc_Sigc_NGC6715_Trager_whole.txt <==
  -2.3471512503836434e+00  -5.3999999999999915e-01
  -2.2731512503836435e+00  -5.3999999999999915e-01
  -2.2731512503836435e+00  -5.3999999999999915e-01
  -2.2731512503836435e+00  -5.3999999999999915e-01
  -2.2731512503836435e+00  -5.3999999999999915e-01
  -2.2731512503836435e+00  -5.3999999999999915e-01
  -2.0461512503836436e+00  -5.4999999999999893e-01
  -2.0461512503836436e+00  -5.4999999999999893e-01
  -2.0461512503836436e+00  -5.4999999999999893e-01
  -2.0461512503836436e+00  -5.4999999999999893e-01
  -2.0461512503836436e+00  -5.4999999999999893e-01
  -2.0461512503836436e+00  -5.4999999999999893e-01
  -1.9581512503836436e+00  -5.4999999999999893e-01
  -1.9581512503836436e+00  -5.4999999999999893e-01
  -1.9581512503836436e+00  -5.4999999999999893e-01
  -1.9581512503836436e+00  -5.4999999999999893e-01
  -1.9581512503836436e+00  -5.4999999999999893e-01
  -1.8701512503836437e+00  -5.5999999999999872e-01
  -1.8701512503836437e+00  -5.5999999999999872e-01
  -1.8701512503836437e+00  -5.5999999999999872e-01
  -1.8701512503836437e+00  -5.5999999999999872e-01
  -1.8701512503836437e+00  -5.5999999999999872e-01
  -1.7821512503836436e+00  -5.5999999999999872e-01
  -1.7821512503836436e+00  -5.5999999999999872e-01
  -1.7821512503836436e+00  -5.5999999999999872e-01
  -1.7821512503836436e+00  -5.5999999999999872e-01
  -1.7821512503836436e+00  -5.5999999999999872e-01
  -1.7451512503836437e+00  -5.6999999999999851e-01
  -1.6951512503836437e+00  -5.7999999999999829e-01
  -1.6951512503836437e+00  -5.7999999999999829e-01
  -1.6951512503836437e+00  -5.7999999999999829e-01
  -1.6951512503836437e+00  -5.7999999999999829e-01
  -1.6951512503836437e+00  -5.7999999999999829e-01
  -1.6631512503836436e+00  -5.7999999999999829e-01
  -1.6081512503836437e+00  -5.9999999999999964e-01
  -1.6081512503836437e+00  -5.9999999999999964e-01
  -1.6081512503836437e+00  -5.9999999999999964e-01
  -1.6081512503836437e+00  -5.9999999999999964e-01
  -1.6081512503836437e+00  -5.9999999999999964e-01
  -1.5611512503836436e+00  -6.0999999999999943e-01
  -1.5201512503836436e+00  -6.2999999999999901e-01
  -1.5201512503836436e+00  -6.2999999999999901e-01
  -1.5201512503836436e+00  -6.2999999999999901e-01
  -1.5201512503836436e+00  -6.2999999999999901e-01
  -1.5201512503836436e+00  -6.2999999999999901e-01
  -1.4381512503836436e+00  -6.6999999999999993e-01
  -1.4341512503836435e+00  -6.6999999999999993e-01
  -1.4341512503836435e+00  -6.6999999999999993e-01
  -1.4341512503836435e+00  -6.6999999999999993e-01
  -1.4341512503836435e+00  -6.6999999999999993e-01
  -1.4341512503836435e+00  -6.6999999999999993e-01
  -1.3621512503836437e+00  -7.1999999999999886e-01
  -1.3471512503836436e+00  -7.2999999999999865e-01
  -1.3471512503836436e+00  -7.2999999999999865e-01
  -1.3471512503836436e+00  -7.2999999999999865e-01
  -1.3471512503836436e+00  -7.2999999999999865e-01
  -1.3471512503836436e+00  -7.2999999999999865e-01
  -1.3421512503836437e+00  -7.2999999999999865e-01
  -1.2641512503836436e+00  -8.0999999999999872e-01
  -1.2611512503836435e+00  -8.0999999999999872e-01
  -1.2611512503836435e+00  -8.0999999999999872e-01
  -1.2611512503836435e+00  -8.0999999999999872e-01
  -1.2611512503836435e+00  -8.0999999999999872e-01
  -1.2611512503836435e+00  -8.0999999999999872e-01
  -1.2481512503836436e+00  -8.1999999999999851e-01
  -1.1971512503836437e+00  -8.8999999999999879e-01
  -1.1851512503836437e+00  -8.9999999999999858e-01
  -1.1741512503836438e+00  -9.1999999999999993e-01
  -1.1741512503836438e+00  -9.1999999999999993e-01
  -1.1741512503836438e+00  -9.1999999999999993e-01
  -1.1741512503836438e+00  -9.1999999999999993e-01
  -1.1741512503836438e+00  -9.1999999999999993e-01
  -1.1371512503836436e+00  -9.7999999999999865e-01
  -1.0861512503836437e+00  -1.0699999999999985e+00
  -1.0861512503836437e+00  -1.0699999999999985e+00
  -1.0861512503836437e+00  -1.0699999999999985e+00
  -1.0861512503836437e+00  -1.0699999999999985e+00
  -1.0861512503836437e+00  -1.0699999999999985e+00
  -1.0861512503836437e+00  -1.0699999999999985e+00
  -1.0701512503836437e+00  -1.0999999999999996e+00
  -1.0411512503836438e+00  -1.1599999999999984e+00
  -1.0001512503836436e+00  -1.2500000000000000e+00
  -9.9915125038364361e-01  -1.2500000000000000e+00
  -9.9915125038364361e-01  -1.2500000000000000e+00
  -9.9915125038364361e-01  -1.2500000000000000e+00
  -9.9915125038364361e-01  -1.2500000000000000e+00
  -9.9915125038364361e-01  -1.2500000000000000e+00
  -9.6415125038364369e-01  -1.3399999999999999e+00
  -9.6315125038364369e-01  -1.3399999999999999e+00
  -9.2615125038364365e-01  -1.4399999999999995e+00
  -9.1215125038364364e-01  -1.4799999999999986e+00
  -9.1215125038364364e-01  -1.4799999999999986e+00
  -9.1215125038364364e-01  -1.4799999999999986e+00
  -9.1215125038364364e-01  -1.4799999999999986e+00
  -9.1215125038364364e-01  -1.4799999999999986e+00
  -9.1215125038364364e-01  -1.4799999999999986e+00
  -8.9415125038364363e-01  -1.5299999999999994e+00
  -8.6515125038364360e-01  -1.6199999999999992e+00
  -8.3715125038364369e-01  -1.7099999999999991e+00
  -8.2515125038364368e-01  -1.7500000000000000e+00
  -8.2515125038364368e-01  -1.7500000000000000e+00
  -8.2515125038364368e-01  -1.7500000000000000e+00
  -8.2515125038364368e-01  -1.7500000000000000e+00
  -8.2515125038364368e-01  -1.7500000000000000e+00
  -8.1715125038364378e-01  -1.7699999999999996e+00
  -7.8515125038364364e-01  -1.8799999999999990e+00
  -7.3815125038364360e-01  -2.0500000000000007e+00
  -7.3815125038364360e-01  -2.0500000000000007e+00
  -7.3815125038364360e-01  -2.0500000000000007e+00
  -7.3815125038364360e-01  -2.0500000000000007e+00
  -7.3815125038364360e-01  -2.0500000000000007e+00
  -7.1915125038364369e-01  -2.1299999999999990e+00
  -7.0815125038364357e-01  -2.1699999999999982e+00
  -7.0015125038364356e-01  -2.1999999999999993e+00
  -6.6115125038364364e-01  -2.3599999999999994e+00
  -6.5115125038364363e-01  -2.3999999999999986e+00
  -6.5115125038364363e-01  -2.3999999999999986e+00
  -6.5115125038364363e-01  -2.3999999999999986e+00
  -6.5115125038364363e-01  -2.3999999999999986e+00
  -6.5115125038364363e-01  -2.3999999999999986e+00
  -6.2115125038364360e-01  -2.5199999999999996e+00
  -6.1015125038364371e-01  -2.5700000000000003e+00
  -5.6415125038364367e-01  -2.7799999999999976e+00
  -5.6415125038364367e-01  -2.7799999999999976e+00
  -5.6415125038364367e-01  -2.7799999999999976e+00
  -5.6415125038364367e-01  -2.7799999999999976e+00
  -5.6415125038364367e-01  -2.7799999999999976e+00
  -5.6415125038364367e-01  -2.7799999999999976e+00
  -5.5615125038364366e-01  -2.8099999999999987e+00
  -5.4915125038364354e-01  -2.8399999999999999e+00
  -5.2215125038364363e-01  -2.9699999999999989e+00
  -4.8615125038364360e-01  -3.1400000000000006e+00
  -4.8515125038364371e-01  -3.1499999999999986e+00
  -4.7715125038364375e-01  -3.1899999999999977e+00
  -4.7715125038364375e-01  -3.1899999999999977e+00
  -4.7715125038364375e-01  -3.1899999999999977e+00
  -4.7715125038364375e-01  -3.1899999999999977e+00
  -4.7715125038364375e-01  -3.1899999999999977e+00
  -4.5015125038364356e-01  -3.3200000000000003e+00
  -4.3215125038364355e-01  -3.4100000000000001e+00
  -3.9015125038364373e-01  -3.6199999999999974e+00
  -3.9015125038364373e-01  -3.6199999999999974e+00
  -3.9015125038364373e-01  -3.6199999999999974e+00
  -3.9015125038364373e-01  -3.6199999999999974e+00
  -3.9015125038364373e-01  -3.6199999999999974e+00
  -3.9015125038364373e-01  -3.6199999999999974e+00
  -3.8815125038364373e-01  -3.6299999999999990e+00
  -3.8415125038364367e-01  -3.6499999999999986e+00
  -3.4015125038364369e-01  -3.8799999999999990e+00
  -3.0815125038364366e-01  -4.0500000000000007e+00
  -3.0315125038364354e-01  -4.0799999999999983e+00
  -3.0315125038364354e-01  -4.0799999999999983e+00
  -3.0315125038364354e-01  -4.0799999999999983e+00
  -3.0315125038364354e-01  -4.0799999999999983e+00
  -3.0315125038364354e-01  -4.0799999999999983e+00
  -2.6515125038364373e-01  -4.2899999999999991e+00
  -2.4115125038364377e-01  -4.4199999999999982e+00
  -2.1615125038364361e-01  -4.5700000000000003e+00
  -2.1615125038364361e-01  -4.5700000000000003e+00
  -2.1615125038364361e-01  -4.5700000000000003e+00
  -2.1615125038364361e-01  -4.5700000000000003e+00
  -2.1615125038364361e-01  -4.5700000000000003e+00
  -1.8415125038364355e-01  -4.7500000000000000e+00
  -1.8315125038364363e-01  -4.7500000000000000e+00
  -1.3315125038364362e-01  -5.0500000000000007e+00
  -1.2815125038364369e-01  -5.0700000000000003e+00
  -1.2815125038364369e-01  -5.0700000000000003e+00
  -1.2815125038364369e-01  -5.0700000000000003e+00
  -1.2815125038364369e-01  -5.0700000000000003e+00
  -1.2815125038364369e-01  -5.0700000000000003e+00
  -9.5151250383643568e-02  -5.2699999999999996e+00
  -8.7151250383643575e-02  -5.3200000000000003e+00
  -4.5151250383643537e-02  -5.5599999999999987e+00
  -4.1151250383643478e-02  -5.5899999999999999e+00
  -4.1151250383643478e-02  -5.5899999999999999e+00
  -4.1151250383643478e-02  -5.5899999999999999e+00
  -4.1151250383643478e-02  -5.5899999999999999e+00
  -4.1151250383643478e-02  -5.5899999999999999e+00
  -1.1151250383643735e-02  -5.7699999999999996e+00
  -7.1512503836437188e-03  -5.7899999999999991e+00
   4.5848749616356391e-02  -6.1199999999999974e+00
   4.5848749616356391e-02  -6.1199999999999974e+00
   4.5848749616356391e-02  -6.1199999999999974e+00
   4.5848749616356391e-02  -6.1199999999999974e+00
   4.5848749616356391e-02  -6.1199999999999974e+00
   4.6848749616356301e-02  -6.1299999999999990e+00
   5.8848749616356291e-02  -6.1999999999999993e+00
   7.8848749616356351e-02  -6.3299999999999983e+00
   1.3184874961635626e-01  -6.6600000000000001e+00
   1.3284874961635645e-01  -6.6600000000000001e+00
   1.3284874961635645e-01  -6.6600000000000001e+00
   1.3284874961635645e-01  -6.6600000000000001e+00
   1.3284874961635645e-01  -6.6600000000000001e+00
   1.3284874961635645e-01  -6.6600000000000001e+00
   1.4384874961635630e-01  -6.7300000000000004e+00
   1.5384874961635625e-01  -6.8000000000000007e+00
   2.1384874961635641e-01  -7.1799999999999997e+00
   2.1984874961635634e-01  -7.2100000000000009e+00
   2.1984874961635634e-01  -7.2100000000000009e+00
   2.1984874961635634e-01  -7.2100000000000009e+00
   2.1984874961635634e-01  -7.2100000000000009e+00
   2.1984874961635634e-01  -7.2100000000000009e+00
   2.3984874961635616e-01  -7.3399999999999999e+00
   2.7484874961635625e-01  -7.5700000000000003e+00
   2.8684874961635631e-01  -7.6400000000000006e+00
   3.0684874961635639e-01  -7.7699999999999996e+00
   3.0684874961635639e-01  -7.7699999999999996e+00
   3.0684874961635639e-01  -7.7699999999999996e+00
   3.0684874961635639e-01  -7.7699999999999996e+00
   3.0684874961635639e-01  -7.7699999999999996e+00
   3.1284874961635656e-01  -7.8099999999999987e+00
   3.2784874961635629e-01  -7.9100000000000001e+00
   3.7384874961635650e-01  -8.2100000000000009e+00
   3.7584874961635628e-01  -8.2199999999999989e+00
   4.1784874961635654e-01  -8.4899999999999984e+00
   4.2784874961635633e-01  -8.5599999999999987e+00
   4.2884874961635622e-01  -8.5599999999999987e+00
   4.5484874961635641e-01  -8.7300000000000004e+00
   4.7684874961635620e-01  -8.8699999999999974e+00
   5.1984874961635641e-01  -9.1499999999999986e+00
   5.3584874961635642e-01  -9.2599999999999980e+00
   5.5884874961635655e-01  -9.3999999999999986e+00
   5.9584874961635648e-01  -9.6400000000000006e+00
   5.9684874961635637e-01  -9.6499999999999986e+00
   6.2184874961635628e-01  -9.8099999999999987e+00
   6.2884874961635640e-01  -9.8599999999999994e+00
   6.5984874961635653e-01  -1.0059999999999999e+01
   6.8884874961635645e-01  -1.0239999999999998e+01
   6.9384874961635634e-01  -1.0270000000000000e+01
   7.0484874961635646e-01  -1.0340000000000000e+01
   7.1584874961635658e-01  -1.0410000000000000e+01
   7.5584874961635617e-01  -1.0669999999999998e+01
   7.9084874961635632e-01  -1.0890000000000001e+01
   8.6284874961635638e-01  -1.1340000000000000e+01
   8.8884874961635618e-01  -1.1500000000000000e+01
   9.2484874961635621e-01  -1.1719999999999999e+01
   9.7884874961635648e-01  -1.2050000000000001e+01


==> Rc_Sigc_NGC7078_Trager_whole.txt <==
  -2.3471512503836434e+00  -1.7399999999999984e+00
  -2.3471512503836434e+00  -1.7399999999999984e+00
  -2.1351512503836436e+00  -1.6699999999999999e+00
  -2.1351512503836436e+00  -1.6699999999999999e+00
  -2.1351512503836436e+00  -1.6699999999999999e+00
  -2.1351512503836436e+00  -1.6699999999999999e+00
  -2.1151512503836436e+00  -1.6600000000000001e+00
  -2.0461512503836436e+00  -1.6600000000000001e+00
  -2.0461512503836436e+00  -1.6600000000000001e+00
  -1.9091512503836436e+00  -1.6799999999999997e+00
  -1.9091512503836436e+00  -1.6799999999999997e+00
  -1.9091512503836436e+00  -1.6799999999999997e+00
  -1.9091512503836436e+00  -1.6799999999999997e+00
  -1.8701512503836437e+00  -1.6999999999999993e+00
  -1.8701512503836437e+00  -1.6999999999999993e+00
  -1.8241512503836437e+00  -1.7099999999999991e+00
  -1.8241512503836437e+00  -1.7099999999999991e+00
  -1.8241512503836437e+00  -1.7099999999999991e+00
  -1.8241512503836437e+00  -1.7099999999999991e+00
  -1.7571512503836435e+00  -1.7500000000000000e+00
  -1.7451512503836437e+00  -1.7599999999999998e+00
  -1.7411512503836435e+00  -1.7599999999999998e+00
  -1.7371512503836437e+00  -1.7599999999999998e+00
  -1.7371512503836437e+00  -1.7599999999999998e+00
  -1.7371512503836437e+00  -1.7599999999999998e+00
  -1.7371512503836437e+00  -1.7599999999999998e+00
  -1.6481512503836435e+00  -1.8199999999999985e+00
  -1.6481512503836435e+00  -1.8199999999999985e+00
  -1.6481512503836435e+00  -1.8199999999999985e+00
  -1.6481512503836435e+00  -1.8199999999999985e+00
  -1.5771512503836436e+00  -1.8799999999999990e+00
  -1.5771512503836436e+00  -1.8799999999999990e+00
  -1.5691512503836438e+00  -1.8899999999999988e+00
  -1.5691512503836438e+00  -1.8899999999999988e+00
  -1.5611512503836436e+00  -1.8999999999999986e+00
  -1.5611512503836436e+00  -1.8999999999999986e+00
  -1.5611512503836436e+00  -1.8999999999999986e+00
  -1.5611512503836436e+00  -1.8999999999999986e+00
  -1.5281512503836436e+00  -1.9299999999999997e+00
  -1.4751512503836435e+00  -1.9899999999999984e+00
  -1.4751512503836435e+00  -1.9899999999999984e+00
  -1.4751512503836435e+00  -1.9899999999999984e+00
  -1.4751512503836435e+00  -1.9899999999999984e+00
  -1.4561512503836436e+00  -2.0099999999999998e+00
  -1.4501512503836436e+00  -2.0099999999999998e+00
  -1.3871512503836436e+00  -2.0899999999999999e+00
  -1.3871512503836436e+00  -2.0899999999999999e+00
  -1.3871512503836436e+00  -2.0899999999999999e+00
  -1.3871512503836436e+00  -2.0899999999999999e+00
  -1.3841512503836437e+00  -2.0899999999999999e+00
  -1.3571512503836436e+00  -2.1299999999999990e+00
  -1.3521512503836437e+00  -2.1399999999999988e+00
  -1.3011512503836435e+00  -2.1999999999999993e+00
  -1.3011512503836435e+00  -2.1999999999999993e+00
  -1.3011512503836435e+00  -2.1999999999999993e+00
  -1.3011512503836435e+00  -2.1999999999999993e+00
  -1.2761512503836436e+00  -2.2399999999999984e+00
  -1.2761512503836436e+00  -2.2399999999999984e+00
  -1.2721512503836436e+00  -2.2500000000000000e+00
  -1.2641512503836436e+00  -2.2599999999999998e+00
  -1.2641512503836436e+00  -2.2599999999999998e+00
  -1.2131512503836437e+00  -2.3399999999999999e+00
  -1.2131512503836437e+00  -2.3399999999999999e+00
  -1.2131512503836437e+00  -2.3399999999999999e+00
  -1.2131512503836437e+00  -2.3399999999999999e+00
  -1.2111512503836437e+00  -2.3399999999999999e+00
  -1.2081512503836436e+00  -2.3499999999999996e+00
  -1.1891512503836437e+00  -2.3799999999999990e+00
  -1.1841512503836435e+00  -2.3799999999999990e+00
  -1.1521512503836435e+00  -2.4399999999999995e+00
  -1.1491512503836436e+00  -2.4399999999999995e+00
  -1.1371512503836436e+00  -2.4599999999999991e+00
  -1.1271512503836436e+00  -2.4799999999999986e+00
  -1.1271512503836436e+00  -2.4799999999999986e+00
  -1.1271512503836436e+00  -2.4799999999999986e+00
  -1.1271512503836436e+00  -2.4799999999999986e+00
  -1.1161512503836435e+00  -2.5000000000000000e+00
  -1.1021512503836437e+00  -2.5299999999999994e+00
  -1.0971512503836436e+00  -2.5399999999999991e+00
  -1.0891512503836438e+00  -2.5499999999999989e+00
  -1.0891512503836438e+00  -2.5499999999999989e+00
  -1.0551512503836435e+00  -2.6099999999999994e+00
  -1.0551512503836435e+00  -2.6099999999999994e+00
  -1.0511512503836435e+00  -2.6199999999999992e+00
  -1.0391512503836438e+00  -2.6399999999999988e+00
  -1.0391512503836438e+00  -2.6399999999999988e+00
  -1.0391512503836438e+00  -2.6399999999999988e+00
  -1.0391512503836438e+00  -2.6399999999999988e+00
  -1.0131512503836437e+00  -2.6899999999999995e+00
  -1.0111512503836437e+00  -2.6999999999999993e+00
  -1.0011512503836437e+00  -2.7199999999999989e+00
  -9.7715125038364359e-01  -2.7699999999999996e+00
  -9.7315125038364358e-01  -2.7799999999999994e+00
  -9.6315125038364369e-01  -2.7999999999999989e+00
  -9.6315125038364369e-01  -2.7999999999999989e+00
  -9.6315125038364369e-01  -2.7999999999999989e+00
  -9.5315125038364368e-01  -2.8199999999999985e+00
  -9.5215125038364368e-01  -2.8199999999999985e+00
  -9.5215125038364368e-01  -2.8199999999999985e+00
  -9.5215125038364368e-01  -2.8199999999999985e+00
  -9.5215125038364368e-01  -2.8199999999999985e+00
  -9.4115125038364367e-01  -2.8399999999999999e+00
  -9.3715125038364366e-01  -2.8499999999999996e+00
  -9.2415125038364365e-01  -2.8799999999999990e+00
  -9.1015125038364364e-01  -2.9100000000000001e+00
  -9.0915125038364364e-01  -2.9100000000000001e+00
  -9.0515125038364364e-01  -2.9199999999999999e+00
  -8.7915125038364361e-01  -2.9799999999999986e+00
  -8.7615125038364350e-01  -2.9899999999999984e+00
  -8.7115125038364360e-01  -3.0000000000000000e+00
  -8.7015125038364360e-01  -3.0000000000000000e+00
  -8.6615125038364371e-01  -3.0099999999999998e+00
  -8.6615125038364371e-01  -3.0099999999999998e+00
  -8.6615125038364371e-01  -3.0099999999999998e+00
  -8.6615125038364371e-01  -3.0099999999999998e+00
  -8.6515125038364360e-01  -3.0099999999999998e+00
  -8.6515125038364360e-01  -3.0099999999999998e+00
  -8.6515125038364360e-01  -3.0099999999999998e+00
  -8.6515125038364360e-01  -3.0099999999999998e+00
  -8.5115125038364370e-01  -3.0499999999999989e+00
  -8.4815125038364347e-01  -3.0499999999999989e+00
  -8.4515125038364358e-01  -3.0599999999999987e+00
  -8.3415125038364368e-01  -3.0899999999999999e+00
  -8.0015125038364365e-01  -3.1699999999999999e+00
  -8.0015125038364365e-01  -3.1699999999999999e+00
  -7.9615125038364365e-01  -3.1799999999999997e+00
  -7.8815125038364364e-01  -3.1999999999999993e+00
  -7.8815125038364364e-01  -3.1999999999999993e+00
  -7.8815125038364364e-01  -3.1999999999999993e+00
  -7.8815125038364364e-01  -3.1999999999999993e+00
  -7.8115125038364364e-01  -3.2199999999999989e+00
  -7.8015125038364364e-01  -3.2199999999999989e+00
  -7.7815125038364363e-01  -3.2199999999999989e+00
  -7.7815125038364363e-01  -3.2199999999999989e+00
  -7.7815125038364363e-01  -3.2199999999999989e+00
  -7.7815125038364363e-01  -3.2199999999999989e+00
  -7.6915125038364374e-01  -3.2500000000000000e+00
  -7.4015125038364360e-01  -3.3199999999999985e+00
  -7.3315125038364370e-01  -3.3399999999999999e+00
  -7.2915125038364370e-01  -3.3499999999999996e+00
  -7.2015125038364358e-01  -3.3699999999999992e+00
  -7.2015125038364358e-01  -3.3699999999999992e+00
  -7.2015125038364358e-01  -3.3699999999999992e+00
  -7.2015125038364358e-01  -3.3699999999999992e+00
  -6.9115125038364367e-01  -3.4499999999999993e+00
  -6.9115125038364367e-01  -3.4499999999999993e+00
  -6.9115125038364367e-01  -3.4499999999999993e+00
  -6.9115125038364367e-01  -3.4499999999999993e+00
  -6.7615125038364354e-01  -3.4899999999999984e+00
  -6.7315125038364365e-01  -3.5000000000000000e+00
  -6.7215125038364354e-01  -3.5000000000000000e+00
  -6.6315125038364364e-01  -3.5299999999999976e+00
  -6.6315125038364364e-01  -3.5299999999999976e+00
  -6.6315125038364364e-01  -3.5299999999999976e+00
  -6.6315125038364364e-01  -3.5299999999999976e+00
  -6.5015125038364374e-01  -3.5599999999999987e+00
  -6.2415125038364372e-01  -3.6400000000000006e+00
  -6.2015125038364372e-01  -3.6499999999999986e+00
  -6.1115125038364360e-01  -3.6799999999999997e+00
  -6.1115125038364360e-01  -3.6699999999999982e+00
  -6.1115125038364360e-01  -3.6799999999999997e+00
  -6.1115125038364360e-01  -3.6799999999999997e+00
  -6.1115125038364360e-01  -3.6799999999999997e+00
  -6.0415125038364370e-01  -3.6999999999999993e+00
  -6.0415125038364370e-01  -3.6999999999999993e+00
  -6.0415125038364370e-01  -3.6999999999999993e+00
  -6.0415125038364370e-01  -3.6999999999999993e+00
  -5.8715125038364357e-01  -3.7500000000000000e+00
  -5.7815125038364368e-01  -3.7699999999999996e+00
  -5.7415125038364367e-01  -3.7799999999999976e+00
  -5.7015125038364367e-01  -3.8000000000000007e+00
  -5.6515125038364356e-01  -3.8099999999999987e+00
  -5.6515125038364356e-01  -3.8099999999999987e+00
  -5.6515125038364356e-01  -3.8099999999999987e+00
  -5.6515125038364356e-01  -3.8099999999999987e+00
  -5.4215125038364365e-01  -3.8799999999999990e+00
  -5.3715125038364353e-01  -3.8999999999999986e+00
  -5.3415125038364364e-01  -3.9100000000000001e+00
  -5.3315125038364342e-01  -3.9100000000000001e+00
  -5.2415125038364363e-01  -3.9399999999999977e+00
  -5.2415125038364363e-01  -3.9399999999999977e+00
  -5.2415125038364363e-01  -3.9399999999999977e+00
  -5.2415125038364363e-01  -3.9399999999999977e+00
  -5.1715125038364373e-01  -3.9600000000000009e+00
  -5.1715125038364373e-01  -3.9600000000000009e+00
  -5.1715125038364373e-01  -3.9600000000000009e+00
  -5.1715125038364373e-01  -3.9600000000000009e+00
  -5.1415125038364362e-01  -3.9699999999999989e+00
  -4.9915125038364372e-01  -4.0199999999999996e+00
  -4.9515125038364372e-01  -4.0299999999999976e+00
  -4.8615125038364360e-01  -4.0599999999999987e+00
  -4.8615125038364360e-01  -4.0599999999999987e+00
  -4.8615125038364360e-01  -4.0599999999999987e+00
  -4.8615125038364360e-01  -4.0599999999999987e+00
  -4.6515125038364369e-01  -4.1299999999999990e+00
  -4.6015125038364357e-01  -4.1400000000000006e+00
  -4.5215125038364351e-01  -4.1699999999999982e+00
  -4.5215125038364351e-01  -4.1699999999999982e+00
  -4.5215125038364351e-01  -4.1699999999999982e+00
  -4.5215125038364351e-01  -4.1699999999999982e+00
  -4.5215125038364351e-01  -4.1699999999999982e+00
  -4.3015125038364355e-01  -4.2399999999999984e+00
  -4.3015125038364355e-01  -4.2399999999999984e+00
  -4.3015125038364355e-01  -4.2399999999999984e+00
  -4.3015125038364355e-01  -4.2399999999999984e+00
  -4.1915125038364365e-01  -4.2799999999999976e+00
  -4.1915125038364365e-01  -4.2799999999999976e+00
  -4.1915125038364365e-01  -4.2799999999999976e+00
  -4.1915125038364365e-01  -4.2799999999999976e+00
  -4.0215125038364374e-01  -4.3399999999999999e+00
  -3.9815125038364380e-01  -4.3499999999999979e+00
  -3.9815125038364380e-01  -4.3499999999999979e+00
  -3.9415125038364368e-01  -4.3700000000000010e+00
  -3.8915125038364362e-01  -4.3799999999999990e+00
  -3.8915125038364362e-01  -4.3799999999999990e+00
  -3.8915125038364362e-01  -4.3799999999999990e+00
  -3.8915125038364362e-01  -4.3799999999999990e+00
  -3.8315125038364362e-01  -4.4100000000000001e+00
  -3.8015125038364372e-01  -4.4199999999999982e+00
  -3.6115125038364360e-01  -4.4800000000000004e+00
  -3.6115125038364360e-01  -4.4800000000000004e+00
  -3.6115125038364360e-01  -4.4800000000000004e+00
  -3.6115125038364360e-01  -4.4800000000000004e+00
  -3.5015125038364375e-01  -4.5199999999999996e+00
  -3.4815125038364370e-01  -4.5299999999999976e+00
  -3.4315125038364358e-01  -4.5500000000000007e+00
  -3.4315125038364358e-01  -4.5500000000000007e+00
  -3.4315125038364358e-01  -4.5500000000000007e+00
  -3.4315125038364358e-01  -4.5500000000000007e+00
  -3.2315125038364356e-01  -4.6200000000000010e+00
  -3.2215125038364367e-01  -4.6200000000000010e+00
  -3.1915125038364356e-01  -4.6400000000000006e+00
  -3.1015125038364366e-01  -4.6699999999999982e+00
  -3.1015125038364366e-01  -4.6699999999999982e+00
  -3.1015125038364366e-01  -4.6699999999999982e+00
  -3.1015125038364366e-01  -4.6699999999999982e+00
  -3.0715125038364349e-01  -4.6799999999999997e+00
  -2.6915125038364374e-01  -4.8299999999999983e+00
  -2.6715125038364373e-01  -4.8299999999999983e+00
  -2.5615125038364361e-01  -4.8799999999999990e+00
  -2.5615125038364361e-01  -4.8799999999999990e+00
  -2.5615125038364361e-01  -4.8799999999999990e+00
  -2.5615125038364361e-01  -4.8799999999999990e+00
  -2.5615125038364361e-01  -4.8799999999999990e+00
  -2.5215125038364361e-01  -4.8900000000000006e+00
  -2.4315125038364371e-01  -4.9299999999999997e+00
  -2.4315125038364371e-01  -4.9299999999999997e+00
  -2.4315125038364371e-01  -4.9299999999999997e+00
  -2.4315125038364371e-01  -4.9299999999999997e+00
  -2.3115125038364367e-01  -4.9800000000000004e+00
  -1.9815125038364356e-01  -5.1099999999999994e+00
  -1.9815125038364356e-01  -5.1099999999999994e+00
  -1.9315125038364361e-01  -5.1299999999999990e+00
  -1.8515125038364369e-01  -5.1600000000000001e+00
  -1.8515125038364369e-01  -5.1600000000000001e+00
  -1.8515125038364369e-01  -5.1600000000000001e+00
  -1.8515125038364369e-01  -5.1600000000000001e+00
  -1.7915125038364366e-01  -5.1899999999999977e+00
  -1.6915125038364362e-01  -5.2300000000000004e+00
  -1.6915125038364362e-01  -5.2300000000000004e+00
  -1.6915125038364362e-01  -5.2300000000000004e+00
  -1.6915125038364362e-01  -5.2300000000000004e+00
  -1.6715125038364367e-01  -5.2399999999999984e+00
  -1.4915125038364360e-01  -5.3099999999999987e+00
  -1.4715125038364357e-01  -5.3200000000000003e+00
  -1.4115125038364362e-01  -5.3499999999999979e+00
  -1.3815125038364368e-01  -5.3599999999999994e+00
  -1.3515125038364367e-01  -5.3700000000000010e+00
  -1.3415125038364376e-01  -5.3799999999999990e+00
  -1.3415125038364376e-01  -5.3799999999999990e+00
  -1.3415125038364376e-01  -5.3799999999999990e+00
  -1.3415125038364376e-01  -5.3799999999999990e+00
  -1.0115125038364361e-01  -5.5199999999999996e+00
  -9.4151250383643678e-02  -5.5500000000000007e+00
  -8.8151250383643728e-02  -5.5799999999999983e+00
  -8.8151250383643728e-02  -5.5799999999999983e+00
  -8.8151250383643728e-02  -5.5799999999999983e+00
  -8.8151250383643728e-02  -5.5799999999999983e+00
  -8.2151250383643737e-02  -5.5999999999999979e+00
  -8.2151250383643737e-02  -5.5999999999999979e+00
  -8.2151250383643737e-02  -5.5999999999999979e+00
  -8.2151250383643737e-02  -5.5999999999999979e+00
  -7.1151250383643547e-02  -5.6499999999999986e+00
  -6.0151250383643662e-02  -5.6999999999999993e+00
  -5.3151250383643503e-02  -5.7399999999999984e+00
  -4.7151250383643525e-02  -5.7599999999999980e+00
  -4.7151250383643525e-02  -5.7599999999999980e+00
  -4.7151250383643525e-02  -5.7599999999999980e+00
  -4.7151250383643525e-02  -5.7599999999999980e+00
  -4.7151250383643525e-02  -5.7599999999999980e+00
  -2.2151250383643659e-02  -5.8799999999999990e+00
  -1.4151250383643623e-02  -5.9100000000000001e+00
  -9.1512503836437015e-03  -5.9399999999999977e+00
  -9.1512503836437015e-03  -5.9399999999999977e+00
  -9.1512503836437015e-03  -5.9399999999999977e+00
  -9.1512503836437015e-03  -5.9399999999999977e+00
   4.8487496163563196e-03  -6.0099999999999980e+00
   4.8487496163563196e-03  -6.0099999999999980e+00
   4.8487496163563196e-03  -6.0099999999999980e+00
   4.8487496163563196e-03  -6.0099999999999980e+00
   1.5848749616356430e-02  -6.0500000000000007e+00
   2.5848749616356446e-02  -6.0999999999999979e+00
   2.5848749616356446e-02  -6.0999999999999979e+00
   2.5848749616356446e-02  -6.0999999999999979e+00
   2.5848749616356446e-02  -6.0999999999999979e+00
   4.4848749616356376e-02  -6.1999999999999993e+00
   5.3848749616356398e-02  -6.2399999999999984e+00
   5.7848749616356422e-02  -6.2599999999999980e+00
   8.7848749616356511e-02  -6.4100000000000001e+00
   8.7848749616356511e-02  -6.4100000000000001e+00
   8.7848749616356511e-02  -6.4100000000000001e+00
   8.7848749616356511e-02  -6.4100000000000001e+00
   8.7848749616356511e-02  -6.4100000000000001e+00
   9.2848749616356349e-02  -6.4399999999999977e+00
   9.2848749616356349e-02  -6.4399999999999977e+00
   9.2848749616356349e-02  -6.4399999999999977e+00
   9.2848749616356349e-02  -6.4399999999999977e+00
   1.2884874961635642e-01  -6.6299999999999990e+00
   1.2884874961635642e-01  -6.6200000000000010e+00
   1.3384874961635632e-01  -6.6499999999999986e+00
   1.3884874961635640e-01  -6.6799999999999997e+00
   1.4984874961635630e-01  -6.7300000000000004e+00
   1.6684874961635646e-01  -6.8299999999999983e+00
   1.6684874961635646e-01  -6.8299999999999983e+00
   1.6684874961635646e-01  -6.8299999999999983e+00
   1.6684874961635646e-01  -6.8299999999999983e+00
   1.7984874961635633e-01  -6.8900000000000006e+00
   1.7984874961635633e-01  -6.8900000000000006e+00
   1.7984874961635633e-01  -6.8900000000000006e+00
   1.7984874961635633e-01  -6.8900000000000006e+00
   1.9984874961635635e-01  -7.0099999999999980e+00
   2.0084874961635643e-01  -7.0099999999999980e+00
   2.0384874961635635e-01  -7.0299999999999976e+00
   2.1084874961635644e-01  -7.0700000000000003e+00
   2.3384874961635638e-01  -7.1999999999999993e+00
   2.3384874961635638e-01  -7.1999999999999993e+00
   2.3384874961635638e-01  -7.1999999999999993e+00
   2.3384874961635638e-01  -7.1999999999999993e+00
   2.3984874961635616e-01  -7.2300000000000004e+00
   2.5384874961635640e-01  -7.3099999999999987e+00
   2.6284874961635635e-01  -7.3599999999999994e+00
   2.6684874961635630e-01  -7.3799999999999990e+00
   2.6684874961635630e-01  -7.3799999999999990e+00
   2.6684874961635630e-01  -7.3799999999999990e+00
   2.6684874961635630e-01  -7.3799999999999990e+00
   2.7284874961635652e-01  -7.4199999999999982e+00
   2.7584874961635619e-01  -7.4399999999999977e+00
   2.9184874961635621e-01  -7.5299999999999976e+00
   2.9184874961635621e-01  -7.5299999999999976e+00
   2.9184874961635621e-01  -7.5299999999999976e+00
   2.9184874961635621e-01  -7.5299999999999976e+00
   3.0184874961635644e-01  -7.5899999999999999e+00
   3.0784874961635622e-01  -7.6299999999999990e+00
   3.1684874961635656e-01  -7.6799999999999997e+00
   3.2884874961635663e-01  -7.7500000000000000e+00
   3.4284874961635636e-01  -7.8399999999999999e+00
   3.4284874961635636e-01  -7.8399999999999999e+00
   3.4284874961635636e-01  -7.8399999999999999e+00
   3.4284874961635636e-01  -7.8399999999999999e+00
   3.4984874961635642e-01  -7.8799999999999990e+00
   3.5384874961635654e-01  -7.8999999999999986e+00
   3.5384874961635654e-01  -7.8999999999999986e+00
   3.5384874961635654e-01  -7.8999999999999986e+00
   3.5584874961635621e-01  -7.9199999999999982e+00
   3.6484874961635616e-01  -7.9699999999999989e+00
   3.8084874961635623e-01  -8.0700000000000003e+00
   3.8884874961635624e-01  -8.1200000000000010e+00
   3.8884874961635624e-01  -8.1200000000000010e+00
   3.8884874961635624e-01  -8.1200000000000010e+00
   3.8884874961635624e-01  -8.1200000000000010e+00
   3.9384874961635652e-01  -8.1600000000000001e+00
   4.0384874961635631e-01  -8.2199999999999989e+00
   4.0784874961635625e-01  -8.2500000000000000e+00
   4.2884874961635622e-01  -8.3799999999999990e+00
   4.2984874961635655e-01  -8.3900000000000006e+00
   4.2984874961635655e-01  -8.3900000000000006e+00
   4.2984874961635655e-01  -8.3900000000000006e+00
   4.2984874961635655e-01  -8.3900000000000006e+00
   4.2984874961635655e-01  -8.3900000000000006e+00
   4.3484874961635644e-01  -8.4199999999999982e+00
   4.4084874961635623e-01  -8.4600000000000009e+00
   4.4084874961635623e-01  -8.4600000000000009e+00
   4.4784874961635629e-01  -8.5000000000000000e+00
   4.4784874961635629e-01  -8.5000000000000000e+00
   4.5484874961635641e-01  -8.5500000000000007e+00
   4.6584874961635664e-01  -8.6200000000000010e+00
   4.6784874961635636e-01  -8.6400000000000006e+00
   4.6784874961635636e-01  -8.6400000000000006e+00
   4.6784874961635636e-01  -8.6400000000000006e+00
   4.6784874961635636e-01  -8.6400000000000006e+00
   4.7684874961635620e-01  -8.6999999999999993e+00
   4.8684874961635649e-01  -8.7699999999999996e+00
   4.9684874961635633e-01  -8.8299999999999983e+00
   5.2284874961635652e-01  -9.0099999999999980e+00
   5.2784874961635631e-01  -9.0500000000000007e+00
   5.3484874961635653e-01  -9.0999999999999979e+00
   5.3484874961635653e-01  -9.0999999999999979e+00
   5.3484874961635653e-01  -9.0999999999999979e+00
   5.3484874961635653e-01  -9.0999999999999979e+00
   5.5684874961635633e-01  -9.2500000000000000e+00
   5.7684874961635635e-01  -9.3999999999999986e+00
   5.8784874961635647e-01  -9.4800000000000004e+00
   5.9684874961635637e-01  -9.5399999999999991e+00
   5.9684874961635637e-01  -9.5399999999999991e+00
   6.0884874961635638e-01  -9.6299999999999990e+00
   6.1684874961635638e-01  -9.6899999999999977e+00
   6.1884874961635616e-01  -9.7100000000000009e+00
   6.1884874961635616e-01  -9.7100000000000009e+00
   6.1884874961635616e-01  -9.7100000000000009e+00
   6.1884874961635616e-01  -9.7100000000000009e+00
   6.5684874961635642e-01  -9.9899999999999984e+00
   6.8384874961635655e-01  -1.0199999999999999e+01
   6.9084874961635623e-01  -1.0250000000000000e+01
   6.9084874961635623e-01  -1.0250000000000000e+01
   6.9084874961635623e-01  -1.0250000000000000e+01
   6.9084874961635623e-01  -1.0250000000000000e+01
   7.0484874961635646e-01  -1.0370000000000001e+01
   7.0484874961635646e-01  -1.0370000000000001e+01
   7.0484874961635646e-01  -1.0370000000000001e+01
   7.3684874961635649e-01  -1.0620000000000001e+01
   7.4884874961635650e-01  -1.0719999999999999e+01
   7.5284874961635651e-01  -1.0750000000000000e+01
   7.5284874961635651e-01  -1.0750000000000000e+01
   7.5284874961635651e-01  -1.0750000000000000e+01
   7.5284874961635651e-01  -1.0750000000000000e+01
   7.6984874961635641e-01  -1.0890000000000001e+01
   7.9084874961635632e-01  -1.1070000000000000e+01
   7.9084874961635632e-01  -1.1070000000000000e+01
   8.0684874961635633e-01  -1.1199999999999999e+01
   8.0684874961635633e-01  -1.1199999999999999e+01
   8.0684874961635633e-01  -1.1199999999999999e+01
   8.0684874961635633e-01  -1.1199999999999999e+01
   8.0784874961635622e-01  -1.1210000000000001e+01
   8.4184874961635647e-01  -1.1500000000000000e+01
   8.5484874961635637e-01  -1.1620000000000001e+01
   8.5484874961635637e-01  -1.1620000000000001e+01
   8.5484874961635637e-01  -1.1620000000000001e+01
   8.5484874961635637e-01  -1.1620000000000001e+01
   8.5884874961635638e-01  -1.1649999999999999e+01
   8.6284874961635638e-01  -1.1689999999999998e+01
   8.6284874961635638e-01  -1.1689999999999998e+01
   8.7384874961635650e-01  -1.1779999999999998e+01
   8.9784874961635652e-01  -1.2000000000000000e+01
   8.9784874961635652e-01  -1.2000000000000000e+01
   9.0384874961635631e-01  -1.2050000000000001e+01
   9.2484874961635621e-01  -1.2239999999999998e+01
   9.2484874961635621e-01  -1.2239999999999998e+01
   9.3784874961635656e-01  -1.2359999999999999e+01
   9.3784874961635656e-01  -1.2359999999999999e+01
   9.3784874961635656e-01  -1.2359999999999999e+01
   9.5484874961635646e-01  -1.2520000000000000e+01
   9.7884874961635648e-01  -1.2750000000000000e+01
   9.7884874961635648e-01  -1.2750000000000000e+01
   9.8484874961635627e-01  -1.2809999999999999e+01
   1.0268487496163565e+00  -1.3210000000000001e+01
   1.0268487496163565e+00  -1.3210000000000001e+01
   1.0328487496163563e+00  -1.3270000000000000e+01
   1.0708487496163566e+00  -1.3649999999999999e+01
   1.0708487496163566e+00  -1.3649999999999999e+01
   1.0918487496163565e+00  -1.3870000000000001e+01
   1.0998487496163565e+00  -1.3949999999999999e+01
   1.1098487496163563e+00  -1.4050000000000001e+01
   1.1458487496163563e+00  -1.4430000000000000e+01
   1.1788487496163562e+00  -1.4789999999999999e+01


==> Rc_Sigc_NGC7099_Trager_whole.txt <==
  -2.2731512503836435e+00  -1.2400000000000002e+00
  -2.2731512503836435e+00  -1.2400000000000002e+00
  -2.2731512503836435e+00  -1.2400000000000002e+00
  -2.2731512503836435e+00  -1.2400000000000002e+00
  -2.2731512503836435e+00  -1.2400000000000002e+00
  -2.2731512503836435e+00  -1.2400000000000002e+00
  -2.2731512503836435e+00  -1.2400000000000002e+00
  -2.0461512503836436e+00  -1.0899999999999999e+00
  -2.0461512503836436e+00  -1.0899999999999999e+00
  -2.0461512503836436e+00  -1.0899999999999999e+00
  -2.0461512503836436e+00  -1.0899999999999999e+00
  -2.0461512503836436e+00  -1.0899999999999999e+00
  -2.0461512503836436e+00  -1.0899999999999999e+00
  -2.0461512503836436e+00  -1.0899999999999999e+00
  -1.9581512503836436e+00  -1.0800000000000001e+00
  -1.9581512503836436e+00  -1.0800000000000001e+00
  -1.9581512503836436e+00  -1.0800000000000001e+00
  -1.9581512503836436e+00  -1.0800000000000001e+00
  -1.9581512503836436e+00  -1.0800000000000001e+00
  -1.9581512503836436e+00  -1.0800000000000001e+00
  -1.9581512503836436e+00  -1.0800000000000001e+00
  -1.8701512503836437e+00  -1.0999999999999996e+00
  -1.8701512503836437e+00  -1.0999999999999996e+00
  -1.8701512503836437e+00  -1.0999999999999996e+00
  -1.8701512503836437e+00  -1.0999999999999996e+00
  -1.8701512503836437e+00  -1.0999999999999996e+00
  -1.8701512503836437e+00  -1.0999999999999996e+00
  -1.8701512503836437e+00  -1.0999999999999996e+00
  -1.8701512503836437e+00  -1.0999999999999996e+00
  -1.7821512503836436e+00  -1.1500000000000004e+00
  -1.7821512503836436e+00  -1.1500000000000004e+00
  -1.7821512503836436e+00  -1.1500000000000004e+00
  -1.7821512503836436e+00  -1.1500000000000004e+00
  -1.7821512503836436e+00  -1.1500000000000004e+00
  -1.7821512503836436e+00  -1.1500000000000004e+00
  -1.7821512503836436e+00  -1.1500000000000004e+00
  -1.7781512503836436e+00  -1.1500000000000004e+00
  -1.7781512503836436e+00  -1.1500000000000004e+00
  -1.7781512503836436e+00  -1.1500000000000004e+00
  -1.6951512503836437e+00  -1.2100000000000009e+00
  -1.6951512503836437e+00  -1.2100000000000009e+00
  -1.6951512503836437e+00  -1.2100000000000009e+00
  -1.6951512503836437e+00  -1.2100000000000009e+00
  -1.6951512503836437e+00  -1.2100000000000009e+00
  -1.6951512503836437e+00  -1.2100000000000009e+00
  -1.6951512503836437e+00  -1.2100000000000009e+00
  -1.6081512503836437e+00  -1.3000000000000007e+00
  -1.6081512503836437e+00  -1.3000000000000007e+00
  -1.6081512503836437e+00  -1.3000000000000007e+00
  -1.6081512503836437e+00  -1.3000000000000007e+00
  -1.6081512503836437e+00  -1.3000000000000007e+00
  -1.6081512503836437e+00  -1.3000000000000007e+00
  -1.6081512503836437e+00  -1.3000000000000007e+00
  -1.5691512503836438e+00  -1.3399999999999999e+00
  -1.5201512503836436e+00  -1.4000000000000004e+00
  -1.5201512503836436e+00  -1.4000000000000004e+00
  -1.5201512503836436e+00  -1.4000000000000004e+00
  -1.5201512503836436e+00  -1.4000000000000004e+00
  -1.5201512503836436e+00  -1.4000000000000004e+00
  -1.5201512503836436e+00  -1.4000000000000004e+00
  -1.5201512503836436e+00  -1.4000000000000004e+00
  -1.4771512503836437e+00  -1.4600000000000009e+00
  -1.4771512503836437e+00  -1.4600000000000009e+00
  -1.4771512503836437e+00  -1.4600000000000009e+00
  -1.4341512503836435e+00  -1.5199999999999996e+00
  -1.4341512503836435e+00  -1.5199999999999996e+00
  -1.4341512503836435e+00  -1.5199999999999996e+00
  -1.4341512503836435e+00  -1.5199999999999996e+00
  -1.4341512503836435e+00  -1.5199999999999996e+00
  -1.4341512503836435e+00  -1.5199999999999996e+00
  -1.4341512503836435e+00  -1.5199999999999996e+00
  -1.3471512503836436e+00  -1.6500000000000004e+00
  -1.3471512503836436e+00  -1.6500000000000004e+00
  -1.3471512503836436e+00  -1.6500000000000004e+00
  -1.3471512503836436e+00  -1.6500000000000004e+00
  -1.3471512503836436e+00  -1.6500000000000004e+00
  -1.3471512503836436e+00  -1.6500000000000004e+00
  -1.3471512503836436e+00  -1.6500000000000004e+00
  -1.3011512503836435e+00  -1.7200000000000006e+00
  -1.3011512503836435e+00  -1.7200000000000006e+00
  -1.3011512503836435e+00  -1.7200000000000006e+00
  -1.2641512503836436e+00  -1.7800000000000011e+00
  -1.2611512503836435e+00  -1.7899999999999991e+00
  -1.2611512503836435e+00  -1.7899999999999991e+00
  -1.2611512503836435e+00  -1.7899999999999991e+00
  -1.2611512503836435e+00  -1.7899999999999991e+00
  -1.2611512503836435e+00  -1.7899999999999991e+00
  -1.2611512503836435e+00  -1.7899999999999991e+00
  -1.2611512503836435e+00  -1.7899999999999991e+00
  -1.1761512503836435e+00  -1.9400000000000013e+00
  -1.1761512503836435e+00  -1.9400000000000013e+00
  -1.1761512503836435e+00  -1.9400000000000013e+00
  -1.1741512503836438e+00  -1.9400000000000013e+00
  -1.1741512503836438e+00  -1.9400000000000013e+00
  -1.1741512503836438e+00  -1.9400000000000013e+00
  -1.1741512503836438e+00  -1.9400000000000013e+00
  -1.1741512503836438e+00  -1.9400000000000013e+00
  -1.1741512503836438e+00  -1.9400000000000013e+00
  -1.1741512503836438e+00  -1.9400000000000013e+00
  -1.0891512503836438e+00  -2.1000000000000014e+00
  -1.0861512503836437e+00  -2.1099999999999994e+00
  -1.0861512503836437e+00  -2.1099999999999994e+00
  -1.0861512503836437e+00  -2.1099999999999994e+00
  -1.0861512503836437e+00  -2.1099999999999994e+00
  -1.0861512503836437e+00  -2.1099999999999994e+00
  -1.0861512503836437e+00  -2.1099999999999994e+00
  -1.0861512503836437e+00  -2.1099999999999994e+00
  -1.0791512503836436e+00  -2.1200000000000010e+00
  -1.0791512503836436e+00  -2.1200000000000010e+00
  -1.0791512503836436e+00  -2.1200000000000010e+00
  -1.0001512503836436e+00  -2.2899999999999991e+00
  -1.0001512503836436e+00  -2.2899999999999991e+00
  -1.0001512503836436e+00  -2.2899999999999991e+00
  -9.9915125038364361e-01  -2.2899999999999991e+00
  -9.9915125038364361e-01  -2.2899999999999991e+00
  -9.9915125038364361e-01  -2.2899999999999991e+00
  -9.9915125038364361e-01  -2.2899999999999991e+00
  -9.9915125038364361e-01  -2.2899999999999991e+00
  -9.9915125038364361e-01  -2.2899999999999991e+00
  -9.9915125038364361e-01  -2.2899999999999991e+00
  -9.6315125038364369e-01  -2.3599999999999994e+00
  -9.3315125038364366e-01  -2.4299999999999997e+00
  -9.3315125038364366e-01  -2.4299999999999997e+00
  -9.3315125038364366e-01  -2.4299999999999997e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -9.1215125038364364e-01  -2.4800000000000004e+00
  -8.7515125038364361e-01  -2.5599999999999987e+00
  -8.7515125038364361e-01  -2.5599999999999987e+00
  -8.7515125038364361e-01  -2.5599999999999987e+00
  -8.6615125038364371e-01  -2.5800000000000018e+00
  -8.2515125038364368e-01  -2.6799999999999997e+00
  -8.2515125038364368e-01  -2.6799999999999997e+00
  -8.2515125038364368e-01  -2.6799999999999997e+00
  -8.2515125038364368e-01  -2.6799999999999997e+00
  -8.2515125038364368e-01  -2.6799999999999997e+00
  -8.2515125038364368e-01  -2.6799999999999997e+00
  -8.2515125038364368e-01  -2.6799999999999997e+00
  -8.2415125038364367e-01  -2.6799999999999997e+00
  -8.2415125038364367e-01  -2.6799999999999997e+00
  -8.2415125038364367e-01  -2.6799999999999997e+00
  -7.8815125038364364e-01  -2.7699999999999996e+00
  -7.7815125038364363e-01  -2.7899999999999991e+00
  -7.7815125038364363e-01  -2.7899999999999991e+00
  -7.7815125038364363e-01  -2.7899999999999991e+00
  -7.3815125038364360e-01  -2.8900000000000006e+00
  -7.3815125038364360e-01  -2.8900000000000006e+00
  -7.3815125038364360e-01  -2.8900000000000006e+00
  -7.3815125038364360e-01  -2.8900000000000006e+00
  -7.3815125038364360e-01  -2.8900000000000006e+00
  -7.3815125038364360e-01  -2.8900000000000006e+00
  -7.3815125038364360e-01  -2.8900000000000006e+00
  -7.3715125038364371e-01  -2.8900000000000006e+00
  -7.3715125038364371e-01  -2.8900000000000006e+00
  -7.3715125038364371e-01  -2.8900000000000006e+00
  -7.2015125038364358e-01  -2.9400000000000013e+00
  -6.9915125038364367e-01  -2.9900000000000020e+00
  -6.9915125038364367e-01  -2.9900000000000020e+00
  -6.9915125038364367e-01  -2.9900000000000020e+00
  -6.6415125038364353e-01  -3.0800000000000018e+00
  -6.6415125038364353e-01  -3.0800000000000018e+00
  -6.6415125038364353e-01  -3.0800000000000018e+00
  -6.6315125038364364e-01  -3.0899999999999999e+00
  -6.5115125038364363e-01  -3.1200000000000010e+00
  -6.5115125038364363e-01  -3.1200000000000010e+00
  -6.5115125038364363e-01  -3.1200000000000010e+00
  -6.5115125038364363e-01  -3.1200000000000010e+00
  -6.5115125038364363e-01  -3.1200000000000010e+00
  -6.5115125038364363e-01  -3.1200000000000010e+00
  -6.5115125038364363e-01  -3.1200000000000010e+00
  -6.3215125038364373e-01  -3.1700000000000017e+00
  -6.3215125038364373e-01  -3.1700000000000017e+00
  -6.3215125038364373e-01  -3.1700000000000017e+00
  -6.1115125038364360e-01  -3.2300000000000004e+00
  -6.0215125038364370e-01  -3.2500000000000000e+00
  -6.0215125038364370e-01  -3.2500000000000000e+00
  -6.0215125038364370e-01  -3.2500000000000000e+00
  -5.7415125038364367e-01  -3.3300000000000018e+00
  -5.7415125038364367e-01  -3.3300000000000018e+00
  -5.7415125038364367e-01  -3.3300000000000018e+00
  -5.6515125038364356e-01  -3.3500000000000014e+00
  -5.6415125038364367e-01  -3.3599999999999994e+00
  -5.6415125038364367e-01  -3.3599999999999994e+00
  -5.6415125038364367e-01  -3.3599999999999994e+00
  -5.6415125038364367e-01  -3.3599999999999994e+00
  -5.6415125038364367e-01  -3.3599999999999994e+00
  -5.6415125038364367e-01  -3.3599999999999994e+00
  -5.6415125038364367e-01  -3.3599999999999994e+00
  -5.4815125038364365e-01  -3.4000000000000021e+00
  -5.4815125038364365e-01  -3.4000000000000021e+00
  -5.4815125038364365e-01  -3.4000000000000021e+00
  -5.2415125038364363e-01  -3.4699999999999989e+00
  -5.2315125038364363e-01  -3.4800000000000004e+00
  -5.2315125038364363e-01  -3.4800000000000004e+00
  -5.0915125038364373e-01  -3.5199999999999996e+00
  -4.9915125038364372e-01  -3.5500000000000007e+00
  -4.9915125038364372e-01  -3.5500000000000007e+00
  -4.8615125038364360e-01  -3.5899999999999999e+00
  -4.7715125038364375e-01  -3.6099999999999994e+00
  -4.7715125038364375e-01  -3.6099999999999994e+00
  -4.7715125038364375e-01  -3.6099999999999994e+00
  -4.7715125038364375e-01  -3.6099999999999994e+00
  -4.7715125038364375e-01  -3.6099999999999994e+00
  -4.7715125038364375e-01  -3.6099999999999994e+00
  -4.7715125038364375e-01  -3.6099999999999994e+00
  -4.7715125038364375e-01  -3.6099999999999994e+00
  -4.7715125038364375e-01  -3.6099999999999994e+00
  -4.5215125038364351e-01  -3.6900000000000013e+00
  -4.1915125038364365e-01  -3.7899999999999991e+00
  -3.9015125038364373e-01  -3.8900000000000006e+00
  -3.9015125038364373e-01  -3.8900000000000006e+00
  -3.9015125038364373e-01  -3.8900000000000006e+00
  -3.9015125038364373e-01  -3.8900000000000006e+00
  -3.9015125038364373e-01  -3.8900000000000006e+00
  -3.9015125038364373e-01  -3.8900000000000006e+00
  -3.9015125038364373e-01  -3.8900000000000006e+00
  -3.8915125038364362e-01  -3.8900000000000006e+00
  -3.6115125038364360e-01  -3.9800000000000004e+00
  -3.1015125038364366e-01  -4.1600000000000001e+00
  -3.0315125038364354e-01  -4.1799999999999997e+00
  -3.0315125038364354e-01  -4.1799999999999997e+00
  -3.0315125038364354e-01  -4.1799999999999997e+00
  -3.0315125038364354e-01  -4.1799999999999997e+00
  -3.0315125038364354e-01  -4.1799999999999997e+00
  -3.0315125038364354e-01  -4.1799999999999997e+00
  -3.0315125038364354e-01  -4.1799999999999997e+00
  -2.4315125038364371e-01  -4.3900000000000006e+00
  -2.1615125038364361e-01  -4.5000000000000000e+00
  -2.1615125038364361e-01  -4.5000000000000000e+00
  -2.1615125038364361e-01  -4.5000000000000000e+00
  -2.1615125038364361e-01  -4.5000000000000000e+00
  -2.1615125038364361e-01  -4.5000000000000000e+00
  -2.1615125038364361e-01  -4.5000000000000000e+00
  -2.1615125038364361e-01  -4.5000000000000000e+00
  -1.8515125038364369e-01  -4.6099999999999994e+00
  -1.5915125038364361e-01  -4.7199999999999989e+00
  -1.3415125038364376e-01  -4.8099999999999987e+00
  -1.2815125038364369e-01  -4.8399999999999999e+00
  -1.2815125038364369e-01  -4.8399999999999999e+00
  -1.2815125038364369e-01  -4.8399999999999999e+00
  -1.2815125038364369e-01  -4.8399999999999999e+00
  -1.2815125038364369e-01  -4.8399999999999999e+00
  -1.2815125038364369e-01  -4.8399999999999999e+00
  -1.2815125038364369e-01  -4.8399999999999999e+00
  -8.8151250383643728e-02  -5.0000000000000000e+00
  -4.7151250383643525e-02  -5.1799999999999997e+00
  -4.1151250383643478e-02  -5.1999999999999993e+00
  -4.1151250383643478e-02  -5.1999999999999993e+00
  -4.1151250383643478e-02  -5.1999999999999993e+00
  -4.1151250383643478e-02  -5.1999999999999993e+00
  -4.1151250383643478e-02  -5.1999999999999993e+00
  -4.1151250383643478e-02  -5.1999999999999993e+00
  -4.1151250383643478e-02  -5.1999999999999993e+00
  -9.1512503836437015e-03  -5.3500000000000014e+00
   2.5848749616356446e-02  -5.5100000000000016e+00
   4.5848749616356391e-02  -5.6000000000000014e+00
   4.5848749616356391e-02  -5.6000000000000014e+00
   4.5848749616356391e-02  -5.6000000000000014e+00
   4.5848749616356391e-02  -5.6000000000000014e+00
   4.5848749616356391e-02  -5.6000000000000014e+00
   4.5848749616356391e-02  -5.6000000000000014e+00
   4.5848749616356391e-02  -5.6000000000000014e+00
   4.7848749616356420e-02  -5.6099999999999994e+00
   8.7848749616356511e-02  -5.8000000000000007e+00
   1.3284874961635645e-01  -6.0300000000000011e+00
   1.3284874961635645e-01  -6.0300000000000011e+00
   1.3284874961635645e-01  -6.0300000000000011e+00
   1.3284874961635645e-01  -6.0300000000000011e+00
   1.3284874961635645e-01  -6.0300000000000011e+00
   1.3284874961635645e-01  -6.0300000000000011e+00
   1.3284874961635645e-01  -6.0300000000000011e+00
   1.6684874961635646e-01  -6.2100000000000009e+00
   1.8984874961635634e-01  -6.3300000000000018e+00
   2.1984874961635634e-01  -6.4900000000000020e+00
   2.1984874961635634e-01  -6.4900000000000020e+00
   2.1984874961635634e-01  -6.4900000000000020e+00
   2.1984874961635634e-01  -6.4900000000000020e+00
   2.1984874961635634e-01  -6.4900000000000020e+00
   2.1984874961635634e-01  -6.4900000000000020e+00
   2.1984874961635634e-01  -6.4900000000000020e+00
   2.3384874961635638e-01  -6.5700000000000003e+00
   2.4784874961635620e-01  -6.6500000000000021e+00
   2.9184874961635621e-01  -6.9100000000000001e+00
   2.9784874961635649e-01  -6.9499999999999993e+00
   3.0684874961635639e-01  -7.0000000000000000e+00
   3.0684874961635639e-01  -7.0000000000000000e+00
   3.0684874961635639e-01  -7.0000000000000000e+00
   3.0684874961635639e-01  -7.0000000000000000e+00
   3.0684874961635639e-01  -7.0000000000000000e+00
   3.0684874961635639e-01  -7.0000000000000000e+00
   3.0684874961635639e-01  -7.0000000000000000e+00
   3.4284874961635636e-01  -7.2199999999999989e+00
   3.8384874961635629e-01  -7.4900000000000020e+00
   3.8884874961635624e-01  -7.5199999999999996e+00
   3.9384874961635652e-01  -7.5500000000000007e+00
   3.9384874961635652e-01  -7.5500000000000007e+00
   3.9384874961635652e-01  -7.5500000000000007e+00
   3.9384874961635652e-01  -7.5500000000000007e+00
   3.9384874961635652e-01  -7.5500000000000007e+00
   3.9384874961635652e-01  -7.5500000000000007e+00
   3.9384874961635652e-01  -7.5500000000000007e+00
   4.2984874961635655e-01  -7.8000000000000007e+00
   4.5484874961635641e-01  -7.9699999999999989e+00
   4.6784874961635636e-01  -8.0599999999999987e+00
   4.9084874961635649e-01  -8.2199999999999989e+00
   5.3484874961635653e-01  -8.5500000000000007e+00
   5.9684874961635637e-01  -9.0300000000000011e+00
   5.9884874961635615e-01  -9.0500000000000007e+00
   6.1884874961635616e-01  -9.2199999999999989e+00
   6.8484874961635644e-01  -9.7800000000000011e+00
   6.9084874961635623e-01  -9.8300000000000018e+00
   7.0484874961635646e-01  -9.9499999999999993e+00
   7.5284874961635651e-01  -1.0390000000000001e+01
   7.9084874961635632e-01  -1.0760000000000002e+01
   8.0684874961635633e-01  -1.0910000000000000e+01
   8.6284874961635638e-01  -1.1480000000000000e+01
   9.2484874961635621e-01  -1.2150000000000002e+01
   1.0058487496163562e+00  -1.3090000000000000e+01
   1.0918487496163565e+00  -1.4160000000000000e+01


==> Rd_Err_Trz2.txt <==
  -2.0441512503836434e+00   1.6348958311856773e-02
  -1.8221512503836437e+00   2.7204015690492848e-02
  -1.7351512503836437e+00  -9.2285204202112794e-03
  -1.6471512503836436e+00  -4.1289635328272317e-02
  -1.5591512503836435e+00  -3.7984169389503192e-02
  -1.4821512503836436e+00  -2.6887657897252615e-02
  -1.3841512503836437e+00  -5.9738510982848103e-02
  -1.3081512503836437e+00  -7.2762635877241522e-02
  -1.2101512503836436e+00  -4.1878853480410871e-02
  -1.1341512503836435e+00  -2.7895938461591441e-02
  -1.0471512503836438e+00  -1.0866575836926073e-02
  -9.5915125038364368e-01   4.5729828835333053e-02
  -8.7315125038364361e-01   2.0572223408075074e-02
  -7.8515125038364364e-01   7.5018018044022416e-02
  -6.9915125038364367e-01   3.7938051162527797e-02
  -6.2515125038364361e-01  -3.9690795605268114e-02
  -5.3615125038364364e-01   3.7167025098394202e-02
  -4.5015125038364356e-01   1.1625236832131236e-02
  -3.6315125038364360e-01   2.6894716771006522e-02
  -2.7215125038364357e-01   2.1383931434006165e-01
  -1.8715125038364369e-01   1.5684112252206162e-01
  -1.0015125038364371e-01   2.1655571629345260e-01
  -1.4151250383643623e-02   1.8963463189231256e-01
   5.9848749616356452e-02   1.4954577741715092e-01
   1.5284874961635639e-01   4.6469193550180421e-04


==> Rd_Sigd_Errbar_Err_NGC104_Noyora.txt <==
  -1.9981512503836436e+00   0.0000000000000000e+00   8.5000000000000006e-02   3.0471539239361922e-02
  -1.7381512503836436e+00  -1.9999999999999574e-02   6.4000000000000001e-02   1.3746519755546700e-02
  -1.5081512503836436e+00  -5.0000000000000683e-02   5.8999999999999997e-02  -1.0391138273122075e-02
  -1.4081512503836437e+00  -9.9999999999998077e-03   4.7000000000000000e-02   3.8005305992792018e-02
  -1.1381512503836435e+00  -1.4000000000000057e-01   7.8000000000000000e-02  -5.2394834691895181e-02
  -8.6815125038364371e-01  -1.9999999999999932e-01   5.5000000000000000e-02  -3.8811445370365294e-03
  -6.9815125038364356e-01  -2.2000000000000061e-01   4.3999999999999997e-02   1.1425603974674989e-01
  -5.6815125038364367e-01  -4.1999999999999993e-01   4.0000000000000001e-02   7.1304234340526296e-02
  -4.7815125038364359e-01  -6.3000000000000078e-01   4.0000000000000001e-02   4.1946300268053127e-03
  -3.9815125038364380e-01  -9.2999999999999972e-01   4.7000000000000000e-02  -1.2735893406204579e-01
  -3.2815125038364368e-01  -1.1400000000000006e+00   4.9000000000000002e-02  -1.7429029681627017e-01
  -2.6815125038364362e-01  -1.2400000000000002e+00   4.4999999999999998e-02  -8.7243680898199782e-02
  -2.1815125038364352e-01  -1.5000000000000000e+00   4.0000000000000001e-02  -1.7767130409780374e-01
  -1.7815125038364352e-01  -1.6600000000000001e+00   3.6999999999999998e-02  -1.9717559159049314e-01
  -1.3815125038364368e-01  -1.7299999999999986e+00   3.5000000000000003e-02  -1.6642660138521448e-01
  -9.8151250383643723e-02  -1.9000000000000004e+00   3.3000000000000002e-02  -1.7346928516883620e-01
  -5.8151250383643660e-02  -2.0499999999999989e+00   3.1000000000000000e-02  -1.4455868609550060e-01
  -2.8151250383643640e-02  -2.1599999999999984e+00   2.8000000000000001e-02  -1.2525283285958722e-01
   1.8487496163564219e-03  -2.3100000000000005e+00   2.7000000000000000e-02  -1.3693083675918949e-01
   3.1848749616356448e-02  -2.4300000000000015e+00   2.5999999999999999e-02  -1.0857549558235169e-01
   5.1848749616356438e-02  -2.5200000000000014e+00   2.5999999999999999e-02  -1.2026724485014517e-01
   8.1848749616356506e-02  -2.7299999999999986e+00   2.5000000000000001e-02  -1.6453159183967747e-01
   1.0184874961635625e-01  -2.7700000000000014e+00   2.5999999999999999e-02  -2.5294282342879892e-02
   1.2184874961635633e-01  -2.8100000000000005e+00   2.5000000000000001e-02   2.9967933574115424e-02
   1.4184874961635627e-01  -2.9500000000000011e+00   2.5000000000000001e-02  -1.0649393941288388e-02
   1.6184874961635631e-01  -3.0699999999999985e+00   2.3000000000000000e-02  -2.6841697682920440e-02
   1.8184874961635625e-01  -3.0900000000000016e+00   2.5000000000000001e-02   1.7543982286524962e-01
   2.0184874961635629e-01  -3.1899999999999995e+00   2.7000000000000000e-02   1.9471083746998641e-01


==> Rd_Sigd_Errbar_Err_NGC104_Noyora_whole.txt <==
  -1.9981512503836436e+00   0.0000000000000000e+00   8.5000000000000006e-02   3.2494552534552697e-02
  -1.7381512503836436e+00  -1.9999999999999574e-02   6.4000000000000001e-02   1.4926914007145513e-02
  -1.5081512503836436e+00  -5.0000000000000683e-02   5.8999999999999997e-02  -1.0212571940754395e-02
  -1.4081512503836437e+00  -9.9999999999998077e-03   4.7000000000000000e-02   3.7066110701740658e-02
  -1.1381512503836435e+00  -1.4000000000000057e-01   7.8000000000000000e-02  -5.6764223251560803e-02
  -8.6815125038364371e-01  -1.9999999999999932e-01   5.5000000000000000e-02   1.7336175127490722e-02
  -6.9815125038364356e-01  -2.2000000000000061e-01   4.3999999999999997e-02   1.6584623666822554e-01
  -5.6815125038364367e-01  -4.1999999999999993e-01   4.0000000000000001e-02   1.7700564732542490e-01
  -4.7815125038364359e-01  -6.3000000000000078e-01   4.0000000000000001e-02   1.5984880555738978e-01
  -3.9815125038364380e-01  -9.2999999999999972e-01   4.7000000000000000e-02   6.8216770123549431e-02
  -3.2815125038364368e-01  -1.1400000000000006e+00   4.9000000000000002e-02   2.1871082231943673e-02
  -2.6815125038364362e-01  -1.2400000000000002e+00   4.4999999999999998e-02   9.0205900522678073e-02
  -2.1815125038364352e-01  -1.5000000000000000e+00   4.0000000000000001e-02   2.3766414179304807e-03
  -1.7815125038364352e-01  -1.6600000000000001e+00   3.6999999999999998e-02  -4.0826566766023920e-02
  -1.3815125038364368e-01  -1.7299999999999986e+00   3.5000000000000003e-02   7.6969291547208663e-03
  -9.8151250383643723e-02  -1.9000000000000004e+00   3.3000000000000002e-02  -4.1816804569297705e-02
  -5.8151250383643660e-02  -2.0499999999999989e+00   3.1000000000000000e-02  -6.9024804607881629e-02
  -2.8151250383643640e-02  -2.1599999999999984e+00   2.8000000000000001e-02  -1.1663248835037399e-01
   1.8487496163564219e-03  -2.3100000000000005e+00   2.7000000000000000e-02  -1.3955288899029883e-01
   3.1848749616356448e-02  -2.4300000000000015e+00   2.5999999999999999e-02  -1.9473449322574421e-01
   5.1848749616356438e-02  -2.5200000000000014e+00   2.5999999999999999e-02  -2.1897206189388729e-01
   8.1848749616356506e-02  -2.7299999999999986e+00   2.5000000000000001e-02  -2.9432929452474266e-01
   1.0184874961635625e-01  -2.7700000000000014e+00   2.5999999999999999e-02  -2.6530334083634743e-01
   1.2184874961635633e-01  -2.8100000000000005e+00   2.5000000000000001e-02  -2.3504282985059533e-01
   1.4184874961635627e-01  -2.9500000000000011e+00   2.5000000000000001e-02  -3.0347370085058234e-01
   1.6184874961635631e-01  -3.0699999999999985e+00   2.3000000000000000e-02  -3.5052194859843677e-01
   1.8184874961635625e-01  -3.0900000000000016e+00   2.5000000000000001e-02  -2.9611363723866857e-01
   2.0184874961635629e-01  -3.1899999999999995e+00   2.7000000000000000e-02  -3.2017499707685548e-01


==> Rd_Sigd_Errbar_Err_NGC1851.txt <==
  -1.9011512503836436e+00   0.0000000000000000e+00   1.0324999999999995e-01  -1.3037739169832833e-02
  -1.4761512503836436e+00  -4.8999999999999960e-02   1.4849999999999997e-01   1.0260300999670832e-02
  -1.3031512503836435e+00  -8.6499999999999994e-02   1.2250000000000000e-01   5.6313679576121073e-02
  -1.1631512503836436e+00  -1.8250000000000011e-01   1.1275000000000002e-01   1.0063293071511925e-01
  -1.0521512503836437e+00  -3.2350000000000001e-01   8.0500000000000016e-02   3.7968528509418065e-02
  -9.2915125038364366e-01  -4.7750000000000004e-01   5.8250000000000024e-02   6.8493705337998589e-03
  -8.2315125038364378e-01  -6.0599999999999998e-01   6.1250000000000027e-02   4.4789315135906893e-03
  -6.7715125038364365e-01  -8.0499999999999994e-01   6.4500000000000002e-02  -2.1645640993495752e-02
  -5.3215125038364364e-01  -9.6550000000000002e-01   6.1249999999999985e-02   3.4447043352578977e-03
  -3.8115125038364356e-01  -1.2355000000000000e+00   5.1499999999999997e-02  -5.5690377449391093e-02
  -2.3115125038364367e-01  -1.4540000000000000e+00   4.1999999999999996e-02  -2.4671333901317816e-02
  -9.6151250383643708e-02  -1.7370000000000001e+00   4.5250000000000012e-02  -5.2791316129998656e-03
   3.7848749616356446e-02  -2.0649999999999999e+00   4.8250000000000015e-02  -6.1178344476505497e-02
   1.5484874961635645e-01  -2.3094999999999999e+00   4.8250000000000015e-02   1.3761856854170995e-01


==> Rd_Sigd_Errbar_Err_NGC1851_Noyora_whole.txt <==
  -2.1481512503836435e+00   0.0000000000000000e+00   7.6999999999999999e-02   8.4839500031600401e-02
  -1.8681512503836437e+00  -8.9999999999999858e-02   6.3000000000000000e-02   5.7976224496387202e-02
  -1.6981512503836436e+00  -4.4999999999999929e-01   6.4000000000000001e-02  -2.0235711318929261e-01
  -1.5681512503836437e+00  -5.0999999999999979e-01   5.2999999999999999e-02  -1.2939119958090750e-01
  -1.4781512503836436e+00  -5.0999999999999979e-01   4.3999999999999997e-02   3.2556497624225078e-02
  -1.3981512503836437e+00  -6.7999999999999972e-01   4.2999999999999997e-02  -4.6828988182090470e-05
  -1.3281512503836437e+00  -8.0999999999999872e-01   3.5999999999999997e-02   1.8402342367358160e-02
  -1.1381512503836435e+00  -1.1199999999999992e+00   5.0999999999999997e-02   1.9775380373080020e-01
  -8.6815125038364371e-01  -2.1099999999999994e+00   3.7999999999999999e-02  -2.3017368267375993e-02
  -6.9815125038364356e-01  -2.8299999999999983e+00   2.9999999999999999e-02  -2.1912267081106318e-01
  -5.6815125038364367e-01  -3.2699999999999996e+00   2.8000000000000001e-02  -1.3699708649333964e-01
  -4.7815125038364359e-01  -3.6600000000000001e+00   2.9999999999999999e-02  -1.9120767536501804e-01
  -3.9815125038364380e-01  -4.1299999999999990e+00   2.9999999999999999e-02  -2.9191778601214224e-01
  -3.2815125038364368e-01  -4.5099999999999980e+00   2.9000000000000001e-02  -2.6365349132762894e-01
  -2.6815125038364362e-01  -4.6899999999999977e+00   2.8000000000000001e-02  -1.0813738456063238e-01
  -2.1815125038364352e-01  -5.1099999999999994e+00   2.5000000000000001e-02  -2.8882896425848514e-01
  -1.7815125038364352e-01  -5.2799999999999976e+00   2.1000000000000001e-02  -2.0583464533417484e-01
  -1.3815125038364368e-01  -5.5999999999999979e+00   2.0000000000000000e-02  -2.5801890405677241e-01
  -9.8151250383643723e-02  -5.8000000000000007e+00   2.0000000000000000e-02  -3.1816214174615354e-01
  -5.8151250383643660e-02  -5.9100000000000001e+00   1.9000000000000000e-02  -1.3568254342294761e-01
  -2.8151250383643640e-02  -6.0799999999999983e+00   1.7000000000000001e-02   5.1162877835047027e-03
   1.8487496163564219e-03  -6.2500000000000000e+00   1.4999999999999999e-02  -2.0741492999851729e-03
   3.1848749616356448e-02  -6.3699999999999974e+00   1.7000000000000001e-02   4.5997285272655120e-02
   5.1848749616356438e-02  -6.4899999999999984e+00   1.9000000000000000e-02   9.9596491260741438e-02
   8.1848749616356506e-02  -6.5399999999999991e+00   2.0000000000000000e-02   2.2901196889047792e-01
   1.0184874961635625e-01  -6.5700000000000003e+00   2.0000000000000000e-02   3.8455764499049305e-01
   1.2184874961635633e-01  -6.6499999999999986e+00   2.1999999999999999e-02   4.9657612229526205e-01
   1.4184874961635627e-01  -6.8000000000000007e+00   1.7000000000000001e-02   5.4544246650414419e-01
   1.6184874961635631e-01  -6.8799999999999990e+00   1.7999999999999999e-02   4.6544246650414589e-01
   1.8184874961635625e-01  -6.9699999999999989e+00   2.0000000000000000e-02   5.8156857582422106e-01
   2.0184874961635629e-01  -7.0399999999999991e+00   2.1000000000000001e-02   7.2540822539209593e-01


==> Rd_Sigd_Errbar_Err_NGC1851_m39.txt <==
  -1.9011512503836436e+00   0.0000000000000000e+00   2.0649999999999991e-01  -8.3687780494711622e-02
  -1.4761512503836436e+00  -9.7999999999999879e-02   2.9699999999999993e-01   2.0344413319018267e-01
  -1.3031512503836435e+00  -1.7300000000000001e-01   2.4500000000000000e-01   3.2136264524574576e-01
  -1.1631512503836436e+00  -3.6500000000000021e-01   2.2550000000000003e-01   2.9604000868059677e-01
  -1.0521512503836437e+00  -6.4700000000000002e-01   1.6100000000000003e-01   1.6000774402409756e-01
  -9.2915125038364366e-01  -9.5500000000000007e-01   1.1650000000000005e-01   3.6804488732430585e-02
  -8.2315125038364378e-01  -1.2120000000000000e+00   1.2250000000000005e-01  -3.5109414428749597e-02
  -6.7715125038364365e-01  -1.6099999999999999e+00   1.2900000000000000e-01  -1.2903833949212595e-01
  -5.3215125038364364e-01  -1.9310000000000000e+00   1.2249999999999997e-01  -8.3026788346097113e-02
  -3.8115125038364356e-01  -2.4710000000000001e+00   1.0299999999999999e-01  -1.6440915914057541e-01
  -2.3115125038364367e-01  -2.9079999999999999e+00   8.3999999999999991e-02  -6.1033606493851700e-02
  -9.6151250383643708e-02  -3.4740000000000002e+00   9.0500000000000025e-02  -5.2691089593981832e-02
   3.7848749616356446e-02  -4.1299999999999999e+00   9.6500000000000030e-02  -2.1028786280013811e-02
   1.5484874961635645e-01  -4.6189999999999998e+00   9.6500000000000030e-02   2.4990867853372833e-01


==> Rd_Sigd_Errbar_Err_NGC1851_m41.txt <==
  -1.9011512503836436e+00   0.0000000000000000e+00   2.0649999999999991e-01  -1.7494074848825014e-01
  -1.4761512503836436e+00  -9.7999999999999879e-02   2.9699999999999993e-01   9.1754623868153987e-02
  -1.3031512503836435e+00  -1.7300000000000001e-01   2.4500000000000000e-01   2.2709795093223942e-01
  -1.1631512503836436e+00  -3.6500000000000021e-01   2.2550000000000003e-01   2.2053618500554617e-01
  -1.0521512503836437e+00  -6.4700000000000002e-01   1.6100000000000003e-01   9.4562110343763051e-02
  -9.2915125038364366e-01  -9.5500000000000007e-01   1.1650000000000005e-01   2.6632958434021692e-02
  -8.2315125038364378e-01  -1.2120000000000000e+00   1.2250000000000005e-01  -1.9633823447065657e-02
  -6.7715125038364365e-01  -1.6099999999999999e+00   1.2900000000000000e-01  -8.4259620880323238e-02
  -5.3215125038364364e-01  -1.9310000000000000e+00   1.2249999999999997e-01   5.9828543119306854e-03
  -3.8115125038364356e-01  -2.4710000000000001e+00   1.0299999999999999e-01  -1.4898093333796769e-02
  -2.3115125038364367e-01  -2.9079999999999999e+00   8.3999999999999991e-02   3.9021445622792861e-02
  -9.6151250383643708e-02  -3.4740000000000002e+00   9.0500000000000025e-02   9.5546719910887479e-02
   3.7848749616356446e-02  -4.1299999999999999e+00   9.6500000000000030e-02  -3.5060642691573385e-02
   1.5484874961635645e-01  -4.6189999999999998e+00   9.6500000000000030e-02   1.3891135800067111e-01


==> Rd_Sigd_Errbar_Err_NGC1904_Noyora_whole.txt <==
  -2.2281512503836436e+00   0.0000000000000000e+00   1.0100000000000001e-01  -2.9338871885492387e-02
  -1.9181512503836435e+00   0.0000000000000000e+00   7.1999999999999995e-02  -1.7262317604690384e-02
  -1.7281512503836436e+00  -9.9999999999998077e-03   6.2000000000000000e-02   8.7160075997166180e-03
  -1.5981512503836437e+00   2.9999999999999367e-02   5.3999999999999999e-02   8.4321058898985751e-02
  -1.4981512503836436e+00  -4.0000000000000945e-02   4.2000000000000003e-02   5.8887154752670583e-02
  -1.4181512503836435e+00  -1.4000000000000057e-01   4.4999999999999998e-02   1.2041725787757029e-02
  -1.1381512503836435e+00  -5.3999999999999915e-01   7.8000000000000000e-02  -5.5901173637530721e-02
  -8.6815125038364371e-01  -8.9000000000000057e-01   5.2999999999999999e-02   1.9737225311725526e-01
  -6.9815125038364356e-01  -1.3099999999999987e+00   4.0000000000000001e-02   2.2754977850781444e-01
  -5.7815125038364368e-01  -1.6999999999999993e+00   3.9000000000000000e-02   1.9288002455974529e-01
  -4.7815125038364359e-01  -2.1099999999999994e+00   4.1000000000000002e-02   9.7033960121552632e-02
  -3.9815125038364380e-01  -2.6000000000000014e+00   5.8999999999999997e-02  -1.2398908418731880e-01
  -3.2815125038364368e-01  -2.8700000000000010e+00   6.2000000000000000e-02  -1.0423467762944050e-01
  -2.6815125038364362e-01  -3.1299999999999990e+00   4.8000000000000001e-02  -1.3042566161567182e-01
  -2.1815125038364352e-01  -3.3500000000000014e+00   4.2999999999999997e-02  -1.8558881973138686e-01
  -1.7815125038364352e-01  -3.5300000000000011e+00   3.7999999999999999e-02  -1.9288144770576521e-01
  -1.3815125038364368e-01  -3.7600000000000016e+00   3.9000000000000000e-02  -1.4770431222471014e-01
  -9.8151250383643723e-02  -3.9800000000000004e+00   3.7999999999999999e-02  -1.7255199363237317e-01
  -5.8151250383643660e-02  -4.1299999999999990e+00   3.3000000000000002e-02  -1.1721514690558621e-01
  -2.8151250383643640e-02  -4.2600000000000016e+00   3.6999999999999998e-02  -1.4048918045671321e-01
   1.8487496163564219e-03  -4.3599999999999994e+00   2.7000000000000000e-02  -1.8408071511552215e-02
   3.1848749616356448e-02  -4.5899999999999999e+00   3.4000000000000002e-02  -1.3283269086452432e-01
   5.1848749616356438e-02  -4.6999999999999993e+00   3.6999999999999998e-02  -1.2407823136701701e-01
   8.1848749616356506e-02  -4.8000000000000007e+00   4.1000000000000002e-02  -1.0202035826023703e-01
   1.0184874961635625e-01  -4.9200000000000017e+00   2.3000000000000000e-02  -9.6528169767651661e-02


==> Rd_Sigd_Errbar_Err_NGC2808_Noyora.txt <==
  -2.3281512503836437e+00   0.0000000000000000e+00   5.6000000000000001e-02   4.7384186794854732e-02
  -2.0381512503836436e+00  -3.9999999999999147e-02   3.2000000000000001e-02   1.1573442049952601e-02
  -1.8481512503836437e+00  -8.9999999999999858e-02   2.4000000000000000e-02  -3.0941264600263106e-02
  -1.7181512503836436e+00  -9.9999999999999645e-02   2.5999999999999999e-02  -3.0251965434595199e-02
  -1.6181512503836437e+00  -1.4999999999999855e-01   2.9000000000000001e-02  -6.6487630744919882e-02
  -1.3281512503836437e+00  -2.5000000000000000e-01   1.6000000000000000e-02  -9.6619057303013928e-02
  -1.0281512503836436e+00  -4.1999999999999993e-01   1.0999999999999999e-02  -7.0334938763154609e-02
  -8.4815125038364347e-01  -5.7000000000000028e-01   8.0000000000000002e-03  -2.5092277407066543e-02
  -7.1815125038364358e-01  -7.0999999999999908e-01   7.0000000000000001e-03   2.5055756191149303e-02
  -6.1815125038364371e-01  -9.4999999999999929e-01   6.0000000000000001e-03  -1.4404201216129731e-02
  -5.3815125038364364e-01  -1.0599999999999987e+00   7.0000000000000001e-03   4.3366239694547559e-02
  -4.6815125038364352e-01  -1.1999999999999993e+00   7.0000000000000001e-03   5.5044714946814066e-02
  -4.0815125038364353e-01  -1.3900000000000006e+00   7.0000000000000001e-03   3.4645204769192084e-02
  -3.5815125038364376e-01  -1.5500000000000007e+00   7.0000000000000001e-03   6.4928950006031716e-02
  -3.0815125038364366e-01  -1.6699999999999982e+00   7.0000000000000001e-03   1.0329553800775670e-01
  -2.6815125038364362e-01  -1.9100000000000001e+00   6.0000000000000001e-03  -2.2670779749265346e-02
  -2.2815125038364359e-01  -2.0700000000000003e+00   6.0000000000000001e-03   2.7150240460032116e-03
  -1.8815125038364355e-01  -2.2399999999999984e+00   6.0000000000000001e-03  -3.2972899996404070e-02
  -1.5815125038364355e-01  -2.4600000000000009e+00   5.0000000000000001e-03  -1.0896617185336765e-01
  -1.2815125038364369e-01  -2.5700000000000003e+00   5.0000000000000001e-03  -6.4105219356497489e-02
  -9.8151250383643723e-02  -2.7300000000000004e+00   5.0000000000000001e-03  -1.4218084706852663e-01
  -7.8151250383643650e-02  -2.8900000000000006e+00   5.0000000000000001e-03  -2.1700102119141818e-01
  -4.8151250383643665e-02  -3.0199999999999996e+00   5.0000000000000001e-03  -1.6597425862242510e-01
  -2.8151250383643640e-02  -3.1299999999999990e+00   5.0000000000000001e-03  -1.7961637331505553e-01
  -8.1512503836436226e-03  -3.3999999999999986e+00   5.0000000000000001e-03  -3.4897443508350623e-01
   2.1848749616356428e-02  -3.4600000000000009e+00   5.0000000000000001e-03  -1.9347087922893724e-01
   4.1848749616356463e-02  -3.6699999999999982e+00   5.0000000000000001e-03  -2.8782232428301180e-01
   6.1848749616356398e-02  -3.8499999999999979e+00   5.0000000000000001e-03  -3.4630297430231805e-01
   7.1848749616356455e-02  -3.9899999999999984e+00   5.0000000000000001e-03  -4.8630297430231861e-01
   9.1848749616356501e-02  -4.1200000000000010e+00   4.0000000000000001e-03  -3.5347016862481873e-01
   1.1184874961635628e-01  -4.2100000000000009e+00   4.0000000000000001e-03  -3.0087783943752644e-01
   1.3184874961635626e-01  -4.3299999999999983e+00   4.0000000000000001e-03  -2.6982958846613059e-01
   1.4184874961635627e-01  -4.3700000000000010e+00   4.0000000000000001e-03  -3.0982958846613329e-01
   1.6184874961635631e-01  -4.4600000000000009e+00   4.0000000000000001e-03  -2.3943063915013951e-01
   1.7184874961635632e-01  -4.4899999999999984e+00   4.0000000000000001e-03  -9.8646463009986363e-02
   1.9184874961635631e-01  -4.5399999999999991e+00   4.0000000000000001e-03   3.3726925535009222e-02
   2.0184874961635629e-01  -4.5700000000000003e+00   4.0000000000000001e-03   3.7269255350080854e-03
   2.1184874961635639e-01  -4.6200000000000010e+00   5.0000000000000001e-03   1.4910121447375246e-01


==> Rd_Sigd_Errbar_Err_NGC2808_Noyora_whole.txt <==
  -2.3281512503836437e+00   0.0000000000000000e+00   5.6000000000000001e-02   1.0282336599227057e-01
  -2.0381512503836436e+00  -3.9999999999999147e-02   3.2000000000000001e-02   6.4912416669783146e-02
  -1.8481512503836437e+00  -8.9999999999999858e-02   2.4000000000000000e-02   1.9086153025194771e-02
  -1.7181512503836436e+00  -9.9999999999999645e-02   2.5999999999999999e-02   1.5334513612431794e-02
  -1.6181512503836437e+00  -1.4999999999999855e-01   2.9000000000000001e-02  -2.6357875693756944e-02
  -1.3281512503836437e+00  -2.5000000000000000e-01   1.6000000000000000e-02  -8.9295656762523351e-02
  -1.0281512503836436e+00  -4.1999999999999993e-01   1.0999999999999999e-02  -7.7796488254492147e-02
  -8.4815125038364347e-01  -5.7000000000000028e-01   8.0000000000000002e-03  -2.4991689548637841e-02
  -7.1815125038364358e-01  -7.0999999999999908e-01   7.0000000000000001e-03   8.0585975746909400e-02
  -6.1815125038364371e-01  -9.4999999999999929e-01   6.0000000000000001e-03   6.9977620597605705e-02
  -5.3815125038364364e-01  -1.0599999999999987e+00   7.0000000000000001e-03   1.5719445926058162e-01
  -4.6815125038364352e-01  -1.1999999999999993e+00   7.0000000000000001e-03   2.2657175709318622e-01
  -4.0815125038364353e-01  -1.3900000000000006e+00   7.0000000000000001e-03   2.5956746697620581e-01
  -3.5815125038364376e-01  -1.5500000000000007e+00   7.0000000000000001e-03   2.1692313529092022e-01
  -3.0815125038364366e-01  -1.6699999999999982e+00   7.0000000000000001e-03   2.8133151222156960e-01
  -2.6815125038364362e-01  -1.9100000000000001e+00   6.0000000000000001e-03   2.3703222713528582e-01
  -2.2815125038364359e-01  -2.0700000000000003e+00   6.0000000000000001e-03   2.1449315622846710e-01
  -1.8815125038364355e-01  -2.2399999999999984e+00   6.0000000000000001e-03   2.6228263041363808e-01
  -1.5815125038364355e-01  -2.4600000000000009e+00   5.0000000000000001e-03   1.1819650300195805e-01
  -1.2815125038364369e-01  -2.5700000000000003e+00   5.0000000000000001e-03   1.6534193183761969e-01
  -9.8151250383643723e-02  -2.7300000000000004e+00   5.0000000000000001e-03   1.6996505257943362e-01
  -7.8151250383643650e-02  -2.8900000000000006e+00   5.0000000000000001e-03   9.5229255402927482e-02
  -4.8151250383643665e-02  -3.0199999999999996e+00   5.0000000000000001e-03   1.4197019174108805e-01
  -2.8151250383643640e-02  -3.1299999999999990e+00   5.0000000000000001e-03   1.2357442236441463e-01
  -8.1512503836436226e-03  -3.3999999999999986e+00   5.0000000000000001e-03  -5.2577350526713751e-02
   2.1848749616356428e-02  -3.4600000000000009e+00   5.0000000000000001e-03   8.2129302169979823e-02
   4.1848749616356463e-02  -3.6699999999999982e+00   5.0000000000000001e-03  -2.6866381083544333e-02
   6.1848749616356398e-02  -3.8499999999999979e+00   5.0000000000000001e-03  -1.0332564054044013e-01
   7.1848749616356455e-02  -3.9899999999999984e+00   5.0000000000000001e-03  -1.3716728099301845e-01
   9.1848749616356501e-02  -4.1200000000000010e+00   4.0000000000000001e-03  -1.5830619707068116e-01
   1.1184874961635628e-01  -4.2100000000000009e+00   4.0000000000000001e-03  -1.3665301145744646e-01
   1.3184874961635626e-01  -4.3299999999999983e+00   4.0000000000000001e-03  -1.4211370984077121e-01
   1.4184874961635627e-01  -4.3700000000000010e+00   4.0000000000000001e-03  -6.4589265603157031e-02
   1.6184874961635631e-01  -4.4600000000000009e+00   4.0000000000000001e-03  -3.3975232935306465e-02
   1.7184874961635632e-01  -4.4899999999999984e+00   4.0000000000000001e-03   5.9838690281704743e-02
   1.9184874961635631e-01  -4.5399999999999991e+00   4.0000000000000001e-03   1.3696912149445239e-01
   2.0184874961635629e-01  -4.5700000000000003e+00   4.0000000000000001e-03   1.0696912149445126e-01
   2.1184874961635639e-01  -4.6200000000000010e+00   5.0000000000000001e-03   1.8753950076244053e-01


==> Rd_Sigd_Errbar_Err_NGC288.txt <==
  -1.3011512503836435e+00   0.0000000000000000e+00   1.5600000000000000e-01  -4.1392685158225070e-02
  -8.2515125038364368e-01   1.1000000000000018e-02   1.6799999999999998e-01  -2.3450230889126594e-02
  -5.7015125038364367e-01  -1.0999999999999930e-02   1.0000000000000001e-01  -2.9493921777689201e-02
  -3.8215125038364373e-01  -7.6999999999999985e-02   8.7999999999999995e-02  -5.5912058227537240e-02
  -2.2815125038364359e-01  -6.5999999999999906e-02   6.8000000000000005e-02  -9.2687353391053481e-03
  -1.2715125038364358e-01  -1.3199999999999998e-01   6.8000000000000005e-02  -3.3268414141334010e-02
  -2.0151250383643588e-02  -1.6499999999999992e-01   6.4000000000000001e-02   6.9082709605151060e-03
   8.7848749616356511e-02  -1.8699999999999994e-01   5.2000000000000005e-02   6.8790527112901290e-02
   1.6184874961635631e-01  -3.0799999999999988e-01   4.0000000000000001e-02   4.2144026477098917e-02
   2.4184874961635638e-01  -3.9599999999999996e-01   5.9999999999999998e-02   2.3438862600036581e-02
   3.0284874961635633e-01  -5.1699999999999990e-01   6.4000000000000001e-02   1.7570096960242254e-02
   3.7584874961635628e-01  -6.4800000000000002e-01   4.3999999999999997e-02  -2.8060264895676479e-02
   4.4984874961635657e-01  -7.2499999999999998e-01   5.6000000000000001e-02   3.8101082367644867e-02
   5.2384874961635641e-01  -9.1199999999999992e-01   5.6000000000000001e-02   1.5239904285091366e-02
   6.1784874961635627e-01  -1.1869999999999998e+00   4.8000000000000001e-02  -1.9072558035175824e-03
   7.5884874961635629e-01  -1.6259999999999999e+00   5.2000000000000005e-02  -3.9621349665868166e-02
   8.8584874961635651e-01  -2.2420000000000000e+00   8.3999999999999991e-02  -1.3386398823247259e-01
   1.0208487496163563e+00  -2.8129999999999997e+00   1.6400000000000001e-01   1.1090278309078272e-03
   1.1478487496163565e+00  -3.5280000000000000e+00   3.8800000000000001e-01   7.0668664968216888e-02


==> Rd_Sigd_Errbar_Err_NGC288_poly.txt <==
  -1.3011512503836435e+00   0.0000000000000000e+00   1.5600000000000000e-01   8.0921907623926106e-02
  -8.2515125038364368e-01   1.1000000000000018e-02   1.6799999999999998e-01   9.3524449293564252e-02
  -5.7015125038364367e-01  -1.0999999999999930e-02   1.0000000000000001e-01   7.9543635311055391e-02
  -3.8215125038364373e-01  -7.6999999999999985e-02   8.7999999999999995e-02   2.8013466788007868e-02
  -2.2815125038364359e-01  -6.5999999999999906e-02   6.8000000000000005e-02   5.9995728133338935e-02
  -1.2715125038364358e-01  -1.3199999999999998e-01   6.8000000000000005e-02   6.9561442236822923e-03
  -2.0151250383643588e-02  -1.6499999999999992e-01   6.4000000000000001e-02   2.2890143280923675e-02
   8.7848749616356511e-02  -1.8699999999999994e-01   5.2000000000000005e-02   6.5307350147709275e-02
   1.6184874961635631e-01  -3.0799999999999988e-01   4.0000000000000001e-02  -3.8218333863970222e-03
   2.4184874961635638e-01  -3.9599999999999996e-01   5.9999999999999998e-02   4.5682389215873087e-07
   3.0284874961635633e-01  -5.1699999999999990e-01   6.4000000000000001e-02  -4.9987696936388160e-02
   3.7584874961635628e-01  -6.4800000000000002e-01   4.3999999999999997e-02  -5.8819412676586746e-02
   4.4984874961635657e-01  -7.2499999999999998e-01   5.6000000000000001e-02   6.5635386973715848e-03
   5.2384874961635641e-01  -9.1199999999999992e-01   5.6000000000000001e-02  -1.5814436333962734e-02
   6.1784874961635627e-01  -1.1869999999999998e+00   4.8000000000000001e-02  -3.2107810207583576e-02
   7.5884874961635629e-01  -1.6259999999999999e+00   5.2000000000000005e-02   1.9627099603097387e-02
   8.8584874961635651e-01  -2.2420000000000000e+00   8.3999999999999991e-02  -6.1940555389039975e-02
   1.0208487496163563e+00  -2.8129999999999997e+00   1.6400000000000001e-01  -8.7730079770476088e-02
   1.1478487496163565e+00  -3.5280000000000000e+00   3.8800000000000001e-01  -1.0125418174534806e-01


==> Rd_Sigd_Errbar_Err_NGC5139.txt <==
  -2.5931512503836434e+00   0.0000000000000000e+00   8.5999999999999993e-02   9.7697744062865688e-02
  -2.5331512503836437e+00   1.1200000000000003e-01   6.6000000000000003e-02   2.1138020274542380e-01
  -2.3291512503836436e+00  -3.9999999999999987e-02   1.0500000000000000e-01   5.9380202745423764e-02
  -2.1621512503836438e+00  -1.1299999999999998e-01   5.5000000000000000e-02  -1.0253945992102637e-02
  -2.0071512503836435e+00  -4.9000000000000009e-02   2.3000000000000000e-02   5.8798978858910257e-02
  -1.9711512503836437e+00  -3.4000000000000023e-02   3.3000000000000002e-02   8.0544284185739445e-02
  -1.7941512503836436e+00  -6.4000000000000029e-02   2.4000000000000000e-02   6.9141852747252569e-02
  -1.7781512503836436e+00  -9.0000000000000038e-02   1.7000000000000001e-02   4.3141852747252560e-02
  -1.7431512503836435e+00  -1.1800000000000002e-01   2.1999999999999999e-02   1.5141852747252577e-02
  -1.6551512503836436e+00  -1.6900000000000004e-01   2.3000000000000000e-02  -1.0383341741237589e-02
  -1.6021512503836437e+00  -1.5100000000000002e-01   7.1999999999999995e-02   2.2965590253817836e-02
  -1.5741512503836437e+00  -1.8700000000000000e-01   1.7000000000000001e-02   4.0768483817382462e-03
  -1.4771512503836437e+00  -2.3500000000000004e-01   2.1999999999999999e-02  -4.3372481335393065e-03
  -1.4771512503836437e+00  -2.1999999999999995e-01   2.3000000000000000e-02   1.0662751866460790e-02
  -1.3801512503836437e+00  -3.0099999999999999e-01   7.1999999999999995e-02   2.7955476998639539e-03
  -1.3011512503836435e+00  -3.8300000000000001e-01   1.7000000000000001e-02  -2.0954115875970347e-02
  -1.3011512503836435e+00  -3.8500000000000001e-01   9.4000000000000000e-02  -2.2954115875970349e-02
  -1.2391512503836437e+00  -4.7499999999999998e-01   8.0000000000000002e-03  -4.6789655379522177e-02
  -1.1761512503836435e+00  -5.4100000000000004e-01   2.3000000000000000e-02   2.0306448161334645e-03
  -1.1761512503836435e+00  -5.8899999999999997e-01   1.1899999999999999e-01  -4.5969355183866467e-02
  -1.0791512503836436e+00  -7.5400000000000000e-01   2.9000000000000001e-02  -2.6597744696044479e-02
  -1.0791512503836436e+00  -7.7500000000000002e-01   1.4799999999999999e-01  -4.7597744696044497e-02
  -1.0061512503836436e+00  -9.7099999999999997e-01   3.1000000000000000e-02  -7.9518504617834940e-02
  -1.0001512503836436e+00  -9.0100000000000002e-01   3.5000000000000003e-02  -9.5185046178349886e-03
  -1.0001512503836436e+00  -9.6899999999999997e-01   1.8500000000000000e-01  -7.7518504617834938e-02
  -9.7515125038364359e-01  -1.0289999999999999e+00   3.2000000000000001e-02  -7.7466667429825442e-02
  -9.3315125038364366e-01  -9.7099999999999997e-01   3.7999999999999999e-02   1.0928837284497417e-01
  -8.7515125038364361e-01  -1.1990000000000001e+00   4.9000000000000002e-02   2.2387464690045711e-02
  -8.2415125038364367e-01  -1.4710000000000001e+00   6.7000000000000004e-02  -9.5032811886997859e-02
  -7.7815125038364363e-01  -1.4390000000000001e+00   6.4000000000000001e-02   1.0639753926189166e-01
  -7.7815125038364363e-01  -1.4880000000000000e+00   6.2000000000000000e-02   5.7397539261891728e-02
  -7.3715125038364371e-01  -1.6279999999999999e+00   7.2999999999999995e-02   8.1890505733355212e-03
  -7.3715125038364371e-01  -1.5109999999999999e+00   7.0000000000000007e-02   1.2518905057333551e-01
  -7.0215125038364357e-01  -1.8240000000000001e+00   2.9999999999999999e-02   7.1390401411017823e-03
  -6.9915125038364367e-01  -1.8080000000000001e+00   9.8000000000000004e-02   2.3139040141101797e-02
  -6.9915125038364367e-01  -1.7680000000000000e+00   8.5999999999999993e-02   6.3139040141101832e-02
  -6.6415125038364353e-01  -2.0409999999999999e+00   1.2900000000000000e-01  -1.0513181861005805e-01
  -6.6215125038364353e-01  -1.8610000000000000e+00   2.9999999999999999e-02   7.4868181389941890e-02
  -6.3215125038364373e-01  -2.0190000000000001e+00   1.1500000000000000e-01   2.6871461142059960e-02
  -6.3215125038364373e-01  -2.1539999999999999e+00   1.4699999999999999e-01  -1.0812853885793983e-01
  -6.2615125038364372e-01  -2.0510000000000002e+00   3.6999999999999998e-02  -5.1285388579400681e-03
  -5.9315125038364358e-01  -2.1130000000000000e+00   4.0000000000000001e-02   4.8529136689737129e-02
  -5.7415125038364367e-01  -2.1890000000000001e+00   1.4000000000000001e-01   9.4271370611859862e-02
  -5.4615125038364365e-01  -2.2799999999999998e+00   3.4000000000000002e-02   1.3158719067514513e-01
  -4.9215125038364355e-01  -2.6579999999999999e+00   6.2000000000000000e-02   3.2258966243180254e-02
  -4.4415125038364356e-01  -2.9750000000000001e+00   1.0900000000000000e-01  -1.3299904736532264e-01
  -4.0115125038364363e-01  -2.9289999999999998e+00   9.4000000000000000e-02   7.4127669898208293e-02
  -3.6115125038364360e-01  -3.1690000000000000e+00   2.3000000000000000e-02   5.6559907986550861e-03
  -3.2515125038364362e-01  -3.4359999999999999e+00   3.7999999999999999e-02  -7.8210249003885401e-02
  -2.9215125038364365e-01  -3.5899999999999999e+00   4.9000000000000002e-02  -3.6032724161075613e-02
  -2.4515125038364374e-01  -3.8230000000000000e+00   5.3999999999999999e-02  -5.8075325510399622e-02
  -1.9115125038364361e-01  -4.2089999999999996e+00   1.1899999999999999e-01  -2.1621884377939082e-01
  -1.4315125038364360e-01  -4.6150000000000002e+00   2.8199999999999997e-01  -3.7484368251004074e-01


==> Rd_Sigd_Errbar_Err_NGC5139_poly.txt <==
  -8.1499999999999995e-01   0.0000000000000000e+00   8.5999999999999993e-02   9.7697744062865688e-02
  -7.5500000000000000e-01   1.1200000000000003e-01   6.6000000000000003e-02   2.1138020274542380e-01
  -5.5100000000000005e-01  -3.9999999999999987e-02   1.0500000000000000e-01   5.9380202745423764e-02
  -3.8400000000000001e-01  -1.1299999999999998e-01   5.5000000000000000e-02  -1.0253945992102637e-02
  -2.2900000000000004e-01  -4.9000000000000009e-02   2.3000000000000000e-02   5.8798978858910257e-02
  -1.9300000000000006e-01  -3.4000000000000023e-02   3.3000000000000002e-02   8.0544284185739445e-02
  -1.6000000000000018e-02  -6.4000000000000029e-02   2.4000000000000000e-02   6.9141852747252569e-02
   0.0000000000000000e+00  -9.0000000000000038e-02   1.7000000000000001e-02   4.3141852747252560e-02
   3.5000000000000010e-02  -1.1800000000000002e-01   2.1999999999999999e-02   1.5141852747252577e-02
   1.2299999999999998e-01  -1.6900000000000004e-01   2.3000000000000000e-02  -1.0383341741237589e-02
   1.7599999999999993e-01  -1.5100000000000002e-01   7.1999999999999995e-02   2.2965590253817836e-02
   2.0399999999999999e-01  -1.8700000000000000e-01   1.7000000000000001e-02   4.0768483817382462e-03
   3.0099999999999999e-01  -2.3500000000000004e-01   2.1999999999999999e-02  -4.3372481335393065e-03
   3.0099999999999999e-01  -2.1999999999999995e-01   2.3000000000000000e-02   1.0662751866460790e-02
   3.9800000000000002e-01  -3.0099999999999999e-01   7.1999999999999995e-02   2.7955476998639539e-03
   4.7699999999999998e-01  -3.8300000000000001e-01   1.7000000000000001e-02  -2.0954115875970347e-02
   4.7699999999999998e-01  -3.8500000000000001e-01   9.4000000000000000e-02  -2.2954115875970349e-02
   5.3900000000000003e-01  -4.7499999999999998e-01   8.0000000000000002e-03  -4.6789655379522177e-02
   6.0199999999999998e-01  -5.4100000000000004e-01   2.3000000000000000e-02   2.0306448161334645e-03
   6.0199999999999998e-01  -5.8899999999999997e-01   1.1899999999999999e-01  -4.5969355183866467e-02
   6.9899999999999995e-01  -7.5400000000000000e-01   2.9000000000000001e-02  -2.6597744696044479e-02
   6.9899999999999995e-01  -7.7500000000000002e-01   1.4799999999999999e-01  -4.7597744696044497e-02
   7.7200000000000002e-01  -9.7099999999999997e-01   3.1000000000000000e-02  -7.9518504617834940e-02
   7.7800000000000002e-01  -9.0100000000000002e-01   3.5000000000000003e-02  -9.5185046178349886e-03
   7.7800000000000002e-01  -9.6899999999999997e-01   1.8500000000000000e-01  -7.7518504617834938e-02
   8.0300000000000005e-01  -1.0289999999999999e+00   3.2000000000000001e-02  -7.7466667429825442e-02
   8.4499999999999997e-01  -9.7099999999999997e-01   3.7999999999999999e-02   1.0928837284497417e-01
   9.0300000000000002e-01  -1.1990000000000001e+00   4.9000000000000002e-02   2.2387464690045711e-02
   9.5399999999999996e-01  -1.4710000000000001e+00   6.7000000000000004e-02  -9.5032811886997859e-02
   1.0000000000000000e+00  -1.4390000000000001e+00   6.4000000000000001e-02   1.0639753926189166e-01
   1.0000000000000000e+00  -1.4880000000000000e+00   6.2000000000000000e-02   5.7397539261891728e-02
   1.0409999999999999e+00  -1.6279999999999999e+00   7.2999999999999995e-02   8.1890505733355212e-03
   1.0409999999999999e+00  -1.5109999999999999e+00   7.0000000000000007e-02   1.2518905057333551e-01
   1.0760000000000001e+00  -1.8240000000000001e+00   2.9999999999999999e-02   7.1390401411017823e-03
   1.0790000000000000e+00  -1.8080000000000001e+00   9.8000000000000004e-02   2.3139040141101797e-02
   1.0790000000000000e+00  -1.7680000000000000e+00   8.5999999999999993e-02   6.3139040141101832e-02
   1.1140000000000001e+00  -2.0409999999999999e+00   1.2900000000000000e-01  -1.0513181861005805e-01
   1.1160000000000001e+00  -1.8610000000000000e+00   2.9999999999999999e-02   7.4868181389941890e-02
   1.1459999999999999e+00  -2.0190000000000001e+00   1.1500000000000000e-01   2.6871461142059960e-02
   1.1459999999999999e+00  -2.1539999999999999e+00   1.4699999999999999e-01  -1.0812853885793983e-01
   1.1519999999999999e+00  -2.0510000000000002e+00   3.6999999999999998e-02  -5.1285388579400681e-03
   1.1850000000000001e+00  -2.1130000000000000e+00   4.0000000000000001e-02   4.8529136689737129e-02
   1.2040000000000000e+00  -2.1890000000000001e+00   1.4000000000000001e-01   9.4271370611859862e-02
   1.2320000000000000e+00  -2.2799999999999998e+00   3.4000000000000002e-02   1.3158719067514513e-01
   1.2860000000000000e+00  -2.6579999999999999e+00   6.2000000000000000e-02   3.2258966243180254e-02
   1.3340000000000001e+00  -2.9750000000000001e+00   1.0900000000000000e-01  -1.3299904736532264e-01
   1.3770000000000000e+00  -2.9289999999999998e+00   9.4000000000000000e-02   7.4127669898208293e-02
   1.4170000000000000e+00  -3.1690000000000000e+00   2.3000000000000000e-02   5.6559907986550861e-03
   1.4530000000000001e+00  -3.4359999999999999e+00   3.7999999999999999e-02  -7.8210249003885401e-02
   1.4860000000000000e+00  -3.5899999999999999e+00   4.9000000000000002e-02  -3.6032724161075613e-02
   1.5329999999999999e+00  -3.8230000000000000e+00   5.3999999999999999e-02  -5.8075325510399622e-02
   1.5870000000000000e+00  -4.2089999999999996e+00   1.1899999999999999e-01  -2.1621884377939082e-01
   1.6350000000000000e+00  -4.6150000000000002e+00   2.8199999999999997e-01  -3.7484368251004074e-01


==> Rd_Sigd_Errbar_Err_NGC5286_Noyora_whole.txt <==
  -2.3281512503836437e+00   0.0000000000000000e+00   8.5000000000000006e-02   5.8586765934233087e-01
  -2.0381512503836436e+00  -1.6000000000000011e-01   7.6999999999999999e-02   4.2804991264245162e-01
  -1.8481512503836437e+00  -3.6000000000000121e-01   5.8999999999999997e-02   2.3240984582777746e-01
  -1.6281512503836435e+00  -5.9999999999999964e-01   7.3999999999999996e-02   7.6150243543464669e-03
  -1.4281512503836438e+00  -6.2000000000000099e-01   5.8999999999999997e-02   1.1338788731090288e-02
  -1.1381512503836435e+00  -8.0000000000000071e-01   2.1000000000000001e-02  -4.8994048155711623e-02
  -8.6815125038364371e-01  -1.0700000000000021e+00   1.4000000000000000e-02   1.6577677633182297e-02
  -6.9815125038364356e-01  -1.2999999999999989e+00   1.0999999999999999e-02   1.3919267420557491e-01
  -5.7815125038364368e-01  -1.6500000000000004e+00   1.0999999999999999e-02   8.3922618722571229e-02
  -4.7815125038364359e-01  -2.0200000000000014e+00   1.0999999999999999e-02  -2.3879590949759777e-02
  -3.9815125038364380e-01  -2.2900000000000009e+00   1.0999999999999999e-02  -7.1567495754166544e-02
  -3.2815125038364368e-01  -2.3600000000000012e+00   1.0999999999999999e-02   9.4874190704321570e-02
  -2.6815125038364362e-01  -2.5299999999999994e+00   1.0000000000000000e-02   1.7897333420531059e-01
  -2.1815125038364352e-01  -2.8499999999999996e+00   1.0000000000000000e-02   6.3439169205114165e-02
  -1.7815125038364352e-01  -3.1100000000000012e+00   8.9999999999999993e-03  -5.2717342581611426e-02
  -1.3815125038364368e-01  -3.3600000000000012e+00   8.0000000000000002e-03  -1.5227226215761602e-01
  -9.8151250383643723e-02  -3.5299999999999994e+00   7.0000000000000001e-03  -8.3134759043884898e-02
  -5.8151250383643660e-02  -3.7500000000000018e+00   7.0000000000000001e-03  -1.3398425640866662e-01
  -2.8151250383643640e-02  -3.9399999999999995e+00   6.0000000000000001e-03  -1.4643239640873151e-01
   1.8487496163564219e-03  -4.0600000000000005e+00   6.0000000000000001e-03  -7.9914975153919432e-02
   3.1848749616356448e-02  -4.2599999999999998e+00   5.0000000000000001e-03  -1.8310734417569297e-01
   5.1848749616356438e-02  -4.3699999999999992e+00   5.0000000000000001e-03  -9.1994132092816372e-02
   8.1848749616356506e-02  -4.5499999999999989e+00   5.0000000000000001e-03  -1.6751772000375986e-01
   1.0184874961635625e-01  -4.5999999999999996e+00   5.0000000000000001e-03  -1.1030735087729759e-01


==> Rd_Sigd_Errbar_Err_NGC5466.txt <==
  -9.0315125038364363e-01   0.0000000000000000e+00   1.0850000000000000e-01  -3.7703933755337621e-02
  -4.7815125038364359e-01  -1.1000000000000027e-02   8.3999999999999991e-02  -4.4395232785910989e-03
  -3.0315125038364354e-01  -5.5000000000000070e-02   8.0500000000000002e-02   7.0296362277031607e-03
  -1.5915125038364361e-01  -1.3300000000000017e-01   6.3000000000000000e-02  -4.1633675876320830e-04
  -2.2151250383643659e-02  -1.8899999999999995e-01   7.0000000000000007e-02   2.5757528016751602e-02
   7.1848749616356455e-02  -2.4400000000000016e-01   6.6500000000000004e-02   6.2390935562392447e-02
   1.7184874961635632e-01  -3.5500000000000009e-01   5.9499999999999997e-02   5.2256038142697359e-02
   2.5284874961635651e-01  -4.3300000000000000e-01   4.5499999999999999e-02   8.5927263715340707e-02
   3.4684874961635631e-01  -6.1100000000000021e-01   4.2000000000000003e-02   3.3136344655445793e-02
   4.4684874961635646e-01  -8.4399999999999997e-01   3.5000000000000003e-02  -6.2071194210544522e-03
   5.5884874961635655e-01  -1.1550000000000002e+00   4.5499999999999999e-02  -8.5302898082739942e-02
   6.8384874961635655e-01  -1.5670000000000002e+00   5.5999999999999994e-02  -1.3840528170427957e-01
   8.9084874961635641e-01  -2.2330000000000001e+00   5.5999999999999994e-02  -1.1935559472599166e-01
   1.0588487496163566e+00  -2.7220000000000000e+00   1.3300000000000001e-01   2.5817179018750869e-01
   1.1658487496163563e+00  -3.1109999999999998e+00   2.0000000000000001e-01   4.7164556959483672e-01
   1.2658487496163564e+00  -3.7889999999999997e+00   4.3850000000000000e-01   5.9149529562130709e-01


==> Rd_Sigd_Errbar_Err_NGC5466_poly.txt <==
  -9.0315125038364363e-01   0.0000000000000000e+00   1.0850000000000000e-01   2.8644527149635380e-02
  -4.7815125038364359e-01  -1.1000000000000027e-02   8.3999999999999991e-02   3.3324820134543270e-02
  -3.0315125038364354e-01  -5.5000000000000070e-02   8.0500000000000002e-02   8.5721573667716586e-03
  -1.5915125038364361e-01  -1.3300000000000017e-01   6.3000000000000000e-02  -2.7156963681964061e-02
  -2.2151250383643659e-02  -1.8899999999999995e-01   7.0000000000000007e-02  -2.4519798332993309e-02
   7.1848749616356455e-02  -2.4400000000000016e-01   6.6500000000000004e-02  -3.8350821236247112e-03
   1.7184874961635632e-01  -3.5500000000000009e-01   5.9499999999999997e-02  -2.1471884358919779e-02
   2.5284874961635651e-01  -4.3300000000000000e-01   4.5499999999999999e-02   1.2716972402006810e-02
   3.4684874961635631e-01  -6.1100000000000021e-01   4.2000000000000003e-02   1.5634703097780589e-02
   4.4684874961635646e-01  -8.4399999999999997e-01   3.5000000000000003e-02   3.1284761347790679e-03
   5.5884874961635655e-01  -1.1550000000000002e+00   4.5499999999999999e-02  -4.2354214145706948e-02
   6.8384874961635655e-01  -1.5670000000000002e+00   5.5999999999999994e-02  -4.7387168478929098e-02
   8.9084874961635641e-01  -2.2330000000000001e+00   5.5999999999999994e-02   4.0217967118655107e-02
   1.0588487496163566e+00  -2.7220000000000000e+00   1.3300000000000001e-01   1.1646035038883396e-01
   1.1658487496163563e+00  -3.1109999999999998e+00   2.0000000000000001e-01   2.4396562345902595e-01
   1.2658487496163564e+00  -3.7889999999999997e+00   4.3850000000000000e-01  -3.0427200051531766e-02


==> Rd_Sigd_Errbar_Err_NGC5694_Noyora_whole.txt <==
  -2.3181512503836434e+00   0.0000000000000000e+00   2.4199999999999999e-01   8.7904695201930921e-02
  -2.0281512503836434e+00  -2.6999999999999957e-01   1.7899999999999999e-01  -1.2286895511672680e-01
  -1.8481512503836437e+00  -1.6999999999999990e-01   9.8000000000000004e-02   7.0402157299749274e-02
  -1.7181512503836436e+00  -4.1000000000000014e-01   1.0600000000000000e-01  -7.9237367075321252e-02
  -1.6181512503836437e+00  -4.6999999999999886e-01   8.0000000000000002e-02   5.1064277407735781e-03
  -1.5081512503836436e+00  -4.3999999999999773e-01   5.1999999999999998e-02   2.0229052772971423e-01
  -1.3681512503836437e+00  -7.8000000000000114e-01   3.9000000000000000e-02   1.9485132161687069e-01
  -1.1081512503836435e+00  -1.5000000000000000e+00   4.9000000000000002e-02   1.7231207312001473e-01
  -8.9815125038364363e-01  -2.2800000000000011e+00   4.1000000000000002e-02   6.8543512075285307e-02
  -7.5815125038364362e-01  -3.0599999999999987e+00   3.9000000000000000e-02  -1.2736353595318217e-01
  -6.4815125038364374e-01  -3.5899999999999999e+00   3.6999999999999998e-02  -1.4456796749329737e-01
  -5.5815125038364366e-01  -4.1699999999999982e+00   3.9000000000000000e-02  -3.3851166642489172e-01
  -4.8815125038364360e-01  -4.4499999999999993e+00   4.2999999999999997e-02  -1.9093516703382463e-01
  -4.2815125038364354e-01  -4.7399999999999984e+00   5.0999999999999997e-02  -1.2921398232614489e-01
  -3.6815125038364371e-01  -5.1400000000000006e+00   5.0999999999999997e-02  -1.4737417692285781e-01
  -3.1815125038364367e-01  -5.3799999999999990e+00   4.5999999999999999e-02   2.8365989594304253e-02
  -2.7815125038364363e-01  -5.4800000000000004e+00   4.0000000000000001e-02   2.2656597018080582e-01
  -2.3815125038364357e-01  -5.8200000000000003e+00   4.1000000000000002e-02   2.0342108750120591e-01
  -2.0815125038364357e-01  -6.0099999999999980e+00   4.9000000000000002e-02   1.7940776182915918e-01
  -1.6815125038364345e-01  -6.1299999999999990e+00   5.5000000000000000e-02   4.0778935930939486e-01
  -1.3815125038364368e-01  -6.4199999999999982e+00   4.8000000000000001e-02   3.0076725359470657e-01
  -1.0815125038364373e-01  -6.5599999999999987e+00   5.3999999999999999e-02   3.5003557031820520e-01
  -8.8151250383643728e-02  -6.7300000000000004e+00   6.4000000000000001e-02   3.7595636513698238e-01
  -5.8151250383643660e-02  -6.8099999999999987e+00   6.8000000000000005e-02   7.0938332096255508e-01
  -3.8151250383643628e-02  -6.9299999999999997e+00   7.6999999999999999e-02   5.8938332096255408e-01
  -8.1512503836436226e-03  -7.0799999999999983e+00   8.6999999999999994e-02   8.8473461629783934e-01
   1.1848749616356373e-02  -7.2199999999999989e+00   9.9000000000000005e-02   7.4473461629783877e-01
   3.1848749616356448e-02  -7.2399999999999984e+00   1.0199999999999999e-01   9.6075534408851837e-01
   5.1848749616356438e-02  -7.3099999999999987e+00   5.3999999999999999e-02   1.1365309957129792e+00
   7.1848749616356455e-02  -7.3099999999999987e+00   5.3999999999999999e-02   1.3928008997371073e+00
   9.1848749616356501e-02  -7.3000000000000007e+00   5.3999999999999999e-02   1.4028008997371053e+00
   1.0184874961635625e-01  -7.3299999999999983e+00   5.5000000000000000e-02   1.6403957876756046e+00


==> Rd_Sigd_Errbar_Err_NGC5824_Noyora_whole.txt <==
  -2.3381512503836435e+00   0.0000000000000000e+00   3.2100000000000001e-01   4.4920814397761246e-03
  -2.0281512503836434e+00  -1.8999999999999947e-01   2.0399999999999999e-01  -1.0336282235445374e-01
  -1.8481512503836437e+00  -3.5999999999999943e-01   1.5800000000000000e-01  -1.6848905858357438e-01
  -1.7181512503836436e+00  -7.0000000000000107e-01   9.7000000000000003e-02  -3.7258016775805225e-01
  -1.5181512503836436e+00  -7.6999999999999957e-01   6.9000000000000006e-02  -9.6466712513455066e-02
  -1.3981512503836437e+00  -1.0500000000000007e+00   6.9000000000000006e-02  -7.2374964974068812e-02
  -1.2381512503836436e+00  -1.3599999999999994e+00   2.8000000000000001e-02   5.5354007545877826e-02
  -9.1815125038364365e-01  -2.4300000000000015e+00   4.2999999999999997e-02  -3.5572480245336102e-02
  -7.2815125038364359e-01  -3.3199999999999985e+00   3.7999999999999999e-02  -1.6662401527504977e-01
  -5.9815125038364370e-01  -4.0800000000000001e+00   3.5000000000000003e-02  -2.8124418647661331e-01
  -4.9815125038364361e-01  -4.6399999999999988e+00   3.6999999999999998e-02  -3.0502846495661728e-01
  -4.1815125038364359e-01  -4.9900000000000002e+00   4.0000000000000001e-02  -1.7130488309798153e-01
  -3.4815125038364370e-01  -5.3400000000000016e+00   3.9000000000000000e-02  -1.2131248601694189e-01
  -2.8815125038364364e-01  -5.7099999999999991e+00   3.6999999999999998e-02  -5.4816139978980161e-02
  -2.3815125038364357e-01  -5.9700000000000006e+00   3.7999999999999999e-02  -1.0635915045620337e-03
  -1.8815125038364355e-01  -6.3400000000000016e+00   3.9000000000000000e-02   1.3820694583681714e-01
  -1.4815125038364368e-01  -6.5800000000000001e+00   4.1000000000000002e-02   7.9339713567841308e-02
  -1.0815125038364373e-01  -6.7400000000000002e+00   3.7999999999999999e-02   3.0056703409340191e-01
  -6.8151250383643641e-02  -6.9100000000000019e+00   3.3000000000000002e-02   5.3959571847166998e-01
  -3.8151250383643628e-02  -7.0999999999999996e+00   4.0000000000000001e-02   5.6562428329516212e-01
  -8.1512503836436226e-03  -7.2200000000000006e+00   4.4999999999999998e-02   6.7000172759303567e-01
   2.1848749616356428e-02  -7.3400000000000016e+00   3.3000000000000002e-02   7.8330198502734838e-01
   5.1848749616356438e-02  -7.4199999999999999e+00   3.5999999999999997e-02   9.4616456926990189e-01
   7.1848749616356455e-02  -7.6300000000000008e+00   4.2999999999999997e-02   9.8930479524742765e-01
   1.0184874961635625e-01  -7.7299999999999986e+00   4.8000000000000001e-02   1.1535260939256737e+00


==> Rd_Sigd_Errbar_Err_NGC5946.txt <==
  -2.0996328713435295e+00   0.0000000000000000e+00   2.8639864588393182e-02   7.6511075245644919e-02
  -1.8675268454944425e+00  -9.1743088246524288e-03   1.2722663320905214e-02   7.8279956005370382e-02
  -1.7729707378798634e+00  -9.1743272694581296e-02   3.4987222028553866e-02   1.0203662798505889e-02
  -1.6729818223843120e+00  -1.4678910246710972e-01   2.2236757050712708e-02  -2.6884354579605196e-02
  -1.5781219838298735e+00  -2.1100935027775436e-01   2.8625948749587904e-02  -6.9787350917994873e-02
  -1.4887852988636121e+00  -2.3853213183711702e-01   1.9083887161466251e-02  -4.5127824330977062e-02
  -1.3833494732209326e+00  -3.4862408331800215e-01   2.5445291765175293e-02  -9.1403544847830864e-02
  -1.2991521187102866e+00  -3.8532140311132546e-01   1.9083865565842961e-02  -9.2317762281902027e-02
  -1.1939331382662386e+00  -3.9449549960494024e-01   2.2292496382589011e-02   1.8589400154459368e-02
  -1.0991778744638785e+00  -4.9541281248985225e-01   3.1834525046011475e-02   5.7887065839107299e-03
  -1.0044379251066220e+00  -6.6972475704436907e-01   3.8196087042106974e-02  -7.6378532584316150e-02
  -9.0974194706868372e-01  -6.8807330712587866e-01   4.1362671278021512e-02  -4.2875293945721094e-04
  -8.1497753400839201e-01  -7.6146841149154521e-01   6.9974289770228681e-02   6.8735979697306160e-02
  -7.1500561327700540e-01  -8.9908336907774622e-01   2.2265239870592479e-02   2.6108463521189562e-02
  -6.2552661093602446e-01  -9.2660502145074941e-01   4.1361999245486558e-02   9.3946903620808597e-02
  -5.2551663467124865e-01  -1.1100925142415181e+00   4.1348427840683044e-02   5.6899239698863902e-02
  -4.2552501355284039e-01  -1.2477070874148399e+00   2.8639311178333626e-02   2.1732448427973505e-02
  -3.3604792845218728e-01  -1.3027526496747523e+00   4.4543085536239868e-02   7.5313998043945229e-02
  -2.3604817396667582e-01  -1.4311934548364811e+00   7.6351112184747105e-02   6.3722960657866867e-02
  -1.4657558952441704e-01  -1.5779781776242494e+00   5.0890568536756220e-02   4.4065765801654333e-02
  -4.6570542683188026e-02  -1.6697256477029621e+00   6.9976047514749840e-02   1.6699684510210289e-01
   4.8163320384784603e-02  -1.8623788087538338e+00   6.0415996006493389e-02   1.3692719017749599e-01
   1.4290022304778138e-01  -1.9449514628237385e+00   6.3627151873704713e-02   2.3569301778787777e-01
   2.3764006979131944e-01  -2.1284492311679970e+00   8.2707735715458086e-02   2.5554219890896368e-01
   3.3237448935055536e-01  -2.2110192620278672e+00   9.2239576350804597e-02   5.2837123644118078e-01


==> Rd_Sigd_Errbar_Err_NGC6093_Noyora_whole.txt <==
  -2.3281512503836437e+00   0.0000000000000000e+00   8.4000000000000005e-02   3.2879401161922905e-01
  -2.0381512503836436e+00  -2.2000000000000061e-01   5.6000000000000001e-02   1.2073047762053432e-01
  -1.8481512503836437e+00  -4.2000000000000171e-01   5.9999999999999998e-02  -6.9751173144521339e-02
  -1.7181512503836436e+00  -4.3000000000000149e-01   4.8000000000000001e-02  -5.3713588828960879e-02
  -1.4881512503836438e+00  -3.6000000000000121e-01   4.7000000000000000e-02   1.2070337431702760e-01
  -1.3481512503836437e+00  -4.5000000000000107e-01   3.7999999999999999e-02   1.1849790586883024e-01
  -1.1081512503836435e+00  -7.9000000000000092e-01   1.7000000000000001e-02   1.3510685617418838e-01
  -8.9815125038364363e-01  -1.2500000000000000e+00   1.4000000000000000e-02   1.8007961588754329e-01
  -7.5815125038364362e-01  -1.6799999999999997e+00   1.2000000000000000e-02   1.3770497456531361e-01
  -6.4815125038364374e-01  -1.8900000000000006e+00   1.2000000000000000e-02   2.1749960388461709e-01
  -5.5815125038364366e-01  -2.3800000000000026e+00   1.2999999999999999e-02   3.2498531005507481e-02
  -4.8815125038364360e-01  -2.8800000000000026e+00   1.4999999999999999e-02  -2.7416440247961571e-01
  -4.2815125038364354e-01  -3.1099999999999994e+00   1.4999999999999999e-02  -2.3042692688757249e-01
  -3.6815125038364371e-01  -3.3500000000000014e+00   1.4000000000000000e-02  -2.5062232209924007e-01
  -3.1815125038364367e-01  -3.4700000000000024e+00   1.2000000000000000e-02  -2.1609408851292944e-01
  -2.7815125038364363e-01  -3.7100000000000009e+00   1.2000000000000000e-02  -2.9449785688139407e-01
  -2.3815125038364357e-01  -3.9299999999999997e+00   1.0000000000000000e-02  -3.4524994789167973e-01
  -2.0815125038364357e-01  -4.0100000000000016e+00   8.9999999999999993e-03  -2.4775281476719435e-01
  -1.6815125038364345e-01  -4.1799999999999997e+00   8.9999999999999993e-03  -2.3138459242211873e-01
  -1.3815125038364368e-01  -4.3700000000000010e+00   8.0000000000000002e-03  -2.2548744106091689e-01
  -1.0815125038364373e-01  -4.4700000000000024e+00   8.0000000000000002e-03  -2.2374711662116731e-01
  -8.8151250383643728e-02  -4.5800000000000018e+00   7.0000000000000001e-03  -2.2935540714113323e-01
  -5.8151250383643660e-02  -4.7200000000000024e+00   7.0000000000000001e-03  -1.5222238482922101e-01
  -3.8151250383643628e-02  -4.8599999999999994e+00   6.0000000000000001e-03  -1.7927171954092191e-01
  -8.1512503836436226e-03  -5.0399999999999991e+00   6.0000000000000001e-03  -2.4325018919261687e-01
   1.1848749616356373e-02  -5.1500000000000021e+00   6.0000000000000001e-03  -2.3403970457111711e-01
   3.1848749616356448e-02  -5.2400000000000020e+00   6.0000000000000001e-03  -2.0151600868662634e-01
   5.1848749616356438e-02  -5.3200000000000003e+00   6.0000000000000001e-03  -1.5554813768229092e-01
   7.1848749616356455e-02  -5.3900000000000006e+00   6.0000000000000001e-03  -9.5997806955634424e-02
   9.1848749616356501e-02  -5.5300000000000011e+00   6.0000000000000001e-03  -1.0271871598948046e-01
   1.0184874961635625e-01  -5.6500000000000021e+00   6.0000000000000001e-03  -8.5555740601258812e-02


==> Rd_Sigd_Errbar_Err_NGC6121.txt <==
  -1.3501512503836435e+00   0.0000000000000000e+00   1.7750000000000002e-01   4.8926817908208020e-02
  -8.1715125038364378e-01  -1.1699999999999997e-01   1.5500000000000000e-01  -5.2363028180187593e-02
  -5.8815125038364369e-01  -1.7200000000000004e-01   1.2850000000000000e-01  -7.9613934125781063e-02
  -4.5615125038364357e-01  -1.6400000000000003e-01   8.2999999999999990e-02  -3.2713824467052177e-02
  -3.3715125038364357e-01  -1.4799999999999996e-01   6.4000000000000001e-02   3.2098425314666196e-02
  -2.1315125038364369e-01  -2.1899999999999997e-01   6.0499999999999998e-02   1.8302959680449954e-02
  -1.0815125038364373e-01  -3.1200000000000006e-01   5.9999999999999998e-02   2.3157232617890156e-02
  -1.6151250383643595e-02  -3.3600000000000008e-01   4.9000000000000002e-02   7.0042506477570043e-02
   6.8848749616356300e-02  -4.2899999999999988e-01   4.9000000000000002e-02   5.0905684266048079e-02
   1.5984874961635631e-01  -5.3100000000000003e-01   5.2999999999999999e-02   6.3768753552418622e-02
   2.4484874961635653e-01  -6.4000000000000001e-01   4.9000000000000002e-02   3.4054677950027368e-02
   3.2884874961635663e-01  -8.2000000000000006e-01   3.7499999999999999e-02  -2.1209719209257183e-02
   4.3384874961635650e-01  -9.4499999999999995e-01   3.7499999999999999e-02  -1.0906642805627920e-02
   5.1184874961635640e-01  -1.0779999999999998e+00   3.0499999999999999e-02  -4.5510971042135528e-02
   5.9584874961635648e-01  -1.2500000000000000e+00   6.4000000000000001e-02  -5.4054928718464179e-02
   6.8084874961635644e-01  -1.3750000000000002e+00   3.4000000000000002e-02  -5.7419677836903604e-02
   7.5884874961635629e-01  -1.5230000000000001e+00   4.5499999999999999e-02  -1.5994593726276207e-04
   8.2984874961635646e-01  -1.6790000000000003e+00   4.9000000000000002e-02  -1.5580367803142980e-03
   8.8784874961635629e-01  -1.8200000000000001e+00   5.6500000000000002e-02   2.8713680158180654e-02
   9.4684874961635646e-01  -1.9139999999999999e+00   8.3000000000000004e-02   2.7398428125011032e-02
   9.9884874961635650e-01  -2.0940000000000003e+00   5.2999999999999999e-02   4.8799655707878031e-02
   1.0628487496163566e+00  -2.3360000000000003e+00   1.6200000000000001e-01   3.2782953270237947e-02
   1.1458487496163563e+00  -2.6400000000000001e+00   1.9250000000000000e-01  -1.5729477362980582e-02


==> Rd_Sigd_Errbar_Err_NGC6205_Noyora_whole.txt <==
  -2.1381512503836437e+00   0.0000000000000000e+00   2.1099999999999999e-01   2.0717194031694591e-01
  -1.8381512503836437e+00  -3.9999999999999147e-02   1.0600000000000000e-01   1.6753113730585217e-01
  -1.6381512503836437e+00  -5.0000000000000683e-02   7.3999999999999996e-02   1.5824936409648707e-01
  -1.5081512503836436e+00  -1.4999999999999855e-01   5.8999999999999997e-02   5.9326421869177998e-02
  -1.2881512503836436e+00  -3.2000000000000028e-01   1.2300000000000000e-01  -1.0529573302148351e-01
  -1.1081512503836435e+00  -4.4999999999999929e-01   7.6999999999999999e-02  -2.2671765146677444e-01
  -8.4815125038364347e-01  -4.4000000000000128e-01   4.0000000000000001e-02  -1.7851319869821797e-01
  -5.4815125038364365e-01  -3.9999999999999858e-01   3.1000000000000000e-02   1.1400875597777471e-02
  -4.1815125038364359e-01  -4.4000000000000128e-01   3.1000000000000000e-02   9.7367840867023103e-02
  -3.1815125038364367e-01  -5.5999999999999872e-01   3.3000000000000002e-02   1.2599104632717628e-01
  -2.2815125038364359e-01  -6.7000000000000171e-01   2.9999999999999999e-02   1.8333292123226763e-01
  -1.6815125038364345e-01  -9.1000000000000014e-01   2.5000000000000001e-02   7.0081842538531558e-02
  -1.0815125038364373e-01  -1.0300000000000011e+00   2.4000000000000000e-02   8.4181996585334984e-02
  -5.8151250383643660e-02  -1.3300000000000018e+00   2.0000000000000000e-02  -7.4367683097483095e-02
  -8.1512503836436226e-03  -1.4100000000000001e+00   2.0000000000000000e-02  -5.1500929375642990e-03
   3.1848749616356448e-02  -1.5500000000000007e+00   1.7999999999999999e-02  -3.3396685757946631e-02
   7.1848749616356455e-02  -1.6799999999999997e+00   1.9000000000000000e-02  -2.3032724866749010e-02
   1.1184874961635628e-01  -1.8300000000000018e+00   1.7000000000000001e-02  -2.5148753556055059e-02
   1.4184874961635627e-01  -1.9800000000000004e+00   1.7000000000000001e-02  -7.1989179440768769e-02
   1.7184874961635632e-01  -2.1299999999999990e+00   1.4999999999999999e-02  -1.1488471150144619e-01
   2.0184874961635629e-01  -2.2300000000000004e+00   1.7000000000000001e-02  -7.5068104123537260e-02


==> Rd_Sigd_Errbar_Err_NGC6254.txt <==
  -1.4131512503836436e+00   0.0000000000000000e+00   1.7699999999999999e-01   1.6172308866268290e-02
  -9.3715125038364366e-01  -4.7000000000000069e-02   9.2499999999999999e-02  -4.7296985097507946e-03
  -7.2215125038364369e-01  -5.0000000000000093e-02   8.0500000000000002e-02   2.3249327317107583e-02
  -5.6715125038364356e-01  -8.3000000000000004e-02   8.4999999999999992e-02   5.4483120077942412e-02
  -3.7215125038364372e-01  -2.1300000000000008e-01   5.4000000000000006e-02   3.5946840120783946e-02
  -1.7615125038364357e-01  -3.7400000000000005e-01   4.2499999999999996e-02   4.0307143460777906e-02
  -1.4151250383643623e-02  -5.5699999999999994e-01   3.7999999999999999e-02   4.1814879835704089e-02
   1.2884874961635642e-01  -7.9300000000000004e-01   5.0000000000000003e-02  -2.8622704192810988e-02
   2.3784874961635638e-01  -1.0070000000000001e+00   5.0000000000000003e-02  -5.1694107355239938e-02
   3.2584874961635646e-01  -1.1459999999999999e+00   5.3500000000000006e-02  -2.4835659093830564e-02
   3.9384874961635652e-01  -1.3270000000000000e+00   5.3999999999999999e-02  -8.2046492493825562e-02
   4.6884874961635625e-01  -1.4560000000000000e+00   4.5999999999999999e-02  -1.9329706615480724e-03
   5.1684874961635630e-01  -1.6050000000000000e+00   7.3000000000000009e-02  -7.4143060401414607e-02
   5.7184874961635646e-01  -1.7550000000000003e+00   1.0400000000000001e-01  -5.8437436947656352e-02
   6.1184874961635649e-01  -1.8400000000000001e+00   8.8499999999999995e-02  -5.3927711570761261e-02
   6.5384874961635631e-01  -1.9679999999999997e+00   6.9000000000000006e-02   1.2161358664181998e-02
   7.0784874961635658e-01  -2.1070000000000002e+00   5.7999999999999996e-02  -2.1419642673600858e-02
   7.7684874961635653e-01  -2.3100000000000001e+00   6.9000000000000006e-02   5.7250090741147730e-03
   8.3184874961635624e-01  -2.5020000000000002e+00   1.1900000000000001e-01   7.3995029471851215e-02
   8.7984874961635628e-01  -2.7150000000000003e+00   1.3100000000000001e-01   4.5005806283437977e-03
   9.2784874961635633e-01  -2.8860000000000001e+00   1.7649999999999999e-01   1.5280952435754402e-01
   9.6184874961635658e-01  -2.9930000000000003e+00   2.1200000000000002e-01   2.2452288482106963e-01
   1.0038487496163564e+00  -3.1850000000000001e+00   2.8849999999999998e-01   2.2641157652236688e-01
   1.0318487496163564e+00  -3.3770000000000002e+00   3.6149999999999999e-01   3.4411576522366705e-02


==> Rd_Sigd_Errbar_Err_NGC6254_poly.txt <==
  -1.4131512503836436e+00   0.0000000000000000e+00   1.7699999999999999e-01   9.1514981121350217e-02
  -9.3715125038364366e-01  -4.7000000000000069e-02   9.2499999999999999e-02   4.9678552797182127e-02
  -7.2215125038364369e-01  -5.0000000000000093e-02   8.0500000000000002e-02   5.8745824969288631e-02
  -5.6715125038364356e-01  -8.3000000000000004e-02   8.4999999999999992e-02   3.4382902344934782e-02
  -3.7215125038364372e-01  -2.1300000000000008e-01   5.4000000000000006e-02  -5.9179789191871723e-02
  -1.7615125038364357e-01  -3.7400000000000005e-01   4.2499999999999996e-02  -1.2348184499724463e-01
  -1.4151250383643623e-02  -5.5699999999999994e-01   3.7999999999999999e-02  -1.6240877500115053e-01
   1.2884874961635642e-01  -7.9300000000000004e-01   5.0000000000000003e-02  -1.5685876055773829e-01
   2.3784874961635638e-01  -1.0070000000000001e+00   5.0000000000000003e-02  -1.6298076712598530e-01
   3.2584874961635646e-01  -1.1459999999999999e+00   5.3500000000000006e-02  -5.0950747992070333e-02
   3.9384874961635652e-01  -1.3270000000000000e+00   5.3999999999999999e-02  -8.8163293708210855e-02
   4.6884874961635625e-01  -1.4560000000000000e+00   4.5999999999999999e-02   2.4460463121511067e-02
   5.1684874961635630e-01  -1.6050000000000000e+00   7.3000000000000009e-02   5.5900680834459759e-02
   5.7184874961635646e-01  -1.7550000000000003e+00   1.0400000000000001e-01   1.0388150701721988e-01
   6.1184874961635649e-01  -1.8400000000000001e+00   8.8499999999999995e-02   1.2512398294490290e-01
   6.5384874961635631e-01  -1.9679999999999997e+00   6.9000000000000006e-02   2.2574821874013806e-01
   7.0784874961635658e-01  -2.1070000000000002e+00   5.7999999999999996e-02   2.0990775970074216e-01
   7.7684874961635653e-01  -2.3100000000000001e+00   6.9000000000000006e-02   2.7326477671310778e-01
   8.3184874961635624e-01  -2.5020000000000002e+00   1.1900000000000001e-01   3.7828191159086488e-01
   8.7984874961635628e-01  -2.7150000000000003e+00   1.3100000000000001e-01   3.2711742149757006e-01
   9.2784874961635633e-01  -2.8860000000000001e+00   1.7649999999999999e-01   3.2805911493475026e-01
   9.6184874961635658e-01  -2.9930000000000003e+00   2.1200000000000002e-01   4.0422700187748184e-01
   1.0038487496163564e+00  -3.1850000000000001e+00   2.8849999999999998e-01   4.0795440911514724e-01
   1.0318487496163564e+00  -3.3770000000000002e+00   3.6149999999999999e-01   2.1595440911514707e-01


==> Rd_Sigd_Errbar_Err_NGC6266_Noyora.txt <==
  -2.3381512503836435e+00   0.0000000000000000e+00   3.0700000000000000e-01   2.0400681799843498e-01
  -2.0281512503836434e+00  -9.0000000000001634e-02   2.0599999999999999e-01   1.2003622859825297e-01
  -1.8481512503836437e+00  -2.4000000000000024e-01   1.2400000000000000e-01  -1.4646715409232375e-02
  -1.7181512503836436e+00  -1.1000000000000118e-01   1.5700000000000000e-01   1.3783919200003350e-01
  -1.4981512503836436e+00  -4.2000000000000171e-01   6.2000000000000000e-02  -1.0795474400646521e-01
  -1.3481512503836437e+00  -4.4000000000000128e-01   5.8000000000000003e-02  -5.8026957669926882e-02
  -1.0781512503836437e+00  -5.1000000000000156e-01   6.2000000000000000e-02   1.0580681802914271e-01
  -7.8815125038364364e-01  -9.5000000000000107e-01   4.5999999999999999e-02   9.2476281441390640e-02
  -6.1815125038364371e-01  -1.3200000000000003e+00   4.1000000000000002e-02   1.1293483876829491e-01
  -4.8815125038364360e-01  -1.7500000000000000e+00   4.4999999999999998e-02   4.9692043953832421e-02
  -3.8815125038364373e-01  -2.2200000000000024e+00   5.5000000000000000e-02  -8.4118714400758687e-02
  -3.0815125038364366e-01  -2.5399999999999991e+00   4.7000000000000000e-02  -1.4277683331897784e-01
  -2.3815125038364357e-01  -2.7300000000000004e+00   3.9000000000000000e-02  -3.4195042711615553e-02
  -1.7815125038364352e-01  -2.9299999999999997e+00   3.5000000000000003e-02  -6.8178290643504447e-02
  -1.2815125038364369e-01  -3.1999999999999993e+00   3.3000000000000002e-02  -6.4077150876044708e-02
  -7.8151250383643650e-02  -3.3500000000000014e+00   2.9999999999999999e-02  -1.1792881445686465e-02
  -3.8151250383643628e-02  -3.6400000000000006e+00   2.8000000000000001e-02  -8.0985508364264547e-02
  -8.1512503836436226e-03  -3.8200000000000003e+00   2.5999999999999999e-02  -1.4266963330476479e-01
   3.1848749616356448e-02  -3.9100000000000001e+00   2.5999999999999999e-02   2.2173411153213252e-02
   6.1848749616356398e-02  -4.1900000000000013e+00   2.8000000000000001e-02  -1.2014457199239459e-01
   9.1848749616356501e-02  -4.3100000000000023e+00   2.7000000000000000e-02  -9.4712682891821665e-02
   1.2184874961635633e-01  -4.4000000000000021e+00   2.5999999999999999e-02  -3.0720066059821249e-02
   1.5184874961635630e-01  -4.4499999999999993e+00   2.7000000000000000e-02   8.2771644443340620e-02
   1.7184874961635632e-01  -4.4700000000000024e+00   2.8000000000000001e-02   2.3685474762883540e-01
   2.0184874961635629e-01  -4.6700000000000017e+00   2.9000000000000001e-02   2.2280897501169949e-01


==> Rd_Sigd_Errbar_Err_NGC6266_Noyora_whole.txt <==
  -2.3381512503836435e+00   0.0000000000000000e+00   3.0700000000000000e-01   2.8956412751142457e-01
  -2.0281512503836434e+00  -9.0000000000001634e-02   2.0599999999999999e-01   2.0191675903523643e-01
  -1.8481512503836437e+00  -2.4000000000000024e-01   1.2400000000000000e-01   5.6617567386850004e-02
  -1.7181512503836436e+00  -1.1000000000000118e-01   1.5700000000000000e-01   1.9365616336009625e-01
  -1.4981512503836436e+00  -4.2000000000000171e-01   6.2000000000000000e-02  -8.1381538351116001e-02
  -1.3481512503836437e+00  -4.4000000000000128e-01   5.8000000000000003e-02  -6.6798934551591027e-02
  -1.0781512503836437e+00  -5.1000000000000156e-01   6.2000000000000000e-02   4.9955656836146001e-02
  -7.8815125038364364e-01  -9.5000000000000107e-01   4.5999999999999999e-02   1.1565651691720480e-01
  -6.1815125038364371e-01  -1.3200000000000003e+00   4.1000000000000002e-02   1.5874256160451217e-01
  -4.8815125038364360e-01  -1.7500000000000000e+00   4.4999999999999998e-02   1.1622203774780182e-01
  -3.8815125038364373e-01  -2.2200000000000024e+00   5.5000000000000000e-02  -6.1366758409531652e-02
  -3.0815125038364366e-01  -2.5399999999999991e+00   4.7000000000000000e-02  -1.3384654829132048e-01
  -2.3815125038364357e-01  -2.7300000000000004e+00   3.9000000000000000e-02  -5.9856280624965841e-02
  -1.7815125038364352e-01  -2.9299999999999997e+00   3.5000000000000003e-02  -4.8389780463343968e-02
  -1.2815125038364369e-01  -3.1999999999999993e+00   3.3000000000000002e-02  -9.3269425043137844e-02
  -7.8151250383643650e-02  -3.3500000000000014e+00   2.9999999999999999e-02  -8.4670069317965613e-02
  -3.8151250383643628e-02  -3.6400000000000006e+00   2.8000000000000001e-02  -2.0859780797354066e-01
  -8.1512503836436226e-03  -3.8200000000000003e+00   2.5999999999999999e-02  -2.1447687605508925e-01
   3.1848749616356448e-02  -3.9100000000000001e+00   2.5999999999999999e-02  -1.2171052032807994e-01
   6.1848749616356398e-02  -4.1900000000000013e+00   2.8000000000000001e-02  -2.0967000191749730e-01
   9.1848749616356501e-02  -4.3100000000000023e+00   2.7000000000000000e-02  -2.2996381254422094e-01
   1.2184874961635633e-01  -4.4000000000000021e+00   2.5999999999999999e-02  -1.1273413787434894e-01
   1.5184874961635630e-01  -4.4499999999999993e+00   2.7000000000000000e-02  -5.5020666239788518e-02
   1.7184874961635632e-01  -4.4700000000000024e+00   2.8000000000000001e-02   3.5559322728772713e-02
   2.0184874961635629e-01  -4.6700000000000017e+00   2.9000000000000001e-02   6.5751166972689568e-02


==> Rd_Sigd_Errbar_Err_NGC6284_Noyora.txt <==
  -2.3281512503836437e+00   0.0000000000000000e+00   1.9000000000000000e-01  -7.8118585923558373e-02
  -2.0381512503836436e+00  -2.3000000000000043e-01   1.2100000000000000e-01   1.4219941190776492e-02
  -1.8481512503836437e+00  -3.3000000000000007e-01   7.5999999999999998e-02   1.7276294560700300e-01
  -1.7181512503836436e+00  -6.6999999999999993e-01   5.2999999999999999e-02   1.0022807707399384e-03
  -1.6181512503836437e+00  -8.6000000000000121e-01   5.8000000000000003e-02  -9.3334924968435651e-04
  -1.4781512503836436e+00  -1.2999999999999989e+00   8.1000000000000003e-02  -1.7102048927732350e-01
  -1.3281512503836437e+00  -1.5200000000000014e+00   8.2000000000000003e-02  -7.2678732707767590e-02
  -1.1381512503836435e+00  -1.8900000000000023e+00   3.3000000000000002e-02   2.2432416523714638e-02
  -8.6815125038364371e-01  -2.7900000000000009e+00   2.5000000000000001e-02  -5.1864875771828522e-02
  -6.9815125038364356e-01  -3.3400000000000016e+00   2.1999999999999999e-02  -5.1463281511858305e-02
  -5.7815125038364368e-01  -3.7999999999999989e+00   2.1999999999999999e-02  -2.3357365513061445e-03
  -4.7815125038364359e-01  -4.2200000000000006e+00   2.8000000000000001e-02  -2.2747649754291643e-01
  -3.9815125038364380e-01  -4.6300000000000008e+00   3.4000000000000002e-02  -1.9758711618003222e-01
  -3.2815125038364368e-01  -4.8300000000000001e+00   2.5999999999999999e-02  -1.4640118374866429e-01
  -2.6815125038364362e-01  -4.9000000000000004e+00   2.0000000000000000e-02   6.1271102460298543e-02
  -2.1815125038364352e-01  -5.1800000000000015e+00   2.1000000000000001e-02   9.1445468023596987e-02
  -1.7815125038364352e-01  -5.3100000000000005e+00   1.7000000000000001e-02  -3.8554531976402018e-02
  -1.3815125038364368e-01  -5.4599999999999991e+00   2.0000000000000000e-02   1.6236605294584727e-01
  -9.8151250383643723e-02  -5.5999999999999996e+00   1.4999999999999999e-02   2.2366052945846704e-02
  -5.8151250383643660e-02  -5.7000000000000011e+00   1.7000000000000001e-02   3.2567240430434818e-01
  -2.8151250383643640e-02  -5.8400000000000016e+00   1.9000000000000000e-02   1.8567240430434762e-01
   1.8487496163564219e-03  -5.9700000000000006e+00   2.1000000000000001e-02   5.2841031939065619e-01
   3.1848749616356448e-02  -5.9800000000000022e+00   2.1000000000000001e-02   5.1841031939065463e-01
   5.1848749616356438e-02  -6.0299999999999994e+00   2.1999999999999999e-02   4.6841031939065747e-01
   8.1848749616356506e-02  -6.1800000000000015e+00   2.5999999999999999e-02   8.8671150649493846e-01
   1.0184874961635625e-01  -6.1899999999999995e+00   2.5999999999999999e-02   8.7671150649494045e-01


==> Rd_Sigd_Errbar_Err_NGC6284_Noyora_whole.txt <==
  -2.3281512503836437e+00   0.0000000000000000e+00   1.9000000000000000e-01   1.6657668474961110e-01
  -2.0381512503836436e+00  -2.3000000000000043e-01   1.2100000000000000e-01   3.2014954041599486e-02
  -1.8481512503836437e+00  -3.3000000000000007e-01   7.5999999999999998e-02   9.1852373205789095e-02
  -1.7181512503836436e+00  -6.6999999999999993e-01   5.2999999999999999e-02  -7.7858047249969919e-02
  -1.6181512503836437e+00  -8.6000000000000121e-01   5.8000000000000003e-02  -6.4375246255793273e-02
  -1.4781512503836436e+00  -1.2999999999999989e+00   8.1000000000000003e-02  -1.4846555128791827e-01
  -1.3281512503836437e+00  -1.5200000000000014e+00   8.2000000000000003e-02   3.0013723551245652e-02
  -1.1381512503836435e+00  -1.8900000000000023e+00   3.3000000000000002e-02   2.9383304316823056e-01
  -8.6815125038364371e-01  -2.7900000000000009e+00   2.5000000000000001e-02   1.8100224660218522e-01
  -6.9815125038364356e-01  -3.3400000000000016e+00   2.1999999999999999e-02   7.6357046957437724e-02
  -5.7815125038364368e-01  -3.7999999999999989e+00   2.1999999999999999e-02   1.2515686608554066e-02
  -4.7815125038364359e-01  -4.2200000000000006e+00   2.8000000000000001e-02  -1.5310127260111450e-01
  -3.9815125038364380e-01  -4.6300000000000008e+00   3.4000000000000002e-02  -2.9260882427945578e-01
  -3.2815125038364368e-01  -4.8300000000000001e+00   2.5999999999999999e-02  -2.0287811184235505e-01
  -2.6815125038364362e-01  -4.9000000000000004e+00   2.0000000000000000e-02  -6.7378938388057641e-02
  -2.1815125038364352e-01  -5.1800000000000015e+00   2.1000000000000001e-02  -1.3075819103411668e-01
  -1.7815125038364352e-01  -5.3100000000000005e+00   1.7000000000000001e-02  -1.4792463659924771e-01
  -1.3815125038364368e-01  -5.4599999999999991e+00   2.0000000000000000e-02  -6.2472381175122216e-02
  -9.8151250383643723e-02  -5.5999999999999996e+00   1.4999999999999999e-02  -7.9546110862043662e-02
  -5.8151250383643660e-02  -5.7000000000000011e+00   1.7000000000000001e-02   7.7510218702784961e-02
  -2.8151250383643640e-02  -5.8400000000000016e+00   1.9000000000000000e-02   7.1977711685041967e-02
   1.8487496163564219e-03  -5.9700000000000006e+00   2.1000000000000001e-02   8.0640763655400960e-02
   3.1848749616356448e-02  -5.9800000000000022e+00   2.1000000000000001e-02   2.1368633750568922e-01
   5.1848749616356438e-02  -6.0299999999999994e+00   2.1999999999999999e-02   3.1131073579632407e-01
   8.1848749616356506e-02  -6.1800000000000015e+00   2.5999999999999999e-02   3.1372135222597031e-01
   1.0184874961635625e-01  -6.1899999999999995e+00   2.5999999999999999e-02   4.6113854380796937e-01


==> Rd_Sigd_Errbar_Err_NGC6293_Noyora.txt <==
  -2.2181512503836438e+00   0.0000000000000000e+00   3.8900000000000001e-01   8.6559444956764431e-02
  -1.9181512503836435e+00  -2.0999999999999913e-01   2.6500000000000001e-01   1.8406152085117761e-01
  -1.7281512503836436e+00  -7.4000000000000021e-01   1.9800000000000001e-01  -6.9286170132858205e-02
  -1.5981512503836437e+00  -9.8000000000000043e-01   1.6600000000000001e-01  -1.2756722904568818e-01
  -1.4581512503836436e+00  -1.2200000000000006e+00   9.4000000000000000e-02  -1.6292302143116100e-01
  -1.3081512503836437e+00  -1.6599999999999984e+00   8.2000000000000003e-02  -3.0682909806974834e-01
  -1.1381512503836435e+00  -1.8800000000000008e+00   9.2999999999999999e-02  -9.5998283880014856e-02
  -8.6815125038364371e-01  -2.5499999999999989e+00   6.3000000000000000e-02  -9.8272187198968908e-03
  -6.9815125038364356e-01  -3.1100000000000012e+00   5.0000000000000003e-02  -7.5164195629814134e-02
  -5.6815125038364367e-01  -3.6800000000000015e+00   4.2000000000000003e-02  -1.9649871196462287e-01
  -4.7815125038364359e-01  -4.0900000000000016e+00   3.4000000000000002e-02  -2.5639787172647921e-01
  -3.9815125038364380e-01  -4.3600000000000012e+00   2.8000000000000001e-02  -1.2126540764890592e-01
  -3.2815125038364368e-01  -4.4500000000000011e+00   3.1000000000000000e-02   1.7683399538064748e-02
  -2.6815125038364362e-01  -4.6199999999999992e+00   2.9000000000000001e-02   9.8562772965879120e-02
  -2.1815125038364352e-01  -4.8600000000000012e+00   2.5000000000000001e-02   1.3586619471206696e-01
  -1.7815125038364352e-01  -5.0200000000000014e+00   2.3000000000000000e-02  -2.4133805287933185e-02
  -1.3815125038364368e-01  -5.1599999999999984e+00   2.3000000000000000e-02   1.4559245379596941e-01
  -9.8151250383643723e-02  -5.2999999999999989e+00   2.4000000000000000e-02   5.5924537959688436e-03
  -5.8151250383643660e-02  -5.4999999999999982e+00   2.9000000000000001e-02   1.5596510627108628e-01
  -2.8151250383643640e-02  -5.6599999999999984e+00   2.9999999999999999e-02  -4.0348937289138576e-03
   1.8487496163564219e-03  -5.8499999999999996e+00   2.7000000000000000e-02   2.0859891035697231e-01
   3.1848749616356448e-02  -5.9900000000000002e+00   2.9999999999999999e-02   6.8598910356971743e-02
   5.1848749616356438e-02  -6.1500000000000004e+00   3.5000000000000003e-02  -9.1401089643028399e-02
   8.1848749616356506e-02  -6.1699999999999999e+00   4.2000000000000003e-02   3.6051242519429572e-01
   1.0184874961635625e-01  -6.4099999999999984e+00   4.4999999999999998e-02   1.2051242519429728e-01
   1.2184874961635633e-01  -6.6800000000000015e+00   6.7000000000000004e-02  -1.4948757480570585e-01
   1.4184874961635627e-01  -6.8100000000000005e+00   7.4999999999999997e-02  -2.7948757480570485e-01
   1.6184874961635631e-01  -6.9799999999999986e+00   8.7999999999999995e-02   1.1781446996379419e-01
   1.8184874961635625e-01  -7.1199999999999992e+00   8.5000000000000006e-02  -2.2185530036206380e-02
   2.0184874961635629e-01  -7.4700000000000006e+00   1.1899999999999999e-01  -3.7218553003620780e-01


==> Rd_Sigd_Errbar_Err_NGC6293_Noyora_whole.txt <==
  -2.2181512503836438e+00   0.0000000000000000e+00   3.8900000000000001e-01   3.2943344526498997e-01
  -1.9181512503836435e+00  -2.0999999999999913e-01   2.6500000000000001e-01   2.0028515439764610e-01
  -1.7281512503836436e+00  -7.4000000000000021e-01   1.9800000000000001e-01  -1.7169112458164759e-01
  -1.5981512503836437e+00  -9.8000000000000043e-01   1.6600000000000001e-01  -1.9625982884897142e-01
  -1.4581512503836436e+00  -1.2200000000000006e+00   9.4000000000000000e-02  -1.7212582833928147e-01
  -1.3081512503836437e+00  -1.6599999999999984e+00   8.2000000000000003e-02  -1.8152392133034678e-01
  -1.1381512503836435e+00  -1.8800000000000008e+00   9.2999999999999999e-02   7.0104348756752755e-02
  -8.6815125038364371e-01  -2.5499999999999989e+00   6.3000000000000000e-02   2.3432807235328657e-01
  -6.9815125038364356e-01  -3.1100000000000012e+00   5.0000000000000003e-02   1.7353946351973981e-01
  -5.6815125038364367e-01  -3.6800000000000015e+00   4.2000000000000003e-02  -1.9289942700926765e-02
  -4.7815125038364359e-01  -4.0900000000000016e+00   3.4000000000000002e-02  -1.8900493321587408e-01
  -3.9815125038364380e-01  -4.3600000000000012e+00   2.8000000000000001e-02  -2.0485190504510342e-01
  -3.2815125038364368e-01  -4.4500000000000011e+00   3.1000000000000000e-02  -2.3974925121951429e-02
  -2.6815125038364362e-01  -4.6199999999999992e+00   2.9000000000000001e-02  -2.6244162004065430e-03
  -2.1815125038364352e-01  -4.8600000000000012e+00   2.5000000000000001e-02  -4.1565663010294962e-02
  -1.7815125038364352e-01  -5.0200000000000014e+00   2.3000000000000000e-02   1.0201956698625558e-02
  -1.3815125038364368e-01  -5.1599999999999984e+00   2.3000000000000000e-02  -1.9569369363209077e-02
  -9.8151250383643723e-02  -5.2999999999999989e+00   2.4000000000000000e-02   7.0270365658502421e-02
  -5.8151250383643660e-02  -5.4999999999999982e+00   2.9000000000000001e-02  -9.8291872535005709e-03
  -2.8151250383643640e-02  -5.6599999999999984e+00   2.9999999999999999e-02  -4.6407937026259560e-02
   1.8487496163564219e-03  -5.8499999999999996e+00   2.7000000000000000e-02   2.1629091990091887e-02
   3.1848749616356448e-02  -5.9900000000000002e+00   2.9999999999999999e-02   1.6575831050473333e-02
   5.1848749616356438e-02  -6.1500000000000004e+00   3.5000000000000003e-02  -1.4342416894952681e-01
   8.1848749616356506e-02  -6.1699999999999999e+00   4.2000000000000003e-02   1.1920835645170325e-01
   1.0184874961635625e-01  -6.4099999999999984e+00   4.4999999999999998e-02  -1.2079164354829519e-01
   1.2184874961635633e-01  -6.6800000000000015e+00   6.7000000000000004e-02  -2.4272606363802574e-01
   1.4184874961635627e-01  -6.8100000000000005e+00   7.4999999999999997e-02  -2.1988965687422635e-01
   1.6184874961635631e-01  -6.9799999999999986e+00   8.7999999999999995e-02  -2.3206271830817116e-01
   1.8184874961635625e-01  -7.1199999999999992e+00   8.5000000000000006e-02  -3.7206271830817172e-01
   2.0184874961635629e-01  -7.4700000000000006e+00   1.1899999999999999e-01  -5.5901042201857631e-01


==> Rd_Sigd_Errbar_Err_NGC6341_Noyora_whole.txt <==
  -2.2081512503836436e+00   0.0000000000000000e+00   4.7000000000000000e-02   2.6310798028597714e-02
  -1.9181512503836435e+00   4.0000000000000910e-02   3.7999999999999999e-02   7.0785429933714200e-02
  -1.7281512503836436e+00   9.9999999999997972e-03   4.0000000000000001e-02   4.7484559157014647e-02
  -1.5981512503836437e+00   0.0000000000000000e+00   4.0000000000000001e-02   4.6392029935300234e-02
  -1.4281512503836438e+00  -5.9999999999998686e-02   2.5999999999999999e-02   1.0746428300251180e-02
  -1.2981512503836437e+00  -3.9999999999999147e-02   2.1999999999999999e-02   6.3624191601964405e-02
  -1.0781512503836437e+00  -2.6999999999999957e-01   5.7000000000000002e-02  -4.9052851302699430e-02
  -7.8815125038364364e-01  -6.1999999999999922e-01   2.9999999999999999e-02   3.8867107603478557e-03
  -6.0815125038364370e-01  -9.1999999999999993e-01   2.5000000000000001e-02   7.9305438007226892e-02
  -4.8815125038364360e-01  -1.2599999999999998e+00   2.9000000000000001e-02   1.0075061130731000e-01
  -3.8815125038364373e-01  -1.6199999999999992e+00   3.2000000000000001e-02   1.6355235510334465e-02
  -3.0815125038364366e-01  -1.9000000000000004e+00   3.4000000000000002e-02  -2.9652783217279932e-02
  -2.3815125038364357e-01  -2.2999999999999989e+00   2.4000000000000000e-02  -1.7996166396312718e-01
  -1.7815125038364352e-01  -2.5600000000000005e+00   1.9000000000000000e-02  -1.7063287219530743e-01
  -1.2815125038364369e-01  -2.8499999999999996e+00   2.0000000000000000e-02  -3.1732882314037703e-01
  -7.8151250383643650e-02  -2.8800000000000008e+00   2.1000000000000001e-02  -1.2012874301633980e-01
  -3.8151250383643628e-02  -3.1100000000000012e+00   1.9000000000000000e-02  -1.8974474388315965e-01
  -8.1512503836436226e-03  -3.1599999999999984e+00   1.2999999999999999e-02  -7.1611898149815278e-02
   3.1848749616356448e-02  -3.2699999999999978e+00   1.4999999999999999e-02  -5.1843086122911330e-03
   6.1848749616356398e-02  -3.4700000000000006e+00   1.7999999999999999e-02  -1.9889392983087006e-02
   9.1848749616356501e-02  -3.5699999999999985e+00   1.9000000000000000e-02   7.4882602738492565e-02


==> Rd_Sigd_Errbar_Err_NGC6342.txt <==
  -2.1153934187020695e+00   0.0000000000000000e+00   1.9842014133072183e-02   1.9882072905738114e-02
  -1.8832815936383911e+00  -5.8333539943781064e-02   1.5819239708842359e-02  -1.2780309092453958e-02
  -1.7869251746911488e+00  -4.1666725525469697e-02   1.9842018254571991e-02   2.2016868716680404e-02
  -1.6900151616830923e+00  -9.1666737663905998e-02   1.9787585013895770e-02   1.8349248365763085e-02
  -1.5931760596853826e+00  -1.4166685232108206e-01   2.3828603990772246e-02  -3.7194612694986806e-03
  -1.5010006364198469e+00  -2.2499998409914446e-01   2.7778734973121999e-02  -2.2493192544977419e-02
  -1.4037695523327616e+00  -3.1666664595851457e-01   3.1747137178560925e-02  -3.9350300600641763e-02
  -1.3018994543766100e+00  -4.2500026228234489e-01   3.9702134801678612e-02  -6.4482226020868061e-02
  -1.1998559452628172e+00  -5.3333354444969516e-01   3.1747131609981993e-02  -3.6789464164779573e-02
  -1.1028312670443514e+00  -6.1666679634551236e-01   3.1747059502509778e-02  -2.4973500823542993e-02
  -1.0107727262694630e+00  -6.7500034359614769e-01   3.1783249541884606e-02   1.3316651158490678e-02
  -9.0897822306196052e-01  -7.5000054046867959e-01   3.9702011796404424e-02   8.3550193733373801e-02
  -8.1673015631719537e-01  -8.5000083710408558e-01   3.9684286832724958e-02   8.0169774929648052e-02
  -7.2395967358721180e-01  -1.0500003175845036e+00   3.5680354152241911e-02  -2.2639086755526838e-02
  -6.2220823241180689e-01  -1.1166672876744268e+00   3.1748470689987318e-02   9.8466231345095689e-03
  -5.2981009371444754e-01  -1.2416684125466808e+00   2.7777631595016450e-02  -1.2209483811959965e-02
  -4.2294884572559077e-01  -1.3583338969434307e+00   3.9683913797440296e-02   3.7136527499637362e-02
  -3.3055914156210581e-01  -1.4833359854738877e+00   4.7641052354630675e-02   3.3606350569239218e-02
  -2.3387231421174084e-01  -1.5000009084545665e+00   9.1272862462388082e-02   1.4955276990255029e-01
  -1.3579556471819895e-01  -1.8000057652562280e+00   3.9687895651213334e-02  -4.4238282424700071e-03
  -3.3545374969404865e-02  -1.9666615525948350e+00   3.9683944884578271e-02  -9.1344999117493053e-03
   5.8767555370419298e-02  -2.0750072894534952e+00   3.9667193091686981e-02   1.6155415591460587e-01
   1.5562445898446764e-01  -2.1250066432017194e+00   7.5401400453317224e-02   3.2667831094230326e-01
   2.5264675277609744e-01  -2.2083422062586680e+00   8.7300743927990476e-02   4.8691016762636785e-01
   3.4902160372409924e-01  -2.1583449833118764e+00   1.0714582443883980e-01   8.1500980503029785e-01


==> Rd_Sigd_Errbar_Err_NGC6388.txt <==
  -2.0211512503836437e+00   0.0000000000000000e+00   5.0000000000001155e-03   7.2714403538370921e-03
  -1.7961512503836436e+00  -7.9999999999999689e-03   4.9999999999998934e-03  -7.2855964616287683e-04
  -1.7131512503836437e+00   1.9999999999998348e-03   1.5000000000000124e-02   1.5056007779183707e-02
  -1.6201512503836437e+00  -1.0000000000000203e-02   1.5000000000000124e-02   3.0560077791836684e-03
  -1.5331512503836435e+00  -2.2000000000000249e-02   1.0000000000000009e-02  -8.9439922208163769e-03
  -1.4501512503836436e+00  -1.8000000000000300e-02   1.0000000000000009e-02   3.6685590386445373e-03
  -1.3571512503836436e+00  -2.4000000000000035e-02   5.0000000000001155e-03   9.0340988373723008e-03
  -1.2691512503836435e+00  -4.2000000000000204e-02   5.0000000000001155e-03   5.0538015223521721e-03
  -1.1931512503836437e+00  -6.4999999999999961e-02   1.0000000000000009e-02  -1.3930828146304919e-03
  -1.1001512503836437e+00  -9.3999999999999848e-02   1.5000000000000124e-02  -1.1447220237122968e-02
  -1.0071512503836435e+00  -1.2800000000000011e-01   1.0000000000000009e-02  -1.0220552832602980e-03
  -9.3215125038364366e-01  -1.7900000000000024e-01   1.4999999999999902e-02  -2.6895195345804035e-02
  -8.3915125038364380e-01  -2.2500000000000006e-01   1.5000000000000124e-02  -1.7735104485836539e-02
  -7.5315125038364372e-01  -2.8699999999999987e-01   1.5000000000000124e-02   1.2644030839160325e-02
  -6.7115125038364365e-01  -3.4299999999999997e-01   2.0000000000000018e-02   2.2999124390320147e-02
  -5.8015125038364368e-01  -4.1100000000000003e-01   2.0000000000000018e-02   2.4401746392612500e-02
  -4.9415125038364360e-01  -5.1199999999999990e-01   2.0000000000000018e-02   3.3197404349125104e-02
  -4.0815125038364353e-01  -6.2900000000000000e-01   1.4999999999999902e-02  -6.0415484844628109e-03
  -3.2915125038364357e-01  -7.5300000000000011e-01   2.0000000000000018e-02  -4.1911045018968585e-03
  -2.4415125038364363e-01  -9.0300000000000002e-01   1.4999999999999902e-02  -1.3789600240380340e-02
  -1.4815125038364368e-01  -1.0489999999999999e+00   5.0000000000001155e-03  -7.0028753940643007e-04
  -6.9151250383643573e-02  -1.1940000000000000e+00   1.0000000000000009e-02   3.6338960585632574e-02
   8.8487496163562624e-03  -1.3839999999999999e+00   1.4999999999999902e-02  -1.7255810289378726e-02
   1.0284874961635636e-01  -1.5850000000000000e+00   1.5000000000000124e-02   1.3032840248706767e-02
   1.7584874961635630e-01  -1.7640000000000000e+00   1.5000000000000013e-02   1.0368065075358701e-01
   2.6484874961635657e-01  -1.9980000000000000e+00   2.0000000000000018e-02   1.8735033020641034e-01
   3.4284874961635636e-01  -2.1990000000000003e+00   3.0000000000000027e-02   2.3153212226951858e-01
   4.2984874961635655e-01  -2.4550000000000001e+00   5.5000000000000049e-02   4.0844923874629702e-01
   5.0984874961635618e-01  -3.3340000000000001e+00   4.9250000000000005e-01  -1.2527663654698706e-01


==> Rd_Sigd_Errbar_Err_NGC6388_Noyora.txt <==
  -2.1381512503836437e+00   0.0000000000000000e+00   1.6700000000000001e-01  -1.0039739265163965e-01
  -1.8681512503836437e+00  -2.0000000000001343e-02   1.0900000000000000e-01  -5.4677126377361669e-02
  -1.6981512503836436e+00  -1.1000000000000118e-01   9.4000000000000000e-02  -6.2136711638757364e-02
  -1.4781512503836436e+00  -2.1000000000000082e-01   5.5000000000000000e-02  -5.8304257577496965e-03
  -1.1381512503836435e+00  -5.6000000000000050e-01   5.6000000000000001e-02   8.4036257218530030e-02
  -8.6815125038364371e-01  -1.1900000000000013e+00   4.7000000000000000e-02   1.3170993730088565e-02
  -6.9815125038364356e-01  -1.7999999999999989e+00   4.4999999999999998e-02  -1.0126882470650034e-01
  -5.6815125038364367e-01  -2.2400000000000002e+00   4.2999999999999997e-02  -9.4393586832911325e-02
  -4.7815125038364359e-01  -2.4599999999999991e+00   4.7000000000000000e-02  -8.2386955312099275e-03
  -3.9815125038364380e-01  -2.7500000000000018e+00   5.3999999999999999e-02   5.6602178324715702e-02
  -3.2815125038364368e-01  -3.1600000000000019e+00   5.9999999999999998e-02  -4.6733492476804805e-02
  -2.6815125038364362e-01  -3.4800000000000022e+00   5.2999999999999999e-02  -1.3828391263238071e-01
  -2.1815125038364352e-01  -3.7599999999999998e+00   5.1999999999999998e-02  -1.6661307547200854e-01
  -1.7815125038364352e-01  -4.0099999999999998e+00   6.5000000000000002e-02  -1.3714670724503453e-01
  -1.3815125038364368e-01  -4.1800000000000015e+00   5.0999999999999997e-02  -1.5517939371193812e-01
  -9.8151250383643723e-02  -4.3400000000000016e+00   5.8999999999999997e-02   1.7895499093284251e-02
  -5.8151250383643660e-02  -4.4800000000000022e+00   6.7000000000000004e-02   6.1358324905364192e-02
  -2.8151250383643640e-02  -4.5999999999999996e+00   7.4999999999999997e-02   1.3803241949554312e-01
   1.8487496163564219e-03  -4.7400000000000002e+00   8.5000000000000006e-02   2.0970999803878954e-01
   3.1848749616356448e-02  -4.8400000000000016e+00   9.4000000000000000e-02   3.3854627679649063e-01
   5.1848749616356438e-02  -4.9100000000000019e+00   9.9000000000000005e-02   5.1715963713723223e-01


==> Rd_Sigd_Errbar_Err_NGC6397.txt <==
  -8.2681373158772598e-01   0.0000000000000000e+00   1.0816852635840696e-01   3.3256543903282011e-02
  -7.2815839346350097e-01  -4.6245187952637122e-02   9.2002678513312217e-02   1.6282305401938542e-02
  -5.5439579672640238e-01  -2.7135932499676085e-01   1.2082217041346777e-01  -6.8545851346411446e-02
  -4.5593195564972439e-01  -3.9357520326958750e-01   1.0551018476997395e-01  -1.1004554021451068e-01
  -3.5457773065090809e-01  -4.4786048920972743e-01   9.1711783880763481e-02  -3.5607978224791337e-02
  -2.5570701687732367e-01  -4.8108744193726383e-01   7.6516854366213125e-02   1.9599619720323869e-02
  -1.5490195998574319e-01  -6.2088684858744603e-01   1.2218130206311108e-01   1.3793815305406021e-02
  -1.5490195998574319e-01  -5.5003099132395239e-01   6.7613396794341502e-02   8.4649672568899659e-02
  -7.2116589669293102e-02  -5.7567944610779209e-01   8.3834934567423192e-02   1.4903624145313799e-01
  -5.5517327849831370e-02  -7.1688159364472104e-01   6.5638672732281758e-02   7.8340939162090395e-03
   4.4931546149160055e-02  -8.0251059624308829e-01   5.7295403954432444e-02   6.0260428802747512e-02
   4.8830086528350039e-02  -6.1905823754103795e-01   7.5209478467778285e-02   2.4371278750479786e-01
   1.4426277376199059e-01  -9.3873034326107729e-01   5.3684858962776354e-02   2.0196981571760086e-02
   1.4705767102835990e-01  -8.9183147364159310e-01   7.8039866988815723e-02   6.7095851191244282e-02
   2.4501887073775308e-01  -1.1631262818913135e+00   5.9585689984244045e-02  -4.9345803440695724e-02
   2.4699069924154979e-01  -1.2032435050992960e+00   8.8421902782537407e-02  -8.9463026648678223e-02
   2.7091163941048119e-01  -1.1962946451439682e+00   1.3007837626071106e-01  -8.2514166693350433e-02
   4.6508528755743284e-01  -1.2174839442139063e+00   9.1080469347332577e-02   1.9810267992868980e-01
   3.4439227368511072e-01  -1.3180282418770568e+00   5.6392333817893749e-02  -9.1234409868391264e-02
   3.4596154181314126e-01  -1.3235373366618324e+00   8.2250477775301381e-02  -9.6743504653166834e-02
   4.3727479741012365e-01  -1.5228787452803376e+00   6.2537670725558117e-02  -1.7310422410345905e-01
   4.3917473984346844e-01  -1.4578160995242757e+00   8.0229001638818589e-02  -4.2229475381679649e-02
   4.4435712565602759e-01  -1.5531554255331013e+00   1.1140325757942578e-01  -1.3756880139050520e-01
   4.7654180902742882e-01  -1.6672555911588121e+00   9.6502033192329278e-02  -2.5166896701621599e-01
   5.2801634118920149e-01  -1.6415267554501489e+00   9.3049592194818273e-02  -8.4434347553847378e-02
   5.4381980514265771e-01  -1.6264193371874072e+00   1.0060615856802015e-01  -6.9326929291105621e-02
   6.3093611906419145e-01  -1.8053034964272585e+00   1.1069829749368970e-01  -9.1712289765066402e-02
   6.3798978078468527e-01  -1.5994358475018136e+00   1.2362864667998234e-01   1.9878263550847608e-01
   7.2402997293559768e-01  -1.8464160819421700e+00   1.1323197707504956e-01   1.3555146820190411e-01
   7.5868484988244100e-01  -2.1035405919070693e+00   1.9069076762596962e-01  -2.1650474546196286e-02
   7.6237842931196409e-01  -2.0318473672519946e+00   1.2611728409384265e-01   5.0042750108878487e-02
   7.6767522402796007e-01  -1.8342671923625751e+00   1.4398336721164889e-01   2.4762292499829797e-01
   8.0475260215046041e-01  -2.3935752032695876e+00   2.5527250510330601e-01  -2.0578508735229217e-01
   8.3676704739420538e-01  -2.0765571022214759e+00   1.3782675896039867e-01   2.2364577179877587e-01
   9.2813970687511971e-01  -2.3328773629159758e+00   1.9457466474969434e-01   2.1424704801308714e-01
   9.7081161087251777e-01  -3.0413926851582249e+00   6.1395921462767022e-01  -3.5820784523835147e-01
   9.7506399609523609e-01  -2.7403626894942437e+00   4.2596873227228110e-01  -5.7177849574370221e-02
   1.0496830890882485e+00  -3.5185139398778875e+00   9.0308998699194354e-01  -5.3299753293370999e-01
   1.0799044676667207e+00  -2.8195439355418688e+00   3.8021124171160603e-01   1.6597247140230875e-01


==> Rd_Sigd_Errbar_Err_NGC6441_Noyora.txt <==
  -2.3281512503836437e+00   0.0000000000000000e+00   1.4999999999999999e-01  -7.7925619392788742e-03
  -2.0381512503836436e+00  -1.3000000000000078e-01   1.3700000000000001e-01  -1.2568079927677644e-01
  -1.8481512503836437e+00  -1.1999999999999923e-01   8.7999999999999995e-02  -8.8843626753642990e-02
  -1.7181512503836436e+00  -6.0000000000000470e-02   1.0199999999999999e-01  -1.3031588756946821e-03
  -1.5681512503836437e+00  -7.0000000000000298e-02   4.9000000000000002e-02   4.7034560718863597e-02
  -1.4381512503836436e+00  -1.1999999999999923e-01   4.8000000000000001e-02   8.4383585075802139e-02
  -1.3281512503836437e+00  -2.5000000000000000e-01   4.0000000000000001e-02   3.9493862533846014e-02
  -1.1681512503836435e+00  -4.1000000000000014e-01   3.3000000000000002e-02   6.0313608183430012e-02
  -8.3815125038364369e-01  -1.0099999999999998e+00   2.3000000000000000e-02   7.5844434962380136e-02
  -6.3815125038364373e-01  -1.6899999999999995e+00   2.1999999999999999e-02  -6.2556945414217191e-02
  -5.0815125038364362e-01  -2.2499999999999982e+00   2.5999999999999999e-02  -1.4088240045454814e-01
  -4.0815125038364353e-01  -2.6500000000000004e+00   2.9999999999999999e-02  -1.6993381882505609e-01
  -3.1815125038364367e-01  -3.0200000000000014e+00   2.7000000000000000e-02  -9.4828819762506900e-02
  -2.4815125038364369e-01  -3.4099999999999984e+00   2.9999999999999999e-02  -1.7085903996684904e-01
  -1.8815125038364355e-01  -3.7400000000000002e+00   3.1000000000000000e-02  -1.4086786582385269e-01
  -1.3815125038364368e-01  -4.0299999999999994e+00   2.7000000000000000e-02  -1.5896935519348254e-01
  -8.8151250383643728e-02  -4.3600000000000012e+00   3.6999999999999998e-02  -1.8546590350425074e-01
  -4.8151250383643665e-02  -4.5400000000000009e+00   4.2999999999999997e-02  -1.9972925403486030e-01
  -8.1512503836436226e-03  -4.7099999999999991e+00   5.0999999999999997e-02  -4.7611666662499275e-03
   2.1848749616356428e-02  -4.8800000000000008e+00   5.8999999999999997e-02   2.7267545478897759e-02
   6.1848749616356398e-02  -4.9900000000000002e+00   3.3000000000000002e-02   3.6946790147424657e-01
   9.1848749616356501e-02  -5.1800000000000015e+00   3.9000000000000000e-02   4.3439766215603015e-01


==> Rd_Sigd_Errbar_Err_NGC6441_Noyora_whole.txt <==
  -2.3281512503836437e+00   0.0000000000000000e+00   1.4999999999999999e-01   2.6124420883579809e-02
  -2.0381512503836436e+00  -1.3000000000000078e-01   1.3700000000000001e-01  -9.9277681549976002e-02
  -1.8481512503836437e+00  -1.1999999999999923e-01   8.7999999999999995e-02  -7.3170154964537895e-02
  -1.7181512503836436e+00  -6.0000000000000470e-02   1.0199999999999999e-01   1.1962646952581965e-02
  -1.5681512503836437e+00  -7.0000000000000298e-02   4.9000000000000002e-02   3.5918571790227366e-02
  -1.4381512503836436e+00  -1.1999999999999923e-01   4.8000000000000001e-02   5.2738623561825224e-02
  -1.3281512503836437e+00  -2.5000000000000000e-01   4.0000000000000001e-02   7.3895197561589798e-03
  -1.1681512503836435e+00  -4.1000000000000014e-01   3.3000000000000002e-02   2.3749060437355030e-02
  -8.3815125038364369e-01  -1.0099999999999998e+00   2.3000000000000000e-02   1.3473650948056193e-01
  -6.3815125038364373e-01  -1.6899999999999995e+00   2.1999999999999999e-02   1.6842322262937692e-02
  -5.0815125038364362e-01  -2.2499999999999982e+00   2.5999999999999999e-02  -1.0619471131574576e-01
  -4.0815125038364353e-01  -2.6500000000000004e+00   2.9999999999999999e-02  -8.7725139639186711e-02
  -3.1815125038364367e-01  -3.0200000000000014e+00   2.7000000000000000e-02  -1.4890811437538476e-01
  -2.4815125038364369e-01  -3.4099999999999984e+00   2.9999999999999999e-02  -2.0130519605325770e-01
  -1.8815125038364355e-01  -3.7400000000000002e+00   3.1000000000000000e-02  -2.5664835317641366e-01
  -1.3815125038364368e-01  -4.0299999999999994e+00   2.7000000000000000e-02  -2.5134471139553405e-01
  -8.8151250383643728e-02  -4.3600000000000012e+00   3.6999999999999998e-02  -2.6338648327375225e-01
  -4.8151250383643665e-02  -4.5400000000000009e+00   4.2999999999999997e-02  -2.1758280243651473e-01
  -8.1512503836436226e-03  -4.7099999999999991e+00   5.0999999999999997e-02  -1.4981289823316057e-01
   2.1848749616356428e-02  -4.8800000000000008e+00   5.8999999999999997e-02  -1.9612085402136969e-01
   6.1848749616356398e-02  -4.9900000000000002e+00   3.3000000000000002e-02  -4.8692383533677663e-02
   9.1848749616356501e-02  -5.1800000000000015e+00   3.9000000000000000e-02  -1.0471408132172222e-01


==> Rd_Sigd_Errbar_Err_NGC6453.txt <==
  -2.0888423912600236e+00   0.0000000000000000e+00   4.2968870681190152e-02   1.9485082131140002e-02
  -1.8590731580075697e+00   4.0857437106912989e-02   3.1250103035244337e-02   7.0983748180299344e-02
  -1.7644715530924511e+00  -8.3403745622624481e-02   4.2950979582117021e-02  -3.9193104991959396e-02
  -1.6655462488490691e+00  -4.3566980666394618e-02   2.3437496524617796e-02   1.8081979375744753e-02
  -1.5710557099644256e+00  -8.1890364226055209e-02   2.7343791798780659e-02   4.3944379337976236e-04
  -1.4719407422158821e+00  -1.1236618628586101e-01   4.2986544394263415e-02   2.0495596067912930e-02
  -1.3817775228471372e+00  -1.9760010294501068e-01   3.9062392372905430e-02  -3.5220174206923499e-02
  -1.2690832053664820e+00  -3.2171985357612992e-01   2.7343511563348022e-02  -5.6196242785279571e-02
  -1.1835377412235457e+00  -3.6792684447627089e-01   3.9062143353782997e-02  -2.3824471137912084e-02
  -1.0889312131198081e+00  -4.6874955825201536e-01   3.5121056241971482e-02  -4.0564960990403187e-02
  -9.9439055463971959e-01  -5.4613618029743893e-01   3.9027382941060784e-02  -3.0331859246049309e-02
  -8.9974436280264791e-01  -6.0008436389778941e-01   4.2968850469220499e-02   5.0283173269672687e-02
  -8.0516202352829480e-01  -7.1653309506286078e-01   2.7343551262611676e-02   2.4255296926289915e-02
  -7.0608525896889784e-01  -7.9388404301039162e-01   3.9061954437811686e-02   3.7772360382316239e-02
  -6.1148436702003373e-01  -9.1033319899872001e-01   3.5156468618648518e-02   6.0248975685770811e-02
  -5.0789177485701931e-01  -1.0657706506037976e+00   4.2950797471755453e-02   1.2709651656837018e-03
  -4.1778507733037440e-01  -1.1275705130281870e+00   4.6875662423966125e-02   4.1078806953704472e-02
  -3.1869844813477999e-01  -1.3689830351914118e+00   1.9527970639220182e-02  -3.4145841133231603e-02
  -2.2409842110832567e-01  -1.4463696623856124e+00   2.7235515094906293e-02   1.1180726202383084e-02
  -1.2949855525242071e-01  -1.4690708486512383e+00   9.3749991200404836e-02   1.9524606790315469e-01
  -3.0405498242470849e-02  -1.6948570185459326e+00   3.9051641528507042e-02   1.2553032162209532e-01
   6.8692861241620884e-02  -1.6081385471189449e+00   3.5135812957946655e-02   4.7993651132334292e-01
   1.5878451772342342e-01  -1.8730723867067889e+00   8.5950981970783658e-02   4.2034323679173990e-01
   2.5337839541977913e-01  -1.7082651265791933e+00   8.9813843312269048e-02   8.1659368595904258e-01
   3.5247838095721035e-01  -1.6840495527442565e+00   2.0704739438132780e-01   1.1036919537858365e+00


==> Rd_Sigd_Errbar_Err_NGC6522.txt <==
  -2.0915149811213505e+00   0.0000000000000000e+00   1.8517331713577168e-02   1.0884029348705797e-02
  -1.8638080932642029e+00  -5.1851928128224443e-02   3.7034733406160703e-02  -3.0151789382039405e-02
  -1.7653140256784714e+00  -3.7036984984718781e-02   1.8517401893513474e-02  -1.0161413393099186e-03
  -1.6709412807357753e+00  -5.9259270100473369e-02   1.4813938540611193e-02  -5.4995815976708953e-03
  -1.5805950372301072e+00  -9.6296322346769353e-02   2.2220842467380653e-02  -2.1487921992820166e-02
  -1.4777731855129410e+00  -1.3333327361596067e-01   1.8517311798992520e-02  -7.0404645381810516e-03
  -1.3789969164254272e+00  -1.6296301426159951e-01   1.8517299466380255e-02  -6.5596929689759331e-03
  -1.2888960820143831e+00  -2.2222226132198991e-01   2.5924407840034247e-02   2.1712876961421934e-03
  -1.1858634344315129e+00  -3.3333319291848990e-01   2.9627702476472839e-02   9.0358098207813375e-03
  -1.0957353887062853e+00  -4.6666650346645366e-01   1.4972863558437632e-02  -3.7925742536815465e-02
  -9.8842955640272179e-01  -5.7037055638961531e-01   2.6083286408981277e-02  -5.1460475986275345e-02
  -8.9831019439708104e-01  -6.5185205170486360e-01   1.8644578035139192e-02   5.6461529041207381e-03
  -7.9960554992090493e-01  -7.2592623016310753e-01   2.2379471710905596e-02   2.4548428403367906e-02
  -7.0948310709774398e-01  -7.9259248664255688e-01   3.3331242113702642e-02   5.0982887061854276e-02
  -6.1936673266022024e-01  -8.6666624713625673e-01   2.5924039763729922e-02   7.0723285973234518e-02
  -5.2493443788151417e-01  -1.0074068995832586e+00   3.3331813741887206e-02   2.5762785588148596e-02
  -4.2193411616390841e-01  -1.0592598446802310e+00   4.8145685673682825e-02   1.2504945281624602e-01
  -3.2750191318650890e-01  -1.2888880838944521e+00   3.7034907220440338e-02   3.9836666078179039e-03
  -2.2879235604117842e-01  -1.4074084500447694e+00   2.9658652795729101e-02   2.5678374932811554e-03
  -1.3008412093470900e-01  -1.5629635258669652e+00   6.2992506971162765e-02   4.3032472686675538e-02
  -3.5661785801868483e-02  -1.6962965051791319e+00   2.9660032847197870e-02   5.7022969112626276e-02
   5.8761233164069143e-02  -1.8592608971987592e+00   4.0771192709950110e-02   5.7439768315549422e-02
   1.5747187902241294e-01  -1.6074083220220727e+00   2.5927442600891981e-01   5.9057353016840319e-01
   2.5618436979744469e-01  -2.0740733265584628e+00   2.9625287223612573e-02   3.4055561129082479e-01
   3.5918703364030991e-01  -1.7851809768041242e+00   2.6297642323340564e-01   1.0096993478717722e+00


==> Rd_Sigd_Errbar_Err_NGC6535_Noyora_whole.txt <==
  -1.9681512503836436e+00   0.0000000000000000e+00   4.6200000000000002e-01   1.4068539717510795e+00
  -1.7281512503836436e+00  -3.3000000000000185e-01   3.7900000000000000e-01   1.0811443477172689e+00
  -1.5681512503836437e+00  -1.1300000000000026e+00   3.1500000000000000e-01   2.9610623016258697e-01
  -1.3081512503836437e+00  -1.5600000000000023e+00   1.7599999999999999e-01  -9.5804823394745942e-02
  -1.0781512503836437e+00  -1.6900000000000013e+00   9.0999999999999998e-02  -1.2284639543408638e-01
  -7.8815125038364364e-01  -1.8100000000000023e+00   8.5999999999999993e-02   8.7061903753242298e-02
  -6.1815125038364371e-01  -2.1900000000000013e+00   7.2999999999999995e-02   5.4050112140189732e-02
  -4.8815125038364360e-01  -2.5400000000000027e+00   1.0000000000000001e-01   4.5650148400325996e-02
  -3.8815125038364373e-01  -3.4300000000000033e+00   1.5200000000000000e-01  -5.8107639587080762e-01
  -3.0815125038364366e-01  -3.5300000000000011e+00   8.4000000000000005e-02  -3.9810807006450499e-01
  -2.3815125038364357e-01  -3.7800000000000011e+00   1.0500000000000000e-01  -4.0355955802759036e-01
  -1.7815125038364352e-01  -4.0500000000000007e+00   1.3500000000000001e-01  -4.7718348802390720e-01
  -1.2815125038364369e-01  -3.9300000000000033e+00   1.2000000000000000e-01  -1.4792040679795271e-01
  -7.8151250383643650e-02  -3.9100000000000001e+00   1.1799999999999999e-01   9.5848908545580258e-02
  -3.8151250383643628e-02  -4.0200000000000031e+00   1.3000000000000000e-01   2.2576861265748160e-01
  -8.1512503836436226e-03  -4.2200000000000024e+00   1.5700000000000000e-01   1.0962239371828719e-01
   3.1848749616356448e-02  -4.6200000000000010e+00   2.2600000000000001e-01  -2.6258905365430962e-02
   6.1848749616356398e-02  -4.8500000000000014e+00   2.8100000000000003e-01  -6.9020454817753318e-02
   9.1848749616356501e-02  -4.8700000000000010e+00   2.8599999999999998e-01   8.1677653348775081e-03


==> Rd_Sigd_Errbar_Err_NGC6541_Noyora.txt <==
  -2.1581512503836437e+00   0.0000000000000000e+00   1.0900000000000000e-01   5.7279606949200625e-02
  -1.8381512503836437e+00  -2.8999999999999920e-01   9.0999999999999998e-02  -1.0728687268446446e-03
  -1.6481512503836435e+00  -5.0999999999999979e-01   6.7000000000000004e-02  -3.6015010960478100e-02
  -1.4881512503836438e+00  -7.7999999999999936e-01   4.0000000000000001e-02  -1.0677865012201138e-01
  -1.3081512503836437e+00  -1.0099999999999998e+00   3.4000000000000002e-02  -8.4865574516062470e-02
  -1.0881512503836437e+00  -1.1999999999999993e+00   4.7000000000000000e-02   6.8185749373346205e-02
  -7.8815125038364364e-01  -1.7399999999999984e+00   3.3000000000000002e-02   2.5022074640630776e-01
  -6.0815125038364370e-01  -2.2600000000000016e+00   2.5999999999999999e-02   1.9833654080530083e-01
  -4.8815125038364360e-01  -2.7100000000000009e+00   2.1000000000000001e-02   1.6011035426937914e-01
  -3.8815125038364373e-01  -3.1099999999999994e+00   1.7999999999999999e-02   4.8595788172753895e-02
  -3.0815125038364366e-01  -3.4600000000000009e+00   1.6000000000000000e-02   2.7182501458069108e-02
  -2.3815125038364357e-01  -3.6600000000000001e+00   1.7000000000000001e-02   7.3844884987182002e-02
  -1.7815125038364352e-01  -3.8299999999999983e+00   1.6000000000000000e-02   1.7777446506820826e-01
  -1.2815125038364369e-01  -4.1600000000000001e+00   1.4999999999999999e-02  -3.1876677788673646e-03
  -7.8151250383643650e-02  -4.4899999999999984e+00   1.4999999999999999e-02  -6.0847542497022289e-03
  -3.8151250383643628e-02  -4.7100000000000009e+00   1.4999999999999999e-02  -4.5498248657393603e-02
  -8.1512503836436226e-03  -4.8299999999999983e+00   1.4000000000000000e-02  -1.6549824865739104e-01
   3.1848749616356448e-02  -5.0300000000000011e+00   1.7000000000000001e-02  -1.7144099543244540e-01
   6.1848749616356398e-02  -5.2500000000000000e+00   1.6000000000000000e-02  -1.8189376940035906e-01
   9.1848749616356501e-02  -5.3799999999999990e+00   1.4999999999999999e-02  -8.4366895083618054e-02


==> Rd_Sigd_Errbar_Err_NGC6541_Noyora_whole.txt <==
  -2.1581512503836437e+00   0.0000000000000000e+00   1.0900000000000000e-01   8.5788495498093331e-01
  -1.8381512503836437e+00  -2.8999999999999920e-01   9.0999999999999998e-02   5.8018660066802119e-01
  -1.6481512503836435e+00  -5.0999999999999979e-01   6.7000000000000004e-02   3.8222518539021566e-01
  -1.4881512503836438e+00  -7.7999999999999936e-01   4.0000000000000001e-02   1.6313456190328834e-01
  -1.3081512503836437e+00  -1.0099999999999998e+00   3.4000000000000002e-02   3.2801224217608782e-02
  -1.0881512503836437e+00  -1.1999999999999993e+00   4.7000000000000000e-02   5.3425072846969179e-02
  -7.8815125038364364e-01  -1.7399999999999984e+00   3.3000000000000002e-02   1.4924852543831468e-01
  -6.0815125038364370e-01  -2.2600000000000016e+00   2.5999999999999999e-02   1.4130822822726419e-01
  -4.8815125038364360e-01  -2.7100000000000009e+00   2.1000000000000001e-02   4.9083346856362287e-02
  -3.8815125038364373e-01  -3.1099999999999994e+00   1.7999999999999999e-02  -3.8214579805082138e-02
  -3.0815125038364366e-01  -3.4600000000000009e+00   1.6000000000000000e-02  -1.2298195514189691e-01
  -2.3815125038364357e-01  -3.6600000000000001e+00   1.7000000000000001e-02  -1.1213708891108132e-01
  -1.7815125038364352e-01  -3.8299999999999983e+00   1.6000000000000000e-02  -5.8754352674224020e-02
  -1.2815125038364369e-01  -4.1600000000000001e+00   1.4999999999999999e-02  -2.3183874908646951e-01
  -7.8151250383643650e-02  -4.4899999999999984e+00   1.4999999999999999e-02  -3.1293583680162307e-01
  -3.8151250383643628e-02  -4.7100000000000009e+00   1.4999999999999999e-02  -3.5707111631285571e-01
  -8.1512503836436226e-03  -4.8299999999999983e+00   1.4000000000000000e-02  -3.8591955653302534e-01
   3.1848749616356448e-02  -5.0300000000000011e+00   1.7000000000000001e-02  -3.9675944860529455e-01
   6.1848749616356398e-02  -5.2500000000000000e+00   1.6000000000000000e-02  -4.1786850594747627e-01
   9.1848749616356501e-02  -5.3799999999999990e+00   1.4999999999999999e-02  -4.4454142563937005e-01


==> Rd_Sigd_Errbar_Err_NGC6558.txt <==
  -2.0774475332386242e+00   0.0000000000000000e+00   3.1266482966877174e-02   2.4587967823385466e-02
  -1.8554257923903836e+00  -6.9663386743304481e-02   8.5934464669236377e-02  -1.8802918173169023e-02
  -1.7602835314201379e+00  -9.2716109013376832e-02   7.4356872036871025e-02  -2.3283240848111258e-02
  -1.6689102817954402e+00  -4.4373797721000210e-02   4.6873358212455640e-02   4.7132350870822320e-02
  -1.5694412304772425e+00  -1.7056880353709003e-01   8.2045901678593047e-02  -5.3605972193143378e-02
  -1.4740917841660446e+00  -1.6981134295041769e-01   6.6403963216709272e-02   7.6443902459330526e-03
  -1.3791701837255126e+00  -2.8016865215237646e-01   6.2497791035510231e-02  -6.8012313362836724e-02
  -1.2795650415661259e+00  -3.8255346383653610e-01   5.0779464093823057e-02  -5.0897778174550767e-02
  -1.1847544080834369e+00  -5.1672133303230416e-01   3.1248756914530107e-02  -9.4923140492227609e-02
  -1.0941142128971240e+00  -5.7949406540318926e-01   5.0779544616573302e-02  -6.1588644483973942e-02
  -9.9453348519289497e-01  -6.5806817076188417e-01   8.9840713971337083e-02  -4.0210234769005315e-02
  -8.9500105070036606e-01  -7.6838965777836199e-01   4.2967347238949793e-02   2.4839714536811774e-03
  -7.9987940877300845e-01  -8.3906365412050943e-01   4.2932317216951121e-02   3.3916404978648451e-02
  -7.0918658443919669e-01  -8.8596214076360202e-01   6.2462623622006275e-02   8.8565725079030599e-02
  -6.0977163753086994e-01  -1.0200941225800284e+00   3.9043684534453282e-02   5.5803413447685690e-02
  -5.1479928199007796e-01  -1.1225147403613436e+00   6.6368822228523916e-02   5.5719452138206060e-02
  -4.2010213039689620e-01  -1.2884291417988183e+00   2.7307939599850783e-02  -5.1662668798015954e-03
  -3.1987609424446767e-01  -1.2400167836811211e+00   6.6403453748252295e-02   1.5303896040451614e-01
  -2.2445022883368262e-01  -1.2471951440058120e+00   9.7653446977756131e-02   2.6264654349589911e-01
  -1.3065091924090705e-01  -1.6115302270499001e+00   2.7343055675358552e-02   2.4394674744960154e-02
  -3.5198429408720075e-02  -1.6107710721521924e+00   4.6837899000171990e-02   1.6294314535796772e-01
   5.9576038888522559e-02  -1.7608145096092460e+00   6.2497057913474263e-02   1.6498377011016929e-01
   1.5553845857425105e-01  -1.6489395238779407e+00   5.0780498944301811e-02   4.4606611729097723e-01
   2.5474942834903253e-01  -1.8227564065199420e+00   5.8591105917248809e-02   4.6172376258650982e-01
   3.4974039862010753e-01  -1.9251785270503974e+00   8.2012687439925069e-02   5.7269221249879410e-01


==> Rd_Sigd_Errbar_Err_NGC6624.txt <==
  -2.1032901096458323e+00   0.0000000000000000e+00   1.9841984686435499e-02   5.4236121795570190e-03
  -1.8750612633917001e+00  -9.9780280159665502e-02   1.9841986934693967e-02  -6.1123268436244639e-02
  -1.7812020018882624e+00  -9.1235680447510917e-02   3.5715575075773831e-02  -5.5254728163402766e-03
  -1.6736641390712486e+00  -1.9195760121009875e-01   2.3774294715579902e-02  -7.7852495409233419e-02
  -1.5751183633689330e+00  -2.6150038988589319e-01   2.3810382699491539e-02  -8.1676849907189347e-02
  -1.4899020248116575e+00  -3.5458446665485688e-01   2.3810395636621351e-02  -9.8447025764978269e-02
  -1.3912957211989194e+00  -4.3975172463355200e-01   1.9841993574144290e-02  -9.8526190903922173e-02
  -1.3016094413562147e+00  -5.2498868800547505e-01   1.5891656519105846e-02  -9.1939128385338464e-02
  -1.1985962899826448e+00  -5.9449654646808192e-01   1.9841966067947636e-02  -1.5705451609801968e-02
  -1.1090204030103110e+00  -6.7192132645101088e-01   3.1765231724038223e-02   6.5426348926729272e-03
  -1.0104018830380639e+00  -7.5708860146125168e-01   2.3918627153043159e-02   2.1359235366951834e-02
  -9.1186391129944877e-01  -8.3444358032223542e-01   3.9683904555149141e-02   9.3268021166516779e-02
  -8.1744269869508701e-01  -9.8214343962665362e-01   3.5535226742356540e-02   4.5079036684131712e-02
  -7.1421772622060531e-01  -1.1063370006888578e+00   1.9860042642444231e-02   2.1764549814037748e-02
  -6.2473276534593281e-01  -1.1525129804235990e+00   1.5873630009961781e-02   7.9619768658972356e-02
  -5.2585661023919439e-01  -1.3001777780856689e+00   1.9679786168959712e-02   4.1210317652324857e-02
  -4.3158313826897460e-01  -1.4166287645284430e+00   1.5873537198113796e-02   4.1421793434714305e-02
  -3.4163876338395088e-01  -1.5643637983637981e+00   1.1923250792048812e-02   1.9986435474010467e-02
  -2.4259131712320858e-01  -1.7510896170309909e+00   1.6000315367003637e-02  -2.8482897160768239e-02
  -1.4818130409147270e-01  -1.8987896371154147e+00   2.0039849194546377e-02  -2.3475130122045273e-02
  -4.9245818406496507e-02  -2.0620789481362833e+00   1.9949618752167719e-02  -1.6861752794140372e-02
   4.5238198315850651e-02  -2.2254022012976207e+00   2.3935999715641088e-02   1.1379446253006886e-01
   1.4407580619855048e-01  -2.3652590458664990e+00   5.1732765402023984e-02   2.0159497610316013e-01
   2.3775312751190983e-01  -2.3488978394795303e+00   1.5473092796477106e-01   4.7683208171032110e-01
   3.3216230897836208e-01  -2.4966000278764007e+00   1.1109815025279712e-01   6.2634123784341877e-01


==> Rd_Sigd_Errbar_Err_NGC6624_Noyora_whole.txt <==
  -2.3381512503836435e+00   0.0000000000000000e+00   1.0299999999999999e-01  -1.6461805936391644e-01
  -2.0381512503836436e+00  -1.7999999999999972e-01   6.7000000000000004e-02  -2.7437033679586065e-01
  -1.8481512503836437e+00  -5.6000000000000050e-01   5.8999999999999997e-02  -5.4284144847861360e-01
  -1.5581512503836437e+00  -6.7999999999999972e-01   5.6000000000000001e-02  -2.2418151909059758e-01
  -1.3981512503836437e+00  -8.3999999999999986e-01   2.9999999999999999e-02  -3.4796718950004024e-02
  -1.1381512503836435e+00  -1.2199999999999989e+00   2.9999999999999999e-02   3.8478583755773954e-01
  -8.6815125038364371e-01  -2.1100000000000012e+00   2.1999999999999999e-02   3.2979617408085771e-01
  -6.9815125038364356e-01  -2.6899999999999995e+00   1.7000000000000001e-02   1.8140080483923082e-01
  -5.6815125038364367e-01  -3.1300000000000008e+00   1.4000000000000000e-02   1.2350130011135363e-01
  -4.7815125038364359e-01  -3.6399999999999988e+00   1.2999999999999999e-02  -5.7262401051420220e-02
  -3.9815125038364380e-01  -4.0099999999999998e+00   1.2000000000000000e-02  -1.6224916331630057e-01
  -3.2815125038364368e-01  -4.3600000000000012e+00   1.0000000000000000e-02  -3.2534546237211881e-01
  -2.6815125038364362e-01  -4.6799999999999979e+00   8.9999999999999993e-03  -3.4735342420062665e-01
  -2.1815125038364352e-01  -4.8499999999999996e+00   8.0000000000000002e-03  -3.0550143799796015e-01
  -1.7815125038364352e-01  -5.1100000000000012e+00   8.0000000000000002e-03  -4.5522767021278376e-01
  -1.3815125038364368e-01  -5.2799999999999994e+00   8.0000000000000002e-03  -3.9529421943554510e-01
  -9.8151250383643723e-02  -5.4299999999999979e+00   6.0000000000000001e-03  -4.2534599346210022e-01
  -5.8151250383643660e-02  -5.5200000000000014e+00   7.0000000000000001e-03  -2.6473051407585224e-01
  -2.8151250383643640e-02  -5.6300000000000008e+00   6.0000000000000001e-03  -2.4374501457486275e-01
   1.8487496163564219e-03  -5.7299999999999986e+00   7.0000000000000001e-03  -2.0875187922378213e-01
   3.1848749616356448e-02  -5.8699999999999992e+00   8.0000000000000002e-03  -2.0957500870673673e-01
   5.1848749616356438e-02  -6.0299999999999994e+00   8.9999999999999993e-03  -2.2602957807904644e-01
   8.1848749616356506e-02  -6.1100000000000012e+00   7.0000000000000001e-03  -1.5792088795533221e-01
   1.0184874961635625e-01  -6.2000000000000011e+00   8.0000000000000002e-03  -9.5042668064136748e-02


==> Rd_Sigd_Errbar_Err_NGC6626.txt <==
  -1.7781512503836436e+00   0.0000000000000000e+00   1.6799999999999998e-01  -3.0926840606666676e-02
  -1.3761512503836437e+00  -5.1999999999999998e-02   1.4999999999999999e-01  -4.1769499169211632e-02
  -1.1721512503836435e+00  -7.0000000000000007e-02   1.1799999999999999e-01   9.5912288925701222e-03
  -9.5915125038364368e-01  -1.8300000000000002e-01   1.0350000000000001e-01   2.5286560358627613e-02
  -8.1715125038364378e-01  -3.1300000000000000e-01   9.6500000000000002e-02   1.1218788462524498e-02
  -7.3115125038364370e-01  -3.4800000000000003e-01   7.9000000000000001e-02   5.9108655368393048e-02
  -6.2115125038364360e-01  -5.1300000000000001e-01   7.4999999999999997e-02   2.2664769368583415e-02
  -5.1815125038364362e-01  -5.9200000000000008e-01   7.1499999999999994e-02   7.4420888619466830e-02
  -4.3215125038364355e-01  -6.8700000000000006e-01   8.5500000000000007e-02   6.7706846607405335e-02
  -3.2915125038364357e-01  -8.7900000000000000e-01   6.4500000000000002e-02   1.2008439528271020e-02
  -2.3515125038364373e-01  -1.0349999999999999e+00   6.4000000000000001e-02  -4.8391952498699209e-02
  -1.0115125038364361e-01  -1.2350000000000001e+00   8.5499999999999993e-02  -9.3567066317234771e-02
   4.0848749616356338e-02  -1.4790000000000001e+00   7.8500000000000000e-02  -1.0051597880529917e-01
   2.1384874961635641e-01  -1.7570000000000001e+00   6.0999999999999992e-02  -1.2416199008216777e-02
   4.3484874961635644e-01  -2.2439999999999998e+00   6.4000000000000001e-02  -2.2487665037872695e-02
   6.2384874961635650e-01  -2.8180000000000001e+00   1.4299999999999999e-01   4.7930478372068652e-02


==> Rd_Sigd_Errbar_Err_NGC6652_Noyora.txt <==
  -2.2481512503836436e+00   0.0000000000000000e+00   2.2700000000000001e-01  -2.1829227837808859e-01
  -1.9181512503836435e+00   9.9999999999999645e-02   1.9700000000000001e-01   3.1913578240104473e-01
  -1.7281512503836436e+00  -6.7999999999999972e-01   1.0500000000000000e-01  -1.0465875304713346e-01
  -1.5181512503836436e+00  -1.0000000000000000e+00   8.6999999999999994e-02   2.2414432747373647e-02
  -1.3981512503836437e+00  -1.3399999999999999e+00   7.3999999999999996e-02  -7.7365933525117558e-03
  -1.2981512503836437e+00  -1.7300000000000004e+00   9.0999999999999998e-02  -1.3205823204249967e-01
  -1.1381512503836435e+00  -2.2300000000000004e+00   3.6999999999999998e-02  -1.0690762700293632e-01
  -8.6815125038364371e-01  -3.2800000000000011e+00   2.3000000000000000e-02  -3.2694375100250772e-01
  -6.9815125038364356e-01  -3.8300000000000018e+00   2.0000000000000000e-02  -1.2046440120978374e-01
  -5.6815125038364367e-01  -4.3099999999999987e+00   2.1000000000000001e-02  -1.1966311100759430e-01
  -4.7815125038364359e-01  -4.8500000000000014e+00   2.4000000000000000e-02  -3.8172455150185858e-01
  -3.9815125038364380e-01  -5.4800000000000004e+00   2.4000000000000000e-02  -7.0122790497334364e-01
  -3.2815125038364368e-01  -5.6099999999999994e+00   1.7999999999999999e-02  -4.7991468829276407e-01
  -2.6815125038364362e-01  -5.6200000000000010e+00   1.7999999999999999e-02  -8.6127703050126847e-02
  -2.1815125038364352e-01  -6.1099999999999994e+00   1.4000000000000000e-02  -1.0280021831371133e-01
  -1.7815125038364352e-01  -6.3200000000000003e+00   1.7000000000000001e-02  -3.1280021831371219e-01
  -1.3815125038364368e-01  -6.5700000000000003e+00   1.4000000000000000e-02   6.2224277694822305e-03
  -9.8151250383643723e-02  -6.4800000000000004e+00   1.2999999999999999e-02   9.6222427769482088e-02
  -5.8151250383643660e-02  -6.7300000000000004e+00   1.7000000000000001e-02   5.5346264031393666e-01
  -2.8151250383643640e-02  -7.0899999999999999e+00   1.2000000000000000e-02   1.9346264031393723e-01
   1.8487496163564219e-03  -7.3300000000000018e+00   1.4000000000000000e-02   8.7495805506451951e-01
   3.1848749616356448e-02  -7.4899999999999984e+00   1.7000000000000001e-02   7.1495805506452292e-01
   5.1848749616356438e-02  -7.6099999999999994e+00   1.9000000000000000e-02   5.9495805506452193e-01
   8.1848749616356506e-02  -7.6099999999999994e+00   1.9000000000000000e-02   1.9257193172282463e+00
   1.0184874961635625e-01  -7.8700000000000010e+00   2.4000000000000000e-02   1.6657193172282447e+00


==> Rd_Sigd_Errbar_Err_NGC6652_Noyora_whole.txt <==
  -2.2481512503836436e+00   0.0000000000000000e+00   2.2700000000000001e-01  -1.9201645027190614e-01
  -1.9181512503836435e+00   9.9999999999999645e-02   1.9700000000000001e-01   2.5270561211748943e-01
  -1.7281512503836436e+00  -6.7999999999999972e-01   1.0500000000000000e-01  -8.9081652045316595e-02
  -1.5181512503836436e+00  -1.0000000000000000e+00   8.6999999999999994e-02   2.4067981006087091e-01
  -1.3981512503836437e+00  -1.3399999999999999e+00   7.3999999999999996e-02   2.4243299650980732e-01
  -1.2981512503836437e+00  -1.7300000000000004e+00   9.0999999999999998e-02   1.2763254479994468e-01
  -1.1381512503836435e+00  -2.2300000000000004e+00   3.6999999999999998e-02   1.1390431074959650e-01
  -8.6815125038364371e-01  -3.2800000000000011e+00   2.3000000000000000e-02  -1.1549639223704711e-01
  -6.9815125038364356e-01  -3.8300000000000018e+00   2.0000000000000000e-02  -1.5117268157167185e-01
  -5.6815125038364367e-01  -4.3099999999999987e+00   2.1000000000000001e-02  -1.4564705822776602e-01
  -4.7815125038364359e-01  -4.8500000000000014e+00   2.4000000000000000e-02  -2.4946812574389199e-01
  -3.9815125038364380e-01  -5.4800000000000004e+00   2.4000000000000000e-02  -5.1890822613678189e-01
  -3.2815125038364368e-01  -5.6099999999999994e+00   1.7999999999999999e-02  -3.9040244614348651e-01
  -2.6815125038364362e-01  -5.6200000000000010e+00   1.7999999999999999e-02   1.7851180779066667e-02
  -2.1815125038364352e-01  -6.1099999999999994e+00   1.4000000000000000e-02  -1.7082484641658446e-01
  -1.7815125038364352e-01  -6.3200000000000003e+00   1.7000000000000001e-02  -2.2279619707082166e-01
  -1.3815125038364368e-01  -6.5700000000000003e+00   1.4000000000000000e-02  -1.4082947464498297e-01
  -9.8151250383643723e-02  -6.4800000000000004e+00   1.2999999999999999e-02   1.2363274398525448e-01
  -5.8151250383643660e-02  -6.7300000000000004e+00   1.7000000000000001e-02   2.4099153783478577e-01
  -2.8151250383643640e-02  -7.0899999999999999e+00   1.2000000000000000e-02   7.4557595186158565e-02
   1.8487496163564219e-03  -7.3300000000000018e+00   1.4000000000000000e-02   3.5213755496462440e-02
   3.1848749616356448e-02  -7.4899999999999984e+00   1.7000000000000001e-02   8.3380496892308642e-02
   5.1848749616356438e-02  -7.6099999999999994e+00   1.9000000000000000e-02  -3.6619503107692353e-02
   8.1848749616356506e-02  -7.6099999999999994e+00   1.9000000000000000e-02   1.7952114968718291e-01
   1.0184874961635625e-01  -7.8700000000000010e+00   2.4000000000000000e-02   1.4414832953104550e-01


==> Rd_Sigd_Errbar_Err_NGC6681.txt <==
  -3.2000000000000001e-01  -6.0000000000000026e-02   1.3999999999999996e-01   2.8999999999999992e-01   4.6000000000000008e-01   6.9999999999999996e-01   9.8999999999999999e-01   1.1699999999999999e+00   1.2900000000000000e+00   1.3899999999999999e+00   1.4700000000000000e+00   1.5400000000000000e+00   1.6000000000000001e+00   1.6499999999999999e+00   1.6899999999999999e+00   1.7400000000000000e+00   1.7700000000000000e+00   1.8100000000000001e+00   1.8400000000000001e+00   1.8700000000000001e+00   0.0000000000000000e+00  -3.1999999999999851e-01  -7.8999999999999915e-01  -1.0999999999999996e+00  -1.6999999999999993e+00  -2.1999999999999993e+00  -3.1899999999999977e+00  -3.9699999999999989e+00  -4.3000000000000007e+00  -4.7399999999999984e+00  -5.1400000000000006e+00  -5.6200000000000010e+00  -5.8999999999999986e+00  -6.0299999999999976e+00  -6.2699999999999996e+00  -6.3000000000000007e+00  -6.4399999999999977e+00  -6.5599999999999987e+00  -6.5500000000000007e+00  -6.6899999999999977e+00   8.5000000000000006e-02   6.4000000000000001e-02   5.1999999999999998e-02   1.1600000000000001e-01   7.9000000000000001e-02   3.2000000000000001e-02   2.1000000000000001e-02   1.6000000000000000e-02   1.6000000000000000e-02   1.4999999999999999e-02   1.6000000000000000e-02   1.6000000000000000e-02   2.0000000000000000e-02   1.7999999999999999e-02   2.3000000000000000e-02   2.3000000000000000e-02   2.7000000000000000e-02   2.9999999999999999e-02   2.9999999999999999e-02   3.4000000000000002e-02   1.5440772210799673e-02   5.3263187528522771e-02  -6.9860318254110876e-02  -1.4742797628906734e-02  -2.4705665660166942e-01   1.2043146375492420e-02  -3.1884338403748824e-02  -5.4013369841935166e-02   9.7884943639569677e-02  -6.3463659217643631e-02  -1.5210668465823396e-01  -2.7974935972169757e-01  -1.5469164506196353e-01   1.9017804418235329e-01  -4.9821955817648700e-02   4.9104344549111367e-01   3.5104344549111666e-01   9.4038155157770298e-01   9.5038155157770099e-01   1.7337201197395196e+00


==> Rd_Sigd_Errbar_Err_NGC6681_Noyora.txt <==
  -2.0981512503836437e+00   0.0000000000000000e+00   8.5000000000000006e-02   1.5440772210799673e-02
  -1.8381512503836437e+00  -3.1999999999999851e-01   6.4000000000000001e-02   5.3263187528522771e-02
  -1.6381512503836437e+00  -7.8999999999999915e-01   5.1999999999999998e-02  -6.9860318254110876e-02
  -1.4881512503836438e+00  -1.0999999999999996e+00   1.1600000000000001e-01  -1.4742797628906734e-02
  -1.3181512503836434e+00  -1.6999999999999993e+00   7.9000000000000001e-02  -2.4705665660166942e-01
  -1.0781512503836437e+00  -2.1999999999999993e+00   3.2000000000000001e-02   1.2043146375492420e-02
  -7.8815125038364364e-01  -3.1899999999999977e+00   2.1000000000000001e-02  -3.1884338403748824e-02
  -6.0815125038364370e-01  -3.9699999999999989e+00   1.6000000000000000e-02  -5.4013369841935166e-02
  -4.8815125038364360e-01  -4.3000000000000007e+00   1.6000000000000000e-02   9.7884943639569677e-02
  -3.8815125038364373e-01  -4.7399999999999984e+00   1.4999999999999999e-02  -6.3463659217643631e-02
  -3.0815125038364366e-01  -5.1400000000000006e+00   1.6000000000000000e-02  -1.5210668465823396e-01
  -2.3815125038364357e-01  -5.6200000000000010e+00   1.6000000000000000e-02  -2.7974935972169757e-01
  -1.7815125038364352e-01  -5.8999999999999986e+00   2.0000000000000000e-02  -1.5469164506196353e-01
  -1.2815125038364369e-01  -6.0299999999999976e+00   1.7999999999999999e-02   1.9017804418235329e-01
  -8.8151250383643728e-02  -6.2699999999999996e+00   2.3000000000000000e-02  -4.9821955817648700e-02
  -3.8151250383643628e-02  -6.3000000000000007e+00   2.3000000000000000e-02   4.9104344549111367e-01
  -8.1512503836436226e-03  -6.4399999999999977e+00   2.7000000000000000e-02   3.5104344549111666e-01
   3.1848749616356448e-02  -6.5599999999999987e+00   2.9999999999999999e-02   9.4038155157770298e-01
   6.1848749616356398e-02  -6.5500000000000007e+00   2.9999999999999999e-02   9.5038155157770099e-01
   9.1848749616356501e-02  -6.6899999999999977e+00   3.4000000000000002e-02   1.7337201197395196e+00


==> Rd_Sigd_Errbar_Err_NGC6681_Noyora_whole.txt <==
  -2.0981512503836437e+00   0.0000000000000000e+00   8.5000000000000006e-02   4.8586166157758334e-02
  -1.8381512503836437e+00  -3.1999999999999851e-01   6.4000000000000001e-02  -1.3483806871779636e-02
  -1.6381512503836437e+00  -7.8999999999999915e-01   5.1999999999999998e-02  -6.1517349758732465e-02
  -1.4881512503836438e+00  -1.0999999999999996e+00   1.1600000000000001e-01   7.7102784269572622e-02
  -1.3181512503836434e+00  -1.6999999999999993e+00   7.9000000000000001e-02  -3.4647635639415197e-02
  -1.0781512503836437e+00  -2.1999999999999993e+00   3.2000000000000001e-02   1.8111190195013860e-01
  -7.8815125038364364e-01  -3.1899999999999977e+00   2.1000000000000001e-02   7.5805310044438023e-02
  -6.0815125038364370e-01  -3.9699999999999989e+00   1.6000000000000000e-02  -2.1653978589991274e-01
  -4.8815125038364360e-01  -4.3000000000000007e+00   1.6000000000000000e-02  -1.8963044843491605e-01
  -3.8815125038364373e-01  -4.7399999999999984e+00   1.4999999999999999e-02  -2.3869891106133601e-01
  -3.0815125038364366e-01  -5.1400000000000006e+00   1.6000000000000000e-02  -3.1826766221713232e-01
  -2.3815125038364357e-01  -5.6200000000000010e+00   1.6000000000000000e-02  -4.5028114383099016e-01
  -1.7815125038364352e-01  -5.8999999999999986e+00   2.0000000000000000e-02  -4.8095455433244982e-01
  -1.2815125038364369e-01  -6.0299999999999976e+00   1.7999999999999999e-02  -3.4623746112519527e-01
  -8.8151250383643728e-02  -6.2699999999999996e+00   2.3000000000000000e-02  -4.4767160300218833e-01
  -3.8151250383643628e-02  -6.3000000000000007e+00   2.3000000000000000e-02  -1.8718675653532202e-01
  -8.1512503836436226e-03  -6.4399999999999977e+00   2.7000000000000000e-02  -1.7486338598713402e-01
   3.1848749616356448e-02  -6.5599999999999987e+00   2.9999999999999999e-02  -1.3752960118956814e-01
   6.1848749616356398e-02  -6.5500000000000007e+00   2.9999999999999999e-02   2.0312678024207820e-01
   9.1848749616356501e-02  -6.6899999999999977e+00   3.4000000000000002e-02   2.3697267423885737e-01


==> Rd_Sigd_Errbar_Err_NGC6712_Noyora.txt <==
  -2.1681512503836435e+00   0.0000000000000000e+00   8.3000000000000004e-02  -2.5273683695804353e-02
  -1.8381512503836437e+00   3.9999999999999154e-02   8.7999999999999995e-02   1.7656188543886744e-02
  -1.6381512503836437e+00  -3.9999999999999147e-02   6.7000000000000004e-02  -5.9422779637235114e-02
  -1.4481512503836436e+00  -1.9999999999999574e-02   4.1000000000000002e-02  -3.0712974092418070e-02
  -1.2881512503836436e+00   1.0999999999999942e-01   4.2999999999999997e-02   1.1172894866585406e-01
  -9.6815125038364358e-01   1.9999999999999570e-02   1.2999999999999999e-02   9.2169590539394775e-02
  -6.9815125038364356e-01  -2.1999999999999884e-01   3.7999999999999999e-02   8.6143357796524545e-03
  -5.2815125038364363e-01  -3.9000000000000057e-01   3.6999999999999998e-02  -7.9698091657829928e-03
  -3.9815125038364380e-01  -4.6999999999999886e-01   4.1000000000000002e-02   6.0616248935753458e-02
  -2.9815125038364360e-01  -5.7000000000000028e-01   3.5999999999999997e-02   7.7049949850720001e-02
  -2.1815125038364352e-01  -6.6999999999999815e-01   3.1000000000000000e-02   1.0557949514291942e-01
  -1.5815125038364355e-01  -8.3999999999999986e-01   2.5000000000000001e-02   2.0020139490835920e-02
  -9.8151250383643723e-02  -1.0300000000000011e+00   2.3000000000000000e-02  -7.9058571506266717e-02
  -4.8151250383643665e-02  -1.1900000000000013e+00   2.1000000000000001e-02  -1.4083480987271413e-01
   1.8487496163564219e-03  -1.2899999999999991e+00   1.7000000000000001e-02  -1.3445405021484502e-01
   4.1848749616356463e-02  -1.3000000000000007e+00   1.7000000000000001e-02  -2.8995522047176703e-02
   8.1848749616356506e-02  -1.4199999999999982e+00   1.6000000000000000e-02  -6.6477368210703158e-02
   1.1184874961635628e-01  -1.5199999999999996e+00   1.4000000000000000e-02  -7.9128088006410469e-02
   1.4184874961635627e-01  -1.6000000000000014e+00   1.4999999999999999e-02  -6.6566966292394003e-02


==> Rd_Sigd_Errbar_Err_NGC6712_Noyora_whole.txt <==
  -2.1681512503836435e+00   0.0000000000000000e+00   8.3000000000000004e-02   1.5325145687256018e-03
  -1.8381512503836437e+00   3.9999999999999154e-02   8.7999999999999995e-02   4.2412521133895535e-02
  -1.6381512503836437e+00  -3.9999999999999147e-02   6.7000000000000004e-02  -3.7587478866102766e-02
  -1.4481512503836436e+00  -1.9999999999999574e-02   4.1000000000000002e-02  -1.3191847611957323e-02
  -1.2881512503836436e+00   1.0999999999999942e-01   4.2999999999999997e-02   1.2031821464496648e-01
  -9.6815125038364358e-01   1.9999999999999570e-02   1.2999999999999999e-02   6.0785858301287618e-02
  -6.9815125038364356e-01  -2.1999999999999884e-01   3.7999999999999999e-02  -1.0196413350615362e-01
  -5.2815125038364363e-01  -3.9000000000000057e-01   3.6999999999999998e-02  -1.5815895005792202e-01
  -3.9815125038364380e-01  -4.6999999999999886e-01   4.1000000000000002e-02  -6.9682070847022159e-02
  -2.9815125038364360e-01  -5.7000000000000028e-01   3.5999999999999997e-02  -2.0202940481784171e-02
  -2.1815125038364352e-01  -6.6999999999999815e-01   3.1000000000000000e-02   4.7219285332308125e-02
  -1.5815125038364355e-01  -8.3999999999999986e-01   2.5000000000000001e-02   3.0217457972005368e-02
  -9.8151250383643723e-02  -1.0300000000000011e+00   2.3000000000000000e-02   6.0271835371401572e-03
  -4.8151250383643665e-02  -1.1900000000000013e+00   2.1000000000000001e-02   2.5731050383733134e-02
   1.8487496163564219e-03  -1.2899999999999991e+00   1.7000000000000001e-02   8.0476086686271708e-02
   4.1848749616356463e-02  -1.3000000000000007e+00   1.7000000000000001e-02   2.3592467560532193e-01
   8.1848749616356506e-02  -1.4199999999999982e+00   1.6000000000000000e-02   2.9302549120011578e-01
   1.1184874961635628e-01  -1.5199999999999996e+00   1.4000000000000000e-02   3.3410043387710964e-01
   1.4184874961635627e-01  -1.6000000000000014e+00   1.4999999999999999e-02   4.0273724260458010e-01


==> Rd_Sigd_Errbar_Err_NGC6715_Noyora.txt <==
  -2.3381512503836435e+00   0.0000000000000000e+00   9.9000000000000005e-02  -4.1597795722390932e-02
  -2.0281512503836434e+00  -6.9999999999998494e-02   5.9999999999999998e-02  -6.3951900632918821e-02
  -1.8381512503836437e+00  -1.3999999999999876e-01   4.7000000000000000e-02  -6.1318743663600003e-02
  -1.7181512503836436e+00  -1.8999999999999947e-01   3.2000000000000001e-02  -5.1717067882044609e-02
  -1.5481512503836437e+00  -3.2999999999999829e-01   2.3000000000000000e-02  -5.1527135877382391e-02
  -1.4081512503836437e+00  -4.0999999999999837e-01   2.3000000000000000e-02   3.4262250569387587e-02
  -1.2081512503836436e+00  -6.7999999999999972e-01   2.5000000000000001e-02   7.4679024235240199e-02
  -9.5815125038364368e-01  -1.2799999999999994e+00   1.9000000000000000e-02   2.2518965433382387e-02
  -7.9815125038364365e-01  -1.8399999999999999e+00   1.4000000000000000e-02  -8.2331651022504060e-02
  -6.7815125038364354e-01  -2.3099999999999987e+00   1.2000000000000000e-02  -1.0222340743406244e-01
  -5.8815125038364369e-01  -2.7100000000000009e+00   1.0999999999999999e-02  -1.9369700051087158e-01
  -5.0815125038364362e-01  -3.0799999999999983e+00   1.0999999999999999e-02  -2.0590473724963854e-01
  -4.4815125038364356e-01  -3.3699999999999974e+00   1.0999999999999999e-02  -1.8650139332087790e-01
  -3.8815125038364373e-01  -3.6299999999999990e+00   1.0999999999999999e-02  -2.1590112314121779e-01
  -3.3815125038364369e-01  -3.8900000000000006e+00   1.0999999999999999e-02  -2.2176292659711683e-01
  -2.9815125038364360e-01  -4.1299999999999990e+00   1.0999999999999999e-02  -1.7945681158461246e-01
  -2.4815125038364369e-01  -4.3799999999999990e+00   1.0000000000000000e-02  -1.1289827100644523e-01
  -2.1815125038364352e-01  -4.5700000000000003e+00   1.0000000000000000e-02  -1.2932677246305513e-01
  -1.7815125038364352e-01  -4.8599999999999994e+00   8.9999999999999993e-03  -2.3391863676298996e-01
  -1.4815125038364368e-01  -4.9800000000000004e+00   8.9999999999999993e-03   5.8730450057042916e-02
  -1.1815125038364373e-01  -5.1699999999999982e+00   8.0000000000000002e-03   9.9923254670199135e-02
  -8.8151250383643728e-02  -5.2100000000000009e+00   8.0000000000000002e-03   3.1102930250081595e-01
  -6.8151250383643641e-02  -5.3699999999999974e+00   8.0000000000000002e-03   1.5102930250081936e-01
  -3.8151250383643628e-02  -5.5199999999999996e+00   7.0000000000000001e-03   5.7661250924201557e-01
  -1.8151250383643635e-02  -5.6799999999999997e+00   7.0000000000000001e-03   4.1661250924201543e-01
   1.8487496163564219e-03  -5.7799999999999976e+00   7.0000000000000001e-03   6.5014752120431396e-01
   2.1848749616356428e-02  -5.8799999999999990e+00   6.0000000000000001e-03   9.2240000126447796e-01
   4.1848749616356463e-02  -6.0399999999999991e+00   6.0000000000000001e-03   1.1820201328968123e+00
   6.1848749616356398e-02  -6.0899999999999999e+00   6.0000000000000001e-03   1.6108135371292454e+00
   8.1848749616356506e-02  -6.1899999999999977e+00   5.0000000000000001e-03   1.5108135371292475e+00
   1.0184874961635625e-01  -6.2699999999999996e+00   5.0000000000000001e-03   1.9855321212581138e+00
   1.1184874961635628e-01  -6.3399999999999999e+00   4.0000000000000001e-03   2.5711837075743134e+00


==> Rd_Sigd_Errbar_Err_NGC6715_Noyora_whole.txt <==
  -2.3381512503836435e+00   0.0000000000000000e+00   9.9000000000000005e-02   3.6012389260436782e-02
  -2.0281512503836434e+00  -6.9999999999998494e-02   5.9999999999999998e-02  -1.7658479987329022e-02
  -1.8381512503836437e+00  -1.3999999999999876e-01   4.7000000000000000e-02  -4.5714063196619040e-02
  -1.7181512503836436e+00  -1.8999999999999947e-01   3.2000000000000001e-02  -5.7069509996135581e-02
  -1.5481512503836437e+00  -3.2999999999999829e-01   2.3000000000000000e-02  -9.4816114462057205e-02
  -1.4081512503836437e+00  -4.0999999999999837e-01   2.3000000000000000e-02  -5.8820549943394140e-03
  -1.2081512503836436e+00  -6.7999999999999972e-01   2.5000000000000001e-02   7.1966680539690575e-02
  -9.5815125038364368e-01  -1.2799999999999994e+00   1.9000000000000000e-02   1.0108571446281811e-01
  -7.9815125038364365e-01  -1.8399999999999999e+00   1.4000000000000000e-02   8.2136515338264715e-03
  -6.7815125038364354e-01  -2.3099999999999987e+00   1.2000000000000000e-02  -9.3652793329375150e-03
  -5.8815125038364369e-01  -2.7100000000000009e+00   1.0999999999999999e-02  -1.2528649589647722e-01
  -5.0815125038364362e-01  -3.0799999999999983e+00   1.0999999999999999e-02  -1.0667344133221901e-01
  -4.4815125038364356e-01  -3.3699999999999974e+00   1.0999999999999999e-02  -1.4009600497799246e-01
  -3.8815125038364373e-01  -3.6299999999999990e+00   1.0999999999999999e-02  -1.2734278950657618e-01
  -3.3815125038364369e-01  -3.8900000000000006e+00   1.0999999999999999e-02  -9.1640952387328500e-02
  -2.9815125038364360e-01  -4.1299999999999990e+00   1.0999999999999999e-02  -1.2286040860699732e-01
  -2.4815125038364369e-01  -4.3799999999999990e+00   1.0000000000000000e-02  -1.5338969734278862e-01
  -2.1815125038364352e-01  -4.5700000000000003e+00   1.0000000000000000e-02  -1.1231860348247302e-01
  -1.7815125038364352e-01  -4.8599999999999994e+00   8.9999999999999993e-03  -1.5896004436355771e-01
  -1.4815125038364368e-01  -4.9800000000000004e+00   8.9999999999999993e-03  -1.5390329129073965e-01
  -1.1815125038364373e-01  -5.1699999999999982e+00   8.0000000000000002e-03  -8.0296296575744996e-02
  -8.8151250383643728e-02  -5.2100000000000009e+00   8.0000000000000002e-03   1.8772263204029471e-02
  -6.8151250383643641e-02  -5.3699999999999974e+00   8.0000000000000002e-03  -1.7033678371287664e-03
  -3.8151250383643628e-02  -5.5199999999999996e+00   7.0000000000000001e-03  -4.6907561301470224e-03
  -1.8151250383643635e-02  -5.6799999999999997e+00   7.0000000000000001e-03  -1.7139922390829732e-02
   1.8487496163564219e-03  -5.7799999999999976e+00   7.0000000000000001e-03   3.8580900164040699e-02
   2.1848749616356428e-02  -5.8799999999999990e+00   6.0000000000000001e-03   9.5062484548586568e-02
   4.1848749616356463e-02  -6.0399999999999991e+00   6.0000000000000001e-03   1.0009819060193781e-01
   6.1848749616356398e-02  -6.0899999999999999e+00   6.0000000000000001e-03   2.1611543878257145e-01
   8.1848749616356506e-02  -6.1899999999999977e+00   5.0000000000000001e-03   2.9156725292393215e-01
   1.0184874961635625e-01  -6.2699999999999996e+00   5.0000000000000001e-03   2.1156725292393030e-01
   1.1184874961635628e-01  -6.3399999999999999e+00   4.0000000000000001e-03   3.1821856195395881e-01


==> Rd_Sigd_Errbar_Err_NGC6752_m3.txt <==
  -1.6812412373755872e+00   0.0000000000000000e+00   1.4538999999999999e-01  -1.5263379377319716e-01
  -1.2041199826559248e+00  -1.2600999999999996e-01   9.0929999999999997e-02  -1.3131047120354622e-01
  -9.8227123303956843e-01  -3.1674999999999998e-01   8.1110000000000002e-02  -1.1308241631390920e-01
  -8.3614319736133036e-01  -4.9831000000000003e-01   7.6660000000000006e-02  -1.4315159354937518e-01
  -6.6420789807680680e-01  -5.9409000000000001e-01   1.0091000000000000e-01  -2.1927358925419416e-02
  -4.9939764943081466e-01  -7.3814000000000002e-01   1.0896000000000000e-01   5.1745832472958719e-02
  -3.8021124171160603e-01  -8.7656999999999985e-01   8.8359999999999994e-02   1.8310496819379019e-02
  -2.8678955654937094e-01  -9.3791000000000002e-01   8.7349999999999997e-02   5.8611575968132712e-02
  -2.0994952631664859e-01  -1.0189899999999998e+00   6.5449999999999994e-02   2.7233800782565432e-02
  -1.4468279480405710e-01  -1.1600500000000000e+00   9.1700000000000004e-02  -1.5879869859839912e-02
  -8.7955170355129980e-02  -1.2134099999999999e+00   7.1270000000000000e-02  -2.0531596652642703e-02
  -3.7788560889399803e-02  -1.2737499999999999e+00   9.1050000000000006e-02  -3.1959262621881201e-02
   3.1408464251624114e-02  -1.3683700000000001e+00   4.7289999999999999e-02  -7.7133777507931711e-02
   1.1115045212266668e-01  -1.4830900000000000e+00   6.4899999999999999e-02  -1.4151872132426968e-01
   2.3044892137827391e-01  -1.6189100000000001e+00   4.5710000000000001e-02  -1.7247110720629011e-01
   3.4242268082220628e-01  -2.0181700000000000e+00   5.5559999999999998e-02  -3.9787795919785474e-01
   4.1497334797081797e-01  -2.0937100000000002e+00   4.0129999999999999e-02  -4.0940821643062586e-01
   4.7712125471966244e-01  -2.1966999999999999e+00   5.7329999999999999e-02  -3.7285605217081130e-01
   5.4406804435027567e-01  -2.2877000000000001e+00   6.3899999999999998e-02  -3.8752009799370501e-01
   6.0834771516700958e-01  -2.4223800000000000e+00   7.8469999999999998e-02  -3.5430682973984151e-01
   6.6039109840246712e-01  -2.5084800000000000e+00   1.0556000000000000e-01  -3.4792218257435659e-01
   7.1180722904119098e-01  -2.6529099999999999e+00   5.8290000000000002e-02  -3.9346612576701423e-01
   7.6217822440723004e-01  -2.7375200000000000e+00   6.5229999999999996e-02  -2.5846344472138139e-01
   8.0730947912485707e-01  -2.8493900000000001e+00   8.7209999999999996e-02  -2.4798545651712756e-01
   8.4818911699139865e-01  -2.9204400000000001e+00   7.2830000000000006e-02  -1.8697637717319537e-01
   8.8554967500600457e-01  -3.0535399999999999e+00   7.2999999999999995e-02  -1.7702655690810820e-01
   9.3154261934414828e-01  -3.1572200000000001e+00   9.7640000000000005e-02   4.4984185750990058e-02
   9.8340073818053830e-01  -3.2625100000000002e+00   1.1642000000000000e-01   1.2666553648998402e-01
   1.0297218816196885e+00  -3.3989400000000001e+00   9.8540000000000003e-02   4.2778303492103253e-01
   1.0715751938126843e+00  -3.4681700000000002e+00   8.9060000000000000e-02   6.1802110012491562e-01
   1.1409268419924303e+00  -3.6575400000000000e+00   7.3580000000000007e-02   1.0630643138300497e+00
   1.2261701233989990e+00  -3.7905899999999999e+00   5.6239999999999998e-02   3.1183868349854897e+00
   1.2973957110088872e+00  -3.8728799999999999e+00   1.8171000000000001e-01   8.8813290684858686e+00
   1.3585693167727630e+00  -3.9541200000000001e+00   1.1643000000000001e-01   8.8000890684858692e+00
   1.4093694704528195e+00  -4.0671299999999997e+00   6.5290000000000001e-02   8.6870790684858683e+00


==> Rd_Sigd_Errbar_Err_NGC6752_m35.txt <==
  -1.6812412373755872e+00   0.0000000000000000e+00   1.4538999999999999e-01  -9.0680867402701967e-02
  -1.2041199826559248e+00  -1.2600999999999996e-01   9.0929999999999997e-02  -7.0758189484400338e-02
  -9.8227123303956843e-01  -3.1674999999999998e-01   8.1110000000000002e-02  -1.0125810171298272e-01
  -8.3614319736133036e-01  -4.9831000000000003e-01   7.6660000000000006e-02  -1.3861430485336246e-01
  -6.6420789807680680e-01  -5.9409000000000001e-01   1.0091000000000000e-01  -2.3573273515978599e-02
  -4.9939764943081466e-01  -7.3814000000000002e-01   1.0896000000000000e-01   4.8851697867765331e-02
  -3.8021124171160603e-01  -8.7656999999999985e-01   8.8359999999999994e-02   6.9388427227926597e-02
  -2.8678955654937094e-01  -9.3791000000000002e-01   8.7349999999999997e-02   1.1181868337196277e-01
  -2.0994952631664859e-01  -1.0189899999999998e+00   6.5449999999999994e-02   8.2246760635478422e-02
  -1.4468279480405710e-01  -1.1600500000000000e+00   9.1700000000000004e-02  -7.3131489062121524e-03
  -8.7955170355129980e-02  -1.2134099999999999e+00   7.1270000000000000e-02  -8.9471619269081426e-03
  -3.7788560889399803e-02  -1.2737499999999999e+00   9.1050000000000006e-02  -1.7068776480040126e-02
   3.1408464251624114e-02  -1.3683700000000001e+00   4.7289999999999999e-02  -4.5860286899659375e-03
   1.1115045212266668e-01  -1.4830900000000000e+00   6.4899999999999999e-02  -6.3781910378122531e-02
   2.3044892137827391e-01  -1.6189100000000001e+00   4.5710000000000001e-02  -8.2905472896684929e-02
   3.4242268082220628e-01  -2.0181700000000000e+00   5.5559999999999998e-02  -2.8753934536111059e-01
   4.1497334797081797e-01  -2.0937100000000002e+00   4.0129999999999999e-02  -2.9145396079265451e-01
   4.7712125471966244e-01  -2.1966999999999999e+00   5.7329999999999999e-02  -3.1878268286687916e-01
   5.4406804435027567e-01  -2.2877000000000001e+00   6.3899999999999998e-02  -2.4470645105635347e-01
   6.0834771516700958e-01  -2.4223800000000000e+00   7.8469999999999998e-02  -2.8910881927740251e-01
   6.6039109840246712e-01  -2.5084800000000000e+00   1.0556000000000000e-01  -2.7914966684451281e-01
   7.1180722904119098e-01  -2.6529099999999999e+00   5.8290000000000002e-02  -2.1195798137430932e-01
   7.6217822440723004e-01  -2.7375200000000000e+00   6.5229999999999996e-02  -1.7973597636931826e-01
   8.0730947912485707e-01  -2.8493900000000001e+00   8.7209999999999996e-02  -1.6640437178079903e-01
   8.4818911699139865e-01  -2.9204400000000001e+00   7.2830000000000006e-02  -1.0293837376958059e-01
   8.8554967500600457e-01  -3.0535399999999999e+00   7.2999999999999995e-02  -9.1072764186387989e-02
   9.3154261934414828e-01  -3.1572200000000001e+00   9.7640000000000005e-02  -3.7958484697371286e-02
   9.8340073818053830e-01  -3.2625100000000002e+00   1.1642000000000000e-01   2.7067685406447772e-02
   1.0297218816196885e+00  -3.3989400000000001e+00   9.8540000000000003e-02   7.6578015089192153e-02
   1.0715751938126843e+00  -3.4681700000000002e+00   8.9060000000000000e-02   2.1155377952521537e-01
   1.1409268419924303e+00  -3.6575400000000000e+00   7.3580000000000007e-02   4.9982329853616392e-01
   1.2261701233989990e+00  -3.7905899999999999e+00   5.6239999999999998e-02   9.7308253549945611e-01
   1.2973957110088872e+00  -3.8728799999999999e+00   1.8171000000000001e-01   1.2634780599814293e+00
   1.3585693167727630e+00  -3.9541200000000001e+00   1.1643000000000001e-01   2.1442737967651699e+00
   1.4093694704528195e+00  -4.0671299999999997e+00   6.5290000000000001e-02   2.6779359766627389e+00


==> Rd_Sigd_Errbar_Err_NGC6752_m39.txt <==
  -1.6812412373755872e+00   0.0000000000000000e+00   1.4538999999999999e-01  -2.2452043278734665e-02
  -1.2041199826559248e+00  -1.2600999999999996e-01   9.0929999999999997e-02  -3.7515963394529409e-02
  -9.8227123303956843e-01  -3.1674999999999998e-01   8.1110000000000002e-02  -3.9696051004569743e-02
  -8.3614319736133036e-01  -4.9831000000000003e-01   7.6660000000000006e-02  -8.1216574447953216e-02
  -6.6420789807680680e-01  -5.9409000000000001e-01   1.0091000000000000e-01   2.6849499313851832e-02
  -4.9939764943081466e-01  -7.3814000000000002e-01   1.0896000000000000e-01   9.2400599227700275e-02
  -3.8021124171160603e-01  -8.7656999999999985e-01   8.8359999999999994e-02   1.0997697928686267e-01
  -2.8678955654937094e-01  -9.3791000000000002e-01   8.7349999999999997e-02   1.5243964404344568e-01
  -2.0994952631664859e-01  -1.0189899999999998e+00   6.5449999999999994e-02   1.2363903853573999e-01
  -1.4468279480405710e-01  -1.1600500000000000e+00   9.1700000000000004e-02   8.8997473413953809e-02
  -8.7955170355129980e-02  -1.2134099999999999e+00   7.1270000000000000e-02   9.0291103497262659e-02
  -3.7788560889399803e-02  -1.2737499999999999e+00   9.1050000000000006e-02   8.5935805476928806e-02
   3.1408464251624114e-02  -1.3683700000000001e+00   4.7289999999999999e-02   4.8919286968650333e-02
   1.1115045212266668e-01  -1.4830900000000000e+00   6.4899999999999999e-02   5.5445272707137727e-02
   2.3044892137827391e-01  -1.6189100000000001e+00   4.5710000000000001e-02   5.0968094025571897e-02
   3.4242268082220628e-01  -2.0181700000000000e+00   5.5559999999999998e-02  -2.0424969833468798e-01
   4.1497334797081797e-01  -2.0937100000000002e+00   4.0129999999999999e-02  -1.2022757781361215e-01
   4.7712125471966244e-01  -2.1966999999999999e+00   5.7329999999999999e-02  -1.3666802713734061e-01
   5.4406804435027567e-01  -2.2877000000000001e+00   6.3899999999999998e-02  -3.8963570024917793e-02
   6.0834771516700958e-01  -2.4223800000000000e+00   7.8469999999999998e-02  -7.0572100516122838e-02
   6.6039109840246712e-01  -2.5084800000000000e+00   1.0556000000000000e-01  -4.7101182205838033e-02
   7.1180722904119098e-01  -2.6529099999999999e+00   5.8290000000000002e-02  -7.4865700871852514e-02
   7.6217822440723004e-01  -2.7375200000000000e+00   6.5229999999999996e-02  -3.5032376312956970e-02
   8.0730947912485707e-01  -2.8493900000000001e+00   8.7209999999999996e-02  -1.3884332109374675e-02
   8.4818911699139865e-01  -2.9204400000000001e+00   7.2830000000000006e-02   5.7600883369289591e-02
   8.8554967500600457e-01  -3.0535399999999999e+00   7.2999999999999995e-02   7.7682145930181079e-02
   9.3154261934414828e-01  -3.1572200000000001e+00   9.7640000000000005e-02   1.3919849780507443e-01
   9.8340073818053830e-01  -3.2625100000000002e+00   1.1642000000000000e-01   2.1280106417966316e-01
   1.0297218816196885e+00  -3.3989400000000001e+00   9.8540000000000003e-02   2.7105196931332776e-01
   1.0715751938126843e+00  -3.4681700000000002e+00   8.9060000000000000e-02   2.0182196931332763e-01
   1.1409268419924303e+00  -3.6575400000000000e+00   7.3580000000000007e-02   4.6049232658651729e-01
   1.2261701233989990e+00  -3.7905899999999999e+00   5.6239999999999998e-02   5.8861895757611915e-01
   1.2973957110088872e+00  -3.8728799999999999e+00   1.8171000000000001e-01   7.9965754471823347e-01
   1.3585693167727630e+00  -3.9541200000000001e+00   1.1643000000000001e-01   1.0519588791690908e+00
   1.4093694704528195e+00  -4.0671299999999997e+00   6.5290000000000001e-02   1.3240144596146894e+00


==> Rd_Sigd_Errbar_Err_NGC6752_m42.txt <==
  -1.6812412373755872e+00   0.0000000000000000e+00   1.4538999999999999e-01   5.2107709687862692e-02
  -1.2041199826559248e+00  -1.2600999999999996e-01   9.0929999999999997e-02   1.6616873373329594e-02
  -9.8227123303956843e-01  -3.1674999999999998e-01   8.1110000000000002e-02  -4.4586796926711025e-02
  -8.3614319736133036e-01  -4.9831000000000003e-01   7.6660000000000006e-02  -1.0320280791190400e-01
  -6.6420789807680680e-01  -5.9409000000000001e-01   1.0091000000000000e-01  -1.2807224805158945e-02
  -4.9939764943081466e-01  -7.3814000000000002e-01   1.0896000000000000e-01   4.1169368094205350e-02
  -3.8021124171160603e-01  -8.7656999999999985e-01   8.8359999999999994e-02   5.3436187915849365e-02
  -2.8678955654937094e-01  -9.3791000000000002e-01   8.7349999999999997e-02   9.3465225089595760e-02
  -2.0994952631664859e-01  -1.0189899999999998e+00   6.5449999999999994e-02   1.1556011536310939e-01
  -1.4468279480405710e-01  -1.1600500000000000e+00   9.1700000000000004e-02   2.7229372936428575e-02
  -8.7955170355129980e-02  -1.2134099999999999e+00   7.1270000000000000e-02   2.7662701362663134e-02
  -3.7788560889399803e-02  -1.2737499999999999e+00   9.1050000000000006e-02   2.2409667664593735e-02
   3.1408464251624114e-02  -1.3683700000000001e+00   4.7289999999999999e-02   4.2856034957976297e-02
   1.1115045212266668e-01  -1.4830900000000000e+00   6.4899999999999999e-02   5.1398246067732689e-02
   2.3044892137827391e-01  -1.6189100000000001e+00   4.5710000000000001e-02   4.9087963443747551e-02
   3.4242268082220628e-01  -2.0181700000000000e+00   5.5559999999999998e-02  -1.2591159367941751e-01
   4.1497334797081797e-01  -2.0937100000000002e+00   4.0129999999999999e-02  -1.1910330260589919e-01
   4.7712125471966244e-01  -2.1966999999999999e+00   5.7329999999999999e-02  -4.3972758006164625e-02
   5.4406804435027567e-01  -2.2877000000000001e+00   6.3899999999999998e-02  -3.8450239952798171e-02
   6.0834771516700958e-01  -2.4223800000000000e+00   7.8469999999999998e-02  -7.1094029371916001e-02
   6.6039109840246712e-01  -2.5084800000000000e+00   1.0556000000000000e-01  -4.9175253159719823e-02
   7.1180722904119098e-01  -2.6529099999999999e+00   5.8290000000000002e-02  -7.9109527616854969e-02
   7.6217822440723004e-01  -2.7375200000000000e+00   6.5229999999999996e-02  -4.2167647785072315e-02
   8.0730947912485707e-01  -2.8493900000000001e+00   8.7209999999999996e-02  -2.4788488303435052e-02
   8.4818911699139865e-01  -2.9204400000000001e+00   7.2830000000000006e-02   4.1863153294231292e-02
   8.8554967500600457e-01  -3.0535399999999999e+00   7.2999999999999995e-02   5.5797087788268751e-02
   9.3154261934414828e-01  -3.1572200000000001e+00   9.7640000000000005e-02   1.0951592204644500e-01
   9.8340073818053830e-01  -3.2625100000000002e+00   1.1642000000000000e-01   1.7326172945089979e-01
   1.0297218816196885e+00  -3.3989400000000001e+00   9.8540000000000003e-02   3.6831729450899964e-02
   1.0715751938126843e+00  -3.4681700000000002e+00   8.9060000000000000e-02   1.4975078049905743e-01
   1.1409268419924303e+00  -3.6575400000000000e+00   7.3580000000000007e-02   1.5758980529343791e-01
   1.2261701233989990e+00  -3.7905899999999999e+00   5.6239999999999998e-02   2.3902208823234705e-01
   1.2973957110088872e+00  -3.8728799999999999e+00   1.8171000000000001e-01   3.9169272110971454e-01
   1.3585693167727630e+00  -3.9541200000000001e+00   1.1643000000000001e-01   5.6939190481624768e-01
   1.4093694704528195e+00  -4.0671299999999997e+00   6.5290000000000001e-02   7.4516764766399035e-01


==> Rd_Sigd_Errbar_Err_NGC6752_m425.txt <==
  -1.6812412373755872e+00   0.0000000000000000e+00   1.4538999999999999e-01   5.6956690701553105e-02
  -1.2041199826559248e+00  -1.2600999999999996e-01   9.0929999999999997e-02   2.1590275224852712e-02
  -9.8227123303956843e-01  -3.1674999999999998e-01   8.1110000000000002e-02  -3.9472050859110319e-02
  -8.3614319736133036e-01  -4.9831000000000003e-01   7.6660000000000006e-02  -9.7972876984706081e-02
  -6.6420789807680680e-01  -5.9409000000000001e-01   1.0091000000000000e-01  -7.0975703104951826e-03
  -4.9939764943081466e-01  -7.3814000000000002e-01   1.0896000000000000e-01   4.7728499255334400e-02
  -3.8021124171160603e-01  -8.7656999999999985e-01   8.8359999999999994e-02   6.0984904864960332e-02
  -2.8678955654937094e-01  -9.3791000000000002e-01   8.7349999999999997e-02   1.0177280325742677e-01
  -2.0994952631664859e-01  -1.0189899999999998e+00   6.5449999999999994e-02   1.2472719784708231e-01
  -1.4468279480405710e-01  -1.1600500000000000e+00   9.1700000000000004e-02   3.6808526088415894e-02
  -8.7955170355129980e-02  -1.2134099999999999e+00   7.1270000000000000e-02   3.7773311557113498e-02
  -3.7788560889399803e-02  -1.2737499999999999e+00   9.1050000000000006e-02   3.2967725526342306e-02
   3.1408464251624114e-02  -1.3683700000000001e+00   4.7289999999999999e-02   5.4448421476022357e-02
   1.1115045212266668e-01  -1.4830900000000000e+00   6.4899999999999999e-02   6.4063613792961993e-02
   2.3044892137827391e-01  -1.6189100000000001e+00   4.5710000000000001e-02   6.2850610021259357e-02
   3.4242268082220628e-01  -2.0181700000000000e+00   5.5559999999999998e-02  -1.1041954605191551e-01
   4.1497334797081797e-01  -2.0937100000000002e+00   4.0129999999999999e-02  -1.0311114620813977e-01
   4.7712125471966244e-01  -2.1966999999999999e+00   5.7329999999999999e-02  -1.1877179864668053e-01
   5.4406804435027567e-01  -2.2877000000000001e+00   6.3899999999999998e-02  -2.0712494745187104e-02
   6.0834771516700958e-01  -2.4223800000000000e+00   7.8469999999999998e-02  -5.2857464059515191e-02
   6.6039109840246712e-01  -2.5084800000000000e+00   1.0556000000000000e-01  -3.0332394071999058e-02
   7.1180722904119098e-01  -2.6529099999999999e+00   5.8290000000000002e-02  -5.9775977043771356e-02
   7.6217822440723004e-01  -2.7375200000000000e+00   6.5229999999999996e-02  -2.2279243622154610e-02
   8.0730947912485707e-01  -2.8493900000000001e+00   8.7209999999999996e-02  -4.4323896504332438e-03
   8.4818911699139865e-01  -2.9204400000000001e+00   7.2830000000000006e-02   6.2648949251186359e-02
   8.8554967500600457e-01  -3.0535399999999999e+00   7.2999999999999995e-02   7.7004571085296902e-02
   9.3154261934414828e-01  -3.1572200000000001e+00   9.7640000000000005e-02  -2.6675428914703314e-02
   9.8340073818053830e-01  -3.2625100000000002e+00   1.1642000000000000e-01   2.5588518989284381e-02
   1.0297218816196885e+00  -3.3989400000000001e+00   9.8540000000000003e-02   5.8550188360644295e-02
   1.0715751938126843e+00  -3.4681700000000002e+00   8.9060000000000000e-02   1.7103376212654009e-01
   1.1409268419924303e+00  -3.6575400000000000e+00   7.3580000000000007e-02   1.7920682996163695e-01
   1.2261701233989990e+00  -3.7905899999999999e+00   5.6239999999999998e-02   2.5887625176320750e-01
   1.2973957110088872e+00  -3.8728799999999999e+00   1.8171000000000001e-01   4.1226074117161060e-01
   1.3585693167727630e+00  -3.9541200000000001e+00   1.1643000000000001e-01   5.8485652662448162e-01
   1.4093694704528195e+00  -4.0671299999999997e+00   6.5290000000000001e-02   4.7184652662448201e-01


==> Rd_Sigd_Errbar_Err_NGC6752_m427.txt <==
  -1.6812412373755872e+00   0.0000000000000000e+00   1.4538999999999999e-01   5.7154359499322786e-02
  -1.2041199826559248e+00  -1.2600999999999996e-01   9.0929999999999997e-02   2.2100236013160690e-02
  -9.8227123303956843e-01  -3.1674999999999998e-01   8.1110000000000002e-02  -3.8827176914608519e-02
  -8.3614319736133036e-01  -4.9831000000000003e-01   7.6660000000000006e-02  -9.7520576137311632e-02
  -6.6420789807680680e-01  -5.9409000000000001e-01   1.0091000000000000e-01  -6.3223514533590208e-03
  -4.9939764943081466e-01  -7.3814000000000002e-01   1.0896000000000000e-01   4.9003998553355244e-02
  -3.8021124171160603e-01  -8.7656999999999985e-01   8.8359999999999994e-02   6.2985389394101587e-02
  -2.8678955654937094e-01  -9.3791000000000002e-01   8.7349999999999997e-02   1.0412713928309869e-01
  -2.0994952631664859e-01  -1.0189899999999998e+00   6.5449999999999994e-02   1.2746510374030007e-01
  -1.4468279480405710e-01  -1.1600500000000000e+00   9.1700000000000004e-02   3.9536356858680843e-02
  -8.7955170355129980e-02  -1.2134099999999999e+00   7.1270000000000000e-02   4.0916296091699111e-02
  -3.7788560889399803e-02  -1.2737499999999999e+00   9.1050000000000006e-02   3.6109845544460395e-02
   3.1408464251624114e-02  -1.3683700000000001e+00   4.7289999999999999e-02   5.8010960701489145e-02
   1.1115045212266668e-01  -1.4830900000000000e+00   6.4899999999999999e-02   6.8048149558147308e-02
   2.3044892137827391e-01  -1.6189100000000001e+00   4.5710000000000001e-02   6.7255742631831428e-02
   3.4242268082220628e-01  -2.0181700000000000e+00   5.5559999999999998e-02  -1.0513950646128123e-01
   4.1497334797081797e-01  -2.0937100000000002e+00   4.0129999999999999e-02  -9.7870019321435242e-02
   4.7712125471966244e-01  -2.1966999999999999e+00   5.7329999999999999e-02  -1.1306622197605920e-01
   5.4406804435027567e-01  -2.2877000000000001e+00   6.3899999999999998e-02  -1.4587914643540145e-02
   6.0834771516700958e-01  -2.4223800000000000e+00   7.8469999999999998e-02  -4.6763583352352533e-02
   6.6039109840246712e-01  -2.5084800000000000e+00   1.0556000000000000e-01  -2.3806834544021882e-02
   7.1180722904119098e-01  -2.6529099999999999e+00   5.8290000000000002e-02  -5.3236909260626408e-02
   7.6217822440723004e-01  -2.7375200000000000e+00   6.5229999999999996e-02  -1.5399901794687310e-02
   8.0730947912485707e-01  -2.8493900000000001e+00   8.7209999999999996e-02   2.5730999045636693e-03
   8.4818911699139865e-01  -2.9204400000000001e+00   7.2830000000000006e-02   6.9770964131400159e-02
   8.8554967500600457e-01  -3.0535399999999999e+00   7.2999999999999995e-02  -6.3329035868599615e-02
   9.3154261934414828e-01  -3.1572200000000001e+00   9.7640000000000005e-02  -1.9157495401612490e-02
   9.8340073818053830e-01  -3.2625100000000002e+00   1.1642000000000000e-01   3.2704981932007549e-02
   1.0297218816196885e+00  -3.3989400000000001e+00   9.8540000000000003e-02   6.6726084195581681e-02
   1.0715751938126843e+00  -3.4681700000000002e+00   8.9060000000000000e-02   1.7758327269064589e-01
   1.1409268419924303e+00  -3.6575400000000000e+00   7.3580000000000007e-02   1.8857847614591172e-01
   1.2261701233989990e+00  -3.7905899999999999e+00   5.6239999999999998e-02   2.6348612294915252e-01
   1.2973957110088872e+00  -3.8728799999999999e+00   1.8171000000000001e-01   4.2500746414420076e-01
   1.3585693167727630e+00  -3.9541200000000001e+00   1.1643000000000001e-01   5.8362544064100730e-01
   1.4093694704528195e+00  -4.0671299999999997e+00   6.5290000000000001e-02   4.7061544064100769e-01


==> Rd_Sigd_Errbar_Err_NGC6809.txt <==
  -1.3021512503836437e+00   0.0000000000000000e+00   2.0150000000000001e-01  -1.2837224705172217e-02
  -8.2715125038364368e-01  -1.9999999999999976e-02   1.9050000000000000e-01  -2.5457808858041841e-02
  -5.1815125038364362e-01  -6.9999999999999672e-03   7.0749999999999993e-02   4.4954883142176534e-03
  -2.6815125038364362e-01  -1.0199999999999991e-01   5.2250000000000005e-02  -4.8507485642333238e-02
  -7.8151250383643650e-02  -1.4300000000000002e-01   3.7249999999999998e-02  -7.5042465636326605e-03
   6.1848749616356398e-02  -2.5800000000000001e-01   4.1070000000000002e-02  -1.8011008008715190e-02
   1.8184874961635625e-01  -3.3800000000000002e-01   3.7400000000000003e-02  -8.0110069502408732e-03
   2.7184874961635624e-01  -4.4799999999999995e-01   3.3600000000000005e-02  -1.8233585672339125e-02
   3.8184874961635651e-01  -5.4800000000000004e-01   2.6116500000000001e-02   3.2978917701153687e-02
   4.7184874961635637e-01  -7.0799999999999996e-01   2.9830000000000002e-02   3.5746692338720631e-03
   5.8184874961635624e-01  -9.0799999999999981e-01   2.6050000000000000e-02   6.7085347090881653e-03
   7.0184874961635635e-01  -1.2479999999999998e+00   6.6900000000000001e-02  -2.0716689549494571e-02
   8.8184874961635651e-01  -1.7580000000000000e+00   7.4600000000000000e-02   5.7180805707952143e-02
   1.0218487496163562e+00  -2.5280000000000000e+00   1.6450000000000001e-01  -1.3272861315357343e-01


==> Rd_Sigd_Errbar_Err_NGC6809_poly.txt <==
  -1.3021512503836437e+00   0.0000000000000000e+00   2.0150000000000001e-01   1.0237290870955855e-01
  -8.2715125038364368e-01  -1.9999999999999976e-02   1.9050000000000000e-01   8.4005068665538959e-02
  -5.1815125038364362e-01  -6.9999999999999672e-03   7.0749999999999993e-02   1.0517235262402752e-01
  -2.6815125038364362e-01  -1.0199999999999991e-01   5.2250000000000005e-02   2.4909108113128561e-02
  -7.8151250383643650e-02  -1.4300000000000002e-01   3.7249999999999998e-02   1.8476399823431300e-02
   6.1848749616356398e-02  -2.5800000000000001e-01   4.1070000000000002e-02  -4.6692958020537828e-02
   1.8184874961635625e-01  -3.3800000000000002e-01   3.7400000000000003e-02  -3.5625319350954532e-02
   2.7184874961635624e-01  -4.4799999999999995e-01   3.3600000000000005e-02  -5.7929622025086669e-02
   3.8184874961635651e-01  -5.4800000000000004e-01   2.6116500000000001e-02  -1.3287833181958364e-02
   4.7184874961635637e-01  -7.0799999999999996e-01   2.9830000000000002e-02   5.9189272758318756e-03
   5.8184874961635624e-01  -9.0799999999999981e-01   2.6050000000000000e-02   2.3974798052860069e-02
   7.0184874961635635e-01  -1.2479999999999998e+00   6.6900000000000001e-02   2.0501827970943687e-02
   8.8184874961635651e-01  -1.7580000000000000e+00   7.4600000000000000e-02   1.3511047464493653e-01
   1.0218487496163562e+00  -2.5280000000000000e+00   1.6450000000000001e-01  -3.4322530403521956e-02


==> Rd_Sigd_Errbar_Err_NGC7078.txt <==
  -4.5000000000000007e-01  -1.4999999999999999e-01   4.9999999999999961e-02   2.3999999999999996e-01   4.0000000000000002e-01   6.8999999999999995e-01   9.8999999999999999e-01   1.1699999999999999e+00   1.2900000000000000e+00   1.3899999999999999e+00   1.4700000000000000e+00   1.5400000000000000e+00   1.6000000000000001e+00   1.6499999999999999e+00   1.7000000000000000e+00   1.7400000000000000e+00   1.7700000000000000e+00   1.8100000000000001e+00   1.8400000000000001e+00   1.8700000000000001e+00   0.0000000000000000e+00  -2.5999999999999979e-01  -8.7999999999999901e-01  -1.0399999999999991e+00  -1.5499999999999989e+00  -2.0199999999999996e+00  -2.8099999999999987e+00  -3.4699999999999989e+00  -3.8799999999999990e+00  -4.3299999999999983e+00  -4.5099999999999980e+00  -5.0000000000000000e+00  -5.2799999999999976e+00  -5.5500000000000007e+00  -5.8999999999999986e+00  -6.0500000000000007e+00  -6.2599999999999980e+00  -6.4899999999999984e+00  -6.6299999999999990e+00  -6.8000000000000007e+00   2.1500000000000000e-01   2.1199999999999999e-01   1.3500000000000001e-01   8.6999999999999994e-02   6.8000000000000005e-02   5.3999999999999999e-02   3.6999999999999998e-02   2.9000000000000001e-02   2.8000000000000001e-02   3.1000000000000000e-02   2.9999999999999999e-02   2.7000000000000000e-02   2.4000000000000000e-02   2.1999999999999999e-02   1.9000000000000000e-02   1.7999999999999999e-02   1.7000000000000001e-02   1.7000000000000001e-02   1.6000000000000000e-02   1.6000000000000000e-02   9.8754847460704190e-02   1.8025512776761332e-01  -1.5619410327524563e-01  -2.5872078241173213e-02  -1.8500909700722135e-01   3.1726881713809885e-02   1.0518036816025100e-01   2.7424106513350921e-02   1.6243118218789299e-01   1.5206330800700574e-01   2.2308413602497978e-01   1.0558224585865972e-02   4.0492614529693327e-02   1.2112104144161240e-01  -2.2887895855838547e-01   2.4071087798580137e-02  -1.8592891220141716e-01   5.6377423760996415e-02  -8.3622576239004154e-02  -2.5362257623900586e-01


==> Rd_Sigd_Errbar_Err_NGC7078_Noyora.txt <==
  -2.2281512503836436e+00   0.0000000000000000e+00   2.1500000000000000e-01   9.8754847460704190e-02
  -1.9281512503836435e+00  -2.5999999999999979e-01   2.1199999999999999e-01   1.8025512776761332e-01
  -1.7281512503836436e+00  -8.7999999999999901e-01   1.3500000000000001e-01  -1.5619410327524563e-01
  -1.5381512503836436e+00  -1.0399999999999991e+00   8.6999999999999994e-02  -2.5872078241173213e-02
  -1.3781512503836437e+00  -1.5499999999999989e+00   6.8000000000000005e-02  -1.8500909700722135e-01
  -1.0881512503836437e+00  -2.0199999999999996e+00   5.3999999999999999e-02   3.1726881713809885e-02
  -7.8815125038364364e-01  -2.8099999999999987e+00   3.6999999999999998e-02   1.0518036816025100e-01
  -6.0815125038364370e-01  -3.4699999999999989e+00   2.9000000000000001e-02   2.7424106513350921e-02
  -4.8815125038364360e-01  -3.8799999999999990e+00   2.8000000000000001e-02   1.6243118218789299e-01
  -3.8815125038364373e-01  -4.3299999999999983e+00   3.1000000000000000e-02   1.5206330800700574e-01
  -3.0815125038364366e-01  -4.5099999999999980e+00   2.9999999999999999e-02   2.2308413602497978e-01
  -2.3815125038364357e-01  -5.0000000000000000e+00   2.7000000000000000e-02   1.0558224585865972e-02
  -1.7815125038364352e-01  -5.2799999999999976e+00   2.4000000000000000e-02   4.0492614529693327e-02
  -1.2815125038364369e-01  -5.5500000000000007e+00   2.1999999999999999e-02   1.2112104144161240e-01
  -7.8151250383643650e-02  -5.8999999999999986e+00   1.9000000000000000e-02  -2.2887895855838547e-01
  -3.8151250383643628e-02  -6.0500000000000007e+00   1.7999999999999999e-02   2.4071087798580137e-02
  -8.1512503836436226e-03  -6.2599999999999980e+00   1.7000000000000001e-02  -1.8592891220141716e-01
   3.1848749616356448e-02  -6.4899999999999984e+00   1.7000000000000001e-02   5.6377423760996415e-02
   6.1848749616356398e-02  -6.6299999999999990e+00   1.6000000000000000e-02  -8.3622576239004154e-02
   9.1848749616356501e-02  -6.8000000000000007e+00   1.6000000000000000e-02  -2.5362257623900586e-01


==> Rd_Sigd_Errbar_Err_NGC7078_Noyora_whole.txt <==
  -2.2281512503836436e+00   0.0000000000000000e+00   2.1500000000000000e-01   4.7448018659605157e-02
  -1.9281512503836435e+00  -2.5999999999999979e-01   2.1199999999999999e-01  -2.2814127231606612e-02
  -1.7281512503836436e+00  -8.7999999999999901e-01   1.3500000000000001e-01  -3.8532467532823544e-01
  -1.5381512503836436e+00  -1.0399999999999991e+00   8.6999999999999994e-02  -9.1290043917104935e-02
  -1.3781512503836437e+00  -1.5499999999999989e+00   6.8000000000000005e-02  -1.3241194173613957e-01
  -1.0881512503836437e+00  -2.0199999999999996e+00   5.3999999999999999e-02   3.3775874929883010e-01
  -7.8815125038364364e-01  -2.8099999999999987e+00   3.6999999999999998e-02   3.6429488699857959e-01
  -6.0815125038364370e-01  -3.4699999999999989e+00   2.9000000000000001e-02   2.6264422669756105e-01
  -4.8815125038364360e-01  -3.8799999999999990e+00   2.8000000000000001e-02   2.0055643654583477e-01
  -3.8815125038364373e-01  -4.3299999999999983e+00   3.1000000000000000e-02   3.0616537677893518e-02
  -3.0815125038364366e-01  -4.5099999999999980e+00   2.9999999999999999e-02   1.5072858470075623e-01
  -2.3815125038364357e-01  -5.0000000000000000e+00   2.7000000000000000e-02  -1.5609555440887490e-02
  -1.7815125038364352e-01  -5.2799999999999976e+00   2.4000000000000000e-02  -6.4802315167812097e-02
  -1.2815125038364369e-01  -5.5500000000000007e+00   2.1999999999999999e-02  -9.0560990296619792e-02
  -7.8151250383643650e-02  -5.8999999999999986e+00   1.9000000000000000e-02  -3.1296767104136869e-01
  -3.8151250383643628e-02  -6.0500000000000007e+00   1.7999999999999999e-02  -1.9610496407564071e-01
  -8.1512503836436226e-03  -6.2599999999999980e+00   1.7000000000000001e-02  -2.6649041132779328e-01
   3.1848749616356448e-02  -6.4899999999999984e+00   1.7000000000000001e-02  -3.5241574308199919e-01
   6.1848749616356398e-02  -6.6299999999999990e+00   1.6000000000000000e-02  -3.4381455102714842e-01
   9.1848749616356501e-02  -6.8000000000000007e+00   1.6000000000000000e-02  -3.6036690796915227e-01


==> Rd_Sigd_Errbar_Err_NGC7099.txt <==
  -2.0978157369690802e+00   0.0000000000000000e+00   2.6904074238538911e-02   3.3351128452598043e-02
  -1.7738298766010012e+00  -6.4530602658553121e-02   8.4609565887686200e-02  -5.5880680110429459e-03
  -1.6760607248718069e+00  -4.2032759537877044e-02   3.4613017583399408e-02   3.4981628265204880e-02
  -1.5825283067967069e+00  -1.2802757102130760e-01   4.9979397981273266e-02  -4.8388240367039648e-03
  -1.4847886956721981e+00  -1.6754521055344396e-01   3.0767140694153650e-02  -1.6526434909228199e-02
  -1.3870396366808411e+00  -2.9233421609984633e-01   1.9229431663758678e-02  -7.7008714731903571e-02
  -1.2937090427412365e+00  -3.7057708001802880e-01   3.8476061714415977e-02  -8.0768196733457920e-02
  -1.1959742126952349e+00  -4.1784668910154688e-01   8.8455458934483699e-02  -4.5242242755241246e-02
  -1.1025561939968973e+00  -5.4260117799905205e-01   6.9226018038312631e-02  -3.4730357384802235e-02
  -1.0048037084028205e+00  -5.3560725906801365e-01   6.9225996222380681e-02   6.6821570737235825e-02
  -9.1150952981760380e-01  -6.2160200781080399e-01   6.9226018393280908e-02   7.6820651598299761e-02
  -8.1370304246698277e-01  -7.6964696448911107e-01   3.8458918710009948e-02   7.3078519609091619e-02
  -7.1594544156393103e-01  -8.7893193960744820e-01   6.1534178885964019e-02   5.9867086821289495e-02
  -6.2260267323011409e-01  -1.0191905398247789e+00   3.8458898171981781e-02   1.6356974484619702e-02
  -5.2927108435935788e-01  -1.0664257081558282e+00   4.9996517176829069e-02   6.7958916337810260e-02
  -4.3148538364144240e-01  -1.2067180801400463e+00   6.1499942922646822e-02   3.0427303025983843e-02
  -3.3370046958972588e-01  -1.3082511786619868e+00   4.2304991598637764e-02   3.7609869641717308e-02
  -2.3148522531345939e-01  -1.4640824150237775e+00   3.0767290627289778e-02   6.0573027602856211e-02
  -1.3814710385258272e-01  -1.6431008969747718e+00   3.4612580747846788e-02   1.4314912262572310e-02
  -4.0370401947010602e-02  -1.8376560127977901e+00   3.4646516960965767e-02  -3.4018443450649860e-02
   5.7406159322064013e-02  -1.9469429586795957e+00   2.3108894660813784e-02   1.8857146414602122e-02
   1.5518415969400765e-01  -2.1492528119437306e+00   2.3179543229524979e-02   9.5921446904775998e-02
   2.5740255421566166e-01  -2.2818242560667477e+00   4.6220509816570998e-02   1.7870125704667394e-01
   3.4629428204134555e-01  -2.5848422989898117e+00   6.5382719990225824e-02   1.1948360662153634e-01


==> Rd_Sigd_Errbar_Err_NGC7099_Noyora.txt <==
  -2.1581512503836437e+00   0.0000000000000000e+00   1.7699999999999999e-01  -4.4790962693347314e-02
  -1.8381512503836437e+00  -4.6000000000000085e-01   1.6000000000000000e-01  -1.4925122945783176e-01
  -1.6481512503836435e+00  -4.1000000000000014e-01   1.1200000000000000e-01   1.5249109182532361e-01
  -1.4481512503836436e+00  -6.9000000000000128e-01   1.7599999999999999e-01   2.2574581855614462e-01
  -1.2881512503836436e+00  -1.5099999999999998e+00   1.2000000000000000e-01  -2.8809529347402907e-01
  -1.0581512503836437e+00  -1.9499999999999993e+00   5.3999999999999999e-02  -1.9648113939906642e-01
  -8.1815125038364367e-01  -2.5700000000000003e+00   3.5000000000000003e-02  -1.1220343607981675e-01
  -6.5815125038364353e-01  -3.1400000000000006e+00   2.9999999999999999e-02  -1.6126013348278567e-01
  -5.4815125038364365e-01  -3.5300000000000011e+00   2.9000000000000001e-02  -7.4378356481838104e-02
  -4.5815125038364352e-01  -3.7500000000000000e+00   3.5000000000000003e-02  -1.1336585439961766e-01
  -3.7815125038364372e-01  -3.9600000000000009e+00   4.2000000000000003e-02   8.1763024699721853e-02
  -3.1815125038364367e-01  -4.1799999999999997e+00   2.5999999999999999e-02   9.0709722596852060e-02
  -2.5815125038364362e-01  -4.5199999999999996e+00   3.5999999999999997e-02   1.5865640130208192e-03
  -2.0815125038364357e-01  -4.6200000000000010e+00   3.9000000000000000e-02   1.7888684586803194e-01
  -1.6815125038364345e-01  -4.8000000000000007e+00   0.0000000000000000e+00  -1.1131541319677751e-03
  -1.2815125038364369e-01  -5.0700000000000003e+00   0.0000000000000000e+00   3.8609158522390885e-02
  -8.8151250383643728e-02  -5.1600000000000001e+00   0.0000000000000000e+00  -5.1390841477608973e-02
  -5.8151250383643660e-02  -5.2199999999999989e+00   0.0000000000000000e+00   2.3897686369398219e-01
  -1.8151250383643635e-02  -5.3900000000000006e+00   0.0000000000000000e+00   6.8976863693980484e-02
   1.1848749616356373e-02  -5.4200000000000017e+00   0.0000000000000000e+00   4.4160463432749353e-01
   3.1848749616356448e-02  -5.4900000000000020e+00   0.0000000000000000e+00   3.7160463432749324e-01
   6.1848749616356398e-02  -5.5599999999999987e+00   0.0000000000000000e+00   3.0160463432749651e-01
   8.1848749616356506e-02  -5.6500000000000021e+00   0.0000000000000000e+00   6.8351150007833184e-01
   1.1184874961635628e-01  -5.7300000000000004e+00   0.0000000000000000e+00   6.0351150007833354e-01


==> Rd_Sigd_Errbar_Err_NGC7099_Noyora_whole.txt <==
  -2.1581512503836437e+00   0.0000000000000000e+00   1.7699999999999999e-01   6.1747808667303644e-02
  -1.8381512503836437e+00  -4.6000000000000085e-01   1.6000000000000000e-01  -2.2804494265235584e-01
  -1.6481512503836435e+00  -4.1000000000000014e-01   1.1200000000000000e-01   1.7713643519622568e-02
  -1.4481512503836436e+00  -6.9000000000000128e-01   1.7599999999999999e-01   1.5837203882534834e-01
  -1.2881512503836436e+00  -1.5099999999999998e+00   1.2000000000000000e-01  -2.1478820219700201e-01
  -1.0581512503836437e+00  -1.9499999999999993e+00   5.3999999999999999e-02   4.4077002290706879e-02
  -8.1815125038364367e-01  -2.5700000000000003e+00   3.5000000000000003e-02   1.3802173294231945e-01
  -6.5815125038364353e-01  -3.1400000000000006e+00   2.9999999999999999e-02   6.6239410550075206e-03
  -5.4815125038364365e-01  -3.5300000000000011e+00   2.9000000000000001e-02  -7.7277627713640218e-02
  -4.5815125038364352e-01  -3.7500000000000000e+00   3.5000000000000003e-02   2.7143669148101512e-02
  -3.7815125038364372e-01  -3.9600000000000009e+00   4.2000000000000003e-02   7.6561172166653257e-02
  -3.1815125038364367e-01  -4.1799999999999997e+00   2.5999999999999999e-02   3.8829550900199905e-02
  -2.5815125038364362e-01  -4.5199999999999996e+00   3.5999999999999997e-02  -1.1035699396909848e-01
  -2.0815125038364357e-01  -4.6200000000000010e+00   3.9000000000000000e-02  -1.0011749435038908e-02
  -1.6815125038364345e-01  -4.8000000000000007e+00   0.0000000000000000e+00  -8.5940563208403375e-02
  -1.2815125038364369e-01  -5.0700000000000003e+00   0.0000000000000000e+00  -1.3931981585445996e-01
  -8.8151250383643728e-02  -5.1600000000000001e+00   0.0000000000000000e+00  -1.1648626141959184e-01
  -5.8151250383643660e-02  -5.2199999999999989e+00   0.0000000000000000e+00  -6.0441542803305381e-02
  -1.8151250383643635e-02  -5.3900000000000006e+00   0.0000000000000000e+00   1.1892264317610035e-02
   1.1848749616356373e-02  -5.4200000000000017e+00   0.0000000000000000e+00   1.0849788732484100e-01
   3.1848749616356448e-02  -5.4900000000000020e+00   0.0000000000000000e+00   1.6894859388243955e-01
   6.1848749616356398e-02  -5.5599999999999987e+00   0.0000000000000000e+00   2.3341608686470039e-01
   8.1848749616356506e-02  -5.6500000000000021e+00   0.0000000000000000e+00   2.8207913883505320e-01
   1.1184874961635628e-01  -5.7300000000000004e+00   0.0000000000000000e+00   3.4512471268534650e-01


==> Rd_Sigd_Errbar_Err_Pal14.txt <==
  -1.2111512503836437e+00   0.0000000000000000e+00   1.8400000000000000e-01  -2.0610681529530200e-02
  -7.3115125038364370e-01  -1.4999999999999913e-02   1.0350000000000001e-01   1.5487772990044557e-02
  -2.9815125038364360e-01  -2.9099999999999987e-01   1.3200000000000001e-01   5.6727459663681867e-03
  -7.8151250383643650e-02  -6.6400000000000015e-01   1.1799999999999999e-01  -2.8657993171775642e-03
   6.8848749616356300e-02  -1.1419999999999999e+00   1.6050000000000000e-01  -6.4749568699970617e-02
   3.0884874961635655e-01  -2.0150000000000001e+00   3.5850000000000004e-01   9.0527751780810739e-02


==> Rd_Sigd_Errbar_Err_Pal14_poly.txt <==
  -1.3741512503836437e+00   0.0000000000000000e+00   2.2100000000000000e-01   7.2213234241687629e-02
  -7.7215125038364363e-01  -9.2999999999999958e-02   9.2999999999999999e-02  -6.0755251531362103e-03
  -5.1515125038364373e-01  -1.5300000000000000e-01   8.2999999999999990e-02  -2.3315434600419932e-02
  -3.9215125038364368e-01  -1.8299999999999994e-01   1.0300000000000001e-01  -3.4847924443890121e-03
  -3.0415125038364366e-01  -1.7400000000000002e-01   9.8000000000000004e-02   4.7453186269960312e-02
  -2.2815125038364359e-01  -3.0999999999999994e-01   1.0750000000000000e-01  -1.2085000434405579e-02
  -1.1715125038364359e-01  -3.6799999999999988e-01   8.8499999999999995e-02   5.8495820926667497e-02
   5.1848749616356438e-02  -7.3500000000000010e-01   9.2999999999999999e-02  -5.2872907148019510e-02
   2.5084874961635623e-01  -1.2080000000000000e+00   1.0300000000000001e-01   2.8709993547092250e-02
   4.4984874961635657e-01  -1.8159999999999998e+00   2.2049999999999997e-01   4.5318640221085449e-02
   5.7884874961635657e-01  -2.5770000000000000e+00   5.9349999999999992e-01  -1.1511436482737292e-01


==> Rd_Sigd_Errbar_Err_Pal3.txt <==
  -1.2111512503836437e+00   0.0000000000000000e+00   1.8400000000000000e-01  -2.0610681529530200e-02
  -7.3115125038364370e-01  -1.4999999999999913e-02   1.0350000000000001e-01   1.5487772990044557e-02
  -2.9815125038364360e-01  -2.9099999999999987e-01   1.3200000000000001e-01   5.6727459663681867e-03
  -7.8151250383643650e-02  -6.6400000000000015e-01   1.1799999999999999e-01  -2.8657993171775642e-03
   6.8848749616356300e-02  -1.1419999999999999e+00   1.6050000000000000e-01  -6.4749568699970617e-02
   3.0884874961635655e-01  -2.0150000000000001e+00   3.5850000000000004e-01   9.0527751780810739e-02


==> Rd_Sigd_Errbar_Err_Pal3_poly.txt <==
  -1.2111512503836437e+00   0.0000000000000000e+00   1.8400000000000000e-01  -2.4842139791027458e-02
  -7.3115125038364370e-01  -1.4999999999999913e-02   1.0350000000000001e-01   1.0436584981022873e-02
  -2.9815125038364360e-01  -2.9099999999999987e-01   1.3200000000000001e-01   1.0101458643770878e-02
  -7.8151250383643650e-02  -6.6400000000000015e-01   1.1799999999999999e-01   2.3936320984244808e-02
   6.8848749616356300e-02  -1.1419999999999999e+00   1.6050000000000000e-01  -1.2212145284289599e-02
   3.0884874961635655e-01  -2.0150000000000001e+00   3.5850000000000004e-01   7.3757179926681626e-02


==> Rd_Sigd_Errbar_Err_Pal4.txt <==
  -1.0651512503836436e+00   0.0000000000000000e+00   1.0750000000000000e-01  -1.7048742937863779e-03
  -5.7915125038364357e-01  -9.8000000000000115e-02   8.1499999999999989e-02   4.4914436949918840e-02
  -3.5915125038364359e-01  -3.1800000000000006e-01   7.6500000000000012e-02  -1.4682413116892057e-02
  -2.1715125038364375e-01  -5.2999999999999980e-01   1.0700000000000000e-01  -1.2284350189303961e-02
  -2.0151250383643588e-02  -1.0000000000000000e+00   1.6849999999999998e-01  -8.4566426352567725e-02
   1.6384874961635632e-01  -1.6819999999999999e+00   3.3150000000000002e-01  -1.8576514266089550e-01
   4.0884874961635620e-01  -2.3010000000000002e+00   4.0800000000000003e-01   2.1964237912710916e-01


==> Rd_Sigd_Errbar_Err_Pal4_poly.txt <==
  -1.0651512503836436e+00   0.0000000000000000e+00   1.0750000000000000e-01   3.2430844242311192e-02
  -5.7915125038364357e-01  -9.8000000000000115e-02   8.1499999999999989e-02   3.7135903051613572e-02
  -3.5915125038364359e-01  -3.1800000000000006e-01   7.6500000000000012e-02  -3.0002193749544770e-02
  -2.1715125038364375e-01  -5.2999999999999980e-01   1.0700000000000000e-01  -6.0102964161733885e-02
  -2.0151250383643588e-02  -1.0000000000000000e+00   1.6849999999999998e-01  -5.6442790482566174e-02
   1.6384874961635632e-01  -1.6819999999999999e+00   3.3150000000000002e-01  -2.0520571371063023e-01
   4.0884874961635620e-01  -2.3010000000000002e+00   4.0800000000000003e-01   4.4799766078442715e-02


==> Rd_Sigd_Errbar_Err_Trz1.txt <==
  -1.7211512503836437e+00   0.0000000000000000e+00   1.0049999999999937e-01   9.2427537974142507e-02
  -1.5011512503836437e+00  -7.0999999999999730e-02   1.1150000000000038e-01   5.3713465839170318e-02
  -1.3911512503836436e+00  -1.5199999999999925e-01   1.0449999999999982e-01  -6.0823895555976448e-03
  -1.2931512503836435e+00  -2.3199999999999932e-01   6.4999999999999503e-02  -3.4194302309452473e-02
  -1.1961512503836436e+00  -3.5799999999999876e-01   3.9500000000000313e-02  -1.2983180391203664e-01
  -1.0971512503836436e+00  -3.9400000000000018e-01   7.9499999999999460e-02  -9.7228085610081061e-02
  -9.9915125038364361e-01  -4.8599999999999888e-01   7.2000000000000064e-02  -1.1161238785008704e-01
  -9.0115125038364363e-01  -5.6599999999999895e-01   4.6999999999999709e-02  -6.2665751341827169e-02
  -8.0115125038364365e-01  -5.8999999999999986e-01   7.9499999999999460e-02   4.6346795377808503e-03
  -7.0515125038364368e-01  -7.5000000000000000e-01   1.7999999999999794e-02  -1.4954155950849479e-02
  -6.0515125038364359e-01  -7.5099999999999945e-01   4.3000000000000149e-02   7.8209262308490013e-02
  -4.9815125038364361e-01  -9.2300000000000004e-01   2.5000000000000355e-02   4.7586665553843055e-02
  -4.1115125038364364e-01  -1.0379999999999994e+00   2.1500000000000519e-02   2.7939871486390766e-02
  -3.1315125038364355e-01  -1.1069999999999993e+00   4.3000000000000149e-02   5.6813881750193751e-02
  -2.1515125038364363e-01  -1.1989999999999998e+00   2.9000000000000359e-02   6.7048499954314611e-02
  -1.1715125038364359e-01  -1.3139999999999992e+00   7.5499999999999901e-02   6.0633147697669809e-02
  -1.8151250383643635e-02  -1.3379999999999992e+00   5.4000000000000270e-02   2.1582059157794475e-01
   7.8848749616356351e-02  -1.4979999999999993e+00   4.2999999999999705e-02   1.8912454668070189e-01
   1.7484874961635649e-01  -1.6469999999999994e+00   1.0050000000000026e-01   1.8702922684485768e-01


==> Rd_Sigd_Errbar_Err_Trz2.txt <==
  -2.0441512503836434e+00   0.0000000000000000e+00   4.0000000000000036e-02   1.1211931514472504e-02
  -1.8221512503836437e+00  -1.2999999999999991e-02   2.4999999999999467e-02   2.4130979063887732e-02
  -1.7351512503836437e+00  -7.1000000000001562e-02   6.9999999999999396e-02  -1.5556622495503117e-02
  -1.6471512503836436e+00  -1.2900000000000136e-01   9.4999999999999751e-02  -5.1803597083518976e-02
  -1.5591512503836435e+00  -1.6400000000000151e-01   5.4999999999999716e-02  -3.3484019112537927e-02
  -1.4821512503836436e+00  -1.8800000000000069e-01   4.4999999999999929e-02  -2.6223515508141310e-02
  -1.3841512503836437e+00  -2.9100000000000042e-01   3.9999999999999147e-02  -5.8418931992441608e-02
  -1.3081512503836437e+00  -3.7200000000000177e-01   4.5000000000000817e-02  -5.9014834558477003e-02
  -1.2101512503836436e+00  -4.4100000000000072e-01   3.0000000000000249e-02  -3.9963946865087308e-02
  -1.1341512503836435e+00  -5.2100000000000091e-01   4.0000000000000036e-02  -2.6369715201125077e-02
  -1.0471512503836438e+00  -6.0200000000000120e-01   4.9999999999999822e-02  -1.0316788834419000e-02
  -9.5915125038364368e-01  -6.6000000000000103e-01   4.4999999999999929e-02   3.0357304891619363e-02
  -8.7315125038364361e-01  -7.8600000000000048e-01   2.9999999999999805e-02   3.3145262022147293e-03
  -7.8515125038364364e-01  -8.3200000000000074e-01   5.4999999999999716e-02   5.5929968988205570e-02
  -6.9915125038364367e-01  -9.6900000000000119e-01   3.5000000000000142e-02   1.7398416895926139e-02
  -6.2515125038364361e-01  -1.1180000000000012e+00   4.4999999999999929e-02  -3.2304972408774724e-02
  -5.3615125038364364e-01  -1.1420000000000003e+00   9.5000000000000195e-02   4.5405449543198140e-02
  -4.5015125038364356e-01  -1.2560000000000011e+00   2.0000000000000018e-02  -1.6229560565730550e-02
  -3.6315125038364360e-01  -1.3480000000000008e+00   2.5000000000000355e-02   8.3686897359003254e-04
  -2.7215125038364357e-01  -1.2580000000000011e+00   8.4999999999999964e-02   2.0748909164827833e-01
  -1.8715125038364369e-01  -1.4180000000000010e+00   8.0000000000000071e-02   1.7392195464661264e-01
  -1.0015125038364371e-01  -1.4880000000000004e+00   4.5000000000000373e-02   2.4241537851785822e-01
  -1.4151250383643623e-02  -1.6360000000000010e+00   1.9500000000000028e-01   2.4742381700011151e-01
   5.9848749616356452e-02  -1.8080000000000007e+00   1.8500000000000005e-01   2.4565590165881490e-01
   1.5284874961635639e-01  -2.1270000000000007e+00   4.5500000000000007e-01   1.1717202244834324e-01


==> Rd_Sigd_Errbar_Err_Trz5.txt <==
  -1.9171512503836436e+00   0.0000000000000000e+00   1.3050000000000000e-01   4.6837938605785202e-03
  -1.4821512503836436e+00  -6.4999999999999961e-02   1.1549999999999999e-01  -2.5067379927843012e-02
  -1.2741512503836436e+00  -9.2999999999999958e-02   8.8499999999999995e-02   5.7666636450940251e-03
  -1.0391512503836438e+00  -1.4000000000000004e-01   4.6500000000000000e-02   9.7154466400105360e-02
  -8.4815125038364347e-01  -2.7999999999999992e-01   5.0000000000000003e-02   1.2621390994325776e-01
  -7.0815125038364357e-01  -4.6699999999999997e-01   5.4000000000000006e-02   8.7355775031791372e-02
  -6.2115125038364360e-01  -6.7299999999999993e-01   6.1499999999999999e-02  -3.9934619413089956e-02
  -5.0015125038364350e-01  -8.4999999999999998e-01   3.8500000000000000e-02  -4.5575151788790902e-02
  -3.8715125038364362e-01  -1.0750000000000000e+00   5.3500000000000006e-02  -7.2305540402769042e-02
  -2.6515125038364373e-01  -1.3460000000000001e+00   6.1499999999999999e-02  -1.0765729002590918e-01
  -1.6115125038364359e-01  -1.5329999999999999e+00   6.5000000000000002e-02  -8.6650036826756649e-02
  -4.8151250383643665e-02  -1.8039999999999998e+00   7.7000000000000013e-02  -2.7406242665408476e-02
   5.6848749616356345e-02  -2.0369999999999999e+00   1.0000000000000001e-01   3.7532181164802836e-02
   1.6984874961635632e-01  -2.2900000000000000e+00   1.0400000000000001e-01   1.3878076379979865e-01
   2.4784874961635620e-01  -2.4769999999999999e+00   2.0000000000000001e-01   3.8102483495187567e-01
   3.5184874961635626e-01  -2.9810000000000003e+00   2.7300000000000002e-01   2.1922889110540567e-01


==> Rd_Sigd_NGC1904.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.2226651480637811e-01
   5.4500000000000000e-02   7.7761958997722103e-01
   8.1500000000000003e-02   6.8080865603644647e-01
   1.0900000000000000e-01   6.0876993166287019e-01
   1.3600000000000001e-01   4.9487471526195903e-01
   1.6300000000000001e-01   4.2055808656036442e-01
   1.9050000000000000e-01   3.5506833712984054e-01
   2.1750000000000000e-01   3.0495444191343962e-01
   2.4500000000000000e-01   2.7648063781321186e-01
   2.7200000000000002e-01   2.5569476082004555e-01
   2.9899999999999999e-01   2.2266514806378135e-01
   3.2650000000000001e-01   1.8906605922551256e-01
   3.5349999999999998e-01   1.7312072892938496e-01
   3.8100000000000001e-01   1.5888382687927108e-01
   4.0799999999999997e-01   1.4436218678815491e-01
   4.3500000000000000e-01   1.3354214123006833e-01
   4.8949999999999999e-01   1.1133257403189067e-01
   5.7099999999999995e-01   7.7733485193621873e-02
   6.5300000000000002e-01   6.6913439635535310e-02
   7.3450000000000004e-01   5.2676537585421415e-02
   8.1599999999999995e-01   3.8724373576309798e-02
   8.9749999999999996e-01   4.0148063781321186e-02
   9.7899999999999998e-01   2.8473804100227790e-02
   1.0609999999999999e+00   2.6765375854214124e-02
   1.2240000000000000e+00   1.6230068337129842e-02
   1.4690000000000001e+00   9.6810933940774495e-03
   1.7135000000000000e+00   8.5421412300683373e-03
   1.9584999999999999e+00   7.1184510250569474e-03
   2.2029999999999998e+00   5.1252847380410024e-03
   2.4480000000000000e+00   2.5626423690205012e-03
   2.6930000000000001e+00   2.2779043280182236e-03
   2.9375000000000000e+00   1.7084282460136675e-03
   3.4270000000000000e+00   8.5421412300683373e-04


==> Rd_Sigd_NGC2419.txt <==
   2.3000000000000000e-02   1.0000000000000000e+00
   4.5999999999999999e-02   9.7058823529411764e-01
   9.1999999999999998e-02   9.2463235294117641e-01
   1.3800000000000001e-01   8.6856617647058820e-01
   1.8149999999999999e-01   8.0606617647058831e-01
   2.3000000000000001e-01   7.4540441176470584e-01
   2.7600000000000002e-01   6.7738970588235303e-01
   3.2200000000000001e-01   5.5330882352941180e-01
   3.6799999999999999e-01   4.6323529411764708e-01
   4.1399999999999998e-01   3.9522058823529410e-01
   4.6000000000000002e-01   3.5937500000000000e-01
   5.0600000000000001e-01   3.2352941176470590e-01
   5.5200000000000005e-01   2.6746323529411764e-01
   5.9799999999999998e-01   2.3713235294117649e-01
   6.1650000000000005e-01   2.0496323529411767e-01
   6.8999999999999995e-01   1.6636029411764708e-01
   7.3599999999999999e-01   1.3051470588235295e-01
   7.7800000000000002e-01   1.0477941176470588e-01
   9.6599999999999997e-01   7.7205882352941180e-02
   1.1014999999999999e+00   4.3198529411764712e-02
   1.2420000000000000e+00   3.0330882352941176e-02
   1.3799999999999999e+00   1.7463235294117647e-02
   1.5180000000000000e+00   4.4117647058823532e-02
   1.6559999999999999e+00   1.2867647058823529e-02
   1.7940000000000000e+00   1.1029411764705883e-02
   2.0699999999999998e+00   4.5955882352941178e-03
   2.4815000000000000e+00  -3.6764705882352945e-03
   2.8975000000000000e+00   9.1911764705882356e-03
   3.3190000000000000e+00   1.8382352941176471e-02


==> Rd_Sigd_NGC4147.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.7920913167549928e-01
   5.4500000000000000e-02   7.6926212800652249e-01
   8.1500000000000003e-02   5.9233591520587037e-01
   1.0900000000000000e-01   4.5169180595189562e-01
   1.3600000000000001e-01   3.6037505095801059e-01
   1.6300000000000001e-01   2.9922543823889114e-01
   1.9050000000000000e-01   2.5886669384427230e-01
   2.1750000000000000e-01   2.4133713819812475e-01
   2.4500000000000000e-01   2.2788422339991846e-01
   2.7200000000000002e-01   2.0831634732980023e-01
   2.9899999999999999e-01   1.7244190786791683e-01
   3.2650000000000001e-01   1.4145943742356298e-01
   3.5349999999999998e-01   1.2066856909906237e-01
   3.8100000000000001e-01   1.0313901345291479e-01
   4.0799999999999997e-01   7.8679168365267019e-02
   4.3500000000000000e-01   6.3187933143090097e-02
   4.8949999999999999e-01   5.8703628210354665e-02
   5.7099999999999995e-01   4.9327354260089683e-02
   6.5300000000000002e-01   4.5250713412148383e-02
   7.2950000000000004e-01   3.0167142274765593e-02
   8.1599999999999995e-01   1.7121891561353443e-02
   8.9749999999999996e-01   1.5083571137382797e-02
   9.7899999999999998e-01   1.4268242967794536e-02
   1.0609999999999999e+00   1.1006930289441500e-02
   1.2240000000000000e+00   9.3762739502649805e-03
   1.4664999999999999e+00   6.1149612719119447e-03
   1.7135000000000000e+00   3.6689767631471666e-03
   1.9584999999999999e+00   2.8536485935589072e-03
   2.2025000000000001e+00   8.1532816958825927e-04
   2.4480000000000000e+00   2.0383204239706482e-03
   2.6924999999999999e+00   8.1532816958825927e-04
   2.9375000000000000e+00   1.2229922543823889e-03
   3.1770000000000000e+00   0.0000000000000000e+00


==> Rd_Sigd_NGC4590.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.8734577665295797e-01
   5.4500000000000000e-02   9.7817146472635230e-01
   8.1500000000000003e-02   9.4242328377095841e-01
   1.0900000000000000e-01   9.3957608351787403e-01
   1.3600000000000001e-01   9.2280923758304323e-01
   1.6300000000000001e-01   9.1869661499525457e-01
   1.9050000000000000e-01   8.8769376779500164e-01
   2.1750000000000000e-01   8.6396709901929769e-01
   2.4500000000000000e-01   8.1683011705156583e-01
   2.7200000000000002e-01   7.6716229041442574e-01
   2.9899999999999999e-01   7.2002530844669399e-01
   3.2650000000000001e-01   7.2350521986713057e-01
   3.5349999999999998e-01   6.9028788358114512e-01
   3.8100000000000001e-01   6.7700094906675101e-01
   4.0799999999999997e-01   6.5643783612780759e-01
   4.3500000000000000e-01   6.1784245491932932e-01
   4.8949999999999999e-01   5.7576716229041436e-01
   5.7099999999999995e-01   5.7987978487820313e-01
   6.5300000000000002e-01   5.2325213540018978e-01
   7.3450000000000004e-01   4.2771274913002205e-01
   8.1599999999999995e-01   3.8627016766845929e-01
   8.9749999999999996e-01   3.3280607402720658e-01
   9.7899999999999998e-01   2.7744384688389750e-01
   1.0609999999999999e+00   2.3695033217336287e-01
   1.2240000000000000e+00   1.9360961720974373e-01
   1.4690000000000001e+00   1.2780765580512496e-01
   1.7135000000000000e+00   1.0977538753559000e-01
   1.9584999999999999e+00   6.6118316988294831e-02
   2.2029999999999998e+00   4.9351471053464088e-02
   2.4929999999999999e+00   3.5748180955393866e-02
   2.6930000000000001e+00   4.8402404302435934e-02
   2.9375000000000000e+00   3.7013603290098063e-02
   3.4270000000000000e+00   1.8032268269534957e-02
   4.1159999999999997e+00   1.2021512179689969e-02
   4.9059999999999997e+00   4.1126225877886743e-03
   5.6574999999999998e+00   4.4289781714647262e-03
   6.4095000000000004e+00   6.3271116735210374e-04


==> Rd_Sigd_NGC4590_poly.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.8734577665295797e-01
   5.4500000000000000e-02   9.7817146472635230e-01
   8.1500000000000003e-02   9.4242328377095841e-01
   1.0900000000000000e-01   9.3957608351787403e-01
   1.3600000000000001e-01   9.2280923758304323e-01
   1.6300000000000001e-01   9.1869661499525457e-01
   1.9050000000000000e-01   8.8769376779500164e-01
   2.1750000000000000e-01   8.6396709901929769e-01
   2.4500000000000000e-01   8.1683011705156583e-01
   2.7200000000000002e-01   7.6716229041442574e-01
   2.9899999999999999e-01   7.2002530844669399e-01
   3.2650000000000001e-01   7.2350521986713057e-01
   3.5349999999999998e-01   6.9028788358114512e-01
   3.8100000000000001e-01   6.7700094906675101e-01
   4.0799999999999997e-01   6.5643783612780759e-01
   4.3500000000000000e-01   6.1784245491932932e-01
   4.8949999999999999e-01   5.7576716229041436e-01
   5.7099999999999995e-01   5.7987978487820313e-01
   6.5300000000000002e-01   5.2325213540018978e-01
   7.3450000000000004e-01   4.2771274913002205e-01
   8.1599999999999995e-01   3.8627016766845929e-01
   8.9749999999999996e-01   3.3280607402720658e-01
   9.7899999999999998e-01   2.7744384688389750e-01
   1.0609999999999999e+00   2.3695033217336287e-01
   1.2240000000000000e+00   1.9360961720974373e-01
   1.4690000000000001e+00   1.2780765580512496e-01
   1.7135000000000000e+00   1.0977538753559000e-01
   1.9584999999999999e+00   6.6118316988294831e-02
   2.2029999999999998e+00   4.9351471053464088e-02
   2.4929999999999999e+00   3.5748180955393866e-02
   2.6930000000000001e+00   4.8402404302435934e-02
   2.9375000000000000e+00   3.7013603290098063e-02
   3.4270000000000000e+00   1.8032268269534957e-02
   4.1159999999999997e+00   1.2021512179689969e-02
   4.9059999999999997e+00   4.1126225877886743e-03
   5.6574999999999998e+00   4.4289781714647262e-03
   6.4095000000000004e+00   6.3271116735210374e-04


==> Rd_Sigd_NGC5053.txt <==
   3.8100000000000001e-01   1.0000000000000000e+00
   4.0799999999999997e-01   1.0727272727272728e+00
   4.3500000000000000e-01   8.9090909090909098e-01
   4.8949999999999999e-01   7.4545454545454537e-01
   5.7099999999999995e-01   6.5454545454545454e-01
   6.5300000000000002e-01   7.6363636363636367e-01
   7.3450000000000004e-01   7.0909090909090911e-01
   8.1599999999999995e-01   8.0000000000000004e-01
   8.9749999999999996e-01   6.7272727272727273e-01
   9.7899999999999998e-01   6.1818181818181817e-01
   1.0609999999999999e+00   6.7272727272727273e-01
   1.2240000000000000e+00   7.2727272727272729e-01
   1.4690000000000001e+00   7.8181818181818175e-01
   1.7135000000000000e+00   7.0909090909090911e-01
   1.9584999999999999e+00   6.1818181818181817e-01
   2.2029999999999998e+00   6.7272727272727273e-01
   2.4929999999999999e+00   4.1818181818181815e-01
   2.6930000000000001e+00   4.1818181818181815e-01
   2.9375000000000000e+00   3.4545454545454546e-01
   3.4270000000000000e+00   3.0909090909090908e-01
   4.1159999999999997e+00   2.0000000000000001e-01
   4.9059999999999997e+00   1.2727272727272726e-01
   5.6574999999999998e+00   7.2727272727272738e-02
   6.4095000000000004e+00   5.4545454545454543e-02
   7.1619999999999999e+00   1.8181818181818184e-02


==> Rd_Sigd_NGC5053_poly.txt <==
   3.8100000000000001e-01   1.0000000000000000e+00
   4.0799999999999997e-01   1.0727272727272728e+00
   4.3500000000000000e-01   8.9090909090909098e-01
   4.8949999999999999e-01   7.4545454545454537e-01
   5.7099999999999995e-01   6.5454545454545454e-01
   6.5300000000000002e-01   7.6363636363636367e-01
   7.3450000000000004e-01   7.0909090909090911e-01
   8.1599999999999995e-01   8.0000000000000004e-01
   8.9749999999999996e-01   6.7272727272727273e-01
   9.7899999999999998e-01   6.1818181818181817e-01
   1.0609999999999999e+00   6.7272727272727273e-01
   1.2240000000000000e+00   7.2727272727272729e-01
   1.4690000000000001e+00   7.8181818181818175e-01
   1.7135000000000000e+00   7.0909090909090911e-01
   1.9584999999999999e+00   6.1818181818181817e-01
   2.2029999999999998e+00   6.7272727272727273e-01
   2.4929999999999999e+00   4.1818181818181815e-01
   2.6930000000000001e+00   4.1818181818181815e-01
   2.9375000000000000e+00   3.4545454545454546e-01
   3.4270000000000000e+00   3.0909090909090908e-01
   4.1159999999999997e+00   2.0000000000000001e-01
   4.9059999999999997e+00   1.2727272727272726e-01
   5.6574999999999998e+00   7.2727272727272738e-02
   6.4095000000000004e+00   5.4545454545454543e-02
   7.1619999999999999e+00   1.8181818181818184e-02


==> Rd_Sigd_NGC5272.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.8338081671415001e-01
   5.4500000000000000e-02   8.4203861981639760e-01
   8.1500000000000003e-02   7.3092750870528655e-01
   1.0900000000000000e-01   6.7917062361506819e-01
   1.3600000000000001e-01   7.0117125672681235e-01
   1.6300000000000001e-01   7.2617917062361514e-01
   1.9050000000000000e-01   7.1525799303577087e-01
   2.1750000000000000e-01   6.4862298195631540e-01
   2.4500000000000000e-01   6.1807534029756261e-01
   2.7200000000000002e-01   5.8388730610952833e-01
   2.9899999999999999e-01   5.6394428616650849e-01
   3.2650000000000001e-01   5.4732510288065850e-01
   3.5349999999999998e-01   5.3640392529281422e-01
   3.8100000000000001e-01   4.9620132953466289e-01
   4.0799999999999997e-01   4.6074707185818303e-01
   4.3500000000000000e-01   4.5615701171256728e-01
   4.8949999999999999e-01   3.7005381449825897e-01
   5.7099999999999995e-01   3.0595125039569487e-01
   6.5300000000000002e-01   2.5973409306742640e-01
   7.3450000000000004e-01   2.2491294713516938e-01
   8.1599999999999995e-01   1.6729977841088953e-01
   8.9749999999999996e-01   1.4308325419436532e-01
   9.7899999999999998e-01   1.4070908515352962e-01
   1.0609999999999999e+00   1.3311174422285532e-01
   1.2240000000000000e+00   8.7685976574865473e-02
   1.4690000000000001e+00   5.9195948084836976e-02
   1.7135000000000000e+00   4.0519151630262748e-02
   1.9584999999999999e+00   3.1180753402975627e-02
   2.2029999999999998e+00   2.0734409623298512e-02
   2.4480000000000000e+00   1.5511237733459958e-02
   2.6930000000000001e+00   1.6777461221905668e-02
   2.9375000000000000e+00   1.1712567268122824e-02
   3.4270000000000000e+00   5.0648939537828435e-03
   4.1615000000000002e+00   2.6907249129471352e-03
   4.9059999999999997e+00   1.4245014245014246e-03
   5.6574999999999998e+00   9.4966761633428305e-04
   6.4095000000000004e+00   6.3311174422285544e-04
   7.1619999999999999e+00   3.1655587211142772e-04


==> Rd_Sigd_NGC5634.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.4757281553398065e-01
   5.4500000000000000e-02   9.2815533980582532e-01
   8.1500000000000003e-02   8.6213592233009706e-01
   1.0900000000000000e-01   7.8608414239482205e-01
   1.3600000000000001e-01   7.1828478964401288e-01
   1.6300000000000001e-01   6.0841423948220064e-01
   1.9050000000000000e-01   5.5032362459546924e-01
   2.1750000000000000e-01   4.9676375404530743e-01
   2.4500000000000000e-01   4.3754045307443362e-01
   2.7200000000000002e-01   3.7022653721682852e-01
   2.9899999999999999e-01   3.2847896440129448e-01
   3.2650000000000001e-01   2.6278317152103559e-01
   3.5349999999999998e-01   2.3543689320388350e-01
   3.8100000000000001e-01   2.1165048543689322e-01
   4.0799999999999997e-01   1.8948220064724919e-01
   4.3500000000000000e-01   1.8851132686084143e-01
   4.8949999999999999e-01   1.3592233009708737e-01
   5.7099999999999995e-01   1.0760517799352751e-01
   6.5300000000000002e-01   7.6375404530744345e-02
   7.3450000000000004e-01   6.0679611650485438e-02
   8.1599999999999995e-01   5.0647249190938513e-02
   8.9749999999999996e-01   4.0129449838187704e-02
   9.7899999999999998e-01   3.0744336569579287e-02
   1.0609999999999999e+00   2.7669902912621360e-02
   1.2240000000000000e+00   2.1197411003236244e-02
   1.4690000000000001e+00   1.2135922330097087e-02
   1.7135000000000000e+00   8.2524271844660185e-03
   1.9584999999999999e+00   5.8252427184466021e-03
   2.2029999999999998e+00   4.2071197411003240e-03
   2.4929999999999999e+00   2.1035598705501620e-03
   2.6930000000000001e+00   2.1035598705501620e-03
   2.9375000000000000e+00   2.4271844660194173e-03
   3.4270000000000000e+00   6.4724919093851134e-04


==> Rd_Sigd_NGC5694.txt <==
   7.0000000000000001e-03   1.0000000000000000e+00
   1.3500000000000000e-02   9.8847457627118640e-01
   2.7000000000000000e-02   8.6169491525423736e-01
   4.1000000000000002e-02   6.9514124293785318e-01
   5.4500000000000000e-02   5.6293785310734457e-01
   6.8000000000000005e-02   4.4971751412429378e-01
   8.1500000000000003e-02   3.7107344632768358e-01
   9.5000000000000001e-02   3.0598870056497174e-01
   1.0900000000000000e-01   2.5898305084745760e-01
   1.2250000000000000e-01   2.1785310734463278e-01
   1.3600000000000001e-01   1.8847457627118647e-01
   1.4949999999999999e-01   1.6858757062146892e-01
   1.6300000000000001e-01   1.5457627118644068e-01
   1.7699999999999999e-01   1.4395480225988702e-01
   1.9050000000000000e-01   1.3062146892655366e-01
   2.0399999999999999e-01   1.1435028248587571e-01
   2.1750000000000000e-01   9.6723163841807902e-02
   2.4500000000000000e-01   7.9548022598870061e-02
   2.8549999999999998e-01   6.2146892655367235e-02
   3.2650000000000001e-01   4.9717514124293788e-02
   3.6699999999999999e-01   3.5932203389830511e-02
   4.0799999999999997e-01   2.9152542372881358e-02
   4.4900000000000001e-01   2.8248587570621469e-02
   4.8949999999999999e-01   2.5084745762711864e-02
   5.3049999999999997e-01   2.2824858757062146e-02
   6.1199999999999999e-01   1.2429378531073447e-02
   7.3450000000000004e-01   8.3615819209039554e-03
   8.5699999999999998e-01   5.8757062146892660e-03
   9.7899999999999998e-01   4.2937853107344629e-03
   1.1014999999999999e+00   2.7118644067796608e-03
   1.2240000000000000e+00   2.9378531073446330e-03
   1.3465000000000000e+00   2.4858757062146894e-03
   1.4690000000000001e+00   1.8079096045197742e-03
   1.7135000000000000e+00   1.3559322033898304e-03


==> Rd_Sigd_NGC5824.txt <==
   4.1000000000000002e-02   1.0000000000000000e+00
   5.4500000000000000e-02   8.2874046395765222e-01
   6.8000000000000005e-02   6.6557683325548811e-01
   8.1500000000000003e-02   5.6609061186361520e-01
   9.5000000000000001e-02   4.7594581971041572e-01
   1.0900000000000000e-01   4.0074731433909389e-01
   1.2250000000000000e-01   3.3535730966837929e-01
   1.3600000000000001e-01   2.7868597228709330e-01
   1.4949999999999999e-01   2.3758368363692980e-01
   1.6300000000000001e-01   2.0193056204265919e-01
   1.7699999999999999e-01   1.7608594114899581e-01
   1.9050000000000000e-01   1.5646893974778142e-01
   2.0399999999999999e-01   1.4012143858010276e-01
   2.1750000000000000e-01   1.2501946131091390e-01
   2.4500000000000000e-01   9.9174840417250512e-02
   2.8549999999999998e-01   7.4264362447454477e-02
   3.2650000000000001e-01   5.6515646893974779e-02
   3.6699999999999999e-01   4.7952670091857393e-02
   4.0799999999999997e-01   3.8299859878561424e-02
   4.4900000000000001e-01   3.0982406974933832e-02
   4.8949999999999999e-01   2.2886501634750117e-02
   5.3049999999999997e-01   1.8994239451969486e-02
   6.1199999999999999e-01   1.4479215319943953e-02
   7.3450000000000004e-01   9.1857387513622924e-03
   8.5699999999999998e-01   6.0719290051377862e-03
   9.7899999999999998e-01   4.5150241320255332e-03
   1.1014999999999999e+00   2.9581192589132805e-03
   1.2240000000000000e+00   2.0239763350459287e-03
   1.3465000000000000e+00   1.5569048731122529e-03
   1.4690000000000001e+00   6.2276194924490121e-04
   1.7135000000000000e+00   1.5569048731122530e-04
   2.0810000000000000e+00   0.0000000000000000e+00


==> Rd_Sigd_NGC5897.txt <==
   1.3600000000000001e-01   1.0000000000000000e+00
   1.6300000000000001e-01   9.2700729927007297e-01
   1.9050000000000000e-01   9.2700729927007297e-01
   2.1750000000000000e-01   1.0000000000000000e+00
   2.4500000000000000e-01   9.4160583941605847e-01
   2.7200000000000002e-01   8.5401459854014594e-01
   2.9899999999999999e-01   8.3211678832116798e-01
   3.2650000000000001e-01   7.6642335766423364e-01
   3.5349999999999998e-01   8.1021897810218979e-01
   3.8100000000000001e-01   8.7591240875912413e-01
   4.0799999999999997e-01   9.7810218978102192e-01
   4.3500000000000000e-01   9.6350364963503654e-01
   4.8949999999999999e-01   8.9781021897810231e-01
   5.7099999999999995e-01   6.7153284671532842e-01
   6.5300000000000002e-01   4.5985401459854014e-01
   7.3450000000000004e-01   4.4525547445255476e-01
   8.1599999999999995e-01   4.6715328467153289e-01
   8.9749999999999996e-01   4.7445255474452558e-01
   9.7899999999999998e-01   6.2043795620437958e-01
   1.0609999999999999e+00   6.1313868613138689e-01
   1.2240000000000000e+00   5.4744525547445255e-01
   1.4690000000000001e+00   4.5255474452554750e-01
   1.7135000000000000e+00   3.3576642335766421e-01
   1.9584999999999999e+00   2.9927007299270070e-01
   2.2029999999999998e+00   1.9708029197080296e-01
   2.4929999999999999e+00   1.8248175182481752e-01
   2.6930000000000001e+00   1.6058394160583944e-01
   2.9375000000000000e+00   1.6788321167883211e-01
   3.4270000000000000e+00   7.2992700729927015e-02
   4.1615000000000002e+00   2.1897810218978103e-02
   4.9059999999999997e+00   2.9197080291970805e-02
   5.6574999999999998e+00   2.1897810218978103e-02
   6.4095000000000004e+00   2.1897810218978103e-02


==> Rd_Sigd_NGC5897_poly.txt <==
   1.3600000000000001e-01   1.0000000000000000e+00
   1.6300000000000001e-01   9.2700729927007297e-01
   1.9050000000000000e-01   9.2700729927007297e-01
   2.1750000000000000e-01   1.0000000000000000e+00
   2.4500000000000000e-01   9.4160583941605847e-01
   2.7200000000000002e-01   8.5401459854014594e-01
   2.9899999999999999e-01   8.3211678832116798e-01
   3.2650000000000001e-01   7.6642335766423364e-01
   3.5349999999999998e-01   8.1021897810218979e-01
   3.8100000000000001e-01   8.7591240875912413e-01
   4.0799999999999997e-01   9.7810218978102192e-01
   4.3500000000000000e-01   9.6350364963503654e-01
   4.8949999999999999e-01   8.9781021897810231e-01
   5.7099999999999995e-01   6.7153284671532842e-01
   6.5300000000000002e-01   4.5985401459854014e-01
   7.3450000000000004e-01   4.4525547445255476e-01
   8.1599999999999995e-01   4.6715328467153289e-01
   8.9749999999999996e-01   4.7445255474452558e-01
   9.7899999999999998e-01   6.2043795620437958e-01
   1.0609999999999999e+00   6.1313868613138689e-01
   1.2240000000000000e+00   5.4744525547445255e-01
   1.4690000000000001e+00   4.5255474452554750e-01
   1.7135000000000000e+00   3.3576642335766421e-01
   1.9584999999999999e+00   2.9927007299270070e-01
   2.2029999999999998e+00   1.9708029197080296e-01
   2.4929999999999999e+00   1.8248175182481752e-01
   2.6930000000000001e+00   1.6058394160583944e-01
   2.9375000000000000e+00   1.6788321167883211e-01
   3.4270000000000000e+00   7.2992700729927015e-02
   4.1615000000000002e+00   2.1897810218978103e-02
   4.9059999999999997e+00   2.9197080291970805e-02
   5.6574999999999998e+00   2.1897810218978103e-02
   6.4095000000000004e+00   2.1897810218978103e-02


==> Rd_Sigd_NGC5946.txt <==
   7.9500000000000005e-03   1.0000000000000000e+00
   1.3566666666666666e-02   9.7909693530816500e-01
   1.6866666666666665e-02   8.0957432666325335e-01
   2.1233333333333333e-02   7.1319928240591457e-01
   2.6416666666666665e-02   6.1516362821115245e-01
   3.2450000000000000e-02   5.7738815232685015e-01
   4.1366666666666670e-02   4.4810100369282801e-01
   5.0216666666666666e-02   4.1179265584835234e-01
   6.3983333333333337e-02   4.0318512444483640e-01
   7.9583333333333339e-02   3.1958558897688444e-01
   9.8983333333333340e-02   2.1393174958967359e-01
   1.2310000000000000e-01   2.0508159802885384e-01
   1.5311666666666665e-01   1.7319349988570967e-01
   1.9275000000000000e-01   1.2615853318784898e-01
   2.3685000000000000e-01   1.1841179879813082e-01
   2.9818333333333330e-01   7.7608177659377969e-02
   3.7538333333333335e-01   5.6531812855182974e-02
   4.6126666666666666e-01   4.9802064947617304e-02
   5.8069999999999999e-01   3.7051564022545683e-02
   7.1355000000000002e-01   2.6425415360883227e-02
   8.9831666666666665e-01   2.1393131085521194e-02
   1.1172833333333334e+00   1.3728440040135429e-02
   1.3896333333333333e+00   1.1351376726804000e-02
   1.7283833333333334e+00   7.4396202665487354e-03
   2.1496833333333334e+00   6.1514958870837900e-03


==> Rd_Sigd_NGC6093.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.9670176328808846e-01
   5.4500000000000000e-02   9.5458581758213878e-01
   8.1500000000000003e-02   8.4472916402384879e-01
   1.0900000000000000e-01   7.2992515539769121e-01
   1.3600000000000001e-01   6.3833565901306610e-01
   1.6300000000000001e-01   5.4370163643283020e-01
   1.9050000000000000e-01   4.6238741595839150e-01
   2.1750000000000000e-01   3.8310287961436001e-01
   2.4500000000000000e-01   3.3109222377267539e-01
   2.7200000000000002e-01   2.9024483064823042e-01
   2.9899999999999999e-01   2.4483064823036915e-01
   3.2650000000000001e-01   2.1311683369275658e-01
   3.5349999999999998e-01   1.9738678168210072e-01
   3.8100000000000001e-01   1.8520867689965750e-01
   4.0799999999999997e-01   1.7518711150577193e-01
   4.3500000000000000e-01   1.5489027020169988e-01
   4.8949999999999999e-01   1.2190790308258277e-01
   5.7099999999999995e-01   9.5775719903590004e-02
   6.5300000000000002e-01   6.5457313205632375e-02
   7.3450000000000004e-01   5.2898642648737795e-02
   8.1599999999999995e-01   4.1608524673347712e-02
   8.9749999999999996e-01   3.8817708994037810e-02
   9.7899999999999998e-01   4.0339972091843208e-02
   1.0609999999999999e+00   3.0445261956108083e-02
   1.2240000000000000e+00   1.8647722948116199e-02
   1.4690000000000001e+00   1.0402131168336928e-02
   1.7135000000000000e+00   7.8650260053279211e-03
   1.9584999999999999e+00   4.1862235189648609e-03
   2.2029999999999998e+00   2.5371051630090069e-03
   2.4929999999999999e+00   2.7908156793099077e-03
   2.6930000000000001e+00   1.9028288722567552e-03
   2.9375000000000000e+00   8.8798680705315239e-04
   3.4270000000000000e+00   5.0742103260180145e-04
   4.1615000000000002e+00   1.2685525815045036e-04
   4.9059999999999997e+00   2.5371051630090072e-04
   5.6574999999999998e+00   1.2685525815045036e-04
   6.4095000000000004e+00   1.2685525815045036e-04


==> Rd_Sigd_NGC6205.txt <==
   2.7000000000000000e-02   1.0000000000000000e+00
   5.4500000000000000e-02   9.5786305492851764e-01
   8.1500000000000003e-02   9.1672937045397540e-01
   1.0900000000000000e-01   8.7534487083019819e-01
   1.3600000000000001e-01   8.3433659393027337e-01
   1.6300000000000001e-01   8.3283170303486331e-01
   1.9050000000000000e-01   8.0285929270127920e-01
   2.1750000000000000e-01   7.9784298971657897e-01
   2.4500000000000000e-01   7.6925006270378726e-01
   2.7200000000000002e-01   7.3212942061700526e-01
   2.9899999999999999e-01   7.0065211938801109e-01
   3.2650000000000001e-01   6.9061951341861061e-01
   3.5349999999999998e-01   7.0002508151492360e-01
   3.8100000000000001e-01   7.0980687233508910e-01
   4.0799999999999997e-01   7.1294206170052676e-01
   4.3500000000000000e-01   7.1093554050664665e-01
   4.8949999999999999e-01   6.4609982442939562e-01
   5.7099999999999995e-01   5.2006521193880106e-01
   6.5300000000000002e-01   5.1203912716328071e-01
   7.3450000000000004e-01   4.2224730373714570e-01
   8.1599999999999995e-01   3.2505643340857787e-01
   8.9749999999999996e-01   3.1552545773764734e-01
   9.7899999999999998e-01   3.2054176072234764e-01
   1.0609999999999999e+00   3.1640331075996991e-01
   1.2240000000000000e+00   2.3513920240782543e-01
   1.4690000000000001e+00   1.5989465763732130e-01
   1.7135000000000000e+00   1.2804113368447453e-01
   1.9584999999999999e+00   9.5811387007775278e-02
   2.2029999999999998e+00   7.9257587158264364e-02
   2.4929999999999999e+00   5.8063707047905692e-02
   2.6930000000000001e+00   4.9661399548532735e-02
   2.9375000000000000e+00   4.7780285929270132e-02
   3.4270000000000000e+00   2.5833960371206423e-02
   4.1615000000000002e+00   1.4798093804865815e-02
   4.9059999999999997e+00   8.9039377978429902e-03
   5.6574999999999998e+00   5.1417105593177829e-03
   6.4095000000000004e+00   3.5114120892901931e-03
   7.1619999999999999e+00   2.7589666415851520e-03
   7.9150000000000000e+00   1.7557060446450965e-03
   8.6675000000000004e+00   1.0032605969400553e-03


==> Rd_Sigd_NGC6229.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.6819882415820424e-01
   5.4500000000000000e-02   8.8695884553714588e-01
   8.1500000000000003e-02   7.8433992517370388e-01
   1.0900000000000000e-01   6.7824692677712461e-01
   1.3600000000000001e-01   5.8257616247995725e-01
   1.6300000000000001e-01   4.9064671298770712e-01
   1.9050000000000000e-01   4.1207910208444681e-01
   2.1750000000000000e-01   3.4660609299839656e-01
   2.4500000000000000e-01   2.9476215927311600e-01
   2.7200000000000002e-01   2.5440940673436668e-01
   2.9899999999999999e-01   2.1512560128273650e-01
   3.2650000000000001e-01   1.8305718866916088e-01
   3.5349999999999998e-01   1.5366114377338322e-01
   3.8100000000000001e-01   1.2880812399786212e-01
   4.0799999999999997e-01   1.0823089257081775e-01
   4.3500000000000000e-01   9.4067343666488515e-02
   4.8949999999999999e-01   7.5360769641902720e-02
   5.7099999999999995e-01   5.6921432389096742e-02
   6.5300000000000002e-01   4.3025120256547304e-02
   7.3450000000000004e-01   2.8059861036878676e-02
   8.1599999999999995e-01   1.9241047568145379e-02
   8.9749999999999996e-01   1.4698022447888830e-02
   9.7899999999999998e-01   1.0956707642971672e-02
   1.0609999999999999e+00   7.7498663816141103e-03
   1.2240000000000000e+00   5.6119722073757353e-03
   1.4690000000000001e+00   2.4051309460181723e-03
   1.7135000000000000e+00   1.0689470871191877e-03
   1.9584999999999999e+00   5.3447354355959386e-04
   2.2029999999999998e+00   5.3447354355959386e-04
   2.4929999999999999e+00   0.0000000000000000e+00
   2.6930000000000001e+00   0.0000000000000000e+00
   2.9375000000000000e+00   2.6723677177979693e-04


==> Rd_Sigd_NGC6273.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.1867905056759547e-01
   5.4500000000000000e-02   8.7017543859649127e-01
   8.1500000000000003e-02   8.4871001031991744e-01
   1.0900000000000000e-01   8.2559339525283792e-01
   1.3600000000000001e-01   7.9649122807017536e-01
   1.6300000000000001e-01   7.5727554179566559e-01
   1.9050000000000000e-01   7.1166150670794637e-01
   2.1750000000000000e-01   6.7678018575851384e-01
   2.4500000000000000e-01   6.2972136222910224e-01
   2.7200000000000002e-01   5.8039215686274503e-01
   2.9899999999999999e-01   5.5149638802889578e-01
   3.2650000000000001e-01   5.2115583075335392e-01
   3.5349999999999998e-01   5.1331269349845199e-01
   3.8100000000000001e-01   5.0278637770897827e-01
   4.0799999999999997e-01   4.8421052631578948e-01
   4.3500000000000000e-01   4.1362229102167186e-01
   4.8949999999999999e-01   3.6057791537667694e-01
   5.7099999999999995e-01   3.1517027863777086e-01
   6.5300000000000002e-01   2.5964912280701752e-01
   7.3450000000000004e-01   2.2579979360165120e-01
   8.1599999999999995e-01   2.2208462332301340e-01
   8.9749999999999996e-01   2.0908152734778121e-01
   9.7899999999999998e-01   1.6718266253869968e-01
   1.0609999999999999e+00   1.4901960784313725e-01
   1.2240000000000000e+00   1.0588235294117647e-01
   1.4690000000000001e+00   6.9762641898864802e-02
   1.7135000000000000e+00   4.4788441692466457e-02
   1.9584999999999999e+00   3.5500515995872034e-02
   2.2029999999999998e+00   2.8895768833849329e-02
   2.4480000000000000e+00   2.2084623323013416e-02
   2.6930000000000001e+00   1.6099071207430340e-02
   2.9375000000000000e+00   1.2796697626418989e-02
   3.4270000000000000e+00   9.4943240454076362e-03
   4.1615000000000002e+00   5.7791537667698659e-03
   4.9059999999999997e+00   3.5087719298245615e-03
   5.6574999999999998e+00   2.6831785345717237e-03
   6.4095000000000004e+00   8.2559339525283806e-04


==> Rd_Sigd_NGC6284.txt <==
   7.0000000000000001e-03   1.0000000000000000e+00
   1.3500000000000000e-02   9.6580868228966577e-01
   2.7000000000000000e-02   8.6438724548597767e-01
   4.1000000000000002e-02   7.3280829811755666e-01
   5.4500000000000000e-02   6.1025739531310019e-01
   6.8000000000000005e-02   5.1728774490971952e-01
   8.1500000000000003e-02   4.4583173261621201e-01
   9.5000000000000001e-02   3.9877064925086436e-01
   1.0900000000000000e-01   3.6054552439492887e-01
   1.2250000000000000e-01   3.2904341144832888e-01
   1.3600000000000001e-01   2.9811755666538609e-01
   1.4949999999999999e-01   2.8294275835574340e-01
   1.6300000000000001e-01   2.5912408759124089e-01
   1.7699999999999999e-01   2.4414137533615057e-01
   1.9050000000000000e-01   2.2646945831732615e-01
   2.0399999999999999e-01   2.1532846715328466e-01
   2.1750000000000000e-01   2.0457164809834805e-01
   2.4500000000000000e-01   1.7979254706108336e-01
   2.8549999999999998e-01   1.4886669227814059e-01
   3.2650000000000001e-01   1.2427967729542835e-01
   3.6699999999999999e-01   9.9692662312716090e-02
   4.0799999999999997e-01   9.2009220130618505e-02
   4.4900000000000001e-01   8.6246638494045319e-02
   4.8949999999999999e-01   7.3184786784479441e-02
   5.3049999999999997e-01   6.3004225893200150e-02
   6.1199999999999999e-01   4.4756050710718399e-02
   7.3450000000000004e-01   3.5728006146753748e-02
   8.5699999999999998e-01   3.0925854782942758e-02
   9.7899999999999998e-01   2.0361121782558583e-02
   1.1014999999999999e+00   1.4598540145985401e-02
   1.2240000000000000e+00   1.1140991164041490e-02
   1.3465000000000000e+00   9.7963887821744134e-03
   1.4690000000000001e+00   9.2201306185170952e-03
   1.7135000000000000e+00   5.5704955820207449e-03
   2.0810000000000000e+00   3.4575489819439107e-03


==> Rd_Sigd_NGC6293.txt <==
   7.0000000000000001e-03   1.0000000000000000e+00
   1.3500000000000000e-02   9.5719786729857803e-01
   2.7000000000000000e-02   8.8299763033175360e-01
   4.1000000000000002e-02   8.2627369668246442e-01
   5.4500000000000000e-02   7.3622630331753558e-01
   6.8000000000000005e-02   6.5595379146919419e-01
   8.1500000000000003e-02   6.0159952606635070e-01
   9.5000000000000001e-02   5.5361374407582942e-01
   1.0900000000000000e-01   5.1110781990521326e-01
   1.2250000000000000e-01   4.6623222748815163e-01
   1.3600000000000001e-01   4.2846563981042651e-01
   1.4949999999999999e-01   4.0847156398104262e-01
   1.6300000000000001e-01   3.7973933649289093e-01
   1.7699999999999999e-01   3.5604265402843599e-01
   1.9050000000000000e-01   3.2908767772511843e-01
   2.0399999999999999e-01   2.9576421800947866e-01
   2.1750000000000000e-01   2.7043838862559239e-01
   2.4500000000000000e-01   2.1238151658767773e-01
   2.8549999999999998e-01   1.7624407582938387e-01
   3.2650000000000001e-01   1.4677132701421799e-01
   3.6699999999999999e-01   1.1404028436018956e-01
   4.0799999999999997e-01   1.0870853080568721e-01
   4.4900000000000001e-01   1.1078199052132701e-01
   4.8949999999999999e-01   1.0263625592417061e-01
   5.3049999999999997e-01   9.3157582938388619e-02
   6.1199999999999999e-01   7.2126777251184840e-02
   7.3450000000000004e-01   4.8281990521327013e-02
   8.5699999999999998e-01   3.9247630331753554e-02
   9.7899999999999998e-01   2.7103080568720378e-02
   1.1014999999999999e+00   2.5473933649289095e-02
   1.2240000000000000e+00   2.1178909952606635e-02
   1.3465000000000000e+00   1.8809241706161134e-02
   1.4690000000000001e+00   1.4366113744075827e-02
   1.7135000000000000e+00   9.6267772511848329e-03
   2.0810000000000000e+00   5.4798578199052135e-03


==> Rd_Sigd_NGC6304.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.7961075069508807e-01
   5.4500000000000000e-02   9.7497683039851712e-01
   8.1500000000000003e-02   9.3651529193697858e-01
   1.0900000000000000e-01   8.5681186283595923e-01
   1.3600000000000001e-01   7.7340129749768305e-01
   1.6300000000000001e-01   6.9972196478220572e-01
   1.9050000000000000e-01   6.3855421686746994e-01
   2.1750000000000000e-01   5.7275254865616310e-01
   2.4500000000000000e-01   5.1343836886005556e-01
   2.7200000000000002e-01   4.7173308619091747e-01
   2.9899999999999999e-01   4.3234476367006486e-01
   3.2650000000000001e-01   3.8646895273401299e-01
   3.5349999999999998e-01   3.4893419833178868e-01
   3.8100000000000001e-01   3.1139944392956442e-01
   4.0799999999999997e-01   2.8405931417979607e-01
   4.3500000000000000e-01   2.6320667284522703e-01
   4.8949999999999999e-01   2.0806302131603335e-01
   5.7099999999999995e-01   1.4318813716404077e-01
   6.5300000000000002e-01   1.1677479147358664e-01
   7.3450000000000004e-01   9.5922150139017601e-02
   8.1599999999999995e-01   8.0630213160333628e-02
   8.9749999999999996e-01   6.8118628359592204e-02
   9.7899999999999998e-01   5.7460611677479144e-02
   1.0609999999999999e+00   5.1899907321594066e-02
   1.2240000000000000e+00   4.1705282669138088e-02
   1.4690000000000001e+00   2.8730305838739572e-02
   1.7135000000000000e+00   2.1316033364226133e-02
   1.9584999999999999e+00   1.6682113067655237e-02
   2.2029999999999998e+00   9.2678405931417972e-03
   2.4480000000000000e+00   6.9508804448563484e-03
   2.6930000000000001e+00   7.8776645041705277e-03
   2.9375000000000000e+00   6.4874884151992582e-03
   3.4270000000000000e+00   2.3169601482854493e-03
   4.1615000000000002e+00   4.6339202965708991e-04


==> Rd_Sigd_NGC6325.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.5873015873015865e-01
   5.4500000000000000e-02   9.6825396825396826e-01
   8.1500000000000003e-02   8.7301587301587302e-01
   1.0900000000000000e-01   8.1587301587301586e-01
   1.3600000000000001e-01   7.2380952380952379e-01
   1.6300000000000001e-01   6.8253968253968256e-01
   1.9050000000000000e-01   6.0634920634920642e-01
   2.1750000000000000e-01   5.5238095238095231e-01
   2.4500000000000000e-01   5.2380952380952384e-01
   2.7200000000000002e-01   4.6349206349206346e-01
   2.9899999999999999e-01   3.9682539682539680e-01
   3.2650000000000001e-01   3.4603174603174602e-01
   3.5349999999999998e-01   2.8888888888888886e-01
   3.8100000000000001e-01   2.6984126984126983e-01
   4.0799999999999997e-01   2.4126984126984125e-01
   4.3500000000000000e-01   2.2539682539682537e-01
   4.8949999999999999e-01   1.9365079365079363e-01
   5.7099999999999995e-01   1.7142857142857143e-01
   6.5300000000000002e-01   1.2698412698412698e-01
   7.3450000000000004e-01   1.3333333333333333e-01
   8.1599999999999995e-01   9.5238095238095233e-02
   8.9749999999999996e-01   5.3968253968253964e-02
   9.7899999999999998e-01   5.7142857142857141e-02
   1.0609999999999999e+00   4.7619047619047616e-02
   1.2240000000000000e+00   3.8095238095238092e-02
   1.4690000000000001e+00   1.9047619047619046e-02
   1.7135000000000000e+00   6.3492063492063492e-03
   1.9584999999999999e+00   0.0000000000000000e+00
   2.2029999999999998e+00   1.2698412698412698e-02
   2.4929999999999999e+00   6.3492063492063492e-03
   2.6930000000000001e+00   3.1746031746031746e-03


==> Rd_Sigd_NGC6333.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.8780487804878048e-01
   5.4500000000000000e-02   9.4634146341463421e-01
   8.1500000000000003e-02   9.3344947735191630e-01
   1.0900000000000000e-01   8.9790940766550520e-01
   1.3600000000000001e-01   8.2090592334494772e-01
   1.6300000000000001e-01   7.1567944250871085e-01
   1.9050000000000000e-01   6.5749128919860622e-01
   2.1750000000000000e-01   6.1289198606271778e-01
   2.4500000000000000e-01   5.6376306620209060e-01
   2.7200000000000002e-01   5.0975609756097562e-01
   2.9899999999999999e-01   4.6480836236933798e-01
   3.2650000000000001e-01   4.4146341463414634e-01
   3.5349999999999998e-01   4.3170731707317073e-01
   3.8100000000000001e-01   4.1846689895470379e-01
   4.0799999999999997e-01   4.0174216027874565e-01
   4.3500000000000000e-01   3.5958188153310106e-01
   4.8949999999999999e-01   3.3658536585365850e-01
   5.7099999999999995e-01   2.8257839721254352e-01
   6.5300000000000002e-01   2.1219512195121951e-01
   7.3450000000000004e-01   1.6306620209059233e-01
   8.1599999999999995e-01   1.5087108013937281e-01
   8.9749999999999996e-01   1.4216027874564460e-01
   9.7899999999999998e-01   1.1533101045296168e-01
   1.0609999999999999e+00   8.1881533101045290e-02
   1.2240000000000000e+00   6.2717770034843204e-02
   1.4690000000000001e+00   4.5993031358885016e-02
   1.7135000000000000e+00   2.7526132404181187e-02
   1.9584999999999999e+00   2.1951219512195121e-02
   2.2029999999999998e+00   1.4634146341463415e-02
   2.4480000000000000e+00   8.7108013937282226e-03
   2.6930000000000001e+00   6.6202090592334490e-03
   2.9375000000000000e+00   5.5749128919860627e-03
   3.4270000000000000e+00   3.8327526132404185e-03
   4.1615000000000002e+00   1.7421602787456446e-03
   4.9059999999999997e+00   6.9686411149825784e-04
   5.6574999999999998e+00   1.0452961672473868e-03
   6.4095000000000004e+00   3.4843205574912892e-04


==> Rd_Sigd_NGC6341.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.6849276185069533e-01
   5.4500000000000000e-02   9.3939824013624751e-01
   8.1500000000000003e-02   8.8007380073800734e-01
   1.0900000000000000e-01   8.1294351405052501e-01
   1.3600000000000001e-01   7.3829122906613687e-01
   1.6300000000000001e-01   6.9287539029236445e-01
   1.9050000000000000e-01   6.4220834516037462e-01
   2.1750000000000000e-01   5.8458699971615091e-01
   2.4500000000000000e-01   5.2483678682940671e-01
   2.7200000000000002e-01   4.6153846153846151e-01
   2.9899999999999999e-01   4.0760715299460681e-01
   3.2650000000000001e-01   3.6403633267101898e-01
   3.5349999999999998e-01   3.2628441669032077e-01
   3.8100000000000001e-01   2.9208061311382344e-01
   4.0799999999999997e-01   2.8143627590122056e-01
   4.3500000000000000e-01   2.7050808969628154e-01
   4.8949999999999999e-01   2.2480840193017315e-01
   5.7099999999999995e-01   1.6065852966221969e-01
   6.5300000000000002e-01   1.2858359352824297e-01
   7.3450000000000004e-01   1.1595231336928753e-01
   8.1599999999999995e-01   1.0885608856088561e-01
   8.9749999999999996e-01   8.8277036616520019e-02
   9.7899999999999998e-01   8.0471189327277884e-02
   1.0609999999999999e+00   6.6704513198978146e-02
   1.2240000000000000e+00   3.9171160942378658e-02
   1.4690000000000001e+00   3.0655691172296339e-02
   1.7135000000000000e+00   1.7172864036332669e-02
   1.9584999999999999e+00   1.6463241555492478e-02
   2.2029999999999998e+00   1.3624751632131706e-02
   2.4480000000000000e+00   1.0644337212602896e-02
   2.6930000000000001e+00   6.6704513198978148e-03
   2.9375000000000000e+00   5.2512063582174284e-03
   3.4270000000000000e+00   1.8450184501845018e-03
   4.1615000000000002e+00   1.2773204655123474e-03
   4.9059999999999997e+00   1.4192449616803860e-04
   5.6574999999999998e+00   5.6769798467215440e-04
   6.4095000000000004e+00   1.4192449616803860e-04
   7.1619999999999999e+00   2.8384899233607720e-04
   7.9150000000000000e+00   1.4192449616803860e-04
   8.6675000000000004e+00   1.4192449616803860e-04


==> Rd_Sigd_NGC6342.txt <==
   7.6666666666666671e-03   1.0000000000000000e+00
   1.3083333333333334e-02   8.7431204207839264e-01
   1.6333333333333332e-02   9.0851745252266802e-01
   2.0416666666666670e-02   8.0971700924029388e-01
   2.5516666666666667e-02   7.2166085358406784e-01
   3.1550000000000002e-02   5.9566216533803240e-01
   3.9466666666666664e-02   4.8231787122194703e-01
   4.9900000000000007e-02   3.7583717730999977e-01
   6.3116666666666668e-02   2.9286431409722519e-01
   7.8916666666666677e-02   2.4173147590020838e-01
   9.7549999999999998e-02   2.1134873677306559e-01
   1.2331666666666667e-01   1.7782771970158090e-01
   1.5250000000000000e-01   1.4125348219544742e-01
   1.8881666666666669e-01   8.9125028639306006e-02
   2.3866666666666667e-01   7.6442118118822885e-02
   2.9525000000000001e-01   5.7323353252196008e-02
   3.7761666666666666e-01   4.3819367349126170e-02
   4.6713333333333329e-01   3.2859731808263661e-02
   5.8361666666666667e-01   3.1622710453420445e-02
   7.3148333333333337e-01   1.5848721531546504e-02
   9.2566666666666664e-01   1.0797878773873873e-02
   1.1449000000000000e+00   8.4138101929379649e-03
   1.4309499999999999e+00   7.4988273863548097e-03
   1.7891500000000000e+00   6.1895317313677353e-03
   2.2336833333333330e+00   6.9447244185852136e-03


==> Rd_Sigd_NGC6355.txt <==
   7.0000000000000001e-03   1.0000000000000000e+00
   1.3500000000000000e-02   1.1131428571428572e+00
   2.7000000000000000e-02   1.0468571428571427e+00
   4.1000000000000002e-02   1.0240000000000000e+00
   5.4500000000000000e-02   9.4628571428571429e-01
   6.8000000000000005e-02   9.0857142857142859e-01
   8.1500000000000003e-02   8.4571428571428575e-01
   9.5000000000000001e-02   7.9542857142857137e-01
   1.0900000000000000e-01   7.4399999999999988e-01
   1.2250000000000000e-01   6.9599999999999995e-01
   1.3600000000000001e-01   6.5600000000000003e-01
   1.4949999999999999e-01   5.9999999999999998e-01
   1.6300000000000001e-01   5.6571428571428573e-01
   1.7699999999999999e-01   5.3028571428571425e-01
   1.9050000000000000e-01   5.0171428571428567e-01
   2.0399999999999999e-01   4.9485714285714283e-01
   2.1750000000000000e-01   4.5828571428571430e-01
   2.4500000000000000e-01   3.6228571428571427e-01
   2.8549999999999998e-01   2.9371428571428571e-01
   3.2650000000000001e-01   2.6285714285714284e-01
   3.6699999999999999e-01   2.3657142857142857e-01
   4.0799999999999997e-01   1.9885714285714284e-01
   4.4900000000000001e-01   1.6799999999999998e-01
   4.8949999999999999e-01   1.4514285714285713e-01
   5.3049999999999997e-01   1.3142857142857142e-01
   6.1199999999999999e-01   1.1314285714285714e-01
   7.3450000000000004e-01   8.1142857142857142e-02
   8.5699999999999998e-01   5.8285714285714281e-02
   9.7899999999999998e-01   3.6571428571428574e-02
   1.1014999999999999e+00   2.5142857142857144e-02
   1.2240000000000000e+00   2.2857142857142857e-02
   1.3465000000000000e+00   2.4000000000000000e-02
   1.4690000000000001e+00   1.6000000000000000e-02
   1.7135000000000000e+00   1.1428571428571429e-02


==> Rd_Sigd_NGC6356.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.9225473321858859e-01
   5.4500000000000000e-02   9.3115318416523241e-01
   8.1500000000000003e-02   8.6660929432013767e-01
   1.0900000000000000e-01   7.8184165232357994e-01
   1.3600000000000001e-01   6.9126506024096390e-01
   1.6300000000000001e-01   6.0671256454388978e-01
   1.9050000000000000e-01   5.3614457831325302e-01
   2.1750000000000000e-01   4.9462134251290879e-01
   2.4500000000000000e-01   4.5718588640275387e-01
   2.7200000000000002e-01   4.1888984509466431e-01
   2.9899999999999999e-01   3.8790877796901896e-01
   3.2650000000000001e-01   3.4810671256454390e-01
   3.5349999999999998e-01   3.0765920826161791e-01
   3.8100000000000001e-01   2.7732358003442342e-01
   4.0799999999999997e-01   2.5774526678141135e-01
   4.3500000000000000e-01   2.3020654044750430e-01
   4.8949999999999999e-01   1.9470740103270223e-01
   5.7099999999999995e-01   1.4823580034423409e-01
   6.5300000000000002e-01   1.1252151462994836e-01
   7.3450000000000004e-01   1.0047332185886403e-01
   8.1599999999999995e-01   8.3907056798623064e-02
   8.9749999999999996e-01   6.3683304647160072e-02
   9.7899999999999998e-01   5.7659208261617897e-02
   1.0609999999999999e+00   4.5180722891566265e-02
   1.2240000000000000e+00   3.3993115318416527e-02
   1.4690000000000001e+00   2.1944922547332185e-02
   1.7135000000000000e+00   1.5490533562822720e-02
   1.9584999999999999e+00   1.1187607573149742e-02
   2.2029999999999998e+00   7.0998278829604126e-03
   2.4480000000000000e+00   4.7332185886402754e-03
   2.6930000000000001e+00   6.8846815834767644e-03
   2.9375000000000000e+00   6.8846815834767644e-03
   3.4270000000000000e+00   1.9363166953528400e-03
   4.1615000000000002e+00   0.0000000000000000e+00
   4.9059999999999997e+00   2.1514629948364889e-04
   5.6574999999999998e+00   1.2908777969018932e-03


==> Rd_Sigd_NGC6388.txt <==
   9.5246439445311176e-03   1.0000000000000000e+00
   1.5990010525265552e-02   9.8174794301998447e-01
   1.9357476897339045e-02   1.0046157902783945e+00
   2.3979976304264090e-02   9.7723722095581000e-01
   2.9298726899311546e-02   9.5060479365628081e-01
   3.5468984099711866e-02   9.5940063151593247e-01
   4.3938856430422994e-02   9.4623716136579283e-01
   5.3808235361877260e-02   9.0782053017818520e-01
   6.4098630340892263e-02   8.6099375218460061e-01
   7.9405164467569289e-02   8.0537844119906676e-01
   9.8366846695307389e-02   7.4473197390598878e-01
   1.1690921640332853e-01   6.6221650370176155e-01
   1.4482673821438360e-01   5.9566214352901037e-01
   1.7654228752954812e-01   5.1641636927207102e-01
   2.1323021735958744e-01   4.5394161665020316e-01
   2.6293521161655808e-01   3.8815036599064823e-01
   3.2051528815169306e-01   3.0760968147407081e-01
   3.9070480255332046e-01   2.3496328208483072e-01
   4.6865013839982350e-01   1.7660378206861641e-01
   5.6996573752284807e-01   1.2502590302177199e-01
   7.1096586466932099e-01   8.9330548373329530e-02
   8.5280305923384636e-01   6.3973483548264820e-02
   1.0205839862079555e+00   4.1304750199016145e-02
   1.2672104615669697e+00   2.6001595631652719e-02
   1.4991626358833918e+00   1.7218685749860067e-02
   1.8401310331701226e+00   1.0046157902783950e-02
   2.2021593903109586e+00   6.3241185137621926e-03
   2.6905975947108116e+00   3.5075187395256788e-03
   3.2348097959879625e+00   4.6344691973628784e-04


==> Rd_Sigd_NGC6401.txt <==
   8.9999999999999993e-03   1.0000000000000000e+00
   1.8499999999999999e-02   9.1197183098591550e-01
   3.6999999999999998e-02   9.0140845070422526e-01
   5.5000000000000000e-02   9.1197183098591550e-01
   7.3499999999999996e-02   9.3309859154929575e-01
   9.1999999999999998e-02   8.4859154929577463e-01
   1.1050000000000000e-01   7.2887323943661975e-01
   1.2900000000000000e-01   6.4553990610328638e-01
   1.4699999999999999e-01   6.1619718309859151e-01
   1.6550000000000001e-01   5.9389671361502350e-01
   1.8400000000000000e-01   5.9154929577464788e-01
   2.0250000000000001e-01   5.4342723004694826e-01
   2.2100000000000000e-01   4.8708920187793425e-01
   2.3899999999999999e-01   4.5539906103286382e-01
   2.5750000000000001e-01   4.0610328638497650e-01
   2.7600000000000002e-01   3.6619718309859151e-01
   2.9449999999999998e-01   3.3685446009389669e-01
   3.3100000000000002e-01   2.9929577464788731e-01
   3.8650000000000001e-01   2.3004694835680753e-01
   4.4150000000000000e-01   1.7605633802816900e-01
   4.9700000000000000e-01   1.6666666666666666e-01
   5.5200000000000005e-01   1.5962441314553991e-01
   6.0699999999999998e-01   1.1150234741784038e-01
   6.6249999999999998e-01   8.9201877934272297e-02
   7.1750000000000003e-01   1.0328638497652583e-01
   8.2799999999999996e-01   7.6291079812206564e-02
   9.9350000000000005e-01   6.1032863849765258e-02
   1.1590000000000000e+00   5.3990610328638493e-02
   1.3250000000000000e+00   3.8732394366197180e-02
   1.4904999999999999e+00   2.1126760563380281e-02
   1.6559999999999999e+00   1.5258215962441314e-02
   1.8214999999999999e+00   1.0563380281690141e-02
   1.9870000000000001e+00   1.0563380281690141e-02
   2.3184999999999998e+00   1.0563380281690141e-02
   2.8149999999999999e+00   3.5211267605633799e-03


==> Rd_Sigd_NGC6440.txt <==
   7.0000000000000001e-03   1.0000000000000000e+00
   1.3500000000000000e-02   9.2128391287734046e-01
   2.7000000000000000e-02   8.9644631257164697e-01
   4.1000000000000002e-02   8.5670615208253720e-01
   5.4500000000000000e-02   8.0894153611004971e-01
   6.8000000000000005e-02   7.6423385555980128e-01
   8.1500000000000003e-02   7.0347726404279709e-01
   9.5000000000000001e-02   6.4615972487581197e-01
   1.0900000000000000e-01   5.9037065341994654e-01
   1.2250000000000000e-01   5.4451662208635843e-01
   1.3600000000000001e-01   5.0324799388612917e-01
   1.4949999999999999e-01   4.5548337791364163e-01
   1.6300000000000001e-01   4.1497898356897212e-01
   1.7699999999999999e-01   3.7409247229652276e-01
   1.9050000000000000e-01   3.4161253343523124e-01
   2.0399999999999999e-01   3.1410011463507836e-01
   2.1750000000000000e-01   2.8620557890714560e-01
   2.4500000000000000e-01   2.3920519679021782e-01
   2.8549999999999998e-01   1.8838364539549102e-01
   3.2650000000000001e-01   1.5208253725640045e-01
   3.6699999999999999e-01   1.2418800152846772e-01
   4.0799999999999997e-01   1.0202521971723348e-01
   4.4900000000000001e-01   8.4829957967137951e-02
   4.8949999999999999e-01   7.2984333205961038e-02
   5.3049999999999997e-01   6.3431410011463518e-02
   6.1199999999999999e-01   5.1585785250286592e-02
   7.3450000000000004e-01   3.2479938861291559e-02
   8.5699999999999998e-01   2.6366068016813148e-02
   9.7899999999999998e-01   1.9870080244554836e-02
   1.1014999999999999e+00   1.3756209400076424e-02
   1.2240000000000000e+00   8.0244554833779139e-03
   1.3465000000000000e+00   8.4065724111578154e-03
   1.4690000000000001e+00   6.1138708444784112e-03
   1.7135000000000000e+00   4.2032862055789077e-03
   2.0810000000000000e+00   1.9105846388995033e-03


==> Rd_Sigd_NGC6453.txt <==
   8.1499999999999993e-03   1.0000000000000000e+00
   1.3833333333333333e-02   1.0986451354733184e+00
   1.7200000000000000e-02   8.2527037309780016e-01
   2.1600000000000001e-02   9.0455091928166709e-01
   2.6849999999999999e-02   8.2815120053448543e-01
   3.3733333333333330e-02   7.7202935466838529e-01
   4.1516666666666667e-02   6.3445364538502835e-01
   5.3816666666666665e-02   4.7673841298806607e-01
   6.5533333333333332e-02   4.2862071411246438e-01
   8.1483333333333338e-02   3.3982117854737998e-01
   1.0130000000000000e-01   2.8435693189251099e-01
   1.2596666666666667e-01   2.5113985322665811e-01
   1.5661666666666668e-01   1.9207325882877294e-01
   1.9675000000000001e-01   1.6073703649544280e-01
   2.4463333333333334e-01   1.2293252471688648e-01
   3.1053333333333338e-01   8.5946728334470202e-02
   3.8213333333333332e-01   7.4546882620729879e-02
   4.8006666666666664e-01   4.2757958833063499e-02
   5.9689999999999999e-01   3.5779176258479393e-02
   7.4216666666666664e-01   3.3956987232417982e-02
   9.3238333333333334e-01   2.0190309737109176e-02
   1.1713666666666667e+00   2.4652527553932331e-02
   1.4414000000000000e+00   1.3394534133426969e-02
   1.7921666666666667e+00   1.9576492097864072e-02
   2.2515333333333336e+00   2.0699051603587638e-02


==> Rd_Sigd_NGC6517.txt <==
   8.9999999999999993e-03   1.0000000000000000e+00
   1.8499999999999999e-02   9.2778335005015045e-01
   3.6999999999999998e-02   7.8034102306920761e-01
   5.5000000000000000e-02   6.3390170511534605e-01
   7.3499999999999996e-02   5.0300902708124373e-01
   9.1999999999999998e-02   3.9618856569709127e-01
   1.1050000000000000e-01   3.1093279839518556e-01
   1.2900000000000000e-01   2.5727181544633898e-01
   1.4699999999999999e-01   2.2066198595787362e-01
   1.6550000000000001e-01   1.9207622868605814e-01
   1.8400000000000000e-01   1.6499498495486459e-01
   2.0250000000000001e-01   1.4994984954864593e-01
   2.2100000000000000e-01   1.3390170511534602e-01
   2.3899999999999999e-01   1.2086258776328987e-01
   2.5750000000000001e-01   1.0682046138415245e-01
   2.7600000000000002e-01   1.0030090270812438e-01
   2.9449999999999998e-01   9.6790371113340018e-02
   3.3100000000000002e-01   8.9769307923771302e-02
   3.8650000000000001e-01   7.3219658976930793e-02
   4.4150000000000000e-01   5.1153460381143427e-02
   4.9700000000000000e-01   3.9117352056168501e-02
   5.5200000000000005e-01   3.2597793380140419e-02
   6.0699999999999998e-01   2.8084252758274822e-02
   6.6249999999999998e-01   2.1564694082246740e-02
   7.1750000000000003e-01   1.6549648946840519e-02
   8.2799999999999996e-01   1.6048144433299900e-02
   9.9350000000000005e-01   7.5225677031093277e-03
   1.1590000000000000e+00   6.0180541624874620e-03
   1.3250000000000000e+00   4.0120361083249749e-03
   1.4904999999999999e+00   3.0090270812437310e-03
   1.6559999999999999e+00   2.5075225677031092e-03
   1.8214999999999999e+00   1.5045135406218655e-03
   1.9870000000000001e+00   3.5105315947843527e-03
   2.3184999999999998e+00   0.0000000000000000e+00


==> Rd_Sigd_NGC6522.txt <==
   8.0999999999999996e-03   1.0000000000000000e+00
   1.3683333333333332e-02   8.8745853775089456e-01
   1.7166666666666667e-02   9.1825439362290318e-01
   2.1333333333333333e-02   8.7245036746104643e-01
   2.6266666666666667e-02   8.0113125906340432e-01
   3.3283333333333338e-02   7.3564235561364510e-01
   4.1783333333333332e-02   6.8712695518479627e-01
   5.1416666666666666e-02   5.9948419634705130e-01
   6.5183333333333329e-02   4.6415903343181802e-01
   8.0216666666666658e-02   3.4145501569611370e-01
   1.0270000000000000e-01   2.6892392646392860e-01
   1.2638333333333335e-01   2.2291944251959658e-01
   1.5863333333333335e-01   1.8796360671645151e-01
   1.9521666666666665e-01   1.6121576683181668e-01
   2.4023333333333333e-01   1.3593577040235069e-01
   2.9858333333333331e-01   9.8308959693365006e-02
   3.7850000000000000e-01   8.7244921319358487e-02
   4.7043333333333331e-01   5.1417613582803876e-02
   5.9048333333333336e-01   3.9137362060228907e-02
   7.4116666666666664e-01   2.7354984569367819e-02
   9.2116666666666669e-01   2.0123498923260836e-02
   1.1448833333333333e+00   1.3827354676764712e-02
   1.4370499999999999e+00   2.4694013314859924e-02
   1.8037833333333333e+00   8.4319238060353574e-03
   2.2865833333333332e+00   1.6399062580918958e-02


==> Rd_Sigd_NGC6544.txt <==
   8.9999999999999993e-03   1.0000000000000000e+00
   1.8499999999999999e-02   9.9067743940335617e-01
   3.6999999999999998e-02   9.6706028589185822e-01
   5.5000000000000000e-02   9.4655065257924176e-01
   7.3499999999999996e-02   8.9683032939714113e-01
   9.1999999999999998e-02   8.4648850217526406e-01
   1.1050000000000000e-01   7.7625854568054697e-01
   1.2900000000000000e-01   7.1597265382224984e-01
   1.4699999999999999e-01   6.7060285891858296e-01
   1.6550000000000001e-01   6.8054692355500312e-01
   1.8400000000000000e-01   7.1597265382224984e-01
   2.0250000000000001e-01   7.2840273461777505e-01
   2.2100000000000000e-01   7.2218769422001239e-01
   2.3899999999999999e-01   6.6500932256059664e-01
   2.5750000000000001e-01   6.2647607209446854e-01
   2.7600000000000002e-01   6.0285891858297080e-01
   2.9449999999999998e-01   5.4195152268489744e-01
   3.3100000000000002e-01   4.5431945307644495e-01
   3.8650000000000001e-01   5.3449347420758231e-01
   4.4150000000000000e-01   4.4126786824114356e-01
   4.9700000000000000e-01   3.3996270975761345e-01
   5.5200000000000005e-01   3.1572405220633931e-01
   6.0699999999999998e-01   2.3368551895587322e-01
   6.6249999999999998e-01   2.3865755127408325e-01
   7.1750000000000003e-01   2.1379738968303291e-01
   8.2799999999999996e-01   1.7775015537600994e-01
   9.9350000000000005e-01   1.7339962709757611e-01
   1.1590000000000000e+00   1.3113735239279056e-01
   1.3250000000000000e+00   8.3903045369794899e-02
   1.4904999999999999e+00   9.0739589807333737e-02
   1.6559999999999999e+00   6.0285891858297073e-02
   1.8214999999999999e+00   5.5935363579863270e-02
   1.9870000000000001e+00   4.6612802983219390e-02
   2.3184999999999998e+00   4.7855811062771911e-02
   2.8149999999999999e+00   1.3051584835301430e-02


==> Rd_Sigd_NGC6553.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.6069868995633190e-01
   5.4500000000000000e-02   9.3449781659388642e-01
   8.1500000000000003e-02   8.8820960698689955e-01
   1.0900000000000000e-01   8.3318777292576429e-01
   1.3600000000000001e-01   7.5982532751091703e-01
   1.6300000000000001e-01   7.3187772925764194e-01
   1.9050000000000000e-01   6.9519650655021825e-01
   2.1750000000000000e-01   7.1877729257641920e-01
   2.4500000000000000e-01   7.1179039301310043e-01
   2.7200000000000002e-01   7.0742358078602618e-01
   2.9899999999999999e-01   6.7336244541484713e-01
   3.2650000000000001e-01   6.3231441048034942e-01
   3.5349999999999998e-01   5.9825327510917026e-01
   3.8100000000000001e-01   5.5807860262008735e-01
   4.0799999999999997e-01   5.1965065502183405e-01
   4.3500000000000000e-01   4.9606986899563316e-01
   4.8949999999999999e-01   4.5589519650655025e-01
   5.7099999999999995e-01   4.0960698689956332e-01
   6.5300000000000002e-01   3.7292576419213974e-01
   7.3450000000000004e-01   3.3449781659388644e-01
   8.1599999999999995e-01   2.8296943231441046e-01
   8.9749999999999996e-01   2.2183406113537116e-01
   9.7899999999999998e-01   1.7205240174672490e-01
   1.0609999999999999e+00   1.3624454148471615e-01
   1.2240000000000000e+00   1.1179039301310044e-01
   1.4690000000000001e+00   7.9475982532751094e-02
   1.7135000000000000e+00   5.1528384279475987e-02
   1.9584999999999999e+00   2.9694323144104803e-02
   2.2029999999999998e+00   2.0960698689956331e-02
   2.4480000000000000e+00   8.7336244541484712e-03
   2.6930000000000001e+00   1.4847161572052401e-02
   2.9375000000000000e+00   2.7074235807860263e-02


==> Rd_Sigd_NGC6569.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.8596819457436857e-01
   5.4500000000000000e-02   9.7193638914873715e-01
   8.1500000000000003e-02   9.6913002806361070e-01
   1.0900000000000000e-01   9.6164639850327405e-01
   1.3600000000000001e-01   8.9803554724041157e-01
   1.6300000000000001e-01   8.0261927034611780e-01
   1.9050000000000000e-01   7.0626753975678203e-01
   2.1750000000000000e-01   6.3891487371375111e-01
   2.4500000000000000e-01   5.8372310570626751e-01
   2.7200000000000002e-01   5.3882132834424690e-01
   2.9899999999999999e-01   5.2104770813844714e-01
   3.2650000000000001e-01   4.9672591206735267e-01
   3.5349999999999998e-01   4.6772684752104771e-01
   3.8100000000000001e-01   4.1721234798877455e-01
   4.0799999999999997e-01   3.6950420954162766e-01
   4.3500000000000000e-01   3.4798877455565952e-01
   4.8949999999999999e-01   2.8531337698783910e-01
   5.7099999999999995e-01   2.3292797006548174e-01
   6.5300000000000002e-01   1.8709073900841908e-01
   7.3450000000000004e-01   1.4780168381665107e-01
   8.1599999999999995e-01   1.1038353601496725e-01
   8.9749999999999996e-01   9.6351730589335827e-02
   9.7899999999999998e-01   7.3900841908325535e-02
   1.0609999999999999e+00   6.3610851262862478e-02
   1.2240000000000000e+00   4.8643592142188961e-02
   1.4690000000000001e+00   1.4031805425631431e-02
   1.7135000000000000e+00   6.5481758652946673e-03
   1.9584999999999999e+00   7.4836295603367634e-03
   2.2029999999999998e+00   9.3545369504209538e-03
   2.4480000000000000e+00   9.3545369504209538e-03


==> Rd_Sigd_NGC6624.txt <==
   7.8833333333333325e-03   1.0000000000000000e+00
   1.3333333333333334e-02   7.9473020582216614e-01
   1.6549999999999999e-02   8.1052108953203106e-01
   2.1200000000000000e-02   6.4275046393896151e-01
   2.6600000000000002e-02   5.4764560931532180e-01
   3.2366666666666669e-02   4.4199314453491784e-01
   4.0616666666666662e-02   3.6328567681486240e-01
   4.9933333333333337e-02   2.9854603796841223e-01
   6.3299999999999995e-02   2.5439200224314112e-01
   7.7800000000000008e-02   2.1285245986996110e-01
   9.7633333333333322e-02   1.7494897346080238e-01
   1.2250000000000000e-01   1.4640517217795976e-01
   1.5225000000000000e-01   1.0419732276092403e-01
   1.9309999999999999e-01   7.8282195850580508e-02
   2.3728333333333335e-01   7.0386119024584970e-02
   2.9794999999999999e-01   5.0098211503463844e-02
   3.7018333333333331e-01   3.8315212229288687e-02
   4.5536666666666664e-01   2.7266927389312769e-02
   5.7201666666666662e-01   1.7738234131715963e-02
   7.1091666666666664e-01   1.2624388846966100e-02
   8.9279999999999993e-01   8.6680428958934783e-03
   1.1097833333333333e+00   5.9511075456310045e-03
   1.3934000000000000e+00   4.3126176316965704e-03
   1.7288333333333334e+00   4.4781863363857624e-03
   2.1486333333333336e+00   3.1871314224478885e-03


==> Rd_Sigd_NGC6638.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.7221269296740986e-01
   5.4500000000000000e-02   9.4168096054888506e-01
   8.1500000000000003e-02   8.8061749571183534e-01
   1.0900000000000000e-01   8.5797598627787308e-01
   1.3600000000000001e-01   8.2161234991423671e-01
   1.6300000000000001e-01   7.1149228130360209e-01
   1.9050000000000000e-01   5.9931389365351628e-01
   2.1750000000000000e-01   5.1183533447684382e-01
   2.4500000000000000e-01   4.5008576329331040e-01
   2.7200000000000002e-01   3.8799313893653514e-01
   2.9899999999999999e-01   3.2212692967409950e-01
   3.2650000000000001e-01   2.7993138936535161e-01
   3.5349999999999998e-01   2.2881646655231561e-01
   3.8100000000000001e-01   1.9485420240137219e-01
   4.0799999999999997e-01   1.7735849056603775e-01
   4.3500000000000000e-01   1.6569468267581475e-01
   4.8949999999999999e-01   1.4373927958833618e-01
   5.7099999999999995e-01   1.0497427101200686e-01
   6.5300000000000002e-01   7.5471698113207544e-02
   7.3450000000000004e-01   6.0377358490566045e-02
   8.1599999999999995e-01   4.6655231560891935e-02
   8.9749999999999996e-01   3.8421955403087474e-02
   9.7899999999999998e-01   2.9845626072041165e-02
   1.0609999999999999e+00   2.2641509433962263e-02
   1.2240000000000000e+00   1.6123499142367069e-02
   1.4690000000000001e+00   5.8319039451114919e-03
   1.7135000000000000e+00   5.8319039451114919e-03
   1.9584999999999999e+00   6.1749571183533445e-03
   2.2029999999999998e+00   2.7444253859348201e-03


==> Rd_Sigd_NGC6652.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.8176291793313064e-01
   5.4500000000000000e-02   7.8419452887537999e-01
   8.1500000000000003e-02   6.4437689969604861e-01
   1.0900000000000000e-01   4.8328267477203651e-01
   1.3600000000000001e-01   4.0273556231003044e-01
   1.6300000000000001e-01   3.2978723404255317e-01
   1.9050000000000000e-01   2.7963525835866260e-01
   2.1750000000000000e-01   2.3252279635258361e-01
   2.4500000000000000e-01   2.0820668693009117e-01
   2.7200000000000002e-01   1.7173252279635259e-01
   2.9899999999999999e-01   1.5197568389057750e-01
   3.2650000000000001e-01   1.2158054711246201e-01
   3.5349999999999998e-01   1.0638297872340426e-01
   3.8100000000000001e-01   9.5744680851063829e-02
   4.0799999999999997e-01   9.4224924012158068e-02
   4.3500000000000000e-01   8.5106382978723402e-02
   4.8949999999999999e-01   8.5106382978723402e-02
   5.7099999999999995e-01   6.3829787234042562e-02
   6.5300000000000002e-01   3.7993920972644375e-02
   7.3450000000000004e-01   2.7355623100303952e-02
   8.1599999999999995e-01   2.4316109422492405e-02
   8.9749999999999996e-01   1.6717325227963528e-02
   9.7899999999999998e-01   1.5197568389057751e-02
   1.0609999999999999e+00   1.2158054711246202e-02
   1.2240000000000000e+00   6.0790273556231011e-03
   1.4690000000000001e+00   4.5592705167173250e-03
   1.7135000000000000e+00   3.0395136778115506e-03
   1.9584999999999999e+00   3.0395136778115506e-03
   2.2029999999999998e+00   1.5197568389057753e-03
   2.4929999999999999e+00   0.0000000000000000e+00
   2.6930000000000001e+00   1.5197568389057753e-03
   2.9375000000000000e+00   1.5197568389057753e-03
   3.4270000000000000e+00   4.5592705167173250e-03


==> Rd_Sigd_NGC6681.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.5138089758342914e-01
   5.4500000000000000e-02   9.0995397008055234e-01
   8.1500000000000003e-02   8.3803222094361329e-01
   1.0900000000000000e-01   7.3302646720368236e-01
   1.3600000000000001e-01   6.0414269275028765e-01
   1.6300000000000001e-01   4.9453394706559262e-01
   1.9050000000000000e-01   4.0678941311852701e-01
   2.1750000000000000e-01   3.3975834292289986e-01
   2.4500000000000000e-01   2.9099539700805521e-01
   2.7200000000000002e-01   2.5719217491369389e-01
   2.9899999999999999e-01   2.3748561565017259e-01
   3.2650000000000001e-01   2.2036823935558109e-01
   3.5349999999999998e-01   2.0008630609896430e-01
   3.8100000000000001e-01   1.8153049482163405e-01
   4.0799999999999997e-01   1.6513233601841196e-01
   4.3500000000000000e-01   1.5046029919447640e-01
   4.8949999999999999e-01   1.3348676639815879e-01
   5.7099999999999995e-01   9.6950517836593794e-02
   6.5300000000000002e-01   7.0771001150747984e-02
   7.3450000000000004e-01   6.1565017261219782e-02
   8.1599999999999995e-01   5.0489067894131184e-02
   8.9749999999999996e-01   4.3584579976985040e-02
   9.7899999999999998e-01   3.5673187571921748e-02
   1.0609999999999999e+00   2.9056386651323356e-02
   1.2240000000000000e+00   2.3446490218642115e-02
   1.4690000000000001e+00   1.3952819332566166e-02
   1.7135000000000000e+00   9.3498273878020715e-03
   1.9584999999999999e+00   7.7675489067894135e-03
   2.2029999999999998e+00   9.3498273878020715e-03
   2.4929999999999999e+00   4.8906789413118521e-03
   2.6930000000000001e+00   4.3153049482163404e-03
   2.9375000000000000e+00   2.8768699654775601e-03
   3.4270000000000000e+00   1.8699654775604143e-03
   4.1615000000000002e+00   7.1921749136939002e-04


==> Rd_Sigd_NGC6715.txt <==
   4.4999999999999997e-03   1.0000000000000000e+00
   8.9999999999999993e-03   1.0181614349775785e+00
   1.7999999999999999e-02   9.9820627802690576e-01
   2.7500000000000000e-02   9.3295964125560549e-01
   3.6499999999999998e-02   8.6860986547085195e-01
   4.5499999999999999e-02   8.1031390134529147e-01
   5.4500000000000000e-02   7.4663677130044848e-01
   6.3500000000000001e-02   6.8856502242152473e-01
   7.2999999999999995e-02   6.3139013452914805e-01
   8.2000000000000003e-02   5.7802690582959648e-01
   9.0999999999999998e-02   5.2802690582959644e-01
   1.0000000000000001e-01   4.8475336322869955e-01
   1.0900000000000000e-01   4.3654708520179369e-01
   1.1849999999999999e-01   3.9910313901345290e-01
   1.2750000000000000e-01   3.6928251121076233e-01
   1.3650000000000001e-01   3.3744394618834078e-01
   1.4549999999999999e-01   3.0650224215246635e-01
   1.6400000000000001e-01   2.6053811659192827e-01
   1.9050000000000000e-01   2.1591928251121076e-01
   2.1850000000000000e-01   1.8520179372197307e-01
   2.4550000000000000e-01   1.5246636771300448e-01
   2.7300000000000002e-01   1.2578475336322870e-01
   3.0049999999999999e-01   1.0470852017937220e-01
   3.2750000000000001e-01   1.0470852017937220e-01
   3.2750000000000001e-01   8.9237668161434969e-02
   3.5499999999999998e-01   7.9147982062780259e-02
   4.0949999999999998e-01   6.3452914798206278e-02
   4.9149999999999999e-01   4.2376681614349772e-02
   5.7350000000000001e-01   3.1614349775784756e-02
   6.5500000000000003e-01   2.1973094170403589e-02
   7.3699999999999999e-01   1.9058295964125560e-02
   8.1899999999999995e-01   1.7488789237668161e-02
   9.0100000000000002e-01   1.2780269058295964e-02
   9.8299999999999998e-01   1.0089686098654708e-02
   1.1465000000000001e+00   5.6053811659192822e-03
   1.3925000000000001e+00   3.3632286995515697e-03
   1.6379999999999999e+00   2.6905829596412553e-03
   1.8835000000000000e+00   1.5695067264573990e-03
   2.1295000000000002e+00   8.9686098654708521e-04
   2.3750000000000000e+00   2.0179372197309418e-03
   2.6210000000000000e+00   4.4843049327354261e-04


==> Rd_Sigd_NGC6864.txt <==
   4.4999999999999997e-03   1.0000000000000000e+00
   8.9999999999999993e-03   1.0236449618042924e+00
   1.7500000000000002e-02   9.9745361949799927e-01
   2.6499999999999999e-02   9.7053473990542027e-01
   3.5499999999999997e-02   8.8250272826482368e-01
   4.3999999999999997e-02   8.1775190978537660e-01
   5.2999999999999999e-02   7.3699527100763917e-01
   6.2000000000000000e-02   6.7806475081847950e-01
   7.0499999999999993e-02   6.0712986540560210e-01
   7.9500000000000001e-02   5.6566024008730453e-01
   8.8499999999999995e-02   5.2673699527100770e-01
   9.7000000000000003e-02   4.9363404874499817e-01
   1.0600000000000000e-01   4.6234994543470354e-01
   1.1500000000000000e-01   4.3179337941069484e-01
   1.2350000000000000e-01   4.0196435067297204e-01
   1.3250000000000001e-01   3.6085849399781744e-01
   1.4149999999999999e-01   3.2739177882866499e-01
   1.5900000000000000e-01   2.5936704256093124e-01
   1.8550000000000000e-01   2.0989450709348856e-01
   2.1199999999999999e-01   1.8333939614405240e-01
   2.3849999999999999e-01   1.5933066569661694e-01
   2.6500000000000001e-01   1.4150600218261186e-01
   2.9149999999999998e-01   1.1676973444889052e-01
   3.1800000000000000e-01   9.5671153146598770e-02
   3.4449999999999997e-01   8.6940705711167701e-02
   3.9750000000000002e-01   7.3481265914878136e-02
   4.7699999999999998e-01   5.0563841396871596e-02
   5.5649999999999999e-01   4.0014550745725720e-02
   6.3600000000000001e-01   3.0920334667151696e-02
   7.1499999999999997e-01   2.2189887231720627e-02
   7.9449999999999998e-01   1.7824663514005096e-02
   8.7400000000000000e-01   1.4186977082575483e-02
   9.5350000000000001e-01   9.8217533648599503e-03
   1.1125000000000000e+00   9.4579847217169891e-03
   1.3510000000000000e+00   9.0942160785740279e-03
   1.5894999999999999e+00   6.9116042197162608e-03
   1.8280000000000001e+00   5.0927610040014549e-03
   2.0684999999999998e+00   2.5463805020007274e-03
   2.3045000000000000e+00   1.8188432157148055e-03
   2.5430000000000001e+00   1.0913059294288833e-03
   2.7814999999999999e+00   0.0000000000000000e+00


==> Rd_Sigd_NGC6934.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   1.0218277066356227e+00
   5.4500000000000000e-02   9.4848661233993004e-01
   8.1500000000000003e-02   8.6670547147846333e-01
   1.0900000000000000e-01   8.2159487776484286e-01
   1.3600000000000001e-01   7.6775320139697323e-01
   1.6300000000000001e-01   7.0779976717112913e-01
   1.9050000000000000e-01   5.8847497089639111e-01
   2.1750000000000000e-01   5.0378346915017458e-01
   2.4500000000000000e-01   4.4528521536670546e-01
   2.7200000000000002e-01   3.7136204889406282e-01
   2.9899999999999999e-01   3.0675203725261935e-01
   3.2650000000000001e-01   2.7124563445867289e-01
   3.5349999999999998e-01   2.5203725261932475e-01
   3.8100000000000001e-01   2.2904540162980208e-01
   4.0799999999999997e-01   2.0197904540162981e-01
   4.3500000000000000e-01   1.8160651920838183e-01
   4.8949999999999999e-01   1.3882421420256111e-01
   5.7099999999999995e-01   1.1845168800931316e-01
   6.5300000000000002e-01   7.7997671711292196e-02
   7.3450000000000004e-01   5.6752037252619320e-02
   8.1599999999999995e-01   5.5296856810244467e-02
   8.9749999999999996e-01   5.2386495925494755e-02
   9.7899999999999998e-01   3.9871944121071007e-02
   1.0609999999999999e+00   3.0558789289871942e-02
   1.2240000000000000e+00   1.9499417927823049e-02
   1.4690000000000001e+00   1.2223515715948777e-02
   1.7135000000000000e+00   6.4027939464493602e-03
   1.9584999999999999e+00   6.4027939464493602e-03
   2.2029999999999998e+00   3.4924330616996502e-03
   2.4480000000000000e+00   1.1641443538998836e-03
   2.6930000000000001e+00   0.0000000000000000e+00
   2.9375000000000000e+00   0.0000000000000000e+00
   3.4270000000000000e+00   8.7310826542491256e-04
   4.1159999999999997e+00   8.7310826542491256e-04
   4.9059999999999997e+00   0.0000000000000000e+00


==> Rd_Sigd_NGC7006.txt <==
   8.9999999999999993e-03   1.0000000000000000e+00
   1.8499999999999999e-02   8.6527777777777781e-01
   3.6999999999999998e-02   7.9699074074074072e-01
   5.5000000000000000e-02   7.3750000000000004e-01
   7.3499999999999996e-02   6.8194444444444446e-01
   9.1999999999999998e-02   6.3009259259259254e-01
   1.1050000000000000e-01   5.8842592592592591e-01
   1.2900000000000000e-01   5.3981481481481475e-01
   1.4699999999999999e-01   4.8587962962962966e-01
   1.6550000000000001e-01   4.2152777777777778e-01
   1.8400000000000000e-01   3.6458333333333331e-01
   2.0250000000000001e-01   3.2453703703703701e-01
   2.2100000000000000e-01   2.8912037037037036e-01
   2.3899999999999999e-01   2.5648148148148148e-01
   2.5750000000000001e-01   2.2407407407407406e-01
   2.7600000000000002e-01   1.9884259259259260e-01
   2.9449999999999998e-01   1.7476851851851852e-01
   3.3100000000000002e-01   1.4074074074074072e-01
   3.8650000000000001e-01   1.1689814814814815e-01
   4.4150000000000000e-01   9.3981481481481485e-02
   4.9700000000000000e-01   6.9212962962962962e-02
   5.5200000000000005e-01   4.4212962962962968e-02
   6.0699999999999998e-01   3.1018518518518518e-02
   6.6249999999999998e-01   2.8472222222222225e-02
   7.1750000000000003e-01   2.5925925925925925e-02
   8.2799999999999996e-01   1.4120370370370370e-02
   9.9350000000000005e-01   6.4814814814814813e-03
   1.1590000000000000e+00   4.3981481481481476e-03
   1.3250000000000000e+00   4.3981481481481476e-03
   1.4904999999999999e+00   2.5462962962962965e-03
   1.6559999999999999e+00   1.6203703703703703e-03
   1.8214999999999999e+00   3.9351851851851848e-03
   1.9870000000000001e+00   4.6296296296296298e-04
   2.3184999999999998e+00   0.0000000000000000e+00


==> Rd_Sigd_NGC7078.txt <==
   1.3500000000000000e-02   1.0000000000000000e+00
   2.7000000000000000e-02   9.4589720468890892e-01
   5.4500000000000000e-02   8.4467989179440928e-01
   8.1500000000000003e-02   7.6014427412082952e-01
   1.0900000000000000e-01   6.4201983769161408e-01
   1.3600000000000001e-01   5.2524797114517585e-01
   1.6300000000000001e-01   4.5333633904418391e-01
   1.9050000000000000e-01   3.9472497745716861e-01
   2.1750000000000000e-01   3.4851217312894495e-01
   2.4500000000000000e-01   3.0680793507664561e-01
   2.7200000000000002e-01   2.7028854824165915e-01
   2.9899999999999999e-01   2.4233543733092874e-01
   3.2650000000000001e-01   2.1708746618575292e-01
   3.5349999999999998e-01   1.9544634806131650e-01
   3.8100000000000001e-01   1.7786293958521190e-01
   4.0799999999999997e-01   1.6343552750225426e-01
   4.3500000000000000e-01   1.5599639314697925e-01
   4.8949999999999999e-01   1.3863841298467086e-01
   5.7099999999999995e-01   1.0865644724977458e-01
   6.5300000000000002e-01   8.5888187556357076e-02
   7.3450000000000004e-01   6.8755635707844903e-02
   8.1599999999999995e-01   5.6582506762849413e-02
   8.9749999999999996e-01   4.8467087466185749e-02
   9.7899999999999998e-01   4.0351668169522084e-02
   1.0609999999999999e+00   3.5392245266005408e-02
   1.2240000000000000e+00   2.9531109107303874e-02
   1.4690000000000001e+00   2.0063119927862940e-02
   1.7135000000000000e+00   1.4652840396753831e-02
   1.9584999999999999e+00   9.9188458070333645e-03
   2.2029999999999998e+00   8.1154192966636611e-03
   2.4480000000000000e+00   6.9882777276825967e-03
   2.6930000000000001e+00   5.1848512173128941e-03
   2.9375000000000000e+00   4.0577096483318306e-03
   3.4270000000000000e+00   3.1559963931469788e-03
   4.1615000000000002e+00   1.8034265103697023e-03
   4.9059999999999997e+00   1.5779981965734894e-03
   5.6574999999999998e+00   6.7628494138863835e-04
   6.4095000000000004e+00   1.3525698827772767e-03
   6.4085000000000001e+00   9.0171325518485117e-04
   7.1619999999999999e+00   2.2542831379621279e-04
   7.9150000000000000e+00   2.2542831379621279e-04
   8.6675000000000004e+00   4.5085662759242559e-04


==> Rd_Sigd_NGC7099.txt <==
   7.9833333333333336e-03   1.0000000000000000e+00
   1.6833333333333332e-02   8.6192484083765064e-01
   2.1083333333333332e-02   9.0775205438433770e-01
   2.6150000000000000e-02   7.4468469637835555e-01
   3.2750000000000001e-02   6.7991526136089042e-01
   4.1016666666666667e-02   5.1011228636027384e-01
   5.0849999999999999e-02   4.2601306666749689e-01
   6.3683333333333342e-02   3.8207912531894139e-01
   7.8966666666666671e-02   2.8668094144570572e-01
   9.8900000000000002e-02   2.9133505266109838e-01
   1.2260000000000000e-01   2.3900005021158716e-01
   1.5356666666666668e-01   1.6996247063041248e-01
   1.9233333333333333e-01   1.3215027170535554e-01
   2.3845000000000000e-01   9.5677420966842078e-02
   2.9561666666666664e-01   8.5817190387889694e-02
   3.7026666666666669e-01   6.2127219877019135e-02
   4.6376666666666666e-01   4.9175504185403209e-02
   5.8683333333333332e-01   3.4349275791652728e-02
   7.2753333333333337e-01   2.2745689327259729e-02
   9.1123333333333334e-01   1.4532622324486755e-02
   1.1413166666666668e+00   1.1299443146313931e-02
   1.4295000000000000e+00   7.0916482803648987e-03
   1.8088500000000001e+00   5.2260762741948609e-03
   2.2197000000000000e+00   2.6011039045376349e-03


==> Rd_Sigd_Trz2.txt <==
   9.0333481733603973e-03   1.0000000000000000e+00
   1.5060824562038357e-02   9.7050996724548966e-01
   1.8401310331701219e-02   8.4918047503631078e-01
   2.2534542719904620e-02   7.4301913789669904e-01
   2.7596166057825468e-02   6.8548822645265917e-01
   3.2949494001864345e-02   6.4863443354823735e-01
   4.1290367627221422e-02   5.1168183554030722e-01
   4.9186820444439762e-02   4.2461956394631117e-01
   6.1638029963377701e-02   3.6224299841669799e-01
   7.3425810584425558e-02   3.0130060241861151e-01
   8.9711630419381377e-02   2.5003453616964244e-01
   1.0986231587405354e-01   2.1877616239495473e-01
   1.3392102036426953e-01   1.6368165214278066e-01
   1.6400185096018896e-01   1.4723125024327163e-01
   1.9991655052489646e-01   1.0739894123412418e-01
   2.3705479785380329e-01   7.6207901002540990e-02
   2.9097035882008393e-01   7.2110747918289891e-02
   3.5468984099711870e-01   5.5462571295790929e-02
   4.3335992719421201e-01   4.4874538993313139e-02
   5.3437822075091101e-01   5.5207743928075606e-02
   6.4990331112757227e-01   3.8194427084004563e-02
   7.9405164467569267e-01   3.2508729738543400e-02
   9.6794069586885345e-01   2.3120647901755893e-02
   1.1477538272404604e+00   1.5559656316050717e-02
   1.4218335233626491e+00   7.4644875841006529e-03


==> Rd_Sigd_poly_NGC1261.txt <==
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.0461512503836436e+00   0.0000000000000000e+00
  -2.0461512503836436e+00   0.0000000000000000e+00
  -2.0461512503836436e+00   0.0000000000000000e+00
  -2.0461512503836436e+00   0.0000000000000000e+00
  -1.9581512503836436e+00   0.0000000000000000e+00
  -1.9581512503836436e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.7821512503836436e+00   0.0000000000000000e+00
  -1.7821512503836436e+00   0.0000000000000000e+00
  -1.7821512503836436e+00   0.0000000000000000e+00
  -1.7821512503836436e+00   0.0000000000000000e+00
  -1.6951512503836437e+00   0.0000000000000000e+00
  -1.6951512503836437e+00   0.0000000000000000e+00
  -1.6951512503836437e+00   0.0000000000000000e+00
  -1.6951512503836437e+00   0.0000000000000000e+00
  -1.6081512503836437e+00   0.0000000000000000e+00
  -1.6081512503836437e+00   0.0000000000000000e+00
  -1.6081512503836437e+00   0.0000000000000000e+00
  -1.6081512503836437e+00   0.0000000000000000e+00
  -1.5201512503836436e+00  -1.0000000000001563e-02
  -1.5201512503836436e+00  -1.0000000000001563e-02
  -1.5201512503836436e+00  -1.0000000000001563e-02
  -1.5201512503836436e+00  -1.0000000000001563e-02
  -1.4341512503836435e+00  -1.0000000000001563e-02
  -1.4341512503836435e+00  -1.0000000000001563e-02
  -1.4341512503836435e+00  -1.0000000000001563e-02
  -1.4341512503836435e+00  -1.0000000000001563e-02
  -1.3471512503836436e+00  -1.0000000000001563e-02
  -1.3471512503836436e+00  -1.0000000000001563e-02
  -1.3471512503836436e+00  -1.0000000000001563e-02
  -1.3471512503836436e+00  -1.0000000000001563e-02
  -1.2611512503836435e+00  -1.9999999999999574e-02
  -1.2611512503836435e+00  -1.9999999999999574e-02
  -1.2611512503836435e+00  -1.9999999999999574e-02
  -1.2611512503836435e+00  -1.9999999999999574e-02
  -1.1741512503836438e+00  -3.0000000000001137e-02
  -1.1741512503836438e+00  -3.0000000000001137e-02
  -1.1741512503836438e+00  -3.0000000000001137e-02
  -1.1741512503836438e+00  -3.0000000000001137e-02
  -1.0861512503836437e+00  -4.0000000000002700e-02
  -1.0861512503836437e+00  -4.0000000000002700e-02
  -1.0861512503836437e+00  -4.0000000000002700e-02
  -1.0861512503836437e+00  -4.0000000000002700e-02
  -9.9915125038364361e-01  -7.0000000000000284e-02
  -9.9915125038364361e-01  -7.0000000000000284e-02
  -9.9915125038364361e-01  -7.0000000000000284e-02
  -9.9915125038364361e-01  -7.0000000000000284e-02
  -9.1215125038364364e-01  -1.0000000000000142e-01
  -9.1215125038364364e-01  -1.0000000000000142e-01
  -9.1215125038364364e-01  -1.0000000000000142e-01
  -9.1215125038364364e-01  -1.0000000000000142e-01
  -8.2515125038364368e-01  -1.5000000000000213e-01
  -8.2515125038364368e-01  -1.5000000000000213e-01
  -8.2515125038364368e-01  -1.5000000000000213e-01
  -8.2515125038364368e-01  -1.5000000000000213e-01
  -7.3815125038364360e-01  -2.2000000000000242e-01
  -7.3815125038364360e-01  -2.2000000000000242e-01
  -7.3815125038364360e-01  -2.2000000000000242e-01
  -7.3815125038364360e-01  -2.2000000000000242e-01
  -6.5115125038364363e-01  -3.2000000000000028e-01
  -6.5115125038364363e-01  -3.2000000000000028e-01
  -6.5115125038364363e-01  -3.2000000000000028e-01
  -6.5115125038364363e-01  -3.2000000000000028e-01
  -5.6415125038364367e-01  -4.7000000000000242e-01
  -5.6415125038364367e-01  -4.7000000000000242e-01
  -5.6415125038364367e-01  -4.7000000000000242e-01
  -5.6415125038364367e-01  -4.7000000000000242e-01
  -4.7715125038364375e-01  -6.6000000000000014e-01
  -4.7715125038364375e-01  -6.6000000000000014e-01
  -4.7715125038364375e-01  -6.6000000000000014e-01
  -4.7715125038364375e-01  -6.6000000000000014e-01
  -3.9015125038364373e-01  -9.1000000000000014e-01
  -3.9015125038364373e-01  -9.1000000000000014e-01
  -3.9015125038364373e-01  -9.1000000000000014e-01
  -3.9015125038364373e-01  -9.1000000000000014e-01
  -3.0315125038364354e-01  -1.2100000000000009e+00
  -3.0315125038364354e-01  -1.2100000000000009e+00
  -3.0315125038364354e-01  -1.2100000000000009e+00
  -3.0315125038364354e-01  -1.2100000000000009e+00
  -2.1615125038364361e-01  -1.5800000000000018e+00
  -2.1615125038364361e-01  -1.5800000000000018e+00
  -2.1615125038364361e-01  -1.5800000000000018e+00
  -2.1615125038364361e-01  -1.5800000000000018e+00
  -1.5915125038364361e-01  -1.8599999999999994e+00
  -1.2815125038364369e-01  -2.0100000000000016e+00
  -1.2815125038364369e-01  -2.0100000000000016e+00
  -1.2815125038364369e-01  -2.0100000000000016e+00
  -1.2815125038364369e-01  -2.0100000000000016e+00
  -4.1151250383643478e-02  -2.5100000000000016e+00
  -4.1151250383643478e-02  -2.5100000000000016e+00
  -4.1151250383643478e-02  -2.5100000000000016e+00
  -4.1151250383643478e-02  -2.5100000000000016e+00
   4.5848749616356391e-02  -3.0600000000000023e+00
   4.5848749616356391e-02  -3.0600000000000023e+00
   4.5848749616356391e-02  -3.0600000000000023e+00
   4.5848749616356391e-02  -3.0600000000000023e+00
   4.7848749616356420e-02  -3.0800000000000018e+00
   4.7848749616356420e-02  -3.0800000000000018e+00
   1.3284874961635645e-01  -3.6799999999999997e+00
   1.3284874961635645e-01  -3.6799999999999997e+00
   1.3284874961635645e-01  -3.6799999999999997e+00
   1.3284874961635645e-01  -3.6799999999999997e+00
   1.8984874961635634e-01  -4.1200000000000010e+00
   1.8984874961635634e-01  -4.1200000000000010e+00
   2.1984874961635634e-01  -4.3599999999999994e+00
   2.1984874961635634e-01  -4.3599999999999994e+00
   2.1984874961635634e-01  -4.3599999999999994e+00
   2.1984874961635634e-01  -4.3599999999999994e+00
   2.9784874961635649e-01  -5.0300000000000011e+00
   2.9784874961635649e-01  -5.0300000000000011e+00
   3.0684874961635639e-01  -5.1000000000000014e+00
   3.0684874961635639e-01  -5.1000000000000014e+00
   3.0684874961635639e-01  -5.1000000000000014e+00
   3.0684874961635639e-01  -5.1000000000000014e+00
   3.8384874961635629e-01  -5.8100000000000023e+00
   3.8384874961635629e-01  -5.8100000000000023e+00
   3.9384874961635652e-01  -5.9000000000000021e+00
   4.5584874961635635e-01  -6.5100000000000016e+00
   4.5584874961635635e-01  -6.5100000000000016e+00
   5.1784874961635619e-01  -7.1500000000000021e+00
   5.1784874961635619e-01  -7.1500000000000021e+00
   5.7184874961635646e-01  -7.7300000000000004e+00
   5.7184874961635646e-01  -7.7300000000000004e+00
   6.1984874961635650e-01  -8.2600000000000016e+00
   6.1984874961635650e-01  -8.2600000000000016e+00
   6.8484874961635644e-01  -9.0100000000000016e+00
   7.5684874961635651e-01  -9.8900000000000006e+00
   8.1884874961635634e-01  -1.0670000000000002e+01


==> Rd_Sigd_poly_NGC3201.txt <==
  -2.1351512503836436e+00   0.0000000000000000e+00
  -1.9091512503836436e+00   0.0000000000000000e+00
  -1.8241512503836437e+00   0.0000000000000000e+00
  -1.7371512503836437e+00   0.0000000000000000e+00
  -1.6481512503836435e+00   0.0000000000000000e+00
  -1.5611512503836436e+00   0.0000000000000000e+00
  -1.4751512503836435e+00   0.0000000000000000e+00
  -1.3871512503836436e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.3011512503836435e+00   0.0000000000000000e+00
  -1.2131512503836437e+00   0.0000000000000000e+00
  -1.1271512503836436e+00   0.0000000000000000e+00
  -1.1211512503836436e+00   0.0000000000000000e+00
  -1.0391512503836438e+00   0.0000000000000000e+00
  -9.7915125038364359e-01   0.0000000000000000e+00
  -9.5215125038364368e-01   0.0000000000000000e+00
  -8.6515125038364360e-01   0.0000000000000000e+00
  -8.3515125038364368e-01   0.0000000000000000e+00
  -7.7815125038364363e-01   0.0000000000000000e+00
  -6.9315125038364367e-01   1.0000000000001563e-02
  -6.9115125038364367e-01   1.0000000000001563e-02
  -6.0415125038364370e-01   1.0000000000001563e-02
  -5.5015125038364365e-01   1.0000000000001563e-02
  -5.1715125038364373e-01   1.0000000000001563e-02
  -5.0915125038364373e-01   1.0000000000001563e-02
  -5.0915125038364373e-01   1.0000000000001563e-02
  -4.3015125038364355e-01   0.0000000000000000e+00
  -4.0715125038364364e-01   0.0000000000000000e+00
  -3.4315125038364358e-01  -1.9999999999999574e-02
  -2.6415125038364362e-01  -5.0000000000000711e-02
  -2.5615125038364361e-01  -5.9999999999998721e-02
  -1.6915125038364362e-01  -1.2999999999999901e-01
  -1.5915125038364361e-01  -1.4000000000000057e-01
  -1.5915125038364361e-01  -1.4000000000000057e-01
  -1.2115125038364362e-01  -1.7999999999999972e-01
  -8.2151250383643737e-02  -2.3999999999999844e-01
   4.8487496163563196e-03  -4.1000000000000014e-01
   2.1848749616356428e-02  -4.3999999999999773e-01
   4.7848749616356420e-02  -5.0999999999999801e-01
   4.7848749616356420e-02  -5.0999999999999801e-01
   9.2848749616356349e-02  -6.2999999999999901e-01
   1.6484874961635640e-01  -8.5999999999999943e-01
   1.7984874961635633e-01  -9.1000000000000014e-01
   1.8984874961635634e-01  -9.4999999999999929e-01
   1.8984874961635634e-01  -9.4999999999999929e-01
   2.6684874961635630e-01  -1.2599999999999980e+00
   2.9784874961635649e-01  -1.3900000000000006e+00
   2.9784874961635649e-01  -1.3900000000000006e+00
   3.5384874961635654e-01  -1.6600000000000001e+00
   3.8384874961635629e-01  -1.8099999999999987e+00
   3.8384874961635629e-01  -1.8099999999999987e+00
   4.4084874961635623e-01  -2.1199999999999974e+00
   4.5584874961635635e-01  -2.1999999999999993e+00
   4.9084874961635649e-01  -2.4100000000000001e+00
   5.1784874961635619e-01  -2.5700000000000003e+00
   5.4884874961635632e-01  -2.7599999999999980e+00
   5.7184874961635646e-01  -2.8999999999999986e+00
   5.9884874961635615e-01  -3.0799999999999983e+00
   6.1984874961635650e-01  -3.2199999999999989e+00
   6.5584874961635653e-01  -3.4600000000000009e+00
   6.6384874961635654e-01  -3.5199999999999996e+00
   6.8484874961635644e-01  -3.6600000000000001e+00
   7.0284874961635624e-01  -3.7899999999999991e+00
   7.1084874961635625e-01  -3.8499999999999979e+00
   7.4184874961635638e-01  -4.0700000000000003e+00
   7.9684874961635654e-01  -4.4800000000000004e+00
   8.1384874961635645e-01  -4.6099999999999994e+00
   8.6884874961635616e-01  -5.0299999999999976e+00
   8.7584874961635628e-01  -5.0899999999999999e+00
   9.2984874961635655e-01  -5.5199999999999996e+00
   9.3084874961635644e-01  -5.5299999999999976e+00
   9.7784874961635615e-01  -5.9100000000000001e+00
   9.8484874961635627e-01  -5.9699999999999989e+00
   1.0218487496163562e+00  -6.2699999999999996e+00
   1.0328487496163563e+00  -6.3599999999999994e+00
   1.0758487496163565e+00  -6.7199999999999989e+00
   1.0808487496163564e+00  -6.7699999999999996e+00
   1.1158487496163565e+00  -7.0599999999999987e+00
   1.1518487496163565e+00  -7.3699999999999974e+00
   1.1848487496163564e+00  -7.6600000000000001e+00
   1.2158487496163566e+00  -7.9299999999999997e+00
   1.2448487496163565e+00  -8.1799999999999997e+00
   1.2858487496163564e+00  -8.5399999999999991e+00
   1.3338487496163565e+00  -8.9600000000000009e+00


==> Rd_Sigd_poly_NGC5053.txt <==
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.5691512503836438e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.2641512503836436e+00   0.0000000000000000e+00
  -1.1211512503836436e+00   0.0000000000000000e+00
  -1.1211512503836436e+00   0.0000000000000000e+00
  -1.1211512503836436e+00   0.0000000000000000e+00
  -1.0891512503836438e+00   0.0000000000000000e+00
  -9.7915125038364359e-01   0.0000000000000000e+00
  -9.7915125038364359e-01   0.0000000000000000e+00
  -9.7915125038364359e-01   0.0000000000000000e+00
  -9.6315125038364369e-01   0.0000000000000000e+00
  -8.6615125038364371e-01   0.0000000000000000e+00
  -8.3515125038364368e-01   0.0000000000000000e+00
  -8.3515125038364368e-01   0.0000000000000000e+00
  -8.3515125038364368e-01   0.0000000000000000e+00
  -7.8815125038364364e-01   0.0000000000000000e+00
  -7.2015125038364358e-01  -9.9999999999980105e-03
  -6.9315125038364367e-01  -9.9999999999980105e-03
  -6.9315125038364367e-01  -9.9999999999980105e-03
  -6.9315125038364367e-01  -9.9999999999980105e-03
  -6.6315125038364364e-01  -9.9999999999980105e-03
  -6.1115125038364360e-01  -1.9999999999999574e-02
  -5.8315125038364357e-01  -1.9999999999999574e-02
  -5.8315125038364357e-01  -1.9999999999999574e-02
  -5.6515125038364356e-01  -1.9999999999999574e-02
  -5.5015125038364365e-01  -1.9999999999999574e-02
  -5.5015125038364365e-01  -1.9999999999999574e-02
  -5.5015125038364365e-01  -1.9999999999999574e-02
  -5.2415125038364363e-01  -2.9999999999997584e-02
  -4.8615125038364360e-01  -2.9999999999997584e-02
  -4.5215125038364351e-01  -3.9999999999999147e-02
  -4.1915125038364365e-01  -4.9999999999997158e-02
  -4.0715125038364364e-01  -4.9999999999997158e-02
  -4.0715125038364364e-01  -4.9999999999997158e-02
  -4.0715125038364364e-01  -4.9999999999997158e-02
  -3.8915125038364362e-01  -4.9999999999997158e-02
  -3.6115125038364360e-01  -5.9999999999998721e-02
  -3.1015125038364366e-01  -7.9999999999998295e-02
  -2.6415125038364362e-01  -8.9999999999999858e-02
  -2.6415125038364362e-01  -8.9999999999999858e-02
  -2.6415125038364362e-01  -8.9999999999999858e-02
  -2.4315125038364371e-01  -9.9999999999997868e-02
  -2.3415125038364357e-01  -1.0999999999999943e-01
  -2.3415125038364357e-01  -1.0999999999999943e-01
  -1.8515125038364369e-01  -1.2999999999999901e-01
  -1.3415125038364376e-01  -1.6000000000000014e-01
  -1.2115125038364362e-01  -1.6999999999999815e-01
  -1.2115125038364362e-01  -1.6999999999999815e-01
  -1.2115125038364362e-01  -1.6999999999999815e-01
  -1.0215125038364374e-01  -1.8999999999999773e-01
  -1.0215125038364374e-01  -1.8999999999999773e-01
  -1.0215125038364374e-01  -1.8999999999999773e-01
  -8.8151250383643728e-02  -1.9999999999999929e-01
  -4.7151250383643525e-02  -2.3000000000000043e-01
  -2.6151250383643593e-02  -2.5000000000000000e-01
  -2.6151250383643593e-02  -2.5000000000000000e-01
  -9.1512503836437015e-03  -2.6999999999999957e-01
   2.1848749616356428e-02  -2.9999999999999716e-01
   2.1848749616356428e-02  -2.9999999999999716e-01
   2.1848749616356428e-02  -2.9999999999999716e-01
   2.5848749616356446e-02  -3.0999999999999872e-01
   8.7848749616356511e-02  -3.9000000000000057e-01
   1.1584874961635624e-01  -4.2999999999999972e-01
   1.1584874961635624e-01  -4.2999999999999972e-01
   1.6484874961635640e-01  -5.1999999999999957e-01
   1.6484874961635640e-01  -5.1999999999999957e-01
   1.6484874961635640e-01  -5.1999999999999957e-01
   1.6684874961635646e-01  -5.1999999999999957e-01
   2.2284874961635628e-01  -6.4000000000000057e-01
   2.2284874961635628e-01  -6.4000000000000057e-01
   2.3384874961635638e-01  -6.6000000000000014e-01
   2.4784874961635620e-01  -6.8999999999999773e-01
   2.4784874961635620e-01  -6.8999999999999773e-01
   2.4784874961635620e-01  -6.8999999999999773e-01
   2.9184874961635621e-01  -8.0999999999999872e-01
   3.0684874961635639e-01  -8.4999999999999787e-01
   3.0684874961635639e-01  -8.4999999999999787e-01
   3.0884874961635655e-01  -8.5999999999999943e-01
   3.0884874961635655e-01  -8.5999999999999943e-01
   3.4284874961635636e-01  -9.5999999999999730e-01
   3.8084874961635623e-01  -1.0899999999999999e+00
   3.8084874961635623e-01  -1.0899999999999999e+00
   3.8884874961635624e-01  -1.1199999999999974e+00
   4.2984874961635655e-01  -1.2799999999999976e+00
   4.4284874961635645e-01  -1.3399999999999999e+00
   4.4284874961635645e-01  -1.3399999999999999e+00
   4.4984874961635657e-01  -1.3699999999999974e+00
   4.4984874961635657e-01  -1.3699999999999974e+00
   4.5484874961635641e-01  -1.3900000000000006e+00
   4.5484874961635641e-01  -1.3900000000000006e+00
   4.5484874961635641e-01  -1.3900000000000006e+00
   4.6784874961635636e-01  -1.4499999999999993e+00
   4.9684874961635633e-01  -1.5899999999999999e+00
   4.9684874961635633e-01  -1.5899999999999999e+00
   5.3484874961635653e-01  -1.7999999999999972e+00
   5.4584874961635621e-01  -1.8599999999999994e+00
   5.4584874961635621e-01  -1.8599999999999994e+00
   5.8884874961635636e-01  -2.1299999999999990e+00
   5.8884874961635636e-01  -2.1299999999999990e+00
   5.9684874961635637e-01  -2.1899999999999977e+00
   5.9684874961635637e-01  -2.1899999999999977e+00
   5.9684874961635637e-01  -2.1899999999999977e+00
   6.1884874961635616e-01  -2.3399999999999999e+00
   6.2784874961635651e-01  -2.4100000000000001e+00
   6.2784874961635651e-01  -2.4100000000000001e+00
   6.8184874961635633e-01  -2.8299999999999983e+00
   6.8184874961635633e-01  -2.8299999999999983e+00
   6.9084874961635623e-01  -2.9100000000000001e+00
   7.0484874961635646e-01  -3.0299999999999976e+00
   7.0484874961635646e-01  -3.0299999999999976e+00
   7.0484874961635646e-01  -3.0299999999999976e+00
   7.4384874961635616e-01  -3.3999999999999986e+00
   7.4384874961635616e-01  -3.3999999999999986e+00
   7.5284874961635651e-01  -3.4899999999999984e+00
   7.9084874961635632e-01  -3.8900000000000006e+00
   7.9084874961635632e-01  -3.8900000000000006e+00
   7.9084874961635632e-01  -3.8900000000000006e+00
   7.9784874961635643e-01  -3.9599999999999973e+00
   7.9784874961635643e-01  -3.9599999999999973e+00
   8.0684874961635633e-01  -4.0599999999999987e+00
   8.4684874961635637e-01  -4.5399999999999991e+00
   8.4684874961635637e-01  -4.5399999999999991e+00
   8.5484874961635637e-01  -4.6400000000000006e+00
   8.6284874961635638e-01  -4.7399999999999984e+00
   8.6284874961635638e-01  -4.7399999999999984e+00
   8.6284874961635638e-01  -4.7399999999999984e+00
   8.8984874961635652e-01  -5.0999999999999979e+00
   8.8984874961635652e-01  -5.0999999999999979e+00
   9.4884874961635624e-01  -5.9499999999999993e+00
   9.5484874961635646e-01  -6.0399999999999991e+00
   9.5484874961635646e-01  -6.0399999999999991e+00
   9.5484874961635646e-01  -6.0399999999999991e+00
   1.0148487496163565e+00  -7.0299999999999976e+00


==> Rd_Sigd_poly_NGC5897.txt <==
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8191512503836436e+00   0.0000000000000000e+00
  -1.5881512503836437e+00   0.0000000000000000e+00
  -1.5691512503836438e+00   0.0000000000000000e+00
  -1.4881512503836438e+00   0.0000000000000000e+00
  -1.3891512503836436e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.2891512503836435e+00   0.0000000000000000e+00
  -1.2641512503836436e+00   0.0000000000000000e+00
  -1.1891512503836437e+00   0.0000000000000000e+00
  -1.1211512503836436e+00   0.0000000000000000e+00
  -1.0891512503836438e+00   0.0000000000000000e+00
  -1.0891512503836438e+00   0.0000000000000000e+00
  -9.8915125038364360e-01   0.0000000000000000e+00
  -9.7915125038364359e-01   0.0000000000000000e+00
  -9.6315125038364369e-01   0.0000000000000000e+00
  -8.8915125038364362e-01   0.0000000000000000e+00
  -8.6615125038364371e-01   0.0000000000000000e+00
  -8.3515125038364368e-01   0.0000000000000000e+00
  -7.8915125038364364e-01   0.0000000000000000e+00
  -7.8815125038364364e-01   0.0000000000000000e+00
  -7.2015125038364358e-01   0.0000000000000000e+00
  -6.9315125038364367e-01   0.0000000000000000e+00
  -6.8915125038364367e-01   0.0000000000000000e+00
  -6.6315125038364364e-01   0.0000000000000000e+00
  -6.1115125038364360e-01   1.0000000000001563e-02
  -5.8915125038364358e-01   1.0000000000001563e-02
  -5.6515125038364356e-01   1.0000000000001563e-02
  -5.5015125038364365e-01   1.0000000000001563e-02
  -5.2415125038364363e-01   1.0000000000001563e-02
  -4.9015125038364360e-01   1.0000000000001563e-02
  -4.8615125038364360e-01   1.0000000000001563e-02
  -4.5215125038364351e-01   1.0000000000001563e-02
  -4.2315125038364365e-01   1.0000000000001563e-02
  -4.1915125038364365e-01   1.0000000000001563e-02
  -4.0715125038364364e-01   1.0000000000001563e-02
  -3.9015125038364373e-01   0.0000000000000000e+00
  -3.8915125038364362e-01   0.0000000000000000e+00
  -3.6115125038364360e-01   0.0000000000000000e+00
  -3.1015125038364366e-01   0.0000000000000000e+00
  -2.9015125038364364e-01  -9.9999999999980105e-03
  -2.6415125038364362e-01  -1.9999999999999574e-02
  -2.4315125038364371e-01  -1.9999999999999574e-02
  -1.9015125038364356e-01  -4.9999999999997158e-02
  -1.8515125038364369e-01  -4.9999999999997158e-02
  -1.3415125038364376e-01  -7.9999999999998295e-02
  -1.2115125038364362e-01  -8.9999999999999858e-02
  -1.0215125038364374e-01  -1.0999999999999943e-01
  -1.0215125038364374e-01  -1.0999999999999943e-01
  -9.0151250383643744e-02  -1.1999999999999744e-01
  -8.8151250383643728e-02  -1.1999999999999744e-01
  -7.4151250383643674e-02  -1.3999999999999702e-01
  -4.7151250383643525e-02  -1.6999999999999815e-01
  -9.1512503836437015e-03  -2.2999999999999687e-01
   9.8487496163563362e-03  -2.5999999999999801e-01
   2.1848749616356428e-02  -2.7999999999999758e-01
   2.5848749616356446e-02  -2.8999999999999915e-01
   8.7848749616356511e-02  -4.1999999999999815e-01
   1.0984874961635621e-01  -4.7999999999999687e-01
   1.3384874961635632e-01  -5.3999999999999915e-01
   1.6484874961635640e-01  -6.2999999999999901e-01
   1.6684874961635646e-01  -6.3999999999999702e-01
   2.0984874961635636e-01  -7.8999999999999915e-01
   2.3384874961635638e-01  -8.7999999999999901e-01
   2.4784874961635620e-01  -9.2999999999999972e-01
   2.4784874961635620e-01  -9.2999999999999972e-01
   2.7584874961635619e-01  -1.0499999999999972e+00
   2.9184874961635621e-01  -1.1199999999999974e+00
   3.0684874961635639e-01  -1.1899999999999977e+00
   3.0984874961635650e-01  -1.1999999999999993e+00
   3.4284874961635636e-01  -1.3699999999999974e+00
   3.8284874961635640e-01  -1.5799999999999983e+00
   3.8884874961635624e-01  -1.6099999999999994e+00
   4.0984874961635653e-01  -1.7299999999999969e+00
   4.2984874961635655e-01  -1.8599999999999994e+00
   4.5484874961635641e-01  -2.0099999999999980e+00
   4.5484874961635641e-01  -2.0099999999999980e+00
   4.5484874961635641e-01  -2.0099999999999980e+00
   4.6784874961635636e-01  -2.0999999999999979e+00
   4.6884874961635625e-01  -2.0999999999999979e+00
   5.3484874961635653e-01  -2.5599999999999987e+00
   5.4084874961635632e-01  -2.6099999999999994e+00
   5.9684874961635637e-01  -3.0399999999999991e+00
   5.9684874961635637e-01  -3.0399999999999991e+00
   5.9684874961635637e-01  -3.0399999999999991e+00
   6.0284874961635615e-01  -3.0899999999999999e+00
   6.1884874961635616e-01  -3.2199999999999989e+00
   6.8384874961635655e-01  -3.7899999999999991e+00
   6.9084874961635623e-01  -3.8499999999999979e+00
   7.0484874961635646e-01  -3.9799999999999969e+00
   7.0484874961635646e-01  -3.9799999999999969e+00
   7.0484874961635646e-01  -3.9799999999999969e+00
   7.5284874961635651e-01  -4.4399999999999977e+00
   7.9084874961635632e-01  -4.8299999999999983e+00
   8.0684874961635633e-01  -4.9899999999999984e+00
   8.1184874961635622e-01  -5.0399999999999991e+00
   8.3284874961635658e-01  -5.2699999999999996e+00
   8.3284874961635658e-01  -5.2699999999999996e+00
   8.6284874961635638e-01  -5.5999999999999979e+00


==> Rd_Sigd_poly_NGC5986.txt <==
  -2.1351512503836436e+00   0.0000000000000000e+00
  -1.9521512503836436e+00   0.0000000000000000e+00
  -1.9521512503836436e+00   0.0000000000000000e+00
  -1.9091512503836436e+00   0.0000000000000000e+00
  -1.8241512503836437e+00   0.0000000000000000e+00
  -1.7371512503836437e+00   0.0000000000000000e+00
  -1.7211512503836437e+00   0.0000000000000000e+00
  -1.7211512503836437e+00   0.0000000000000000e+00
  -1.6481512503836435e+00   0.0000000000000000e+00
  -1.6231512503836436e+00   0.0000000000000000e+00
  -1.6231512503836436e+00   0.0000000000000000e+00
  -1.5611512503836436e+00   0.0000000000000000e+00
  -1.5231512503836437e+00   0.0000000000000000e+00
  -1.5231512503836437e+00   0.0000000000000000e+00
  -1.4751512503836435e+00   0.0000000000000000e+00
  -1.4221512503836435e+00   0.0000000000000000e+00
  -1.4221512503836435e+00   0.0000000000000000e+00
  -1.3871512503836436e+00   0.0000000000000000e+00
  -1.3231512503836436e+00   0.0000000000000000e+00
  -1.3231512503836436e+00   0.0000000000000000e+00
  -1.3011512503836435e+00   0.0000000000000000e+00
  -1.2231512503836435e+00   0.0000000000000000e+00
  -1.2231512503836435e+00   0.0000000000000000e+00
  -1.2131512503836437e+00   0.0000000000000000e+00
  -1.1271512503836436e+00   0.0000000000000000e+00
  -1.1231512503836436e+00   0.0000000000000000e+00
  -1.1231512503836436e+00   0.0000000000000000e+00
  -1.0391512503836438e+00  -1.0000000000001563e-02
  -1.0231512503836435e+00  -1.0000000000001563e-02
  -1.0231512503836435e+00  -1.0000000000001563e-02
  -9.5215125038364368e-01  -1.0000000000001563e-02
  -9.2315125038364365e-01  -1.0000000000001563e-02
  -9.2315125038364365e-01  -1.0000000000001563e-02
  -8.6515125038364360e-01  -1.9999999999999574e-02
  -8.2315125038364378e-01  -1.9999999999999574e-02
  -8.2315125038364378e-01  -1.9999999999999574e-02
  -7.7815125038364363e-01  -3.0000000000001137e-02
  -7.2315125038364370e-01  -5.0000000000000711e-02
  -7.2315125038364370e-01  -5.0000000000000711e-02
  -6.9115125038364367e-01  -6.0000000000002274e-02
  -6.2315125038364361e-01  -8.9999999999999858e-02
  -6.2315125038364361e-01  -8.9999999999999858e-02
  -6.0415125038364370e-01  -1.0000000000000142e-01
  -5.2315125038364363e-01  -1.7000000000000171e-01
  -5.2315125038364363e-01  -1.7000000000000171e-01
  -5.1715125038364373e-01  -1.7000000000000171e-01
  -4.3015125038364355e-01  -2.8999999999999915e-01
  -4.2415125038364354e-01  -3.0000000000000071e-01
  -4.2415125038364354e-01  -3.0000000000000071e-01
  -3.4315125038364358e-01  -4.6000000000000085e-01
  -3.2415125038364367e-01  -5.0000000000000000e-01
  -3.2415125038364367e-01  -5.0000000000000000e-01
  -2.5615125038364361e-01  -6.9000000000000128e-01
  -2.2415125038364356e-01  -8.0000000000000071e-01
  -2.2415125038364356e-01  -8.0000000000000071e-01
  -1.6915125038364362e-01  -1.0000000000000000e+00
  -1.2415125038364372e-01  -1.1900000000000013e+00
  -1.2415125038364372e-01  -1.1900000000000013e+00
  -8.2151250383643737e-02  -1.3900000000000006e+00
  -2.4151250383643599e-02  -1.6799999999999997e+00
  -2.4151250383643599e-02  -1.6799999999999997e+00
   4.8487496163563196e-03  -1.8399999999999999e+00
   7.5848749616356501e-02  -2.2699999999999996e+00
   7.5848749616356501e-02  -2.2699999999999996e+00
   7.8848749616356351e-02  -2.2899999999999991e+00
   7.8848749616356351e-02  -2.2899999999999991e+00
   9.2848749616356349e-02  -2.3700000000000010e+00
   1.7584874961635630e-01  -2.9400000000000013e+00
   1.7584874961635630e-01  -2.9400000000000013e+00
   1.7984874961635633e-01  -2.9700000000000024e+00
   2.6684874961635630e-01  -3.6200000000000010e+00
   2.7584874961635619e-01  -3.6900000000000013e+00
   2.7584874961635619e-01  -3.6900000000000013e+00
   3.5384874961635654e-01  -4.3200000000000003e+00
   3.7584874961635628e-01  -4.5100000000000016e+00
   3.7584874961635628e-01  -4.5100000000000016e+00
   3.7984874961635628e-01  -4.5399999999999991e+00
   3.7984874961635628e-01  -4.5399999999999991e+00
   4.4084874961635623e-01  -5.0700000000000003e+00
   4.5484874961635641e-01  -5.1900000000000013e+00
   5.8784874961635647e-01  -6.4100000000000001e+00
   5.9684874961635637e-01  -6.5000000000000000e+00
   6.8084874961635644e-01  -7.3000000000000007e+00
   7.0484874961635646e-01  -7.5300000000000011e+00
   7.2984874961635637e-01  -7.7800000000000011e+00
   7.9084874961635632e-01  -8.3799999999999990e+00
   8.6284874961635638e-01  -9.0899999999999999e+00
   8.8884874961635618e-01  -9.3500000000000014e+00
   8.8884874961635618e-01  -9.3500000000000014e+00


==> Rd_Sigd_poly_NGC6101.txt <==
  -1.8191512503836436e+00   0.0000000000000000e+00
  -1.5881512503836437e+00   1.0000000000001563e-02
  -1.4881512503836438e+00   1.0000000000001563e-02
  -1.3891512503836436e+00   1.0000000000001563e-02
  -1.3781512503836437e+00   1.0000000000001563e-02
  -1.2891512503836435e+00   1.0000000000001563e-02
  -1.1891512503836437e+00   1.0000000000001563e-02
  -1.1211512503836436e+00   1.0000000000001563e-02
  -1.0891512503836438e+00   1.0000000000001563e-02
  -9.8915125038364360e-01   1.0000000000001563e-02
  -9.7915125038364359e-01   1.9999999999999574e-02
  -8.8915125038364362e-01   1.9999999999999574e-02
  -8.3515125038364368e-01   1.9999999999999574e-02
  -7.8915125038364364e-01   3.0000000000001137e-02
  -6.9315125038364367e-01   3.0000000000001137e-02
  -6.8915125038364367e-01   3.0000000000001137e-02
  -5.8915125038364358e-01   3.9999999999999147e-02
  -5.5015125038364365e-01   3.9999999999999147e-02
  -4.9015125038364360e-01   3.9999999999999147e-02
  -4.0715125038364364e-01   3.0000000000001137e-02
  -3.9015125038364373e-01   3.0000000000001137e-02
  -2.9015125038364364e-01  -3.0000000000001137e-02
  -2.6415125038364362e-01  -5.0000000000000711e-02
  -1.9015125038364356e-01  -1.4999999999999858e-01
  -1.2115125038364362e-01  -2.8999999999999915e-01
  -9.0151250383643744e-02  -3.7000000000000099e-01
   9.8487496163563362e-03  -7.1999999999999886e-01
   2.1848749616356428e-02  -7.6999999999999957e-01
   1.0984874961635621e-01  -1.2100000000000009e+00
   2.0984874961635636e-01  -1.8700000000000010e+00
   3.0684874961635639e-01  -2.6799999999999997e+00
   3.0984874961635650e-01  -2.6999999999999993e+00
   4.0984874961635653e-01  -3.7100000000000009e+00


==> Rd_Sigd_poly_NGC612.txt <==
  -6.5800000000000003e-01   0.0000000000000000e+00
  -4.4400000000000006e-01   0.0000000000000000e+00
  -3.5699999999999998e-01   0.0000000000000000e+00
  -2.6800000000000002e-01   0.0000000000000000e+00
  -1.7999999999999999e-01   0.0000000000000000e+00
  -9.1999999999999985e-02   0.0000000000000000e+00
  -9.1999999999999985e-02   0.0000000000000000e+00
  -3.9999999999999879e-03   0.0000000000000000e+00
   8.2999999999999963e-02   0.0000000000000000e+00
   1.7000000000000001e-01   0.0000000000000000e+00
   2.0899999999999996e-01   0.0000000000000000e+00
   2.5800000000000001e-01   0.0000000000000000e+00
   3.4399999999999997e-01   0.0000000000000000e+00
   4.3099999999999994e-01   0.0000000000000000e+00
   5.1400000000000001e-01   0.0000000000000000e+00
   5.1900000000000002e-01   0.0000000000000000e+00
   6.0499999999999998e-01   0.0000000000000000e+00
   6.8899999999999995e-01   0.0000000000000000e+00
   6.9299999999999995e-01   0.0000000000000000e+00
   7.8000000000000003e-01   0.0000000000000000e+00
   8.1499999999999995e-01   0.0000000000000000e+00
   8.6699999999999999e-01   0.0000000000000000e+00
   9.1200000000000003e-01  -1.0000000000001563e-02
   9.5399999999999996e-01  -1.0000000000001563e-02
   9.8999999999999999e-01  -1.0000000000001563e-02
   1.0409999999999999e+00  -2.0000000000003126e-02
   1.0580000000000001e+00  -2.0000000000003126e-02
   1.1150000000000000e+00  -3.0000000000001137e-02
   1.1279999999999999e+00  -4.0000000000002700e-02
   1.1670000000000000e+00  -5.0000000000000711e-02
   1.2130000000000001e+00  -6.0000000000002274e-02
   1.2150000000000001e+00  -6.0000000000002274e-02
   1.2540000000000000e+00  -8.0000000000001847e-02
   1.2920000000000000e+00  -1.0000000000000142e-01
   1.3020000000000000e+00  -1.1000000000000298e-01
   1.3260000000000001e+00  -1.3000000000000256e-01
   1.3590000000000000e+00  -1.5000000000000213e-01
   1.3890000000000000e+00  -1.8000000000000327e-01
   1.3890000000000000e+00  -1.8000000000000327e-01
   1.4170000000000000e+00  -2.1000000000000085e-01
   1.4680000000000000e+00  -2.8000000000000114e-01
   1.4760000000000000e+00  -2.9000000000000270e-01
   1.5349999999999999e+00  -3.9000000000000057e-01
   1.5629999999999999e+00  -4.5000000000000284e-01
   1.5930000000000000e+00  -5.2000000000000313e-01
   1.6439999999999999e+00  -6.4000000000000057e-01
   1.6499999999999999e+00  -6.6000000000000014e-01
   1.6899999999999999e+00  -7.8000000000000114e-01
   1.7310000000000001e+00  -9.1000000000000014e-01
   1.7370000000000001e+00  -9.3000000000000327e-01
   1.7689999999999999e+00  -1.0500000000000007e+00
   1.8040000000000000e+00  -1.1800000000000033e+00
   1.8240000000000001e+00  -1.2700000000000031e+00
   1.8660000000000001e+00  -1.4500000000000028e+00
   1.9110000000000000e+00  -1.6700000000000017e+00
   1.9450000000000001e+00  -1.8500000000000014e+00
   1.9990000000000001e+00  -2.1400000000000006e+00
   2.0120000000000000e+00  -2.2200000000000024e+00
   2.0699999999999998e+00  -2.5800000000000018e+00
   2.1210000000000000e+00  -2.9200000000000017e+00
   2.1669999999999998e+00  -3.2500000000000000e+00
   2.2080000000000002e+00  -3.5600000000000023e+00
   2.2460000000000000e+00  -3.8500000000000014e+00
   2.3130000000000002e+00  -4.4100000000000001e+00
   2.3969999999999998e+00  -5.1600000000000001e+00


==> Rd_Sigd_poly_NGC6144.txt <==
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.5691512503836438e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.2641512503836436e+00  -9.9999999999980105e-03
  -1.1211512503836436e+00  -9.9999999999980105e-03
  -1.1211512503836436e+00  -9.9999999999980105e-03
  -1.1211512503836436e+00  -9.9999999999980105e-03
  -1.0891512503836438e+00  -1.9999999999999574e-02
  -9.7915125038364359e-01  -2.9999999999997584e-02
  -9.7915125038364359e-01  -2.9999999999997584e-02
  -9.7915125038364359e-01  -2.9999999999997584e-02
  -9.6315125038364369e-01  -2.9999999999997584e-02
  -8.6615125038364371e-01  -5.0000000000000711e-02
  -8.3515125038364368e-01  -5.0000000000000711e-02
  -8.3515125038364368e-01  -5.0000000000000711e-02
  -8.3515125038364368e-01  -5.0000000000000711e-02
  -7.8815125038364364e-01  -7.0000000000000284e-02
  -7.2015125038364358e-01  -8.9999999999999858e-02
  -6.9315125038364367e-01  -9.9999999999997868e-02
  -6.9315125038364367e-01  -9.9999999999997868e-02
  -6.9315125038364367e-01  -9.9999999999997868e-02
  -6.6315125038364364e-01  -1.0999999999999943e-01
  -6.1115125038364360e-01  -1.4000000000000057e-01
  -5.6515125038364356e-01  -1.6999999999999815e-01
  -5.5015125038364365e-01  -1.7999999999999972e-01
  -5.5015125038364365e-01  -1.7999999999999972e-01
  -5.5015125038364365e-01  -1.7999999999999972e-01
  -5.2415125038364363e-01  -1.9999999999999929e-01
  -4.8615125038364360e-01  -2.3000000000000043e-01
  -4.5215125038364351e-01  -2.6999999999999957e-01
  -4.1915125038364365e-01  -3.0000000000000071e-01
  -4.0715125038364364e-01  -3.0999999999999872e-01
  -4.0715125038364364e-01  -3.0999999999999872e-01
  -4.0715125038364364e-01  -3.0999999999999872e-01
  -3.8915125038364362e-01  -3.2999999999999829e-01
  -3.6115125038364360e-01  -3.7000000000000099e-01
  -3.1015125038364366e-01  -4.3999999999999773e-01
  -2.6415125038364362e-01  -5.0999999999999801e-01
  -2.6415125038364362e-01  -5.0999999999999801e-01
  -2.6415125038364362e-01  -5.0999999999999801e-01
  -2.4315125038364371e-01  -5.5000000000000071e-01
  -1.8515125038364369e-01  -6.6000000000000014e-01
  -1.3415125038364376e-01  -7.6999999999999957e-01
  -1.2115125038364362e-01  -7.8999999999999915e-01
  -1.2115125038364362e-01  -7.8999999999999915e-01
  -1.2115125038364362e-01  -7.8999999999999915e-01
  -8.8151250383643728e-02  -8.7000000000000099e-01
  -4.7151250383643525e-02  -9.6999999999999886e-01
  -9.1512503836437015e-03  -1.0700000000000003e+00
   2.1848749616356428e-02  -1.1499999999999986e+00
   2.1848749616356428e-02  -1.1499999999999986e+00
   2.1848749616356428e-02  -1.1499999999999986e+00
   2.5848749616356446e-02  -1.1600000000000001e+00
   8.7848749616356511e-02  -1.3399999999999999e+00
   1.6484874961635640e-01  -1.5799999999999983e+00
   1.6484874961635640e-01  -1.5799999999999983e+00
   1.6484874961635640e-01  -1.5799999999999983e+00
   1.6684874961635646e-01  -1.5899999999999999e+00
   2.3384874961635638e-01  -1.8099999999999987e+00
   2.9184874961635621e-01  -2.0199999999999996e+00
   3.0684874961635639e-01  -2.0799999999999983e+00
   3.0684874961635639e-01  -2.0799999999999983e+00
   3.0684874961635639e-01  -2.0799999999999983e+00
   3.4284874961635636e-01  -2.2100000000000009e+00
   3.8884874961635624e-01  -2.3900000000000006e+00
   4.2984874961635655e-01  -2.5500000000000007e+00
   4.4984874961635657e-01  -2.6400000000000006e+00
   4.4984874961635657e-01  -2.6400000000000006e+00
   4.6784874961635636e-01  -2.7100000000000009e+00
   5.3484874961635653e-01  -2.9899999999999984e+00
   6.1884874961635616e-01  -3.3700000000000010e+00
   6.9084874961635623e-01  -3.6999999999999993e+00
   7.5284874961635651e-01  -4.0000000000000000e+00
   8.0684874961635633e-01  -4.2799999999999976e+00
   8.5484874961635637e-01  -4.5199999999999996e+00
   8.9784874961635652e-01  -4.7500000000000000e+00
   9.3784874961635656e-01  -4.9600000000000009e+00


==> Rd_Sigd_poly_NGC6205.txt <==
  -1.5691512503836438e+00   0.0000000000000000e+00
  -1.2641512503836436e+00   0.0000000000000000e+00
  -1.1841512503836435e+00   0.0000000000000000e+00
  -1.0891512503836438e+00   0.0000000000000000e+00
  -9.6315125038364369e-01  -1.0000000000001563e-02
  -8.7115125038364360e-01  -1.0000000000001563e-02
  -8.6615125038364371e-01  -1.0000000000001563e-02
  -8.4515125038364358e-01  -1.9999999999999574e-02
  -7.8815125038364364e-01  -1.9999999999999574e-02
  -7.2015125038364358e-01  -3.0000000000001137e-02
  -6.6315125038364364e-01  -5.0000000000000711e-02
  -6.5015125038364374e-01  -5.0000000000000711e-02
  -6.5015125038364374e-01  -5.0000000000000711e-02
  -6.1115125038364360e-01  -5.9999999999998721e-02
  -6.1115125038364360e-01  -5.9999999999998721e-02
  -5.8515125038364357e-01  -7.0000000000000284e-02
  -5.6515125038364356e-01  -8.0000000000001847e-02
  -5.2415125038364363e-01  -1.0000000000000142e-01
  -4.8615125038364360e-01  -1.2000000000000099e-01
  -4.5215125038364351e-01  -1.4000000000000057e-01
  -4.2315125038364365e-01  -1.7000000000000171e-01
  -4.1915125038364365e-01  -1.7000000000000171e-01
  -3.8915125038364362e-01  -1.9999999999999929e-01
  -3.8315125038364362e-01  -2.1000000000000085e-01
  -3.6115125038364360e-01  -2.3000000000000043e-01
  -3.4815125038364370e-01  -2.4000000000000199e-01
  -3.4815125038364370e-01  -2.4000000000000199e-01
  -3.3115125038364357e-01  -2.6000000000000156e-01
  -3.1015125038364366e-01  -2.8999999999999915e-01
  -2.4315125038364371e-01  -4.0000000000000213e-01
  -1.8515125038364369e-01  -5.1000000000000156e-01
  -1.7215125038364351e-01  -5.3999999999999915e-01
  -1.6415125038364356e-01  -5.5000000000000071e-01
  -1.3515125038364367e-01  -6.2000000000000099e-01
  -1.3415125038364376e-01  -6.2000000000000099e-01
  -8.8151250383643728e-02  -7.4000000000000199e-01
  -7.4151250383643674e-02  -7.8000000000000114e-01
  -4.7151250383643525e-02  -8.5999999999999943e-01
  -4.7151250383643525e-02  -8.5999999999999943e-01
  -4.7151250383643525e-02  -8.5999999999999943e-01
  -9.1512503836437015e-03  -9.9000000000000199e-01
   2.5848749616356446e-02  -1.1099999999999994e+00
   4.9848749616356457e-02  -1.1999999999999993e+00
   8.7848749616356511e-02  -1.3500000000000014e+00
   1.2884874961635642e-01  -1.5199999999999996e+00
   1.3384874961635632e-01  -1.5399999999999991e+00
   1.6684874961635646e-01  -1.6900000000000013e+00
   2.3384874961635638e-01  -2.0300000000000011e+00
   2.5384874961635640e-01  -2.1299999999999990e+00
   2.7584874961635619e-01  -2.2500000000000000e+00
   2.9184874961635621e-01  -2.3399999999999999e+00
   3.4284874961635636e-01  -2.6400000000000006e+00
   3.4984874961635642e-01  -2.6799999999999997e+00
   3.8284874961635640e-01  -2.8900000000000006e+00
   3.8884874961635624e-01  -2.9200000000000017e+00
   4.2984874961635655e-01  -3.1999999999999993e+00
   4.2984874961635655e-01  -3.1900000000000013e+00
   4.5484874961635641e-01  -3.3599999999999994e+00
   4.6784874961635636e-01  -3.4499999999999993e+00
   4.6884874961635625e-01  -3.4600000000000009e+00
   5.2384874961635641e-01  -3.8599999999999994e+00
   5.3484874961635653e-01  -3.9400000000000013e+00
   5.4084874961635632e-01  -3.9800000000000004e+00
   5.9684874961635637e-01  -4.4200000000000017e+00
   5.9684874961635637e-01  -4.4200000000000017e+00
   6.0984874961635627e-01  -4.5199999999999996e+00
   6.1884874961635616e-01  -4.6000000000000014e+00
   6.3384874961635618e-01  -4.7199999999999989e+00
   6.8184874961635633e-01  -5.1200000000000010e+00
   6.9084874961635623e-01  -5.1999999999999993e+00
   6.9884874961635624e-01  -5.2699999999999996e+00
   7.0484874961635646e-01  -5.3200000000000003e+00
   7.0484874961635646e-01  -5.3200000000000003e+00
   7.4384874961635616e-01  -5.6700000000000017e+00
   7.5284874961635651e-01  -5.7400000000000020e+00
   7.5784874961635640e-01  -5.7899999999999991e+00
   7.9084874961635632e-01  -6.1000000000000014e+00
   7.9084874961635632e-01  -6.1000000000000014e+00
   7.9084874961635632e-01  -6.1000000000000014e+00
   7.9784874961635643e-01  -6.1600000000000001e+00
   8.0684874961635633e-01  -6.2500000000000000e+00
   8.1084874961635633e-01  -6.2899999999999991e+00
   8.4684874961635637e-01  -6.6400000000000006e+00
   8.5484874961635637e-01  -6.7100000000000009e+00
   8.5784874961635649e-01  -6.7400000000000020e+00
   8.6284874961635638e-01  -6.7899999999999991e+00
   8.6284874961635638e-01  -6.7899999999999991e+00
   8.6284874961635638e-01  -6.7899999999999991e+00
   8.8984874961635652e-01  -7.0599999999999987e+00
   8.9784874961635652e-01  -7.1500000000000021e+00
   8.9984874961635630e-01  -7.1700000000000017e+00
   9.2484874961635621e-01  -7.4200000000000017e+00
   9.2484874961635621e-01  -7.4200000000000017e+00
   9.2484874961635621e-01  -7.4200000000000017e+00
   9.2884874961635622e-01  -7.4600000000000009e+00
   9.3784874961635656e-01  -7.5599999999999987e+00
   9.3884874961635645e-01  -7.5700000000000003e+00
   9.6484874961635625e-01  -7.8399999999999999e+00
   9.7384874961635615e-01  -7.9400000000000013e+00
   9.7884874961635648e-01  -7.9900000000000020e+00
   9.7884874961635648e-01  -7.9900000000000020e+00
   9.7884874961635648e-01  -7.9900000000000020e+00
   9.9884874961635650e-01  -8.2100000000000009e+00
   1.0068487496163565e+00  -8.3000000000000007e+00
   1.0268487496163565e+00  -8.5199999999999996e+00
   1.0268487496163565e+00  -8.5199999999999996e+00
   1.0268487496163565e+00  -8.5199999999999996e+00
   1.0298487496163562e+00  -8.5500000000000007e+00
   1.0368487496163563e+00  -8.6299999999999990e+00
   1.0588487496163566e+00  -8.8799999999999990e+00
   1.0708487496163566e+00  -9.0100000000000016e+00
   1.0708487496163566e+00  -9.0100000000000016e+00
   1.0708487496163566e+00  -9.0100000000000016e+00
   1.0798487496163565e+00  -9.1200000000000010e+00
   1.0858487496163562e+00  -9.1799999999999997e+00
   1.1098487496163563e+00  -9.4600000000000009e+00
   1.1098487496163563e+00  -9.4600000000000009e+00
   1.1098487496163563e+00  -9.4600000000000009e+00
   1.1108487496163562e+00  -9.4800000000000004e+00
   1.1298487496163563e+00  -9.6999999999999993e+00
   1.1458487496163563e+00  -9.8900000000000006e+00
   1.1458487496163563e+00  -9.8900000000000006e+00
   1.1478487496163565e+00  -9.9100000000000001e+00
   1.1638487496163565e+00  -1.0109999999999999e+01
   1.1748487496163562e+00  -1.0240000000000002e+01
   1.1788487496163562e+00  -1.0289999999999999e+01
   1.1788487496163562e+00  -1.0289999999999999e+01
   1.1908487496163562e+00  -1.0440000000000001e+01
   1.2098487496163564e+00  -1.0670000000000002e+01
   1.2258487496163564e+00  -1.0870000000000001e+01
   1.2258487496163564e+00  -1.0870000000000001e+01
   1.2358487496163562e+00  -1.1000000000000000e+01
   1.2538487496163564e+00  -1.1230000000000000e+01
   1.2798487496163562e+00  -1.1559999999999999e+01
   1.3048487496163566e+00  -1.1890000000000001e+01
   1.3278487496163562e+00  -1.2190000000000001e+01


==> Rd_Sigd_poly_NGC6273.txt <==
  -2.1351512503836436e+00   0.0000000000000000e+00
  -2.1351512503836436e+00   0.0000000000000000e+00
  -2.1351512503836436e+00   0.0000000000000000e+00
  -1.9091512503836436e+00   0.0000000000000000e+00
  -1.9091512503836436e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8241512503836437e+00   0.0000000000000000e+00
  -1.8241512503836437e+00   0.0000000000000000e+00
  -1.8241512503836437e+00   0.0000000000000000e+00
  -1.7371512503836437e+00   0.0000000000000000e+00
  -1.7371512503836437e+00   0.0000000000000000e+00
  -1.7371512503836437e+00   0.0000000000000000e+00
  -1.6481512503836435e+00   0.0000000000000000e+00
  -1.6481512503836435e+00   0.0000000000000000e+00
  -1.6481512503836435e+00   0.0000000000000000e+00
  -1.5691512503836438e+00   0.0000000000000000e+00
  -1.5611512503836436e+00   0.0000000000000000e+00
  -1.5611512503836436e+00   0.0000000000000000e+00
  -1.5611512503836436e+00   0.0000000000000000e+00
  -1.4751512503836435e+00   0.0000000000000000e+00
  -1.4751512503836435e+00   0.0000000000000000e+00
  -1.4751512503836435e+00   0.0000000000000000e+00
  -1.3871512503836436e+00  -9.9999999999980105e-03
  -1.3871512503836436e+00  -9.9999999999980105e-03
  -1.3871512503836436e+00  -9.9999999999980105e-03
  -1.3011512503836435e+00  -9.9999999999980105e-03
  -1.3011512503836435e+00  -9.9999999999980105e-03
  -1.3011512503836435e+00  -9.9999999999980105e-03
  -1.2641512503836436e+00  -1.9999999999999574e-02
  -1.2131512503836437e+00  -1.9999999999999574e-02
  -1.2131512503836437e+00  -1.9999999999999574e-02
  -1.2131512503836437e+00  -1.9999999999999574e-02
  -1.1271512503836436e+00  -3.9999999999999147e-02
  -1.1271512503836436e+00  -3.9999999999999147e-02
  -1.1271512503836436e+00  -3.9999999999999147e-02
  -1.0891512503836438e+00  -3.9999999999999147e-02
  -1.0391512503836438e+00  -5.0000000000000711e-02
  -1.0391512503836438e+00  -5.0000000000000711e-02
  -1.0391512503836438e+00  -5.0000000000000711e-02
  -9.6315125038364369e-01  -7.9999999999998295e-02
  -9.5215125038364368e-01  -7.9999999999998295e-02
  -9.5215125038364368e-01  -7.9999999999998295e-02
  -9.5215125038364368e-01  -7.9999999999998295e-02
  -8.6615125038364371e-01  -1.2000000000000099e-01
  -8.6515125038364360e-01  -1.2000000000000099e-01
  -8.6515125038364360e-01  -1.2000000000000099e-01
  -8.6515125038364360e-01  -1.2000000000000099e-01
  -7.8815125038364364e-01  -1.6999999999999815e-01
  -7.7815125038364363e-01  -1.7999999999999972e-01
  -7.7815125038364363e-01  -1.7999999999999972e-01
  -7.7815125038364363e-01  -1.7999999999999972e-01
  -7.2015125038364358e-01  -2.1999999999999886e-01
  -6.9115125038364367e-01  -2.5000000000000000e-01
  -6.9115125038364367e-01  -2.5000000000000000e-01
  -6.9115125038364367e-01  -2.5000000000000000e-01
  -6.6315125038364364e-01  -2.7999999999999758e-01
  -6.1115125038364360e-01  -3.3999999999999986e-01
  -6.0415125038364370e-01  -3.4999999999999787e-01
  -6.0415125038364370e-01  -3.4999999999999787e-01
  -6.0415125038364370e-01  -3.4999999999999787e-01
  -5.6515125038364356e-01  -4.1000000000000014e-01
  -5.2415125038364363e-01  -4.6999999999999886e-01
  -5.1715125038364373e-01  -4.8999999999999844e-01
  -5.1715125038364373e-01  -4.8999999999999844e-01
  -5.1715125038364373e-01  -4.8999999999999844e-01
  -4.8615125038364360e-01  -5.3999999999999915e-01
  -4.5215125038364351e-01  -6.0999999999999943e-01
  -4.3015125038364355e-01  -6.6000000000000014e-01
  -4.3015125038364355e-01  -6.6000000000000014e-01
  -4.3015125038364355e-01  -6.6000000000000014e-01
  -4.1915125038364365e-01  -6.7999999999999972e-01
  -3.8915125038364362e-01  -7.5000000000000000e-01
  -3.6115125038364360e-01  -8.2000000000000028e-01
  -3.4315125038364358e-01  -8.5999999999999943e-01
  -3.4315125038364358e-01  -8.5999999999999943e-01
  -3.4315125038364358e-01  -8.5999999999999943e-01
  -3.1015125038364366e-01  -9.4999999999999929e-01
  -2.5615125038364361e-01  -1.1099999999999994e+00
  -2.5615125038364361e-01  -1.1099999999999994e+00
  -2.5615125038364361e-01  -1.1099999999999994e+00
  -2.4315125038364371e-01  -1.1499999999999986e+00
  -1.8515125038364369e-01  -1.3399999999999999e+00
  -1.6915125038364362e-01  -1.3999999999999986e+00
  -1.6915125038364362e-01  -1.3999999999999986e+00
  -1.6915125038364362e-01  -1.3999999999999986e+00
  -1.3415125038364376e-01  -1.5299999999999976e+00
  -8.8151250383643728e-02  -1.6999999999999993e+00
  -8.2151250383643737e-02  -1.7300000000000004e+00
  -8.2151250383643737e-02  -1.7300000000000004e+00
  -8.2151250383643737e-02  -1.7300000000000004e+00
  -4.7151250383643525e-02  -1.8700000000000010e+00
  -9.1512503836437015e-03  -2.0299999999999976e+00
   4.8487496163563196e-03  -2.0999999999999979e+00
   4.8487496163563196e-03  -2.0999999999999979e+00
   4.8487496163563196e-03  -2.0999999999999979e+00
   2.5848749616356446e-02  -2.1899999999999977e+00
   7.8848749616356351e-02  -2.4399999999999977e+00
   8.7848749616356511e-02  -2.4800000000000004e+00
   9.2848749616356349e-02  -2.5000000000000000e+00
   9.2848749616356349e-02  -2.5000000000000000e+00
   9.2848749616356349e-02  -2.5000000000000000e+00
   1.6684874961635646e-01  -2.8799999999999990e+00
   1.7984874961635633e-01  -2.9499999999999993e+00
   1.7984874961635633e-01  -2.9499999999999993e+00
   1.7984874961635633e-01  -2.9499999999999993e+00
   2.3384874961635638e-01  -3.2399999999999984e+00
   2.6684874961635630e-01  -3.4299999999999997e+00
   2.6684874961635630e-01  -3.4299999999999997e+00
   2.6684874961635630e-01  -3.4299999999999997e+00
   2.8684874961635631e-01  -3.5399999999999991e+00
   2.8684874961635631e-01  -3.5399999999999991e+00
   2.9184874961635621e-01  -3.5700000000000003e+00
   3.4284874961635636e-01  -3.8799999999999990e+00
   3.5384874961635654e-01  -3.9399999999999977e+00
   3.5384874961635654e-01  -3.9399999999999977e+00
   3.5384874961635654e-01  -3.9399999999999977e+00
   3.8884874961635624e-01  -4.1600000000000001e+00
   4.2884874961635622e-01  -4.4199999999999982e+00
   4.2984874961635655e-01  -4.4299999999999997e+00
   4.4084874961635623e-01  -4.5000000000000000e+00
   4.4084874961635623e-01  -4.5000000000000000e+00
   4.4084874961635623e-01  -4.5000000000000000e+00
   4.6784874961635636e-01  -4.6799999999999997e+00
   4.9484874961635650e-01  -4.8599999999999994e+00
   5.3484874961635653e-01  -5.1400000000000006e+00
   5.8784874961635647e-01  -5.5099999999999980e+00
   6.1884874961635616e-01  -5.7399999999999984e+00
   6.6384874961635654e-01  -6.0799999999999983e+00
   6.9084874961635623e-01  -6.2799999999999976e+00
   7.2984874961635637e-01  -6.5899999999999999e+00
   7.5284874961635651e-01  -6.7699999999999996e+00
   8.0684874961635633e-01  -7.2100000000000009e+00
   8.1584874961635623e-01  -7.2899999999999991e+00
   8.3684874961635658e-01  -7.4600000000000009e+00
   9.2284874961635643e-01  -8.1999999999999993e+00
   9.2284874961635643e-01  -8.1999999999999993e+00


==> Rd_Sigd_poly_NGC6352.txt <==
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.0461512503836436e+00  -9.9999999999997868e-03
  -2.0461512503836436e+00  -9.9999999999997868e-03
  -2.0461512503836436e+00  -9.9999999999997868e-03
  -2.0461512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6351512503836436e+00  -5.0000000000000711e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.3941512503836435e+00  -1.4000000000000057e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2481512503836436e+00  -2.5000000000000000e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1541512503836437e+00  -3.5999999999999943e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0671512503836436e+00  -4.8000000000000043e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.6915125038364358e-01  -6.6000000000000014e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -8.6515125038364360e-01  -8.9000000000000057e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -7.7615125038364363e-01  -1.1199999999999992e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.0115125038364368e-01  -1.3399999999999999e+00
  -7.0015125038364356e-01  -1.3399999999999999e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.3315125038364362e-01  -1.5599999999999987e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.5615125038364366e-01  -1.8299999999999983e+00
  -5.0315125038364372e-01  -2.0300000000000011e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.1915125038364365e-01  -2.3700000000000010e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.9015125038364373e-01  -2.4899999999999984e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.5115125038364359e-01  -2.6700000000000017e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -2.9015125038364364e-01  -2.9499999999999993e+00
  -2.3615125038364360e-01  -3.2100000000000009e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -1.8315125038364363e-01  -3.4899999999999984e+00
  -1.7715125038364365e-01  -3.5199999999999996e+00
  -1.4615125038364365e-01  -3.6799999999999997e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2715125038364358e-01  -3.7899999999999991e+00
  -5.5151250383643553e-02  -4.1999999999999993e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -1.1151250383643735e-02  -4.4600000000000009e+00
  -4.1512503836436312e-03  -4.5000000000000000e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   1.0284874961635636e-01  -5.1799999999999997e+00
   1.3184874961635626e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.7284874961635643e-01  -5.6600000000000001e+00
   1.8884874961635642e-01  -5.7699999999999996e+00
   2.0584874961635632e-01  -5.8900000000000006e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.6084874961635657e-01  -6.2899999999999991e+00
   2.7884874961635631e-01  -6.4299999999999997e+00
   2.9184874961635621e-01  -6.5300000000000011e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.2284874961635635e-01  -6.7699999999999996e+00
   3.6384874961635627e-01  -7.0899999999999999e+00
   3.6484874961635616e-01  -7.1000000000000014e+00
   3.7684874961635612e-01  -7.1999999999999993e+00
   4.2484874961635621e-01  -7.6000000000000014e+00
   4.2584874961635655e-01  -7.6000000000000014e+00
   4.3784874961635656e-01  -7.7100000000000009e+00
   4.6784874961635636e-01  -7.9600000000000009e+00
   4.7984874961635637e-01  -8.0700000000000003e+00
   4.9984874961635639e-01  -8.2399999999999984e+00
   5.0784874961635640e-01  -8.3200000000000003e+00
   5.2884874961635631e-01  -8.5000000000000000e+00
   5.4384874961635643e-01  -8.6400000000000006e+00
   5.5284874961635633e-01  -8.7199999999999989e+00
   5.7184874961635646e-01  -8.8999999999999986e+00
   6.0084874961635637e-01  -9.1700000000000017e+00
   6.1084874961635616e-01  -9.2699999999999996e+00
   6.4384874961635652e-01  -9.5899999999999999e+00
   6.4684874961635619e-01  -9.6200000000000010e+00
   6.8384874961635655e-01  -9.9800000000000004e+00


==> Rd_Sigd_poly_NGC6388.txt <==
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.0461512503836436e+00  -9.9999999999997868e-03
  -2.0461512503836436e+00  -9.9999999999997868e-03
  -2.0461512503836436e+00  -9.9999999999997868e-03
  -2.0461512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.9581512503836436e+00  -9.9999999999997868e-03
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.8701512503836437e+00  -1.9999999999999574e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.7821512503836436e+00  -2.9999999999999361e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6951512503836437e+00  -3.9999999999999147e-02
  -1.6351512503836436e+00  -5.0000000000000711e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.6081512503836437e+00  -6.0000000000000497e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.5201512503836436e+00  -8.0000000000000071e-02
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.4341512503836435e+00  -1.1999999999999922e-01
  -1.3941512503836435e+00  -1.4000000000000057e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.3471512503836436e+00  -1.6999999999999993e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2611512503836435e+00  -2.4000000000000021e-01
  -1.2481512503836436e+00  -2.5000000000000000e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1741512503836438e+00  -3.3000000000000007e-01
  -1.1541512503836437e+00  -3.5999999999999943e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0861512503836437e+00  -4.4999999999999929e-01
  -1.0671512503836436e+00  -4.8000000000000043e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.9915125038364361e-01  -5.9999999999999964e-01
  -9.6915125038364358e-01  -6.6000000000000014e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -9.1215125038364364e-01  -7.7999999999999936e-01
  -8.6515125038364360e-01  -8.9000000000000057e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -8.2515125038364368e-01  -9.9000000000000021e-01
  -7.7615125038364363e-01  -1.1199999999999992e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.3815125038364360e-01  -1.2300000000000004e+00
  -7.0115125038364368e-01  -1.3399999999999999e+00
  -7.0015125038364356e-01  -1.3399999999999999e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.5115125038364363e-01  -1.5000000000000000e+00
  -6.3315125038364362e-01  -1.5599999999999987e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.6415125038364367e-01  -1.8000000000000007e+00
  -5.5615125038364366e-01  -1.8299999999999983e+00
  -5.0315125038364372e-01  -2.0300000000000011e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.7715125038364375e-01  -2.1299999999999990e+00
  -4.1915125038364365e-01  -2.3700000000000010e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.9015125038364373e-01  -2.4899999999999984e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.9015125038364373e-01  -2.5000000000000000e+00
  -3.5115125038364359e-01  -2.6700000000000017e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -3.0315125038364354e-01  -2.8900000000000006e+00
  -2.9015125038364364e-01  -2.9499999999999993e+00
  -2.3615125038364360e-01  -3.2100000000000009e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -2.1615125038364361e-01  -3.3200000000000003e+00
  -1.8315125038364363e-01  -3.4899999999999984e+00
  -1.7715125038364365e-01  -3.5199999999999996e+00
  -1.4615125038364365e-01  -3.6799999999999997e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2815125038364369e-01  -3.7800000000000011e+00
  -1.2715125038364358e-01  -3.7899999999999991e+00
  -5.5151250383643553e-02  -4.1999999999999993e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -4.1151250383643478e-02  -4.2800000000000011e+00
  -1.1151250383643735e-02  -4.4600000000000009e+00
  -4.1512503836436312e-03  -4.5000000000000000e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   4.5848749616356391e-02  -4.8099999999999987e+00
   1.0284874961635636e-01  -5.1799999999999997e+00
   1.3184874961635626e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.3284874961635645e-01  -5.3799999999999990e+00
   1.7284874961635643e-01  -5.6600000000000001e+00
   1.8884874961635642e-01  -5.7699999999999996e+00
   2.0584874961635632e-01  -5.8900000000000006e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.1984874961635634e-01  -5.9899999999999984e+00
   2.6084874961635657e-01  -6.2899999999999991e+00
   2.7884874961635631e-01  -6.4299999999999997e+00
   2.9184874961635621e-01  -6.5300000000000011e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.0684874961635639e-01  -6.6400000000000006e+00
   3.2284874961635635e-01  -6.7699999999999996e+00
   3.6384874961635627e-01  -7.0899999999999999e+00
   3.6484874961635616e-01  -7.1000000000000014e+00
   3.7684874961635612e-01  -7.1999999999999993e+00
   4.2484874961635621e-01  -7.6000000000000014e+00
   4.2584874961635655e-01  -7.6000000000000014e+00
   4.3784874961635656e-01  -7.7100000000000009e+00
   4.6784874961635636e-01  -7.9600000000000009e+00
   4.7984874961635637e-01  -8.0700000000000003e+00
   4.9984874961635639e-01  -8.2399999999999984e+00
   5.0784874961635640e-01  -8.3200000000000003e+00
   5.2884874961635631e-01  -8.5000000000000000e+00
   5.4384874961635643e-01  -8.6400000000000006e+00
   5.5284874961635633e-01  -8.7199999999999989e+00
   5.7184874961635646e-01  -8.8999999999999986e+00
   6.0084874961635637e-01  -9.1700000000000017e+00
   6.1084874961635616e-01  -9.2699999999999996e+00
   6.4384874961635652e-01  -9.5899999999999999e+00
   6.4684874961635619e-01  -9.6200000000000010e+00
   6.8384874961635655e-01  -9.9800000000000004e+00


==> Rd_Sigd_poly_NGC6402.txt <==
  -2.2341512503836438e+00   0.0000000000000000e+00
  -2.0071512503836435e+00   0.0000000000000000e+00
  -1.9211512503836436e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8341512503836437e+00   0.0000000000000000e+00
  -1.7491512503836435e+00   0.0000000000000000e+00
  -1.6611512503836436e+00   0.0000000000000000e+00
  -1.5741512503836437e+00  -1.0000000000001563e-02
  -1.5691512503836438e+00  -1.0000000000001563e-02
  -1.4861512503836436e+00  -1.0000000000001563e-02
  -1.4001512503836437e+00  -1.0000000000001563e-02
  -1.3111512503836436e+00  -1.0000000000001563e-02
  -1.2641512503836436e+00  -1.0000000000001563e-02
  -1.2251512503836435e+00  -1.0000000000001563e-02
  -1.1381512503836435e+00  -1.0000000000001563e-02
  -1.0891512503836438e+00  -1.0000000000001563e-02
  -1.0501512503836437e+00  -1.0000000000001563e-02
  -9.6415125038364369e-01  -1.9999999999999574e-02
  -9.6315125038364369e-01  -1.9999999999999574e-02
  -8.7715125038364361e-01  -1.9999999999999574e-02
  -8.6615125038364371e-01  -3.0000000000001137e-02
  -7.8915125038364364e-01  -3.9999999999999147e-02
  -7.8815125038364364e-01  -3.9999999999999147e-02
  -7.2015125038364358e-01  -5.0000000000000711e-02
  -7.0215125038364357e-01  -5.0000000000000711e-02
  -6.6315125038364364e-01  -5.9999999999998721e-02
  -6.1515125038364360e-01  -7.0000000000000284e-02
  -6.1115125038364360e-01  -7.9999999999998295e-02
  -5.6515125038364356e-01  -8.9999999999999858e-02
  -5.2815125038364363e-01  -1.0999999999999943e-01
  -5.2415125038364363e-01  -1.0999999999999943e-01
  -5.1315125038364384e-01  -1.2000000000000099e-01
  -4.8615125038364360e-01  -1.2999999999999901e-01
  -4.5215125038364351e-01  -1.6000000000000014e-01
  -4.4115125038364367e-01  -1.6999999999999815e-01
  -4.1915125038364365e-01  -1.7999999999999972e-01
  -3.8915125038364362e-01  -2.1000000000000085e-01
  -3.6115125038364360e-01  -2.3999999999999844e-01
  -3.5415125038364370e-01  -2.5000000000000000e-01
  -3.1015125038364366e-01  -3.0000000000000071e-01
  -2.6715125038364373e-01  -3.5999999999999943e-01
  -2.4315125038364371e-01  -3.9999999999999858e-01
  -1.8515125038364369e-01  -5.1999999999999957e-01
  -1.8015125038364355e-01  -5.3000000000000114e-01
  -1.6315125038364364e-01  -5.7000000000000028e-01
  -1.3415125038364376e-01  -6.4000000000000057e-01
  -9.3151250383643566e-02  -7.5000000000000000e-01
  -8.8151250383643728e-02  -7.6000000000000156e-01
  -4.7151250383643525e-02  -8.9000000000000057e-01
  -9.1512503836437015e-03  -1.0199999999999996e+00
  -6.1512503836436442e-03  -1.0300000000000011e+00
   2.5848749616356446e-02  -1.1499999999999986e+00
   4.3848749616356500e-02  -1.2199999999999989e+00
   8.0848749616356366e-02  -1.3799999999999990e+00
   8.7848749616356511e-02  -1.4100000000000001e+00
   1.3384874961635632e-01  -1.6299999999999990e+00
   1.6684874961635646e-01  -1.8000000000000007e+00
   1.6784874961635637e-01  -1.8099999999999987e+00
   1.8584874961635633e-01  -1.8999999999999986e+00
   2.3384874961635638e-01  -2.1799999999999997e+00
   2.4784874961635620e-01  -2.2600000000000016e+00
   2.5484874961635628e-01  -2.3099999999999987e+00
   2.7584874961635619e-01  -2.4400000000000013e+00
   2.9184874961635621e-01  -2.5399999999999991e+00
   2.9384874961635643e-01  -2.5599999999999987e+00
   3.4184874961635647e-01  -2.8900000000000006e+00
   3.4284874961635636e-01  -2.8900000000000006e+00
   3.8284874961635640e-01  -3.1799999999999997e+00
   3.8884874961635624e-01  -3.2199999999999989e+00
   4.2184874961635654e-01  -3.4800000000000004e+00
   4.2884874961635622e-01  -3.5399999999999991e+00
   4.2984874961635655e-01  -3.5399999999999991e+00
   4.5484874961635641e-01  -3.7399999999999984e+00
   4.6784874961635636e-01  -3.8500000000000014e+00
   4.6884874961635625e-01  -3.8599999999999994e+00
   5.3484874961635653e-01  -4.4199999999999982e+00
   5.4084874961635632e-01  -4.4800000000000004e+00
   5.4384874961635643e-01  -4.5100000000000016e+00
   5.9684874961635637e-01  -5.0000000000000000e+00
   6.0284874961635615e-01  -5.0500000000000007e+00
   6.1884874961635616e-01  -5.2100000000000009e+00
   6.5684874961635642e-01  -5.5899999999999999e+00
   6.6284874961635620e-01  -5.6499999999999986e+00
   6.9084874961635623e-01  -5.9299999999999997e+00
   7.0484874961635646e-01  -6.0799999999999983e+00
   7.0484874961635646e-01  -6.0799999999999983e+00
   7.5284874961635651e-01  -6.5899999999999999e+00
   7.8784874961635620e-01  -6.9899999999999984e+00
   7.9084874961635632e-01  -7.0199999999999996e+00
   8.0684874961635633e-01  -7.1999999999999993e+00
   8.5484874961635637e-01  -7.7699999999999996e+00


==> Rd_Sigd_poly_NGC6496.txt <==
  -1.8191512503836436e+00   0.0000000000000000e+00
  -1.5881512503836437e+00   0.0000000000000000e+00
  -1.4881512503836438e+00   0.0000000000000000e+00
  -1.3891512503836436e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.2891512503836435e+00   0.0000000000000000e+00
  -1.1891512503836437e+00  -9.9999999999980105e-03
  -1.1211512503836436e+00  -9.9999999999980105e-03
  -1.0891512503836438e+00  -1.9999999999999574e-02
  -9.8915125038364360e-01  -2.9999999999997584e-02
  -9.7915125038364359e-01  -2.9999999999997584e-02
  -8.8915125038364362e-01  -5.0000000000000711e-02
  -8.3515125038364368e-01  -5.9999999999998721e-02
  -7.8915125038364364e-01  -7.0000000000000284e-02
  -6.9315125038364367e-01  -1.0999999999999943e-01
  -6.8915125038364367e-01  -1.0999999999999943e-01
  -5.8915125038364358e-01  -1.6000000000000014e-01
  -5.5015125038364365e-01  -1.7999999999999972e-01
  -4.9015125038364360e-01  -2.0999999999999730e-01
  -4.0715125038364364e-01  -2.5999999999999801e-01
  -3.9015125038364373e-01  -2.6999999999999957e-01
  -2.9015125038364364e-01  -3.2999999999999829e-01
  -2.6415125038364362e-01  -3.4999999999999787e-01
  -1.9015125038364356e-01  -4.1000000000000014e-01
  -1.2115125038364362e-01  -5.0000000000000000e-01
  -9.0151250383643744e-02  -5.5999999999999872e-01
   9.8487496163563362e-03  -8.9000000000000057e-01
   2.1848749616356428e-02  -9.4999999999999929e-01
   1.0984874961635621e-01  -1.5700000000000003e+00
   1.6484874961635640e-01  -2.1499999999999986e+00


==> Rd_Sigd_poly_NGC6656.txt <==
  -2.1351512503836436e+00   0.0000000000000000e+00
  -2.1351512503836436e+00   0.0000000000000000e+00
  -2.1351512503836436e+00   0.0000000000000000e+00
  -1.9091512503836436e+00   0.0000000000000000e+00
  -1.9091512503836436e+00   0.0000000000000000e+00
  -1.9091512503836436e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8241512503836437e+00   0.0000000000000000e+00
  -1.8241512503836437e+00   0.0000000000000000e+00
  -1.7371512503836437e+00   0.0000000000000000e+00
  -1.7371512503836437e+00   0.0000000000000000e+00
  -1.7371512503836437e+00   0.0000000000000000e+00
  -1.6481512503836435e+00   0.0000000000000000e+00
  -1.6481512503836435e+00   0.0000000000000000e+00
  -1.6481512503836435e+00   0.0000000000000000e+00
  -1.5691512503836438e+00   0.0000000000000000e+00
  -1.5611512503836436e+00   0.0000000000000000e+00
  -1.5611512503836436e+00   0.0000000000000000e+00
  -1.5611512503836436e+00   0.0000000000000000e+00
  -1.4751512503836435e+00   0.0000000000000000e+00
  -1.4751512503836435e+00   0.0000000000000000e+00
  -1.4751512503836435e+00   0.0000000000000000e+00
  -1.3871512503836436e+00   0.0000000000000000e+00
  -1.3871512503836436e+00   0.0000000000000000e+00
  -1.3871512503836436e+00   0.0000000000000000e+00
  -1.3781512503836437e+00   0.0000000000000000e+00
  -1.3011512503836435e+00  -1.0000000000001563e-02
  -1.3011512503836435e+00  -1.0000000000001563e-02
  -1.3011512503836435e+00  -1.0000000000001563e-02
  -1.2641512503836436e+00  -1.0000000000001563e-02
  -1.2131512503836437e+00  -1.0000000000001563e-02
  -1.2131512503836437e+00  -1.0000000000001563e-02
  -1.2131512503836437e+00  -1.0000000000001563e-02
  -1.1271512503836436e+00  -1.0000000000001563e-02
  -1.1271512503836436e+00  -1.0000000000001563e-02
  -1.1271512503836436e+00  -1.0000000000001563e-02
  -1.1211512503836436e+00  -1.0000000000001563e-02
  -1.0891512503836438e+00  -1.0000000000001563e-02
  -1.0391512503836438e+00  -1.0000000000001563e-02
  -1.0391512503836438e+00  -1.0000000000001563e-02
  -1.0391512503836438e+00  -1.0000000000001563e-02
  -9.7915125038364359e-01  -1.0000000000001563e-02
  -9.6315125038364369e-01  -1.0000000000001563e-02
  -9.5215125038364368e-01  -1.0000000000001563e-02
  -9.5215125038364368e-01  -1.0000000000001563e-02
  -9.5215125038364368e-01  -1.0000000000001563e-02
  -8.6615125038364371e-01  -2.0000000000003126e-02
  -8.6515125038364360e-01  -2.0000000000003126e-02
  -8.6515125038364360e-01  -2.0000000000003126e-02
  -8.6515125038364360e-01  -2.0000000000003126e-02
  -8.3515125038364368e-01  -2.0000000000003126e-02
  -7.8815125038364364e-01  -2.0000000000003126e-02
  -7.7815125038364363e-01  -2.0000000000003126e-02
  -7.7815125038364363e-01  -2.0000000000003126e-02
  -7.7815125038364363e-01  -2.0000000000003126e-02
  -7.2015125038364358e-01  -3.0000000000001137e-02
  -6.9315125038364367e-01  -3.0000000000001137e-02
  -6.9115125038364367e-01  -3.0000000000001137e-02
  -6.9115125038364367e-01  -3.0000000000001137e-02
  -6.9115125038364367e-01  -3.0000000000001137e-02
  -6.6315125038364364e-01  -3.0000000000001137e-02
  -6.1115125038364360e-01  -4.0000000000002700e-02
  -6.0415125038364370e-01  -4.0000000000002700e-02
  -6.0415125038364370e-01  -4.0000000000002700e-02
  -6.0415125038364370e-01  -4.0000000000002700e-02
  -5.6515125038364356e-01  -5.0000000000000711e-02
  -5.5015125038364365e-01  -5.0000000000000711e-02
  -5.2415125038364363e-01  -6.0000000000002274e-02
  -5.1715125038364373e-01  -6.0000000000002274e-02
  -5.1715125038364373e-01  -6.0000000000002274e-02
  -5.1715125038364373e-01  -6.0000000000002274e-02
  -4.8615125038364360e-01  -7.0000000000000284e-02
  -4.5215125038364351e-01  -8.0000000000001847e-02
  -4.3015125038364355e-01  -8.9999999999999858e-02
  -4.3015125038364355e-01  -8.9999999999999858e-02
  -4.3015125038364355e-01  -8.9999999999999858e-02
  -4.1915125038364365e-01  -8.9999999999999858e-02
  -4.0715125038364364e-01  -1.0000000000000142e-01
  -3.8915125038364362e-01  -1.1000000000000298e-01
  -3.6115125038364360e-01  -1.2000000000000099e-01
  -3.4315125038364358e-01  -1.3000000000000256e-01
  -3.4315125038364358e-01  -1.3000000000000256e-01
  -3.4315125038364358e-01  -1.3000000000000256e-01
  -3.1015125038364366e-01  -1.5000000000000213e-01
  -2.6415125038364362e-01  -1.7999999999999972e-01
  -2.5615125038364361e-01  -1.9000000000000128e-01
  -2.5615125038364361e-01  -1.9000000000000128e-01
  -2.5615125038364361e-01  -1.9000000000000128e-01
  -2.4315125038364371e-01  -2.0000000000000284e-01
  -1.8515125038364369e-01  -2.5000000000000000e-01
  -1.6915125038364362e-01  -2.6000000000000156e-01
  -1.6915125038364362e-01  -2.6000000000000156e-01
  -1.6915125038364362e-01  -2.6000000000000156e-01
  -1.3415125038364376e-01  -3.0000000000000071e-01
  -1.2115125038364362e-01  -3.2000000000000028e-01
  -1.0215125038364374e-01  -3.3999999999999986e-01
  -8.8151250383643728e-02  -3.6000000000000298e-01
  -8.2151250383643737e-02  -3.7000000000000099e-01
  -8.2151250383643737e-02  -3.7000000000000099e-01
  -8.2151250383643737e-02  -3.7000000000000099e-01
  -4.7151250383643525e-02  -4.2000000000000171e-01
  -9.1512503836437015e-03  -4.9000000000000199e-01
   4.8487496163563196e-03  -5.1000000000000156e-01
   4.8487496163563196e-03  -5.1000000000000156e-01
   4.8487496163563196e-03  -5.1000000000000156e-01
   2.1848749616356428e-02  -5.4000000000000270e-01
   2.5848749616356446e-02  -5.5000000000000071e-01
   8.7848749616356511e-02  -6.7999999999999972e-01
   9.2848749616356349e-02  -7.0000000000000284e-01
   9.2848749616356349e-02  -7.0000000000000284e-01
   9.2848749616356349e-02  -7.0000000000000284e-01
   1.6484874961635640e-01  -8.8000000000000256e-01
   1.6684874961635646e-01  -8.8000000000000256e-01
   1.7984874961635633e-01  -9.2000000000000171e-01
   1.7984874961635633e-01  -9.2000000000000171e-01
   1.7984874961635633e-01  -9.2000000000000171e-01
   2.3384874961635638e-01  -1.0800000000000018e+00
   2.4784874961635620e-01  -1.1300000000000026e+00
   2.6684874961635630e-01  -1.1900000000000013e+00
   2.6684874961635630e-01  -1.1900000000000013e+00
   2.6684874961635630e-01  -1.1900000000000013e+00
   2.9184874961635621e-01  -1.2800000000000011e+00
   3.4284874961635636e-01  -1.4600000000000009e+00
   3.5384874961635654e-01  -1.5100000000000016e+00
   3.5384874961635654e-01  -1.5100000000000016e+00
   3.5384874961635654e-01  -1.5100000000000016e+00
   3.8884874961635624e-01  -1.6500000000000021e+00
   4.2984874961635655e-01  -1.8200000000000003e+00
   4.4084874961635623e-01  -1.8700000000000010e+00
   4.4084874961635623e-01  -1.8700000000000010e+00
   4.4084874961635623e-01  -1.8700000000000010e+00
   4.5484874961635641e-01  -1.9299999999999997e+00
   4.6784874961635636e-01  -1.9900000000000020e+00
   5.3484874961635653e-01  -2.3100000000000023e+00
   5.9684874961635637e-01  -2.6300000000000026e+00
   6.1884874961635616e-01  -2.7500000000000000e+00
   6.9084874961635623e-01  -3.1600000000000001e+00
   7.0484874961635646e-01  -3.2400000000000020e+00
   7.5284874961635651e-01  -3.5300000000000011e+00
   7.9084874961635632e-01  -3.7700000000000031e+00
   8.0684874961635633e-01  -3.8700000000000010e+00
   8.5484874961635637e-01  -4.2000000000000028e+00
   8.6284874961635638e-01  -4.2500000000000000e+00
   8.9784874961635652e-01  -4.4900000000000020e+00
   9.2484874961635621e-01  -4.6799999999999997e+00
   9.3784874961635656e-01  -4.7800000000000011e+00
   9.7884874961635648e-01  -5.0800000000000018e+00
   1.0268487496163565e+00  -5.4400000000000013e+00
   1.0918487496163565e+00  -5.9500000000000028e+00
   1.1818487496163563e+00  -6.7000000000000028e+00


==> Rd_Sigd_poly_NGC6712.txt <==
  -2.4361512503836438e+00   0.0000000000000000e+00
  -2.2221512503836438e+00   0.0000000000000000e+00
  -2.1351512503836436e+00   0.0000000000000000e+00
  -2.0461512503836436e+00   0.0000000000000000e+00
  -1.9581512503836436e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.7821512503836436e+00   0.0000000000000000e+00
  -1.6951512503836437e+00   0.0000000000000000e+00
  -1.6081512503836437e+00   0.0000000000000000e+00
  -1.5691512503836438e+00   0.0000000000000000e+00
  -1.5201512503836436e+00   0.0000000000000000e+00
  -1.4341512503836435e+00   0.0000000000000000e+00
  -1.3471512503836436e+00   0.0000000000000000e+00
  -1.2641512503836436e+00   0.0000000000000000e+00
  -1.2591512503836437e+00   0.0000000000000000e+00
  -1.1731512503836437e+00   0.0000000000000000e+00
  -1.0891512503836438e+00   0.0000000000000000e+00
  -1.0851512503836436e+00   0.0000000000000000e+00
  -9.9815125038364361e-01   0.0000000000000000e+00
  -9.6315125038364369e-01   0.0000000000000000e+00
  -9.1115125038364364e-01   0.0000000000000000e+00
  -8.6615125038364371e-01  -1.0000000000001563e-02
  -8.2415125038364367e-01  -1.0000000000001563e-02
  -7.8815125038364364e-01  -1.0000000000001563e-02
  -7.3715125038364371e-01  -2.0000000000003126e-02
  -7.2015125038364358e-01  -2.0000000000003126e-02
  -6.6315125038364364e-01  -3.0000000000001137e-02
  -6.5015125038364374e-01  -4.0000000000002700e-02
  -6.1115125038364360e-01  -5.0000000000000711e-02
  -5.6515125038364356e-01  -6.0000000000002274e-02
  -5.6315125038364355e-01  -6.0000000000002274e-02
  -5.2415125038364363e-01  -8.0000000000001847e-02
  -4.8615125038364360e-01  -1.0000000000000142e-01
  -4.7615125038364359e-01  -1.1000000000000298e-01
  -4.5215125038364351e-01  -1.3000000000000256e-01
  -4.1915125038364365e-01  -1.5000000000000213e-01
  -3.8915125038364362e-01  -1.8000000000000327e-01
  -3.8915125038364362e-01  -1.8000000000000327e-01
  -3.6115125038364360e-01  -2.1000000000000085e-01
  -3.1015125038364366e-01  -2.8000000000000114e-01
  -3.0215125038364365e-01  -2.9000000000000270e-01
  -2.4315125038364371e-01  -3.9000000000000057e-01
  -2.1515125038364363e-01  -4.5000000000000284e-01
  -1.8515125038364369e-01  -5.2000000000000313e-01
  -1.3415125038364376e-01  -6.4000000000000057e-01
  -1.2815125038364369e-01  -6.6000000000000014e-01
  -8.8151250383643728e-02  -7.8000000000000114e-01
  -4.7151250383643525e-02  -9.1000000000000014e-01
  -4.1151250383643478e-02  -9.3000000000000327e-01
  -9.1512503836437015e-03  -1.0500000000000007e+00
   2.5848749616356446e-02  -1.1800000000000033e+00
   4.5848749616356391e-02  -1.2700000000000031e+00
   8.7848749616356511e-02  -1.4500000000000028e+00
   1.3284874961635645e-01  -1.6700000000000017e+00
   1.6684874961635646e-01  -1.8500000000000014e+00
   2.2084874961635645e-01  -2.1400000000000006e+00
   2.3384874961635638e-01  -2.2200000000000024e+00
   2.9184874961635621e-01  -2.5800000000000018e+00
   3.4284874961635636e-01  -2.9200000000000017e+00
   3.8884874961635624e-01  -3.2500000000000000e+00
   4.2984874961635655e-01  -3.5600000000000023e+00
   4.6784874961635636e-01  -3.8500000000000014e+00
   5.3484874961635653e-01  -4.4100000000000001e+00
   6.1884874961635616e-01  -5.1600000000000001e+00


==> Rd_Sigd_poly_NGC6723.txt <==
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.2731512503836435e+00   0.0000000000000000e+00
  -2.1351512503836436e+00   0.0000000000000000e+00
  -2.0461512503836436e+00   0.0000000000000000e+00
  -2.0461512503836436e+00   0.0000000000000000e+00
  -2.0461512503836436e+00   0.0000000000000000e+00
  -2.0461512503836436e+00   0.0000000000000000e+00
  -1.9581512503836436e+00   0.0000000000000000e+00
  -1.9581512503836436e+00   0.0000000000000000e+00
  -1.9581512503836436e+00   0.0000000000000000e+00
  -1.9581512503836436e+00   0.0000000000000000e+00
  -1.9091512503836436e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8241512503836437e+00   0.0000000000000000e+00
  -1.7821512503836436e+00   0.0000000000000000e+00
  -1.7821512503836436e+00   0.0000000000000000e+00
  -1.7821512503836436e+00   0.0000000000000000e+00
  -1.7821512503836436e+00   0.0000000000000000e+00
  -1.7371512503836437e+00   0.0000000000000000e+00
  -1.6951512503836437e+00   0.0000000000000000e+00
  -1.6951512503836437e+00   0.0000000000000000e+00
  -1.6951512503836437e+00   0.0000000000000000e+00
  -1.6951512503836437e+00   0.0000000000000000e+00
  -1.6481512503836435e+00   0.0000000000000000e+00
  -1.6081512503836437e+00   0.0000000000000000e+00
  -1.6081512503836437e+00   0.0000000000000000e+00
  -1.6081512503836437e+00   0.0000000000000000e+00
  -1.6081512503836437e+00   0.0000000000000000e+00
  -1.5691512503836438e+00   0.0000000000000000e+00
  -1.5611512503836436e+00   0.0000000000000000e+00
  -1.5201512503836436e+00   0.0000000000000000e+00
  -1.5201512503836436e+00   0.0000000000000000e+00
  -1.5201512503836436e+00   0.0000000000000000e+00
  -1.5201512503836436e+00   0.0000000000000000e+00
  -1.4751512503836435e+00   0.0000000000000000e+00
  -1.4341512503836435e+00   0.0000000000000000e+00
  -1.4341512503836435e+00   0.0000000000000000e+00
  -1.4341512503836435e+00   0.0000000000000000e+00
  -1.4341512503836435e+00   0.0000000000000000e+00
  -1.3871512503836436e+00   0.0000000000000000e+00
  -1.3471512503836436e+00   0.0000000000000000e+00
  -1.3471512503836436e+00   0.0000000000000000e+00
  -1.3471512503836436e+00   0.0000000000000000e+00
  -1.3471512503836436e+00   0.0000000000000000e+00
  -1.3011512503836435e+00   0.0000000000000000e+00
  -1.2641512503836436e+00   0.0000000000000000e+00
  -1.2611512503836435e+00   0.0000000000000000e+00
  -1.2611512503836435e+00   0.0000000000000000e+00
  -1.2611512503836435e+00   0.0000000000000000e+00
  -1.2611512503836435e+00   0.0000000000000000e+00
  -1.2131512503836437e+00   0.0000000000000000e+00
  -1.1741512503836438e+00   0.0000000000000000e+00
  -1.1741512503836438e+00   0.0000000000000000e+00
  -1.1741512503836438e+00   0.0000000000000000e+00
  -1.1741512503836438e+00   0.0000000000000000e+00
  -1.1271512503836436e+00   0.0000000000000000e+00
  -1.0891512503836438e+00   0.0000000000000000e+00
  -1.0861512503836437e+00   0.0000000000000000e+00
  -1.0861512503836437e+00   0.0000000000000000e+00
  -1.0861512503836437e+00   0.0000000000000000e+00
  -1.0861512503836437e+00   0.0000000000000000e+00
  -1.0391512503836438e+00  -1.0000000000001563e-02
  -9.9915125038364361e-01  -1.0000000000001563e-02
  -9.9915125038364361e-01  -1.0000000000001563e-02
  -9.9915125038364361e-01  -1.0000000000001563e-02
  -9.9915125038364361e-01  -1.0000000000001563e-02
  -9.6315125038364369e-01  -1.0000000000001563e-02
  -9.5215125038364368e-01  -1.0000000000001563e-02
  -9.1215125038364364e-01  -1.0000000000001563e-02
  -9.1215125038364364e-01  -1.0000000000001563e-02
  -9.1215125038364364e-01  -1.0000000000001563e-02
  -9.1215125038364364e-01  -1.0000000000001563e-02
  -8.6615125038364371e-01  -1.9999999999999574e-02
  -8.6515125038364360e-01  -1.9999999999999574e-02
  -8.2515125038364368e-01  -1.9999999999999574e-02
  -8.2515125038364368e-01  -1.9999999999999574e-02
  -8.2515125038364368e-01  -1.9999999999999574e-02
  -8.2515125038364368e-01  -1.9999999999999574e-02
  -7.8815125038364364e-01  -3.0000000000001137e-02
  -7.7815125038364363e-01  -3.0000000000001137e-02
  -7.3815125038364360e-01  -3.0000000000001137e-02
  -7.3815125038364360e-01  -3.0000000000001137e-02
  -7.3815125038364360e-01  -3.0000000000001137e-02
  -7.3815125038364360e-01  -3.0000000000001137e-02
  -7.2015125038364358e-01  -3.9999999999999147e-02
  -6.9115125038364367e-01  -3.9999999999999147e-02
  -6.6315125038364364e-01  -5.0000000000000711e-02
  -6.5115125038364363e-01  -5.0000000000000711e-02
  -6.5115125038364363e-01  -5.0000000000000711e-02
  -6.5115125038364363e-01  -5.0000000000000711e-02
  -6.5115125038364363e-01  -5.0000000000000711e-02
  -6.1115125038364360e-01  -6.0000000000002274e-02
  -6.0415125038364370e-01  -7.0000000000000284e-02
  -5.6515125038364356e-01  -8.0000000000001847e-02
  -5.6415125038364367e-01  -8.0000000000001847e-02
  -5.6415125038364367e-01  -8.0000000000001847e-02
  -5.6415125038364367e-01  -8.0000000000001847e-02
  -5.6415125038364367e-01  -8.0000000000001847e-02
  -5.2415125038364363e-01  -1.0000000000000142e-01
  -5.1715125038364373e-01  -1.0000000000000142e-01
  -5.0915125038364373e-01  -1.0999999999999943e-01
  -4.8615125038364360e-01  -1.2000000000000099e-01
  -4.7715125038364375e-01  -1.2999999999999901e-01
  -4.7715125038364375e-01  -1.2999999999999901e-01
  -4.7715125038364375e-01  -1.2999999999999901e-01
  -4.7715125038364375e-01  -1.2999999999999901e-01
  -4.5215125038364351e-01  -1.4000000000000057e-01
  -4.3015125038364355e-01  -1.6000000000000014e-01
  -4.1915125038364365e-01  -1.7000000000000171e-01
  -3.9015125038364373e-01  -1.9000000000000128e-01
  -3.9015125038364373e-01  -1.9000000000000128e-01
  -3.9015125038364373e-01  -1.9000000000000128e-01
  -3.9015125038364373e-01  -1.9000000000000128e-01
  -3.8915125038364362e-01  -1.9000000000000128e-01
  -3.6115125038364360e-01  -2.1999999999999886e-01
  -3.4315125038364358e-01  -2.4000000000000199e-01
  -3.1015125038364366e-01  -2.8000000000000114e-01
  -3.0315125038364354e-01  -2.8999999999999915e-01
  -3.0315125038364354e-01  -2.8999999999999915e-01
  -3.0315125038364354e-01  -2.8999999999999915e-01
  -3.0315125038364354e-01  -2.8999999999999915e-01
  -2.5615125038364361e-01  -3.5999999999999943e-01
  -2.4315125038364371e-01  -3.7999999999999901e-01
  -2.1615125038364361e-01  -4.2000000000000171e-01
  -2.1615125038364361e-01  -4.2000000000000171e-01
  -2.1615125038364361e-01  -4.2000000000000171e-01
  -2.1615125038364361e-01  -4.2000000000000171e-01
  -1.8515125038364369e-01  -4.8000000000000043e-01
  -1.6915125038364362e-01  -5.1999999999999957e-01
  -1.5915125038364361e-01  -5.3999999999999915e-01
  -1.3415125038364376e-01  -5.8999999999999986e-01
  -1.2815125038364369e-01  -6.0999999999999943e-01
  -1.2815125038364369e-01  -6.0999999999999943e-01
  -1.2815125038364369e-01  -6.0999999999999943e-01
  -1.2815125038364369e-01  -6.0999999999999943e-01
  -8.8151250383643728e-02  -7.1000000000000085e-01
  -8.2151250383643737e-02  -7.3000000000000043e-01
  -4.7151250383643525e-02  -8.3000000000000185e-01
  -4.1151250383643478e-02  -8.5000000000000142e-01
  -4.1151250383643478e-02  -8.5000000000000142e-01
  -4.1151250383643478e-02  -8.5000000000000142e-01
  -4.1151250383643478e-02  -8.5000000000000142e-01
  -9.1512503836437015e-03  -9.4999999999999929e-01
   4.8487496163563196e-03  -1.0000000000000000e+00
   2.5848749616356446e-02  -1.0800000000000018e+00
   4.5848749616356391e-02  -1.1500000000000021e+00
   4.5848749616356391e-02  -1.1500000000000021e+00
   4.5848749616356391e-02  -1.1500000000000021e+00
   4.5848749616356391e-02  -1.1500000000000021e+00
   4.7848749616356420e-02  -1.1600000000000001e+00
   8.7848749616356511e-02  -1.3200000000000003e+00
   9.2848749616356349e-02  -1.3399999999999999e+00
   1.3284874961635645e-01  -1.5199999999999996e+00
   1.3284874961635645e-01  -1.5199999999999996e+00
   1.3284874961635645e-01  -1.5199999999999996e+00
   1.3284874961635645e-01  -1.5199999999999996e+00
   1.6684874961635646e-01  -1.6900000000000013e+00
   1.7984874961635633e-01  -1.7500000000000000e+00
   1.8984874961635634e-01  -1.8000000000000007e+00
   2.1984874961635634e-01  -1.9600000000000009e+00
   2.1984874961635634e-01  -1.9600000000000009e+00
   2.1984874961635634e-01  -1.9600000000000009e+00
   2.1984874961635634e-01  -1.9600000000000009e+00
   2.3384874961635638e-01  -2.0399999999999991e+00
   2.6684874961635630e-01  -2.2300000000000004e+00
   2.9184874961635621e-01  -2.3799999999999990e+00
   2.9784874961635649e-01  -2.4100000000000001e+00
   3.0684874961635639e-01  -2.4699999999999989e+00
   3.0684874961635639e-01  -2.4699999999999989e+00
   3.0684874961635639e-01  -2.4699999999999989e+00
   3.0684874961635639e-01  -2.4699999999999989e+00
   3.4284874961635636e-01  -2.6999999999999993e+00
   3.5384874961635654e-01  -2.7699999999999996e+00
   3.8384874961635629e-01  -2.9800000000000004e+00
   3.8884874961635624e-01  -3.0100000000000016e+00
   3.9384874961635652e-01  -3.0399999999999991e+00
   3.9384874961635652e-01  -3.0399999999999991e+00
   3.9384874961635652e-01  -3.0399999999999991e+00
   3.9384874961635652e-01  -3.0399999999999991e+00
   4.2984874961635655e-01  -3.3100000000000023e+00
   4.4084874961635623e-01  -3.3799999999999990e+00
   4.5584874961635635e-01  -3.5000000000000000e+00
   4.6784874961635636e-01  -3.5899999999999999e+00
   4.8084874961635626e-01  -3.6900000000000013e+00
   4.8084874961635626e-01  -3.6900000000000013e+00
   5.1784874961635619e-01  -3.9800000000000004e+00
   5.3484874961635653e-01  -4.1200000000000010e+00
   5.7184874961635646e-01  -4.4400000000000013e+00
   5.9684874961635637e-01  -4.6500000000000021e+00
   6.1884874961635616e-01  -4.8500000000000014e+00
   6.1984874961635650e-01  -4.8599999999999994e+00
   6.9084874961635623e-01  -5.5199999999999996e+00
   7.0484874961635646e-01  -5.6600000000000001e+00
   7.5284874961635651e-01  -6.1299999999999990e+00
   7.9084874961635632e-01  -6.5300000000000011e+00
   8.0684874961635633e-01  -6.6999999999999993e+00
   8.5484874961635637e-01  -7.2199999999999989e+00
   8.6284874961635638e-01  -7.3100000000000023e+00
   8.9784874961635652e-01  -7.7100000000000009e+00


==> Rd_Sigd_poly_NGC6981.txt <==
  -2.2341512503836438e+00   0.0000000000000000e+00
  -2.2341512503836438e+00   0.0000000000000000e+00
  -2.1551512503836436e+00   0.0000000000000000e+00
  -2.0071512503836435e+00   0.0000000000000000e+00
  -2.0071512503836435e+00   0.0000000000000000e+00
  -1.9211512503836436e+00   0.0000000000000000e+00
  -1.9211512503836436e+00   0.0000000000000000e+00
  -1.8701512503836437e+00   0.0000000000000000e+00
  -1.8341512503836437e+00   0.0000000000000000e+00
  -1.8341512503836437e+00   0.0000000000000000e+00
  -1.7491512503836435e+00   0.0000000000000000e+00
  -1.7491512503836435e+00   0.0000000000000000e+00
  -1.6611512503836436e+00   0.0000000000000000e+00
  -1.6611512503836436e+00   0.0000000000000000e+00
  -1.5741512503836437e+00   0.0000000000000000e+00
  -1.5741512503836437e+00   0.0000000000000000e+00
  -1.5691512503836438e+00   0.0000000000000000e+00
  -1.4861512503836436e+00   0.0000000000000000e+00
  -1.4861512503836436e+00   0.0000000000000000e+00
  -1.4001512503836437e+00   0.0000000000000000e+00
  -1.4001512503836437e+00   0.0000000000000000e+00
  -1.3871512503836436e+00   0.0000000000000000e+00
  -1.3111512503836436e+00   0.0000000000000000e+00
  -1.3111512503836436e+00   0.0000000000000000e+00
  -1.2641512503836436e+00   0.0000000000000000e+00
  -1.2251512503836435e+00   0.0000000000000000e+00
  -1.2251512503836435e+00   0.0000000000000000e+00
  -1.1671512503836436e+00   0.0000000000000000e+00
  -1.1381512503836435e+00   0.0000000000000000e+00
  -1.1381512503836435e+00   0.0000000000000000e+00
  -1.0891512503836438e+00   0.0000000000000000e+00
  -1.0501512503836437e+00   0.0000000000000000e+00
  -1.0501512503836437e+00   0.0000000000000000e+00
  -1.0221512503836436e+00  -1.0000000000001563e-02
  -9.6415125038364369e-01  -1.0000000000001563e-02
  -9.6415125038364369e-01  -1.0000000000001563e-02
  -9.6315125038364369e-01  -1.0000000000001563e-02
  -9.1215125038364364e-01  -1.9999999999999574e-02
  -8.7715125038364361e-01  -1.9999999999999574e-02
  -8.7715125038364361e-01  -1.9999999999999574e-02
  -8.6615125038364371e-01  -3.0000000000001137e-02
  -8.2515125038364368e-01  -3.9999999999999147e-02
  -7.8915125038364364e-01  -5.0000000000000711e-02
  -7.8915125038364364e-01  -5.0000000000000711e-02
  -7.8815125038364364e-01  -5.0000000000000711e-02
  -7.5215125038364361e-01  -5.9999999999998721e-02
  -7.2015125038364358e-01  -7.9999999999998295e-02
  -7.0215125038364357e-01  -8.9999999999999858e-02
  -7.0215125038364357e-01  -8.9999999999999858e-02
  -6.9015125038364356e-01  -1.0000000000000142e-01
  -6.6315125038364364e-01  -1.2000000000000099e-01
  -6.1515125038364360e-01  -1.6000000000000014e-01
  -6.1515125038364360e-01  -1.6000000000000014e-01
  -6.1115125038364360e-01  -1.6000000000000014e-01
  -5.4415125038364365e-01  -2.3999999999999844e-01
  -5.2815125038364363e-01  -2.6000000000000156e-01
  -5.2815125038364363e-01  -2.6000000000000156e-01
  -4.8615125038364360e-01  -3.2000000000000028e-01
  -4.4115125038364367e-01  -4.1000000000000014e-01
  -4.4115125038364367e-01  -4.1000000000000014e-01
  -4.3515125038364366e-01  -4.2000000000000171e-01
  -3.8915125038364362e-01  -5.1999999999999957e-01
  -3.5415125038364370e-01  -6.0000000000000142e-01
  -3.5415125038364370e-01  -6.0000000000000142e-01
  -3.4815125038364370e-01  -6.2000000000000099e-01
  -3.1015125038364366e-01  -7.3000000000000043e-01
  -2.7515125038364369e-01  -8.2999999999999829e-01
  -2.6715125038364373e-01  -8.5999999999999943e-01
  -2.6715125038364373e-01  -8.5999999999999943e-01
  -2.1315125038364369e-01  -1.0500000000000007e+00
  -1.8015125038364355e-01  -1.1799999999999997e+00
  -1.8015125038364355e-01  -1.1799999999999997e+00
  -1.3415125038364376e-01  -1.3700000000000010e+00
  -1.0215125038364374e-01  -1.5100000000000016e+00
  -9.3151250383643566e-02  -1.5599999999999987e+00
  -9.3151250383643566e-02  -1.5599999999999987e+00
  -6.7151250383643543e-02  -1.6799999999999997e+00
  -9.1512503836437015e-03  -1.9800000000000004e+00
  -6.1512503836436442e-03  -2.0000000000000000e+00
  -6.1512503836436442e-03  -2.0000000000000000e+00
   4.1848749616356463e-02  -2.2699999999999996e+00
   8.0848749616356366e-02  -2.5100000000000016e+00
   8.0848749616356366e-02  -2.5100000000000016e+00
   8.7848749616356511e-02  -2.5500000000000007e+00
   1.2884874961635642e-01  -2.8200000000000003e+00
   1.3384874961635632e-01  -2.8500000000000014e+00
   1.6684874961635646e-01  -3.0700000000000003e+00
   1.6784874961635637e-01  -3.0799999999999983e+00
   1.6784874961635637e-01  -3.0799999999999983e+00
   2.3384874961635638e-01  -3.5500000000000007e+00
   2.4784874961635620e-01  -3.6600000000000001e+00
   2.5484874961635628e-01  -3.7100000000000009e+00
   2.5484874961635628e-01  -3.7100000000000009e+00
   2.7584874961635619e-01  -3.8700000000000010e+00
   3.1784874961635645e-01  -4.2100000000000009e+00
   3.4184874961635647e-01  -4.4100000000000001e+00
   3.8284874961635640e-01  -4.7600000000000016e+00
   3.8884874961635624e-01  -4.8099999999999987e+00
   4.2884874961635622e-01  -5.1700000000000017e+00
   4.4984874961635657e-01  -5.3599999999999994e+00
   4.5484874961635641e-01  -5.4100000000000001e+00
   4.6884874961635625e-01  -5.5399999999999991e+00
   5.0284874961635651e-01  -5.8599999999999994e+00
   5.4084874961635632e-01  -6.2399999999999984e+00
   5.4984874961635621e-01  -6.3299999999999983e+00
   5.9284874961635636e-01  -6.7699999999999996e+00
   5.9684874961635637e-01  -6.8099999999999987e+00
   6.0284874961635615e-01  -6.8700000000000010e+00
   6.3184874961635651e-01  -7.1799999999999997e+00
   6.8384874961635655e-01  -7.7500000000000000e+00
   7.5584874961635617e-01  -8.5799999999999983e+00
   7.6984874961635641e-01  -8.7399999999999984e+00
   8.9784874961635652e-01  -1.0329999999999998e+01


==> Reg_Four_ODEs_EPS.txt <==
   9.9987411747125332e-01   1.6722595145868043e-15   4.9481571337049549e-16   1.5545079198631284e-15   2.9694404859179932e-17   2.2204460492503131e-16   2.4420522264317346e-13
   9.9886743752322804e-01   5.2528544979870748e-16   3.5818190026239258e-16   4.4459273890359013e-16   1.5551296565426190e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.9685610494662136e-01   1.1847265388024055e-15   2.5020777498403300e-16   1.1137244574377219e-15   2.7918863125332062e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.9384417029756889e-01   7.4517957340955570e-17   2.7976543532501488e-16   0.0000000000000000e+00   3.6245541601308290e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.8983769921161779e-01   1.1458892780333034e-15   3.3046801768908225e-16   1.0094591496752250e-15   4.1143587763647248e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.8484476018834344e-01   7.7130216025809681e-17   1.3285736616188255e-16   1.1273076422855066e-16   3.9184369298711664e-17   2.2204460492503131e-16   2.4420522264317346e-13
   9.7887540834246523e-01   6.9446497474480837e-16   1.3366755340039931e-16   4.5367286384489031e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.7194166515418379e-01   1.2894478518471507e-16   1.0096584415089182e-16   2.2845466233799878e-16   1.9592184649355834e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.6405749425951948e-01   1.7150361062948304e-16   5.7681880718553854e-16   0.0000000000000000e+00   5.8776553948067502e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.5523877332940799e-01   1.0609316192866218e-15   3.4243763070072082e-16   1.0460219476644641e-15   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.4550326209418389e-01   1.2940125948195091e-16   1.2454689216453322e-15   3.5226415469983790e-16   1.0187936017665032e-15   2.2204460492503131e-16   2.4420522264317346e-13
   9.3487056657784773e-01   4.0617493868285605e-16   6.9979677184573451e-17   1.1875687012900593e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   9.2336209961414206e-01   1.4411685417468902e-15   2.1255563928544121e-16   1.2023701482756337e-15   7.8368738597423328e-17   2.2204460492503131e-16   2.4420522264317346e-13
   9.1100103772395502e-01   6.4899218701051079e-17   1.4362648943172940e-16   3.6560540942925961e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.9781227444089051e-01   1.0828448906765842e-16   1.4573634671951517e-16   0.0000000000000000e+00   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.8382237017900556e-01   8.6949295851558428e-16   2.9608637511732946e-16   5.0246432409276844e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.6905949874367039e-01   5.7908368950466483e-16   1.0539061683840203e-15   5.1099977676102356e-16   9.4042486316907999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.5355339059327373e-01   3.5530515031300806e-16   6.1317256710097226e-16   5.2028287245323043e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.3733527296603716e-01   7.0000662558500981e-16   4.6878670399304171e-16   1.3259002223714846e-16   2.1943246807278532e-15   2.2204460492503131e-16   2.4420522264317346e-13
   8.2043780699251201e-01   8.0601473532461832e-16   3.1896112003075528e-16   2.7064160504619195e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.0289502192041007e-01   2.6169313777601947e-16   6.5186046665973487e-16   5.5310993059573932e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.8474224658422598e-01   8.5087905467453513e-16   5.0020455055076759e-16   1.4147613811511509e-16   1.7241122491433131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.6601603825766829e-01   1.4865469041716381e-15   6.8324355826576876e-16   4.3480409123694059e-16   1.7241122491433131e-15   2.2204460492503131e-16   2.4420522264317346e-13
   7.4675410903217343e-01   4.7594938665199621e-16   3.5043364163481773e-16   8.9203903496216857e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.2699524986977337e-01   1.1571003760602239e-15   0.0000000000000000e+00   6.1085572420124107e-16   9.4042486316907999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.0677925248326035e-01   4.9365277177284354e-16   3.7025388183718111e-16   6.2832802220744389e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.8614682920097259e-01   1.7360393634565250e-16   7.6277481931570615e-16   1.6180545874095585e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.6513953097758360e-01   1.3399966543124469e-15   1.9671644042062480e-16   5.0074742497716906e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.4379966371600861e-01   1.0929381309609550e-15   4.0647390264767729e-16   6.8979410036777865e-16   9.4042486316907999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.2217020306894699e-01   1.7870888981171198e-15   6.3090717108379948e-16   1.7844361866717765e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.0029470789163641e-01   2.9409981472982983e-15   0.0000000000000000e+00   0.0000000000000000e+00   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   5.7821723252011548e-01   1.1525367469578350e-15   0.0000000000000000e+00   1.9200794479720616e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   5.5598223805165392e-01   3.3733870007527312e-16   4.7067647835468438e-16   3.9937355859271550e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   5.3363450280601987e-01   4.2169299773139425e-15   4.9038763509081741e-16   2.0804933316478804e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   5.1121903214790254e-01   4.3004034371100448e-15   5.1188970945471082e-16   0.0000000000000000e+00   1.2538998175587732e-15   2.2204460492503131e-16   2.4420522264317346e-13
   4.8878096785209757e-01   2.3581047873356626e-15   6.6923575958744564e-16   4.5428242818206621e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.6636549719398018e-01   1.8936373651450990e-15   1.4028040421537758e-16   3.5708785211549538e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.4401776194834608e-01   3.3600283633414773e-15   1.0313857292551612e-15   2.5004022806509082e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.2178276747988458e-01   1.3459569462173996e-15   0.0000000000000000e+00   1.3161076153711100e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.9970529210836364e-01   6.6855538671382209e-15   4.9102632677233053e-16   2.7776040161213708e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.7782979693105301e-01   1.5311183066878796e-14   1.7315188211695059e-16   5.8768420788567493e-16   1.5673747719484667e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.5620033628399128e-01   6.5677222107043800e-15   1.8366613895141718e-16   6.2337000363750263e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.3486046902241651e-01   3.2767253781576852e-14   1.9537074844775883e-15   6.6309590252101990e-16   1.2538998175587732e-15   2.2204460492503131e-16   2.4420522264317346e-13
   3.1385317079902753e-01   3.3019755705227918e-14   1.2506856048372245e-15   5.3060943520118641e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.9322074751673960e-01   4.2611595281560194e-14   8.9245990964186082e-16   1.8931522309173831e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.7300475013022663e-01   1.0357739031919567e-13   0.0000000000000000e+00   6.1000203701340356e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.5324589096782657e-01   1.2764856366391286e-13   1.2916683506384820e-16   4.3839725113889568e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.3398396174233177e-01   1.5939335843131444e-13   1.3980005289961099e-16   1.1862170128649227e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.1525775341577402e-01   1.4555175553746319e-14   1.5196186762228601e-16   2.5788223815584052e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.9710497807959010e-01   4.3328074938028216e-13   8.2978549166906366e-16   4.2244862437347478e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.7956219300748794e-01   1.4430528138635489e-12   1.8217069908404634e-16   6.1829442269000299e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.6266472703396284e-01   1.3004569860631058e-13   6.0328328382604049e-16   3.4126114642953679e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.4644660940672627e-01   2.9636833329553074e-11   2.2336447639009748e-15   3.7905385079340875e-16   1.4106372947536199e-15   2.2204460492503131e-16   2.4420522264317346e-13
   1.3094050125632972e-01   1.6178596574929699e-12   4.9963105250686940e-16   6.3591269353615363e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.1617762982099444e-01   5.8757379518282034e-12   0.0000000000000000e+00   4.7781273655512653e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.0218772555910954e-01   1.1838507596380919e-10   8.0026661837965022e-16   2.7161359609255572e-16   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   8.8998962276045090e-02   9.9365401514482462e-10   3.6754327682810523e-16   1.5593201822702368e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   7.6637900385857938e-02   7.4170048135566941e-10   1.7072999163361588e-15   7.2433027199034993e-16   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   6.5129433422152327e-02   2.3182260186938051e-09   6.2780697816788908e-16   2.1308012489318286e-16   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   5.4496737905816106e-02   1.7502485979547919e-08   6.0023721577190944e-16   0.0000000000000000e+00   3.1347495438969331e-16   2.2204460492503131e-16   2.4420522264317346e-13
   4.4761226670592069e-02   2.7744103937446425e-07   1.2788791138911443e-15   3.1004038182296071e-16   6.2694990877938662e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.5942505740480579e-02   1.0869020217670480e-06   1.1376144190330303e-16   3.8611074887259376e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.8058334845816213e-02   7.2848882030909967e-06   2.9145502048668509e-16   1.2365120635342852e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   2.1124591657534775e-02   1.3070875240089641e-04   1.5484782266818919e-15   3.2847469983791357e-16   7.8368738597423335e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.5155239811656562e-02   1.2226556926867005e-03   2.1583934425161047e-15   2.2892722220634935e-16   4.7021243158453999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.0162300788382261e-02   4.6985784790460712e-03   5.4318174015224444e-15   2.3898258051404728e-15   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   6.1558297024311703e-03   1.4640197893875881e-01   1.7768085212107008e-14   3.8043233906288764e-15   1.5673747719484666e-16   2.2204460492503131e-16   2.4420522264317346e-13
   3.1438950533786980e-03   6.2269910376079929e+02   3.4140093496231652e-15   2.2071009960876717e-15   9.4042486316907999e-16   2.2204460492503131e-16   2.4420522264317346e-13
   1.1325624767719589e-03   4.3970626094689308e+05   3.1702799317548953e-14   7.0840207414077879e-15   0.0000000000000000e+00   2.2204460492503131e-16   2.4420522264317346e-13
   1.2588252874673467e-04   1.5419055040254378e+16   3.3654280406132378e-11   8.3846685775050484e-10   7.1346899619094205e-13   2.2204460492503131e-16   2.4420522264317346e-13


==> RelErrHoredtm10.txt <==
   1.0000000e-01   1.8167242e-06   9.6143352e-07   1.7879651e-08   1.7398253e-08   1.7403862e-08
   1.0000000e+00   6.0071539e-05   1.2389973e-06   5.1452280e-09   1.9900523e-08   1.9903344e-08
   1.0000000e+01   1.1656506e-03   3.0966747e-06   1.2552470e-07   8.5858707e-08   8.5843806e-08
   1.0000000e+02   1.0547337e-03   4.5189608e-07   2.0713053e-07   1.3634944e-07   1.3630924e-07
   1.0000000e+03   4.2079046e-04   6.2224686e-06   7.8621172e-08   2.3900657e-08   2.4194610e-08


==> RelErrHoredtm20.txt <==
   1.0000000e-01   7.7639961e-07   5.1144401e-08   2.2937852e-09   2.3068065e-09
   1.0000000e+00   4.9707781e-05   1.4689765e-07   1.6276219e-08   1.6331113e-08
   1.0000000e+01   8.9320388e-06   6.6048414e-08   7.1759922e-09   6.8391601e-09
   1.0000000e+02   1.2081807e-04   3.5412484e-07   8.4890404e-09   8.6262555e-09
   1.0000000e+03   2.8371205e-05   3.6665988e-08   9.6741485e-08   9.6741485e-08


==> RelErrHoredtm6.txt <==
   1.0000000e-01   3.3807564e-06   1.0766764e-06   6.9515516e-09   1.6427297e-08   1.6331938e-08   1.6349167e-08
   1.0000000e+00   5.3188865e-04   5.5567547e-06   5.6773713e-07   4.4417994e-08   5.5552924e-08   5.5982427e-08
   1.0000000e+01   2.1865263e-03   3.0378122e-04   1.4569829e-06   4.7894979e-08   9.2051818e-08   9.2519086e-08
   1.0000000e+02   6.2962917e-03   3.1410496e-05   1.0627617e-05   5.3266865e-07   4.1428678e-07   4.1631276e-07
   1.0000000e+03   1.5196303e-02   8.3911426e-04   6.1965342e-06   2.8662309e-07   9.5799768e-08   9.2780798e-08


==> Rfp_Dfp.txt <==
   1.0275719091697633e-01   9.9878232743972073e-01
   3.0886875576059220e-01   9.8489248055071144e-01
   5.1678180446531441e-01   9.5771551846685665e-01
   7.2773072525357818e-01   9.1841173921993557e-01
   9.4300100789434316e-01   8.6861356621462338e-01
   1.1639517362466014e+00   8.1030891121487514e-01
   1.3920402434064938e+00   7.4570533633338398e-01
   1.6288497126512114e+00   6.7708830075880644e-01
   1.8761206469973759e+00   6.0668636806717102e-01
   2.1357873171081216e+00   5.3655433339689151e-01
   2.4100205472988505e+00   4.6848221399340800e-01
   2.7012785274378128e+00   4.0393446173491859e-01
   3.0123677717640387e+00   3.4402015139505399e-01
   3.3465169140706843e+00   2.8949174823275597e-01
   3.7074667804030335e+00   2.4076769682465393e-01
   4.0995811739106882e+00   1.9797266253254042e-01
   4.5279841297904877e+00   1.6098879453142823e-01
   4.9987311651763751e+00   1.2951172931857777e-01
   5.5190244255401062e+00   1.0310599710143722e-01
   6.0974848391147169e+00   8.1255780366934496e-02
   6.7444987562219438e+00   6.3408368243500754e-02
   7.4726625157873610e+00   4.9008961502382993e-02
   8.2973565855182407e+00   3.7526582090475331e-02
   9.2374922620523847e+00   2.8471661834157561e-02
   1.0316489681859291e+01   2.1406415541710969e-02
   1.1563567913620792e+01   1.5949371992145887e-02
   1.3015458814929570e+01   1.1775493646145541e-02
   1.4718699917028371e+01   8.6132228591046869e-03
   1.6732723312923333e+01   6.2396074725371157e-03
   1.9134045269491292e+01   4.4744315064793004e-03
   2.2021986632285216e+01   3.1740446364607313e-03
   2.5526534155202356e+01   2.2253719631465311e-03
   2.9819213522040599e+01   1.5404069063078517e-03
   3.5128226057160624e+01   1.0513498474198628e-03
   4.1759666809318347e+01   7.0645238019634553e-04
   5.0127496458643840e+01   4.6655709826850194e-04
   6.0796258029978603e+01   3.0227949191502474e-04
   7.4542605037978120e+01   1.9175520423748139e-04
   9.2445030942024530e+01   1.1886669294353161e-04
   1.1601657488495431e+02   7.1863472089946914e-05
   1.4740407964098927e+02   4.2296138405428390e-05
   1.8969208778974109e+02   2.4194169762273550e-05
   2.4737369198856572e+02   1.3429714299708191e-05
   3.2709184896554729e+02   7.2230543250706558e-06
   4.3882621648935560e+02   3.7583631325425114e-06
   5.9782765390028339e+02   1.8886197761563256e-06
   8.2783334730697266e+02   9.1468447113229045e-07
   1.1665245964162077e+03   4.2591346613984774e-07
   1.6750070996001621e+03   1.9012296505452999e-07
   2.4546954045516450e+03   8.1080933969724682e-08
   3.6782156904539524e+03   3.2901525227795816e-08
   5.6476803431632397e+03   1.2643281096331867e-08
   8.9082495237181756e+03   4.5752702692506747e-09
   1.4477622860961304e+04   1.5488488322420570e-09
   2.4328943369556426e+04   4.8664118619572762e-10
   4.2453997453287790e+04   1.4057101373632017e-10
   7.7326682674004551e+04   3.6902937951909864e-11
   1.4795234780423046e+05   8.6803018221910852e-12
   2.9974781169832859e+05   1.7972159774545133e-12
   6.4958869263064861e+05   3.2020538045800623e-13
   1.5258163181136365e+06   4.7668611887088879e-14
   3.9536570571009018e+06   5.7009259074582697e-15
   1.1578786098236945e+07   5.1888470466745756e-16
   3.9679841880075619e+07   3.3264691057390258e-17
   1.6764522394067705e+08   1.3369509669959737e-18
   9.4961366934912848e+08   2.7940435274777634e-20
   8.3600966799876947e+09   2.1837304728348745e-22
   1.5433562030630060e+11   3.2724327785134975e-25
   1.2956465288953584e+13   1.6727234078592071e-29
   1.7885011472156074e+17   9.7571290646033989e-39


==> Riso_Diso.txt <==
   0.0000000000000000e+00   1.0000000000000000e+00
   2.3074671641631760e-02   9.9991126622087378e-01
   4.6151214653911740e-02   9.9964511168548920e-01
   6.9231500901508841e-02   9.9920167675907656e-01
   9.2317403237896709e-02   9.9858119524787836e-01
   1.1541079600042307e-01   9.9778399419560171e-01
   1.3851355550536246e-01   9.9681049359882878e-01
   1.6162756054521885e-01   9.9566120604166053e-01
   1.8475469288636920e-01   9.9433673625009811e-01
   2.0789683776839124e-01   9.9283778056667293e-01
   2.3105588440549377e-01   9.9116512634593124e-01
   2.5423372648891140e-01   9.8931965127160071e-01
   2.7743226269294502e-01   9.8730232259608985e-01
   3.0065339718231254e-01   9.8511419630341446e-01
   3.2389904012274584e-01   9.8275641619644150e-01
   3.4717110819450558e-01   9.8023021290958223e-01
   3.7047152510917419e-01   9.7753690284810668e-01
   3.9380222212979055e-01   9.7467788705537839e-01
   4.1716513859505816e-01   9.7165465000929785e-01
   4.4056222244737542e-01   9.6846875834945667e-01
   4.6399543076522787e-01   9.6512185953648011e-01
   4.8746673030025039e-01   9.6161568044514967e-01
   5.1097809801907057e-01   9.5795202589298833e-01
   5.3453152165037787e-01   9.5413277710603106e-01
   5.5812900023741452e-01   9.5015989012359825e-01
   5.8177254469619688e-01   9.4603539414394777e-01
   6.0546417837974920e-01   9.4176138981275137e-01
   6.2920593764870669e-01   9.3734004745638078e-01
   6.5299987244861579e-01   9.3277360526207431e-01
   6.7684804689394729e-01   9.2806436740713205e-01
   7.0075253985971919e-01   9.2321470213922752e-01
   7.2471544558041379e-01   9.1822703981015419e-01
   7.4873887425700514e-01   9.1310387086518441e-01
   7.7282495267217011e-01   9.0784774379040101e-01
   7.9697582481402707e-01   9.0246126302034479e-01
   8.2119365250901444e-01   8.9694708680830260e-01
   8.4548061606393476e-01   8.9130792506172640e-01
   8.6983891491762810e-01   8.8554653714519860e-01
   8.9427076830287966e-01   8.7966572965336443e-01
   9.1877841591858400e-01   8.7366835415640476e-01
   9.4336411861283986e-01   8.6755730492048022e-01
   9.6803015907714396e-01   8.6133551660574392e-01
   9.9277884255242776e-01   8.5500596194436240e-01
   1.0176124975468697e+00   8.4857164940120011e-01
   1.0425334765664596e+00   8.4203562081960581e-01
   1.0675441568582940e+00   8.3540094905492868e-01
   1.0926469411673299e+00   8.2867073559826188e-01
   1.1178442585070019e+00   8.2184810819295995e-01
   1.1431385649440771e+00   8.1493621844647635e-01
   1.1685323443984132e+00   8.0793823944000298e-01
   1.1940281094579563e+00   8.0085736333844049e-01
   1.2196284022095840e+00   7.9369679900316514e-01
   1.2453357950863513e+00   7.8645976961002817e-01
   1.2711528917315296e+00   7.7914951027506330e-01
   1.2970823278802186e+00   7.7176926569024840e-01
   1.3231267722589770e+00   7.6432228777171618e-01
   1.3492889275039905e+00   7.5681183332275759e-01
   1.3755715310986143e+00   7.4924116171387434e-01
   1.4019773563307321e+00   7.4161353258215690e-01
   1.4285092132705424e+00   7.3393220355221489e-01
   1.4551699497696882e+00   7.2620042798076578e-01
   1.4819624524821218e+00   7.1842145272705416e-01
   1.5088896479076173e+00   7.1059851595112211e-01
   1.5359545034585453e+00   7.0273484494195448e-01
   1.5631600285507286e+00   6.9483365397745933e-01
   1.5905092757190376e+00   6.8689814221817325e-01
   1.6180053417587359e+00   6.7893149163648592e-01
   1.6456513688931853e+00   6.7093686498321914e-01
   1.6734505459688351e+00   6.6291740379324227e-01
   1.7014061096783883e+00   6.5487622643173360e-01
   1.7295213458130927e+00   6.4681642618271407e-01
   1.7577995905448975e+00   6.3874106938133224e-01
   1.7862442317397145e+00   6.3065319359134164e-01
   1.8148587103025262e+00   6.2255580582914172e-01
   1.8436465215555200e+00   6.1445188083566560e-01
   1.8726112166501996e+00   6.0634435939735820e-01
   1.9017564040148023e+00   5.9823614671735048e-01
   1.9310857508376444e+00   5.9013011083798061e-01
   1.9606029845882391e+00   5.8202908111554996e-01
   1.9903118945768006e+00   5.7393584674834353e-01
   2.0202163335538490e+00   5.6585315535868752e-01
   2.0503202193506689e+00   5.5778371162986418e-01
   2.0806275365625950e+00   5.4973017599854412e-01
   2.1111423382759935e+00   5.4169516340336921e-01
   2.1418687478405811e+00   5.3368124209022827e-01
   2.1728109606885559e+00   5.2569093247470711e-01
   2.2039732462020365e+00   5.1772670606206317e-01
   2.2353599496303160e+00   5.0979098442509785e-01
   2.2669754940587583e+00   5.0188613824011552e-01
   2.2988243824307837e+00   4.9401448638118972e-01
   2.3309111996249725e+00   4.8617829507278720e-01
   2.3632406145887681e+00   4.7837977710079926e-01
   2.3958173825309790e+00   4.7062109108194167e-01
   2.4286463471748783e+00   4.6290434079138093e-01
   2.4617324430738634e+00   4.5523157454843005e-01
   2.4950806979918569e+00   4.4760478466004072e-01
   2.5286962353506048e+00   4.4002590692179022e-01
   2.5625842767460756e+00   4.3249682017597685e-01
   2.5967501445363044e+00   4.2501934592636859e-01
   2.6311992645031643e+00   4.1759524800911285e-01
   2.6659371685903448e+00   4.1022623231924171e-01
   2.7009694977203771e+00   4.0291394659212931e-01
   2.7363020046933744e+00   3.9565998023924676e-01
   2.7719405571700149e+00   3.8846586423746560e-01
   2.8078911407419609e+00   3.8133307107112069e-01
   2.8441598620925963e+00   3.7426301472600948e-01
   2.8807529522512247e+00   3.6725705073441212e-01
   2.9176767699437169e+00   3.6031647627025742e-01
   2.9549378050435751e+00   3.5344253029337397e-01
   2.9925426821261207e+00   3.4663639374188498e-01
   3.0304981641300297e+00   3.3989918977165784e-01
   3.0688111561296765e+00   3.3323198404168208e-01
   3.1074887092222885e+00   3.2663578504429863e-01
   3.1465380245339047e+00   3.2011154447906065e-01
   3.1859664573483686e+00   3.1366015766908140e-01
   3.2257815213637953e+00   3.0728246401857412e-01
   3.2659908930810446e+00   3.0097924751039656e-01
   3.3066024163286758e+00   2.9475123724228308e-01
   3.3476241069297892e+00   2.8859910800045818e-01
   3.3890641575153855e+00   2.8252348086934365e-01
   3.4309309424898089e+00   2.7652492387598160e-01
   3.4732330231537807e+00   2.7060395266783516e-01
   3.5159791529906865e+00   2.6476103122259881e-01
   3.5591782831220677e+00   2.5899657258863185e-01
   3.6028395679386818e+00   2.5331093965462381e-01
   3.6469723709135344e+00   2.4770444594709023e-01
   3.6915862706035645e+00   2.4217735645430455e-01
   3.7366910668469306e+00   2.3672988847525650e-01
   3.7822967871634319e+00   2.3136221249221450e-01
   3.8284136933654902e+00   2.2607445306551038e-01
   3.8750522883874563e+00   2.2086668974911708e-01
   3.9222233233419628e+00   2.1573895802563153e-01
   3.9699378048112837e+00   2.1069125025927160e-01
   4.0182070023830674e+00   2.0572351666548333e-01
   4.0670424564397285e+00   2.0083566629581465e-01
   4.1164559862108456e+00   1.9602756803665178e-01
   4.1664596980992830e+00   1.9129905162049826e-01
   4.2170659942909676e+00   1.8664990864844172e-01
   4.2682875816596084e+00   1.8207989362250754e-01
   4.3201374809779907e+00   1.7758872498656286e-01
   4.3726290364473011e+00   1.7317608617453151e-01
   4.4257759255575468e+00   1.6884162666461763e-01
   4.4795921692914904e+00   1.6458496303832273e-01
   4.5340921426861120e+00   1.6040568004302319e-01
   4.5892905857655508e+00   1.5630333165692231e-01
   4.6452026148601480e+00   1.5227744215520669e-01
   4.7018437343275510e+00   1.4832750717625615e-01
   4.7592298486911391e+00   1.4445299478680318e-01
   4.8173772752133983e+00   1.4065334654495235e-01
   4.8763027569212225e+00   1.3692797855998748e-01
   4.9360234761016315e+00   1.3327628254796045e-01
   4.9965570682872045e+00   1.2969762688204206e-01
   5.0579216367508133e+00   1.2619135763668302e-01
   5.1201357675311767e+00   1.2275679962463444e-01
   5.1832185450100372e+00   1.1939325742594374e-01
   5.2471895680651270e+00   1.1610001640802887e-01
   5.3120689668212799e+00   1.1287634373602222e-01
   5.3778774200257686e+00   1.0972148937254897e-01
   5.4446361730733042e+00   1.0663468706619515e-01
   5.5123670567079559e+00   1.0361515532790808e-01
   5.5810925064306653e+00   1.0066209839463729e-01
   5.6508355826420482e+00   9.7774707179538400e-02
   5.7216199915514503e+00   9.4952160208110106e-02
   5.7934701068851169e+00   9.2193624539659152e-02
   5.8664109924272880e+00   8.9498256673524901e-02
   5.9404684254301152e+00   8.6865203439532510e-02
   6.0156689209295475e+00   8.4293602872171053e-02
   6.0920397570063241e+00   8.1782585068032154e-02
   6.1696090010329572e+00   7.9331273026073720e-02
   6.2484055369494085e+00   7.6938783470310107e-02
   6.3284590936124987e+00   7.4604227654557292e-02
   6.4098002742656259e+00   7.2326712148900726e-02
   6.4924605871783108e+00   7.0105339607577602e-02
   6.5764724775066190e+00   6.7939209518004709e-02
   6.6618693604288444e+00   6.5827418930704248e-02
   6.7486856556122534e+00   6.3769063169922285e-02
   6.8369568230707882e+00   6.1763236524749909e-02
   6.9267194004750543e+00   5.9809032920600365e-02
   7.0180110419799195e+00   5.7905546570911903e-02
   7.1108705586374361e+00   5.6051872608983734e-02
   7.2053379604666388e+00   5.4247107699872239e-02
   7.3014545002549438e+00   5.2490350632302292e-02
   7.3992627191690437e+00   5.0780702890583049e-02
   7.4988064942578978e+00   4.9117269206524386e-02
   7.6001310879336126e+00   4.7499158091395578e-02
   7.7032831995200182e+00   4.5925482347974798e-02
   7.8083110189644156e+00   4.4395359562767432e-02
   7.9152642828103801e+00   4.2907912578495806e-02
   8.0241943325366751e+00   4.1462269946975328e-02
   8.1351541753701202e+00   4.0057566362523438e-02
   8.2481985476874886e+00   3.8692943076055655e-02
   8.3633839811256010e+00   3.7367548290051851e-02
   8.4807688715251270e+00   3.6080537534585670e-02
   8.6004135508398889e+00   3.4831074024632577e-02
   8.7223803621495399e+00   3.3618328998884540e-02
   8.8467337379198625e+00   3.2441482040316050e-02
   8.9735402816626078e+00   3.1299721378761552e-02
   9.1028688531535007e+00   3.0192244175775935e-02
   9.2347906573751182e+00   2.9118256792063285e-02
   9.3693793373584491e+00   2.8076975037772699e-02
   9.5067110711073202e+00   2.7067624405967390e-02
   9.6468646727952905e+00   2.6089440289590066e-02
   9.7899216984376434e+00   2.5141668182248136e-02
   9.9359665562472603e+00   2.4223563863160380e-02
   1.0085086621895391e+01   2.3334393566608158e-02
   1.0237372358907249e+01   2.2473434136245023e-02
   1.0392917444434152e+01   2.1639973164623343e-02
   1.0551818900654544e+01   2.0833309118304187e-02
   1.0714177232068341e+01   2.0052751448919045e-02
   1.0880096568961115e+01   1.9297620690560152e-02
   1.1049684817326968e+01   1.8567248543876098e-02
   1.1223053815552712e+01   1.7860977947255951e-02
   1.1400319498179179e+01   1.7178163135484641e-02
   1.1581602067069580e+01   1.6518169686256093e-02
   1.1767026170329475e+01   1.5880374554931749e-02
   1.1956721089338640e+01   1.5264166097930739e-02
   1.2150820934268960e+01   1.4668944085141924e-02
   1.2349464848480988e+01   1.4094119701742510e-02
   1.2552797222205957e+01   1.3539115539812088e-02
   1.2760967915938377e+01   1.3003365580125412e-02
   1.2974132493980839e+01   1.2486315164507825e-02
   1.3192452468601459e+01   1.1987420959132872e-02
   1.3416095555280682e+01   1.1506150909141075e-02
   1.3645235939544389e+01   1.1041984184952600e-02
   1.3880054555897184e+01   1.0594411120645693e-02
   1.4120739379389539e+01   1.0162933144766979e-02
   1.4367485730371047e+01   9.7470627039348452e-03
   1.4620496593000651e+01   9.3463231795946310e-03
   1.4879982948103176e+01   8.9602487982766155e-03
   1.5146164120981730e+01   8.5883845357033976e-03
   1.5419268144811081e+01   8.2302860150888450e-03
   1.5699532140257752e+01   7.8855193999620588e-03
   1.5987202711987727e+01   7.5536612818463333e-03
   1.6282536362740505e+01   7.2342985631146609e-03
   1.6585799925662201e+01   6.9270283353383283e-03
   1.6897271015606606e+01   6.6314577534365288e-03
   1.7217238500124175e+01   6.3472039059296794e-03
   1.7546002990871202e+01   6.0738936815908692e-03
   1.7883877356180520e+01   5.8111636327827119e-03
   1.8231187255541716e+01   5.5586598357602931e-03
   1.8588271696744172e+01   5.3160377482118354e-03
   1.8955483616436364e+01   5.0829620643032276e-03
   1.9333190484855450e+01   4.8591065674826652e-03
   1.9721774935473803e+01   4.6441539812957589e-03
   2.0121635420301107e+01   4.4377958184526846e-03
   2.0533186891566217e+01   4.2397322283815328e-03
   2.0956861510485474e+01   4.0496718434942574e-03
   2.1393109383799981e+01   3.8673316243835339e-03
   2.1842399328733038e+01   3.6924367041616022e-03
   2.2305219666987519e+01   3.5247202321437312e-03
   2.2782079048356703e+01   3.3639232170718674e-03
   2.3273507304475228e+01   3.2097943700659520e-03
   2.3780056333180728e+01   3.0620899474828938e-03
   2.4302301013892986e+01   2.9205735938555894e-03
   2.4840840154344555e+01   2.7850161850771571e-03
   2.5396297468920636e+01   2.6551956719876421e-03
   2.5969322588775992e+01   2.5308969245136934e-03
   2.6560592103802865e+01   2.4119115765042615e-03
   2.7170810636422534e+01   2.2980378713981673e-03
   2.7800711947061515e+01   2.1890805088525746e-03
   2.8451060071058610e+01   2.0848504924546631e-03
   2.9122650486626132e+01   1.9851649786316520e-03
   2.9816311313363940e+01   1.8898471268680560e-03
   3.0532904540690922e+01   1.7987259513326569e-03
   3.1273327285431794e+01   1.7116361740109540e-03
   3.2038513077662614e+01   1.6284180794329519e-03
   3.2829433173789582e+01   1.5489173710802151e-03
   3.3647097895713145e+01   1.4729850295498901e-03
   3.4492557994814284e+01   1.4004771725479447e-03
   3.5366906039395104e+01   1.3312549167781647e-03
   3.6271277824119011e+01   1.2651842417880249e-03
   3.7206853799924950e+01   1.2021358558274894e-03
   3.8174860522852370e+01   1.1419850637712145e-03
   3.9176572120185526e+01   1.0846116371504013e-03
   4.0213311772360285e+01   1.0298996863350029e-03
   4.1286453209119827e+01   9.7773753490298584e-04
   4.2397422218515118e+01   9.2801759622854814e-04
   4.3547698167493046e+01   8.8063625231698747e-04
   4.4738815533022247e+01   8.3549373490984888e-04
   4.5972365442969078e+01   7.9249400887990715e-04
   4.7249997226260213e+01   7.5154465793183124e-04
   4.8573419972269235e+01   7.1255677262057585e-04
   4.9944404099815827e+01   6.7544484069625456e-04
   5.1364782936711045e+01   6.4012663978068696e-04
   5.2836454311377103e+01   6.0652313237780640e-04
   5.4361382158755767e+01   5.7455836321688763e-04
   5.5941598143455629e+01   5.4415935892488732e-04
   5.7579203303906382e+01   5.1525603002120716e-04
   5.9276369722155039e+01   4.8778107522576546e-04
   6.1035342224864493e+01   4.6166988806870928e-04
   6.2858440122049771e+01   4.3686046578775571e-04
   6.4748058991081678e+01   4.1329332049707264e-04
   6.6706672514532201e+01   3.9091139260939581e-04
   6.8736834381469308e+01   3.6965996649126641e-04
   7.0841180262852674e+01   3.4948658832940687e-04
   7.3022429872715790e+01   3.3034098618458949e-04
   7.5283389127813649e+01   3.1217499220775885e-04
   7.7626952419377403e+01   2.9494246699177757e-04
   8.0056105011526043e+01   2.7859922603074765e-04
   8.2573925581718996e+01   2.6310296825767697e-04
   8.5183588919401927e+01   2.4841320663013304e-04
   8.7888368799674694e+01   2.3449120073248362e-04
   9.0691641049400204e+01   2.2129989136239703e-04
   9.3596886823668513e+01   2.0880383706846437e-04
   9.6607696110927023e+01   1.9696915260503312e-04
   9.9727771485402130e+01   1.8576344926971277e-04
   1.0296093212564378e+02   1.7515577708843117e-04
   1.0631111811817664e+02   1.6511656881242710e-04
   1.0978239506530380e+02   1.5561758569115352e-04
   1.1337895901611380e+02   1.4663186498474809e-04
   1.1710514173972078e+02   1.3813366917942089e-04
   1.2096541635970628e+02   1.3009843686893533e-04
   1.2496440336865484e+02   1.2250273526522674e-04
   1.2910687704164206e+02   1.1532421430109149e-04
   1.3339777226747756e+02   1.0854156228790934e-04
   1.3784219181654996e+02   1.0213446309136019e-04
   1.4244541406419987e+02   9.6083554788198449e-05
   1.4721290118870786e+02   9.0370389767291973e-05
   1.5215030786326838e+02   8.4977396238303260e-05
   1.5726349046169318e+02   7.9887841111624350e-05
   1.6255851679809857e+02   7.5085794213447101e-05
   1.6804167642148286e+02   7.0556093800137491e-05
   1.7371949148688799e+02   6.6284313336448602e-05
   1.7959872822578919e+02   6.2256729502459940e-05
   1.8568640903946712e+02   5.8460291394537995e-05
   1.9198982524038163e+02   5.4882590886050152e-05
   1.9851655046800320e+02   5.1511834114018593e-05
   2.0527445480717466e+02   4.8336814058373031e-05
   2.1227171963882469e+02   4.5346884180977995e-05
   2.1951685325482384e+02   4.2531933092119226e-05
   2.2701870727084787e+02   3.9882360212680642e-05
   2.3478649387341298e+02   3.7389052400792856e-05
   2.4282980393966687e+02   3.5043361512308563e-05
   2.5115862607112888e+02   3.2837082865034554e-05
   2.5978336658532277e+02   3.0762434577246586e-05
   2.6871487051218412e+02   2.8812037751613892e-05
   2.7796444364523040e+02   2.6978897476258005e-05
   2.8754387570066569e+02   2.5256384615303165e-05
   2.9746546464113459e+02   2.3638218361871438e-05
   3.0774204222429250e+02   2.2118449527118888e-05
   3.1838700084025959e+02   2.0691444539513611e-05
   3.2941432170587080e+02   1.9351870129198784e-05
   3.4083860448783275e+02   1.8094678672894210e-05
   3.5267509843117278e+02   1.6915094175425074e-05
   3.6493973507396259e+02   1.5808598864578500e-05
   3.7764916263395173e+02   1.4770920376615449e-05
   3.9082078215775840e+02   1.3798019510374719e-05
   4.0447278552844523e+02   1.2886078528518608e-05
   4.1862419543270403e+02   1.2031489985074052e-05
   4.3329490739457384e+02   1.1230846059022586e-05
   4.4850573398859035e+02   1.0480928374282976e-05
   4.6427845135140450e+02   9.7786982870185097e-06
   4.8063584811754220e+02   9.1212876217745838e-06
   4.9760177691170384e+02   8.5059898385245007e-06
   5.1520120853720607e+02   7.9302516132597196e-06
   5.3346028900766305e+02   7.3916648153132250e-06
   5.5240639957685175e+02   6.8879588651456551e-06
   5.7206821992987750e+02   6.4169934568579433e-06
   5.9247579470750520e+02   5.9767516302132306e-06
   6.1366060354440492e+02   5.5653331774663122e-06
   6.3565563481168135e+02   5.1809483707969425e-06
   6.5849546326382267e+02   4.8219119966373358e-06
   6.8221633180080460e+02   4.4866376836607898e-06
   7.0685623756675932e+02   4.1736325116710365e-06
   7.3245502261832155e+02   3.8814918890861184e-06
   7.5905446940747038e+02   3.6088946871614785e-06
   7.8669840133649711e+02   3.3545986195295212e-06
   8.1543278865576485e+02   3.1174358560596608e-06
   8.4530585998881463e+02   2.8963088604556195e-06
   8.7636821978382227e+02   2.6901864414097110e-06
   9.0867297200573580e+02   2.4981000075246568e-06
   9.4227585039926180e+02   2.3191400165946767e-06
   9.7723535566977989e+02   2.1524526102064884e-06
   1.0136128999467946e+03   1.9972364249800160e-06
   1.0514729589131152e+03   1.8527395721162860e-06
   1.0908832320023819e+03   1.7182567772575433e-06
   1.1319148110882170e+03   1.5931266729912179e-06
   1.1746423581095364e+03   1.4767292366467024e-06
   1.2191442920998306e+03   1.3684833663390075e-06
   1.2655029861115725e+03   1.2678445885114585e-06
   1.3138049745529584e+03   1.1743028905142528e-06
   1.3641411714802871e+03   1.0873806720343681e-06
   1.4166071004181495e+03   1.0066308094582417e-06
   1.4713031363091882e+03   9.3163482750774937e-07
   1.5283347602272647e+03   8.6200117273834028e-07
   1.5878128275213151e+03   7.9736358372872946e-07
   1.6498538500933512e+03   7.3737955302246773e-07
   1.7145802935517538e+03   6.8172887610506904e-07
   1.7821208900219485e+03   6.3011228291446735e-07
   1.8526109674395311e+03   5.8225014758937084e-07
   1.9261927961971703e+03   5.3788127235851835e-07
   2.0030159540658356e+03   4.9676174166477610e-07
   2.0832377103635727e+03   4.5866384280145508e-07
   2.1670234304014098e+03   4.2337504951442959e-07
   2.2545470012961937e+03   3.9069706519274919e-07
   2.3459912803051334e+03   3.6044492243264360e-07
   2.4415485669056620e+03   3.3244613591563356e-07
   2.5414210999190977e+03   3.0653990569044341e-07
   2.6458215810559741e+03   2.8257636809156007e-07
   2.7549737263469747e+03   2.6041589166406295e-07
   2.8691128470150870e+03   2.3992841559554005e-07
   2.9884864614436515e+03   2.2099282828125185e-07
   3.1133549400010443e+03   2.0349638376872644e-07
   3.2439921845967715e+03   1.8733415394263647e-07
   3.3806863449659522e+03   1.7240851442046083e-07
   3.5237405738110597e+03   1.5862866223406930e-07
   3.6734738230703920e+03   1.4591016347239744e-07
   3.8302216837343190e+03   1.3417452915576730e-07
   3.9943372717926900e+03   1.2334881770342624e-07
   4.1661921630710749e+03   1.1336526244265703e-07
   4.3461773798992199e+03   1.0416092269060335e-07
   4.5347044327562789e+03   9.5677357018682385e-08
   4.7322064202496495e+03   8.7860317384634570e-08
   4.9391391910147104e+03   8.0659462888625087e-08
   5.1559825713659247e+03   7.4028091977913691e-08
   5.3832416627931616e+03   6.7922891989205079e-08
   5.6214482136748566e+03   6.2303704979378813e-08
   5.8711620698800689e+03   5.7133308853686105e-08
   6.1329727092486855e+03   5.2377212856083912e-08
   6.4075008652802808e+03   4.8003466539085873e-08
   6.6954002457246324e+03   4.3982481380583710e-08
   6.9973593521543899e+03   4.0286864262586181e-08
   7.3141034070125115e+03   3.6891262071892815e-08
   7.6463963950681336e+03   3.3772216725421200e-08
   7.9950432266827083e+03   3.0908029963406480e-08
   8.3608920307892695e+03   2.8278637292034753e-08
   8.7448365860196136e+03   2.5865490493406745e-08
   9.1478188989832815e+03   2.3651448155098044e-08
   9.5708319393072179e+03   2.1620673704125079e-08
   1.0014922541690870e+04   1.9758540460895003e-08
   1.0481194485918981e+04   1.8051543257819053e-08
   1.0970811766509938e+04   1.6487216194759583e-08
   1.1485002064457816e+04   1.5054056129474811e-08
   1.2025060434364434e+04   1.3741451525747148e-08
   1.2592353221144609e+04   1.2539616305059662e-08
   1.3188322221443284e+04   1.1439528369528023e-08
   1.3814489105913288e+04   1.0432872484428496e-08
   1.4472460119591113e+04   9.5119872280932211e-09
   1.5163931078759641e+04   8.6698157352811573e-09
   1.5890692683929468e+04   7.8998599773895602e-09
   1.6654636169885765e+04   7.1961383391436737e-09
   1.7457759315161791e+04   6.5531462667085788e-09
   1.8302172834809564e+04   5.9658197765791510e-09
   1.9190107181949363e+04   5.4295016281623611e-09
   2.0123919785306407e+04   4.9399099757146118e-09
   2.1106102751787286e+04   4.4931093272826452e-09
   2.2139291065121495e+04   4.0854836495597771e-09
   2.3226271313706860e+04   3.7137114681482467e-09
   

==> SolnF_N70.txt <==
  -0.0000000000000000e+00   0.0000000000000000e+00
  -5.0000000000000044e-03   4.6024353872128661e-20
  -1.0000000000000009e-02   1.3332842074012391e-17
  -1.5000000000000013e-02   3.6733508392752084e-16
  -2.0000000000000018e-02   3.8624046359825363e-15
  -2.5000000000000022e-02   2.3956525175257025e-14
  -3.0000000000000027e-02   1.0641367553757301e-13
  -3.5000000000000031e-02   3.7541631033362566e-13
  -4.0000000000000036e-02   1.1189039379131796e-12
  -4.4999999999999929e-02   2.9318187189418160e-12
  -5.0000000000000044e-02   6.9399900450612808e-12
  -5.4999999999999938e-02   1.5131555532960579e-11
  -6.0000000000000053e-02   3.0827082633541044e-11
  -6.4999999999999947e-02   5.9323912797324386e-11
  -7.0000000000000062e-02   1.0875469038759970e-10
  -7.4999999999999956e-02   1.9120455398367365e-10
  -8.0000000000000071e-02   3.2413605168365289e-10
  -8.4999999999999964e-02   5.3217548794860892e-10
  -8.9999999999999969e-02   8.4931911050542326e-10
  -9.4999999999999973e-02   1.3216222939901049e-09
  -9.9999999999999978e-02   2.0104396629477273e-09
  -1.0499999999999998e-01   2.9962889087702621e-09
  -1.0999999999999999e-01   4.3834158781979589e-09
  -1.1499999999999999e-01   6.3051433259072259e-09
  -1.2000000000000000e-01   8.9300905057406801e-09
  -1.2500000000000000e-01   1.2469355492708649e-08
  -1.3000000000000000e-01   1.7184756740971501e-08
  -1.3500000000000001e-01   2.3398234841382282e-08
  -1.4000000000000001e-01   3.1502519683520757e-08
  -1.4500000000000002e-01   4.1973172175083798e-08
  -1.5000000000000002e-01   5.5382113233480495e-08
  -1.5500000000000003e-01   7.2412755829896544e-08
  -1.6000000000000003e-01   9.3876858304397438e-08
  -1.6500000000000004e-01   1.2073321882991107e-07
  -1.7000000000000004e-01   1.5410833160887211e-07
  -1.7500000000000004e-01   1.9531912494218397e-07
  -1.7999999999999994e-01   2.4589789949789862e-07
  -1.8500000000000005e-01   3.0761958169009321e-07
  -1.8999999999999995e-01   3.8253140180669414e-07
  -1.9500000000000006e-01   4.7298509914283883e-07
  -1.9999999999999996e-01   5.8167174665294887e-07
  -2.0500000000000007e-01   7.1165927530086650e-07
  -2.0999999999999996e-01   8.6643276317339328e-07
  -2.1499999999999997e-01   1.0499375364066799e-06
  -2.1999999999999997e-01   1.2666251080306530e-06
  -2.2499999999999998e-01   1.5215019570740173e-06
  -2.2999999999999998e-01   1.8201811239736567e-06
  -2.3499999999999999e-01   2.1689365700010177e-06
  -2.3999999999999999e-01   2.5747602188178423e-06
  -2.4500000000000000e-01   3.0454215684709960e-06
  -2.5000000000000000e-01   3.5895297335259243e-06
  -2.5500000000000000e-01   4.2165977513573831e-06
  -2.6000000000000001e-01   4.9371089659284641e-06
  -2.6500000000000001e-01   5.7625852890378115e-06
  -2.7000000000000002e-01   6.7056571355376085e-06
  -2.7500000000000002e-01   7.7801348380191800e-06
  -2.8000000000000003e-01   9.0010813704164853e-06
  -2.8500000000000003e-01   1.0384886251056467e-05
  -2.9000000000000004e-01   1.1949340555505554e-05
  -2.9499999999999993e-01   1.3713713048960100e-05
  -3.0000000000000004e-01   1.5698827546764213e-05
  -3.0499999999999994e-01   1.7927141728642395e-05
  -3.1000000000000005e-01   2.0422827764969669e-05
  -3.1499999999999995e-01   2.3211855258279249e-05
  -3.2000000000000006e-01   2.6322077155706235e-05
  -3.2499999999999996e-01   2.9783319442929115e-05
  -3.3000000000000007e-01   3.3627475581869989e-05
  -3.3499999999999996e-01   3.7888606797458906e-05
  -3.4000000000000008e-01   4.2603049448248968e-05
  -3.4499999999999997e-01   4.7809530827538910e-05
  -3.5000000000000009e-01   5.3549294833166377e-05
  -3.5499999999999998e-01   5.9866239013891150e-05
  -3.5999999999999999e-01   6.6807064548501322e-05
  -3.6499999999999999e-01   7.4421440742001880e-05
  -3.7000000000000000e-01   8.2762185634443260e-05
  -3.7500000000000000e-01   9.1885464315962772e-05
  -3.8000000000000000e-01   1.0185100653110988e-04
  -3.8500000000000001e-01   1.1272234514143623e-04
  -3.9000000000000001e-01   1.2456707700270105e-04
  -3.9500000000000002e-01   1.3745714780661689e-04
  -4.0000000000000002e-01   1.5146916244113682e-04
  -4.0500000000000003e-01   1.6668472244155550e-04
  -4.1000000000000003e-01   1.8319079214007300e-04
  -4.1500000000000004e-01   2.0108009517620841e-04
  -4.1999999999999993e-01   2.2045154310602969e-04
  -4.2500000000000004e-01   2.4141069794548006e-04
  -4.2999999999999994e-01   2.6407027060248805e-04
  -4.3500000000000005e-01   2.8855065729400839e-04
  -4.3999999999999995e-01   3.1498051620729487e-04
  -4.4500000000000006e-01   3.4349738684916323e-04
  -4.4999999999999996e-01   3.7424835473207362e-04
  -4.5500000000000007e-01   4.0739076427125673e-04
  -4.5999999999999996e-01   4.4309298301218578e-04
  -4.6500000000000008e-01   4.8153522057252721e-04
  -4.6999999999999997e-01   5.2291040596694866e-04
  -4.7500000000000009e-01   5.6742512728742678e-04
  -4.7999999999999998e-01   6.1530063803603735e-04
  -4.8499999999999999e-01   6.6677393475284604e-04
  -4.8999999999999999e-01   7.2209891094895777e-04
  -4.9500000000000000e-01   7.8154759274575672e-04
  -5.0000000000000000e-01   8.4541146203700969e-04
  -5.0500000000000000e-01   9.1400287343273686e-04
  -5.1000000000000001e-01   9.8765657171454675e-04
  -5.1500000000000001e-01   1.0667313170335188e-03
  -5.2000000000000002e-01   1.1516116256162288e-03
  -5.2499999999999991e-01   1.2427096343146874e-03
  -5.3000000000000003e-01   1.3404670979446241e-03
  -5.3499999999999992e-01   1.4453575290066687e-03
  -5.4000000000000004e-01   1.5578884900800801e-03
  -5.4499999999999993e-01   1.6786040499215920e-03
  -5.5000000000000004e-01   1.8080874150974478e-03
  -5.5499999999999994e-01   1.9469637498273431e-03
  -5.6000000000000005e-01   2.0959031976306212e-03
  -5.6499999999999995e-01   2.2556241193404055e-03
  -5.7000000000000006e-01   2.4268965630971071e-03
  -5.7499999999999996e-01   2.6105459830520592e-03
  -5.8000000000000007e-01   2.8074572247124988e-03
  -5.8499999999999996e-01   3.0185787961443653e-03
  -5.8999999999999997e-01   3.2449274456281172e-03
  -5.9499999999999997e-01   3.4875930678391243e-03
  -5.9999999999999998e-01   3.7477439622078871e-03
  -6.0499999999999998e-01   4.0266324688118180e-03
  -6.0999999999999999e-01   4.3256010089693549e-03
  -6.1499999999999999e-01   4.6460885596567329e-03
  -6.2000000000000000e-01   4.9896375929576100e-03
  -6.2500000000000000e-01   5.3579015139958693e-03
  -6.3000000000000000e-01   5.7526526332031267e-03
  -6.3500000000000001e-01   6.1757907113464735e-03
  -6.4000000000000001e-01   6.6293521185012399e-03
  -6.4500000000000002e-01   7.1155196511109662e-03
  -6.4999999999999991e-01   7.6366330544472092e-03
  -6.5500000000000003e-01   8.1952003011798863e-03
  -6.5999999999999992e-01   8.7939096804114172e-03
  -6.6500000000000004e-01   9.4356427554327868e-03
  -6.6999999999999993e-01   1.0123488252643810e-02
  -6.7500000000000004e-01   1.0860756948567359e-02
  -6.7999999999999994e-01   1.1650997626694673e-02
  -6.8500000000000005e-01   1.2498014181054151e-02
  -6.8999999999999995e-01   1.3405883948920196e-02
  -6.9500000000000006e-01   1.4378977361001483e-02
  -6.9999999999999996e-01   1.5421979003794458e-02
  -7.0500000000000007e-01   1.6539910195593397e-02
  -7.0999999999999996e-01   1.7738153184939147e-02
  -7.1499999999999997e-01   1.9022477088107805e-02
  -7.1999999999999997e-01   2.0399065690617873e-02
  -7.2499999999999998e-01   2.1874547246716763e-02
  -7.2999999999999998e-01   2.3456026420433974e-02
  -7.3499999999999999e-01   2.5151118522106539e-02
  -7.3999999999999999e-01   2.6967986205342881e-02
  -7.4500000000000000e-01   2.8915378801246207e-02
  -7.5000000000000000e-01   3.1002674479424903e-02
  -7.5500000000000000e-01   3.3239925438937799e-02
  -7.6000000000000001e-01   3.5637906346921870e-02
  -7.6500000000000001e-01   3.8208166258297191e-02
  -7.7000000000000002e-01   4.0963084266718797e-02
  -7.7500000000000002e-01   4.3915929154921103e-02
  -7.8000000000000003e-01   4.7080923331873276e-02
  -7.8500000000000003e-01   5.0473311364818065e-02
  -7.9000000000000004e-01   5.4109433436403967e-02
  -7.9499999999999993e-01   5.8006804080855796e-02
  -8.0000000000000004e-01   6.2184196578559933e-02
  -8.0499999999999994e-01   6.6661733415708843e-02
  -8.1000000000000005e-01   7.1460983244872309e-02
  -8.1499999999999995e-01   7.6605064813684870e-02
  -8.2000000000000006e-01   8.2118758362416847e-02
  -8.2499999999999996e-01   8.8028625027178078e-02
  -8.2999999999999996e-01   9.4363134824084288e-02
  -8.3499999999999996e-01   1.0115280383105475e-01
  -8.3999999999999997e-01   1.0843034122823526e-01
  -8.4499999999999997e-01   1.1623080690553796e-01
  -8.4999999999999998e-01   1.2459178039671055e-01
  -8.5499999999999998e-01   1.3355354195391544e-01
  -8.5999999999999999e-01   1.4315926663530132e-01
  -8.6499999999999999e-01   1.5345523234074709e-01
  -8.7000000000000000e-01   1.6449104279816765e-01
  -8.7500000000000000e-01   1.7631986657481469e-01
  -8.8000000000000000e-01   1.8899869326521113e-01
  -8.8500000000000001e-01   2.0258860809012924e-01
  -8.9000000000000001e-01   2.1715508622972207e-01
  -8.9500000000000002e-01   2.3276830830900253e-01
  -9.0000000000000002e-01   2.4950349855579895e-01
  -9.0500000000000003e-01   2.6744128726055716e-01
  -9.1000000000000003e-01   2.8666809928445580e-01
  -9.1500000000000004e-01   3.0727657048780205e-01
  -9.1999999999999993e-01   3.2936599408519451e-01
  -9.2500000000000004e-01   3.5304279907814778e-01
  -9.2999999999999994e-01   3.7842106307045426e-01
  -9.3500000000000005e-01   4.0562306193724579e-01
  -9.3999999999999995e-01   4.3477985899621996e-01
  -9.4500000000000006e-01   4.6603193651984937e-01
  -9.4999999999999996e-01   4.9952987263140824e-01
  -9.5500000000000007e-01   5.3543506684644682e-01
  -9.5999999999999996e-01   5.7392051775562780e-01
  -9.6499999999999997e-01   6.1517165659595063e-01
  -9.6999999999999997e-01   6.5938724072677291e-01
  -9.7499999999999998e-01   7.0678031131604879e-01
  -9.7999999999999998e-01   7.5757921985108356e-01
  -9.8499999999999999e-01   8.1202872841940654e-01
  -9.8999999999999999e-01   8.7039118906238722e-01
  -9.9500000000000000e-01   9.3294780788310783e-01
  -1.0000000000000000e+00   1.0000000000000000e+00


==> Solution_LE2.txt <==
   0.0000000e+00  -0.0000000e+00
   1.0286011e-01   1.7624350e-03
   2.0588608e-01   7.0499126e-03
   3.0924460e-01   1.5862950e-02
   4.1310415e-01   2.8202412e-02
   5.1763585e-01   4.4069506e-02
   6.2301439e-01   6.3465788e-02
   7.2941899e-01   8.6393159e-02
   8.3703441e-01   1.1285387e-01
   9.4605201e-01   1.4285052e-01
   1.0566709e+00   1.7638605e-01
   1.1690991e+00   2.1346377e-01
   1.2835548e+00   2.5408732e-01
   1.4002681e+00   2.9826071e-01
   1.5194820e+00   3.4598829e-01
   1.6414547e+00   3.9727478e-01
   1.7664609e+00   4.5212526e-01
   1.8947943e+00   5.1054516e-01
   2.0267697e+00   5.7254027e-01
   2.1627256e+00   6.3811677e-01
   2.3030270e+00   7.0728117e-01
   2.4480686e+00   7.8004038e-01
   2.5982786e+00   8.5640167e-01
   2.7541223e+00   9.3637269e-01
   2.9161075e+00   1.0199615e+00
   3.0847888e+00   1.1071764e+00
   3.2607744e+00   1.1980263e+00
   3.4447320e+00   1.2925204e+00
   3.6373977e+00   1.3906682e+00
   3.8395838e+00   1.4924797e+00
   4.0521899e+00   1.5979652e+00
   4.2762144e+00   1.7071357e+00
   4.5127683e+00   1.8200022e+00
   4.7630911e+00   1.9365763e+00
   5.0285696e+00   2.0568701e+00
   5.3107594e+00   2.1808961e+00
   5.6114106e+00   2.3086670e+00
   5.9324973e+00   2.4401964e+00
   6.2762531e+00   2.5754977e+00
   6.6452127e+00   2.7145854e+00
   7.0422616e+00   2.8574741e+00
   7.4706944e+00   3.0041787e+00
   7.9342854e+00   3.1547151e+00
   8.4373725e+00   3.3090991e+00
   8.9849584e+00   3.4673474e+00
   9.5828319e+00   3.6294770e+00
   1.0237715e+01   3.7955053e+00
   1.0957441e+01   3.9654505e+00
   1.1751170e+01   4.1393310e+00
   1.2629650e+01   4.3171658e+00
   1.3605542e+01   4.4989747e+00
   1.4693801e+01   4.6847777e+00
   1.5912159e+01   4.8745954e+00
   1.7281697e+01   5.0684491e+00
   1.8827551e+01   5.2663606e+00
   2.0579759e+01   5.4683523e+00
   2.2574286e+01   5.6744471e+00
   2.4854243e+01   5.8846686e+00
   2.7471333e+01   6.0990409e+00
   3.0487530e+01   6.3175888e+00
   3.3977008e+01   6.5403378e+00
   3.8028306e+01   6.7673139e+00
   4.2746705e+01   6.9985439e+00
   4.8256764e+01   7.2340552e+00
   5.4704980e+01   7.4738758e+00
   6.2262534e+01   7.7180347e+00
   7.1128149e+01   7.9665612e+00
   8.1531200e+01   8.2194858e+00
   9.3735323e+01   8.4768393e+00
   1.0804296e+02   8.7386536e+00
   1.2480136e+02   9.0049611e+00
   1.4441070e+02   9.2757954e+00
   1.6733495e+02   9.5511905e+00
   1.9411612e+02   9.8311815e+00
   2.2539272e+02   1.0115804e+01
   2.6192298e+02   1.0405096e+01
   3.0461410e+02   1.0699093e+01
   3.5455860e+02   1.0997835e+01
   4.1307961e+02   1.1301362e+01
   4.8178738e+02   1.1609714e+01
   5.6264980e+02   1.1922932e+01
   6.5808092e+02   1.2241058e+01
   7.7105206e+02   1.2564137e+01
   9.0523156e+02   1.2892214e+01
   1.0651608e+03   1.3225333e+01
   1.2564759e+03   1.3563542e+01
   1.4861865e+03   1.3906888e+01
   1.7630275e+03   1.4255422e+01
   2.0979003e+03   1.4609193e+01
   2.5044286e+03   1.4968254e+01
   2.9996567e+03   1.5332656e+01
   3.6049288e+03   1.5702455e+01
   4.3469979e+03   1.6077707e+01
   5.2594290e+03   1.6458467e+01
   6.3843819e+03   1.6844796e+01
   7.7748885e+03   1.7236753e+01
   9.4977781e+03   1.7634400e+01
   1.1637457e+04   1.8037799e+01
   1.4300815e+04   1.8447017e+01
   1.7623640e+04   1.8862118e+01
   2.1779007e+04   1.9283172e+01
   2.6988334e+04   1.9710249e+01
   3.3535959e+04   2.0143419e+01
   4.1788426e+04   2.0582758e+01
   5.2220070e+04   2.1028341e+01
   6.5447032e+04   2.1480246e+01
   8.2272591e+04   2.1938552e+01
   1.0374771e+05   2.2403342e+01
   1.3125211e+05   2.2874699e+01
   1.6660309e+05   2.3352711e+01
   2.1220205e+05   2.3837466e+01
   2.7123217e+05   2.4329056e+01
   3.4792624e+05   2.4827575e+01
   4.4793052e+05   2.5333119e+01
   5.7880108e+05   2.5845788e+01
   7.5068343e+05   2.6365683e+01
   9.7724686e+05   2.6892911e+01
   1.2769746e+06   2.7427578e+01
   1.6749524e+06   2.7969798e+01
   2.2053592e+06   2.8519683e+01
   2.9149486e+06   2.9077353e+01
   3.8679380e+06   2.9642928e+01
   5.1528997e+06   3.0216534e+01
   6.8925153e+06   3.0798300e+01
   9.2574403e+06   3.1388358e+01
   1.2486090e+07   3.1986847e+01
   1.6913001e+07   3.2593906e+01
   2.3009649e+07   3.3209683e+01
   3.1443476e+07   3.3834327e+01
   4.3163619e+07   3.4467993e+01
   5.9526016e+07   3.5110842e+01
   8.2476878e+07   3.5763040e+01
   1.1482305e+08   3.6424756e+01
   1.6063250e+08   3.7096168e+01
   2.2583050e+08   3.7777459e+01
   3.1909204e+08   3.8468816e+01
   4.5318446e+08   3.9170436e+01
   6.4699875e+08   3.9882520e+01
   9.2863947e+08   4.0605277e+01
   1.3401518e+09   4.1338923e+01
   1.9447942e+09   4.2083684e+01
   2.8382943e+09   4.2839791e+01
   4.1663732e+09   4.3607485e+01
   6.1521986e+09   4.4387016e+01
   9.1396613e+09   4.5178643e+01
   1.3662039e+10   4.5982635e+01
   2.0551658e+10   4.6799272e+01
   3.1116215e+10   4.7628842e+01
   4.7424251e+10   4.8471649e+01
   7.2770615e+10   4.9328005e+01
   1.1244091e+11   5.0198237e+01
   1.7497631e+11   5.1082684e+01
   2.7428225e+11   5.1981699e+01
   4.3317144e+11   5.2895652e+01
   6.8936475e+11   5.3824927e+01
   1.1057386e+12   5.4769923e+01
   1.7879721e+12   5.5731060e+01
   2.9152024e+12   5.6708774e+01
   4.7937504e+12   5.7703521e+01
   7.9521487e+12   5.8715779e+01
   1.3310807e+13   5.9746047e+01
   2.2487888e+13   6.0794849e+01
   3.8356270e+13   6.1862731e+01
   6.6068165e+13   6.2950269e+01
   1.1496013e+14   6.4058066e+01
   2.0213375e+14   6.5186754e+01
   3.5926219e+14   6.6337000e+01
   6.4567995e+14   6.7509503e+01
   1.1738598e+15   6.8705000e+01
   2.1596177e+15   6.9924268e+01
   4.0223248e+15   7.1168126e+01
   7.5876056e+15   7.2437438e+01
   1.4503009e+16   7.3733118e+01
   2.8102639e+16   7.5056133e+01
   5.5232405e+16   7.6407505e+01
   1.1016262e+17   7.7788321e+01
   2.2310949e+17   7.9199731e+01
   4.5910396e+17   8.0642959e+01
   9.6049675e+17   8.2119307e+01
   2.0444372e+18   8.3630161e+01
   4.4306343e+18   8.5177002e+01
   9.7839776e+18   8.6761408e+01
   2.2033808e+19   8.8385072e+01
   5.0650252e+19   9.0049805e+01
   1.1896352e+20   9.1757550e+01
   2.8578540e+20   9.3510399e+01
   7.0298998e+20   9.5310601e+01
   1.7728360e+21   9.7160588e+01
   4.5895338e+21   9.9062984e+01
   1.2214255e+22   1.0102063e+02
   3.3468371e+22   1.0303663e+02
   9.4580452e+22   1.0511433e+02
   2.7616196e+23   1.0725740e+02
   8.3482053e+23   1.0946986e+02
   2.6184524e+24   1.1175610e+02
   8.5421982e+24   1.1412097e+02
   2.9062161e+25   1.1656981e+02
   1.0341980e+26   1.1910853e+02
   3.8621051e+26   1.2174370e+02
   1.5190806e+27   1.2448266e+02
   6.3191231e+27   1.2733361e+02
   2.7929167e+28   1.3030579e+02
   1.3184148e+29   1.3340965e+02
   6.6867683e+29   1.3665705e+02
   3.6685651e+30   1.4006156e+02
   2.1942182e+31   1.4363878e+02
   1.4437443e+32   1.4740678e+02
   1.0561009e+33   1.5138664e+02
   8.6958445e+33   1.5560316e+02
   8.1791283e+34   1.6008581e+02
   8.9447913e+35   1.6486995e+02
   1.1620597e+37   1.6999854e+02
   1.8414716e+38   1.7552445e+02
   3.6790878e+39   1.8151382e+02
   9.6658494e+40   1.8805086e+02
   3.5273845e+42   1.9524511e+02
   1.9236428e+44   2.0324278e+02
   1.7336393e+46   2.1224513e+02
   2.9819280e+48   2.2254016e+02
   1.2155985e+51   2.3456101e+02
   1.6631090e+54   2.4900342e+02
   1.4096166e+58   2.6709336e+02
   2.5641584e+63   2.9131584e+02
   2.4830734e+71   3.2809293e+02
   3.7247711e+88   4.0719184e+02


==> Stab_Deg_F.txt <==
  -4.9999999999994493e-04   9.7734255177783780e-07   1.0618005961138266e-06   1.4001094394977542e-07   2.4095163642101625e-08   3.7436503896870477e-08   1.3899253514804144e-06   7.3632430697134765e-07   3.9655940309302196e-08   1.5576691358987205e-06
  -4.4999999999999476e-03   5.1545179236001104e-10   2.8668138973841906e-09   2.0652245913410638e-08   9.9108207418652228e-08   1.7989546541308243e-07   1.4835796047218963e-07   1.2576221219973149e-07   1.0907002956361822e-07   1.0330060684626829e-07
  -4.9499999999999988e-02   2.8520963368805496e-11   3.7590197621284460e-10   2.2798295473691610e-09   1.7886314651605062e-10   2.6243506257017657e-08   9.4449839060928298e-09   2.0054045424267031e-08   1.6581301331974885e-08   1.4080864030319162e-08
  -2.4950000000000011e-01   1.8611778784816124e-12   2.0286039514871845e-10   2.9982560878494269e-10   1.4866432529458962e-09   4.9403039437123653e-09   4.7522037416314333e-09   1.0604044309303617e-09   3.4065784637604679e-09   5.6896953815055440e-09
  -4.9950000000000011e-01   1.2256862191861728e-12   2.3400392734629349e-11   6.1244787019631985e-11   2.6433966127115127e-10   8.2348439178758781e-10   6.7441707773951975e-10   8.5320950304890175e-10   6.9026684368367341e-10   9.1175955674316356e-10
  -7.4950000000000006e-01   5.9430238508184630e-13   1.5821788323933106e-11   3.0392133254508735e-11   1.4490053601434738e-10   5.1406690015909362e-10   3.4016056638108694e-10   4.4864867376759321e-10   5.0748838464897972e-10   3.8152447867645378e-10
  -9.4950000000000001e-01   9.3491880903684432e-13   5.5343507554539428e-12   4.3832604212923343e-11   9.3038909909637368e-12   5.2290383134590002e-10   1.4368284340093851e-10   3.6026615024553621e-10   3.9848635502437446e-10   2.4031432399596042e-10
  -9.9449999999999994e-01   5.4309889918613408e-12   7.0513594963017567e-11   3.1679125989114709e-10   1.4315348906279723e-09   3.2663582949510328e-10   1.7989936207385426e-09   1.1081107142985047e-09   4.3549708284018607e-10   1.1454506232411177e-09
  -9.9950000000000006e-01   5.4771425173072430e-09   5.1432988978916683e-09   7.9215145554201172e-10   9.8586883101603462e-10   2.0043183557305611e-08   1.4852947760601865e-09   1.4602653086726036e-08   6.9283245807127969e-10   1.1826323031982611e-08


==> Stab_Deg_F_trunc.txt <==
  -3.0484999999999981e-02   4.7504945992571379e-04   1.1624259017350980e-05   5.4897032875089735e-07   1.5307141110199041e-09   1.5444885370641259e-09   1.6784170719930103e-09   1.7372804306248213e-09   1.7759889114898897e-09   1.8621281183683891e-09
  -3.4364999999999979e-02   4.2245464512280506e-04   1.0350977709516762e-05   4.9298633519878621e-07   1.3739521742550664e-09   1.3784983154963015e-09   1.5033804201536327e-09   1.5550942755737651e-09   1.5912103856763338e-09   1.6678624037425038e-09
  -7.8015000000000057e-02   1.8452358669174274e-04   4.4607638062243993e-06   2.1175789155503111e-07   5.9211346936649534e-10   5.9405891317254600e-10   6.4924055021009508e-10   6.7170791151482945e-10   6.8702166178269408e-10   7.1959449510217155e-10
  -2.7201500000000012e-01   4.0529319428994626e-05   9.7958463285419128e-07   4.7130088720592767e-08   1.3090017958461431e-10   1.3192447134713348e-10   1.4403145343067081e-10   1.4937884262877787e-10   1.5268453168459928e-10   1.5972478895065478e-10
  -5.1451500000000006e-01   1.1892273660274455e-05   2.8348798164490319e-07   1.3762581962950549e-08   3.8032910154583988e-11   3.8322345297103766e-11   4.1964764996293979e-11   4.3462788923420703e-11   4.4457215686577456e-11   4.6498582761955731e-11
  -7.5701499999999999e-01   6.0066459659502414e-06   1.8137883950331002e-07   7.5957885536936942e-09   2.2884583117388502e-11   2.2443491509704927e-11   2.4801272147101372e-11   2.5595525698918209e-11   2.6185831281111405e-11   2.7440272276635369e-11
  -9.5101499999999994e-01   6.6745057569761457e-07   6.6531747888731729e-08   8.7019661476617216e-09   1.6712187189682481e-11   1.8558155012726729e-11   2.0039192527576688e-11   2.1451951326412200e-11   2.1552315487838314e-11   2.2637225427502017e-11
  -9.9466500000000002e-01   4.1353971690805125e-05   8.1894123238335226e-07   2.4485053984335536e-09   3.1115998666564337e-11   2.7085667042570094e-11   1.8305135185414656e-11   1.9904966563899507e-11   2.2918444919639569e-11   2.5373925183203028e-11
  -9.9902999999999997e-01   4.7223072490387707e-05   4.5274171256437512e-07   1.3740032445141992e-08   1.0017542351192787e-10   3.4454439301612183e-11   1.8942958313061808e-11   1.1681100531291122e-11   1.3902656803566060e-11   3.5815794774407550e-12


==> Stab_Deg_F_xmin_094_N65.txt <==
   3.4364999999999979e-02   1.2772190346574952e-03   4.2319444436866860e-04   4.1338157674708498e-06   1.0361128743530124e-05   1.0594597916746551e-06   4.9233534660242384e-07   2.1329502608580242e-08   3.8683318770438291e-09   6.4121999487909420e-08
   7.8015000000000057e-02   5.5792522149444856e-04   1.8483970204719036e-04   1.7699915516589115e-06   4.4648496861920961e-06   4.5803542181310775e-07   2.1146150996909086e-07   9.1703642457474643e-09   1.6658084911469473e-09   2.7640938093931311e-08
   2.7201500000000012e-01   1.3142237050312033e-04   4.0598602984109888e-05   4.0435567272290029e-07   9.8047583452220977e-07   1.0226133839719154e-07   4.7064397490359511e-08   2.0433252867491092e-09   3.6883573972801287e-10   6.1007312535110714e-09
   5.1451500000000006e-01   4.4159900318030409e-05   1.1912406661540587e-05   1.3386909958335025e-07   2.8374559235544439e-07   3.0773812831341729e-08   1.3742824656048924e-08   5.8639360034362653e-10   1.0570266884002422e-10   1.7963003307031045e-09
   7.5701499999999999e-01   3.0244902929021933e-05   6.0167072475358907e-06   6.9279144310208096e-08   1.8155010783615921e-07   1.7150395437148802e-08   7.5844384106460438e-09   3.7892200488442995e-10   6.0158433790036270e-11   1.0784184656387197e-09
   9.5101499999999994e-01   3.0256980379617104e-05   6.6931437459061272e-07   2.2597564264259518e-08   6.6573159540617155e-08   1.9043898347170796e-08   8.6949287769755301e-09   4.0955294711153556e-10   4.9783732691821569e-11   6.0985017036330191e-10
   9.9466500000000002e-01   1.1245526250736049e-04   4.1430590229984965e-05   5.1415722757131022e-07   8.1995418477198712e-07   6.7079505061684586e-08   2.4526565223226271e-09   1.5812218201460837e-10   2.0490131813488688e-10   9.4527730087889950e-10


==> Stab_Deg_vKcond.txt <==
   7.0000000000000000e+01   4.9999999999999999e-13   1.7000000000000000e+07   8.4919299370156409e-09
   8.0000000000000000e+01   8.3000000000000000e-13   3.1000000000000000e+07   6.9343852882042256e-09
   9.0000000000000000e+01   3.8000000000000000e-12   4.1000000000000000e+07   1.4837259754152399e-08
   1.0000000000000000e+02   1.6000000000000000e-11   5.3000000000000000e+07   2.1761889179572336e-08
   1.1000000000000000e+02   1.0000000000000000e-10   6.7000000000000000e+07   1.9851323984632074e-07
   1.2000000000000000e+02   5.1000000000000000e-10   8.2000000000000000e+07   1.0546170980951786e-06
   1.3000000000000000e+02   1.0000000000000001e-09   1.0000000000000000e+08   3.3812569335545106e-06
   1.4000000000000000e+02   2.1999999999999998e-09   1.2000000000000000e+08   4.5386793384727397e-06
   1.5000000000000000e+02   2.5000000000000001e-09   1.4000000000000000e+08   6.8618134249076590e-06
   1.6000000000000000e+02   3.3000000000000002e-09   1.7000000000000000e+08   9.7568398309544335e-06
   1.7000000000000000e+02   4.0000000000000002e-09   1.9000000000000000e+08   1.2799996253476387e-05
   2.0000000000000000e+02   5.4000000000000004e-09   2.9000000000000000e+08   2.1159883908272725e-05
   2.5000000000000000e+02   6.3000000000000002e-09   5.0000000000000000e+08   3.2142534197254768e-05
   3.0000000000000000e+02   7.2000000000000000e-09   7.8000000000000000e+08   4.7137564606281046e-05
   3.5000000000000000e+02   8.0999999999999997e-09   1.1000000000000000e+09   6.5137817257587827e-05
   4.0000000000000000e+02   8.9999999999999995e-09   1.6000000000000000e+09   8.7382594848084416e-05


==> Stab_Deg_vKcond_trunc.txt <==
   3.0000000000000000e+01   3.4000000000000001e-06   1.6000000000000000e+06   5.7704709064809734e-04
   4.0000000000000000e+01   8.6000000000000002e-08   2.9000000000000000e+06   1.4186855910369722e-05
   5.0000000000000000e+01   4.1000000000000003e-09   4.5000000000000000e+06   6.7727690777896754e-07
   6.0000000000000000e+01   8.8999999999999996e-12   6.5000000000000000e+06   7.5672894617184738e-09
   6.5000000000000000e+01   1.1000000000000000e-12   7.6000000000000000e+06   6.3290049867603670e-09
   7.0000000000000000e+01   1.5000000000000000e-11   8.9000000000000000e+06   8.6971572166305577e-09
   8.0000000000000000e+01   8.6999999999999997e-12   1.2000000000000000e+07   7.6130862725065640e-09
   1.0000000000000000e+02   1.2000000000000001e-11   1.8000000000000000e+07   8.1723455780391419e-09
   1.5000000000000000e+02   1.2000000000000001e-11   4.1000000000000000e+07   8.1656444939071093e-09
   2.0000000000000000e+02   1.2000000000000001e-11   7.3000000000000000e+07   8.2448475824392631e-09
   2.5000000000000000e+02   1.3000000000000000e-11   1.1000000000000000e+08   8.3246275428550121e-09
   3.0000000000000000e+02   1.3000000000000000e-11   1.6000000000000000e+08   8.3920976834406247e-09
   3.5000000000000000e+02   1.3000000000000000e-11   2.2000000000000000e+08   8.4396674093767388e-09
   4.0000000000000000e+02   1.4000000000000000e-11   2.9000000000000000e+08   8.5422841022975149e-09


==> Terms_Eq1_vF.txt <==
   9.9987411747125332e-01   4.1013817684696741e-01   4.1104792154484043e-01   9.0974469787146015e-04   2.4420522264317346e-13   9.0919754733639901e-04   1.5671058201105481e-15
   9.9886743752322804e-01   4.0760449951216704e-01   4.0851816862693247e-01   9.1366911476493701e-04   2.4420522264317346e-13   9.0482554483442112e-04   4.8821623827022265e-16
   9.9685610494662136e-01   4.0257508213156007e-01   4.0349659843712771e-01   9.2151630556655474e-04   2.4420522264317346e-13   8.9610927831787674e-04   1.0831179703130189e-15
   9.9384417029756889e-01   3.9512494986119012e-01   3.9605823011212676e-01   9.3328025093657467e-04   2.4420522264317346e-13   8.8310420397210852e-04   6.6461593173361422e-17
   9.8983769921161779e-01   3.8536454905875417e-01   3.8631349401396198e-01   9.4894495520879765e-04   2.4420522264317346e-13   8.6589345409501372e-04   9.8879238130678004e-16
   9.8484476018834344e-01   3.7343732582222694e-01   3.7440580154065672e-01   9.6847571842984816e-04   2.4420522264317346e-13   8.4458777467129244e-04   6.3859507959396211e-17
   9.7887540834246523e-01   3.5951663895428598e-01   3.6050844585718245e-01   9.9180690289701087e-04   2.4420522264317346e-13   8.1932544195223510e-04   5.4708841623618554e-16
   9.7194166515418379e-01   3.4380211806638489e-01   3.4482094378969408e-01   1.0188257233090955e-03   2.4420522264317346e-13   7.9027215766377707e-04   9.5843472047718592e-17
   9.6405749425951948e-01   3.2651559268206515e-01   3.2756494421788473e-01   1.0493515358197063e-03   2.4420522264317346e-13   7.5762092206396736e-04   1.1926223897340549e-16
   9.5523877332940799e-01   3.0789672583984523e-01   3.0897983595210110e-01   1.0831101122565539e-03   2.4420522264317346e-13   7.2159188341256559e-04   6.8434841127285040e-16
   9.4550326209418389e-01   2.8819848546701071e-01   2.8931818796494657e-01   1.1197024979359362e-03   2.4420522264317346e-13   6.8243216138183852e-04   7.6761513811973714e-17
   9.3487056657784773e-01   2.6768257846766602e-01   2.6884114678237520e-01   1.1585683147093938e-03   2.4420522264317346e-13   6.4041564037458515e-04   2.1965936014556320e-16
   9.2336209961414206e-01   2.4661495658559462e-01   2.4781390043550033e-01   1.1989438499064135e-03   2.4420522264317346e-13   5.9584272639911465e-04   7.0429773124658368e-16
   9.1100103772395502e-01   2.2526148052739478e-01   2.2650129657275403e-01   1.2398160453592204e-03   2.4420522264317346e-13   5.4904005778459047e-04   2.8406096919120216e-17
   8.9781227444089051e-01   2.0388380118643762e-01   2.0516367584227954e-01   1.2798746558418807e-03   2.4420522264317346e-13   5.0036015518737471e-04   4.2067044292437572e-17
   8.8382237017900556e-01   1.8273548616391064e-01   1.8405295262908797e-01   1.3174664651776275e-03   2.4420522264317346e-13   4.5018098949279413e-04   2.9707139526102821e-16
   8.6905949874367039e-01   1.6205838895979205e-01   1.6340894654251439e-01   1.3505575827225172e-03   2.4420522264317346e-13   3.9890543661804425e-04   1.7238814542519521e-16
   8.5355339059327373e-01   1.4207923053342272e-01   1.4345594300491363e-01   1.3767124714908127e-03   2.4420522264317346e-13   3.4696057492839710e-04   9.1289822923279473e-17
   8.3733527296603716e-01   1.2300634239627646e-01   1.2439944371944872e-01   1.3931013231724143e-03   2.4420522264317346e-13   2.9479676278250773e-04   1.5373986805844453e-16
   8.2043780699251201e-01   1.0502651134052118e-01   1.0642306165274784e-01   1.3965503122265078e-03   2.4420522264317346e-13   2.4288640917245473e-04   1.4983674023749671e-16
   8.0289502192041007e-01   8.8301872883130808e-02   8.9685524307620182e-02   1.3836514244894146e-03   2.4420522264317346e-13   1.9172231782148779e-04   4.0766001685454967e-17
   7.8474224658422598e-01   7.2966827675991441e-02   7.4317776520725576e-02   1.3509488447342444e-03   2.4420522264317346e-13   1.4181544266189466e-04   1.0993810029003015e-16
   7.6601603825766829e-01   5.9125005545538276e-02   6.0420221286667151e-02   1.2952157411287182e-03   2.4420522264317346e-13   9.3691838676764668e-05   1.5764299587939234e-16
   7.4675410903217343e-01   4.6846376132698250e-02   4.8060202955354105e-02   1.2138268226558953e-03   2.4420522264317346e-13   4.7888525660826790e-05   4.0982842119952068e-17
   7.2699524986977337e-01   3.6164699989736003e-02   3.7269916449324689e-02   1.1052164595887657e-03   2.4420522264317346e-13   4.9479039755590140e-06   8.0014120329430227e-17
   7.0677925248326035e-01   2.7075620147898875e-02   2.8045008634079289e-02   9.6938848618038638e-04   2.4420522264317346e-13   3.4589725923999498e-05   2.7105054312137611e-17
   6.8614682920097259e-01   1.9535794412663246e-02   2.0344207557810409e-02   8.0841314514717001e-04   2.4420522264317346e-13   7.0196076672266142e-05   7.4809949901499806e-18
   6.6513953097758360e-01   1.3463536781218892e-02   1.4090350393770195e-02   6.2681361255134823e-04   2.4420522264317346e-13   1.0136783036739269e-04   4.4777549723651333e-17
   6.4379966371600861e-01   8.7414383707673394e-03   9.1731568772786161e-03   4.3171850651124873e-04   2.4420522264317346e-13   1.2764328240355400e-04   2.7972416050126014e-17
   6.2217020306894699e-01   5.2213373391255744e-03   5.4539890043029549e-03   2.3265166517741516e-04   2.4420522264317346e-13   1.4862326951104441e-04   3.4586049302287591e-17
   6.0029470789163641e-01   2.7317748337100317e-03   2.7726368140493307e-03   4.0861980339256524e-05   2.4420522264317346e-13   1.6399678898069219e-04   4.2473620107119636e-17
   5.7821723252011548e-01   1.0877059831007382e-03   9.5588118706476104e-04   1.3182479603598941e-04   2.4420522264317346e-13   1.7357129830113918e-04   1.2251484549086200e-17
   5.5598223805165392e-01   1.0177048836589549e-04   1.7275617801438650e-04   2.7452666638027939e-04   2.4420522264317346e-13   1.7730692585421736e-04   2.6020852139652106e-18
   5.3363450280601987e-01   4.0403935830099150e-04   7.8298965803360893e-04   3.7895029973259418e-04   2.4420522264317346e-13   1.7535258908255345e-04   2.3256136599814070e-17
   5.1121903214790254e-01   5.8780277514344846e-04   1.0286028878147995e-03   4.4080011267133437e-04   2.4420522264317346e-13   1.6808017774840335e-04   1.6696713456276768e-17
   4.8878096785209757e-01   5.7971261195404638e-04   1.0402819870741890e-03   4.6056937512013626e-04   2.4420522264317346e-13   1.5611047340033973e-04   6.3425827090402009e-18
   4.6636549719398018e-01   4.7790976703932094e-04   9.2135006721075479e-04   4.4344030017143732e-04   2.4420522264317346e-13   1.4032156777266927e-04   3.4694469519536142e-18
   4.4401776194834608e-01   3.4857037864237215e-04   7.4682140657383520e-04   3.9825102793146716e-04   2.4420522264317346e-13   1.2182803983320786e-04   4.1199682554449168e-18
   4.2178276747988458e-01   2.2980843997373593e-04   5.6557538615605572e-04   3.3576694618232090e-04   2.4420522264317346e-13   1.0191890887726026e-04   1.0842021724855044e-18
   3.9970529210836364e-01   1.3816000929573095e-04   4.0486859833847324e-04   2.6670858904274573e-04   2.4420522264317346e-13   8.1947410407622363e-05   3.4694469519536142e-18
   3.7782979693105301e-01   7.5994714100653749e-05   2.7603788053553563e-04   2.0004316643488690e-04   2.4420522264317346e-13   6.3178975337420729e-05   5.0144350477454580e-18
   3.5620033628399128e-01   3.8285319133580934e-05   1.8020751983439872e-04   1.4192220070081645e-04   2.4420522264317346e-13   4.6624974775438765e-05   1.3281476612947429e-18
   3.3486046902241651e-01   1.7675998063422194e-05   1.1308741829252286e-04   9.5411420229096677e-05   2.4420522264317346e-13   3.2909983048744288e-05   3.9979955110402976e-18
   3.1385317079902753e-01   7.4871398631123269e-06   6.8403089559225923e-05   6.0915949696115967e-05   2.4420522264317346e-13   2.2222295130896909e-05   2.3716922523120409e-18
   2.9322074751673960e-01   2.9149762056501338e-06   3.9947309308843968e-05   3.7032333103192077e-05   2.4420522264317346e-13   1.4368720258006505e-05   1.7550522667109103e-18
   2.7300475013022663e-01   1.0453926812586553e-06   2.2540527979952192e-05   2.1495135298691159e-05   2.4420522264317346e-13   8.9071498400030216e-06   2.3784685158900754e-18
   2.5324589096782657e-01   3.4590356101973306e-07   1.2286876418377374e-05   1.1940972857359227e-05   2.4420522264317346e-13   5.2983797938450499e-06   1.5856456772600502e-18
   2.3398396174233177e-01   1.0563320832100290e-07   6.4641733136643338e-06   6.3585401053422939e-06   2.4420522264317346e-13   3.0249447093457736e-06   1.0367683274392636e-18
   2.1525775341577402e-01   2.9730331747786605e-08   3.2768401296705120e-06   3.2471097979227734e-06   2.4420522264317346e-13   1.6563829481931626e-06   4.7857361519867969e-20
   1.9710497807959010e-01   7.6865862318615265e-09   1.5967696312404207e-06   1.5890830450078662e-06   2.4420522264317346e-13   8.6850218318867098e-07   6.9308470909083125e-19
   1.7956219300748794e-01   1.8163432620443903e-09   7.4566838650340735e-07   7.4385204324028597e-07   2.4420522264317346e-13   4.3496925327327424e-07   1.0770023924338429e-18
   1.6266472703396284e-01   3.8960532960452065e-10   3.3244563572144669e-07   3.3205603039188543e-07   2.4420522264317346e-13   2.0737535813932376e-07   4.3251619869172711e-20
   1.4644660940672627e-01   7.5208053286611942e-11   1.4085538893958957e-07   1.4078018089047826e-07   2.4420522264317346e-13   9.3715794211605517e-08   4.1753165645920650e-18
   1.3094050125632972e-01   1.2927406051066319e-11   5.6403922629064339e-08   5.6390995223104535e-08   2.4420522264317346e-13   3.9934307518236225e-08   9.1261182621750437e-20
   1.1617762982099444e-01   1.9532937376963797e-12   2.1205685865034810e-08   2.1203732571172511e-08   2.4420522264317346e-13   1.5943418281396081e-08   1.2460317875253788e-19
   1.0218772555910954e-01   2.5540191616193119e-13   7.4256009634912595e-09   7.4253455624541889e-09   2.4420522264317346e-13   5.9174642288906081e-09   8.7909115907440548e-19
   8.8998962276045090e-02   2.8349610002673921e-14   2.3983914849267762e-09   2.3983631376999551e-09   2.4420522264317346e-13   2.0223331627740573e-09   2.3831813774300962e-18
   7.6637900385857938e-02   2.6086958907531479e-15   7.0600359619811531e-10   7.0600098802586844e-10   2.4420522264317346e-13   6.2885687659275320e-10   5.2364389504212680e-19
   6.5129433422152327e-02   1.9316287753781808e-16   1.8658301715982708e-10   1.8658282442949132e-10   2.4420522264317346e-13   1.7521565976668670e-10   4.3254176374253383e-19
   5.4496737905816106e-02   1.1079082138625402e-17   4.3432091714914617e-11   4.3432081396002125e-11   2.4420522264317346e-13   4.2825985114926579e-11   7.6016964484259853e-19
   4.4761226670592069e-02   4.6862645784085408e-19   8.6859522941856302e-12   8.6859542353988504e-12   2.4420522264317346e-13   8.8448254896467770e-12   2.4098396782788599e-18
   3.5942505740480579e-02   1.3646049925173466e-20   1.4436794667544535e-12   1.4436810222465401e-12   2.4420522264317346e-13   1.3667450688200056e-12   1.5691381364248765e-18
   2.8058334845816213e-02   2.5461429474075806e-22   1.9050919347044206e-13   1.9051058105400451e-13   2.4420522264317346e-13   1.7998547670116572e-16   1.3878381767367558e-18
   2.1124591657534775e-02   2.1559685316524759e-24   1.8695579028826558e-14   1.8698022702480975e-14   2.4420522264317346e-13   1.9617043333893317e-13   2.4436758103867748e-18
   1.5155239811656562e-02   3.8859205096532240e-26   1.2365428497617199e-15   1.2380547158773824e-15   2.4420522264317346e-13   2.1675614598419022e-13   1.5118661545217568e-18
   1.0162300788382261e-02   1.2812307612716972e-27   4.7063368705321850e-17   4.7284499637952859e-17   2.4420522264317346e-13   2.1970267590102700e-13   2.2113093134977551e-19
   6.1558297024311703e-03   6.7207544256636717e-30   7.8020198234837172e-19   6.6597886815132857e-19   2.4420522264317346e-13   2.0694380644349536e-13   1.1422311419032242e-19
   3.1438950533786980e-03   1.1380448735972947e-31   3.2033661623260670e-21   1.9979366044487513e-18   2.4420522264317346e-13   2.0894081701888002e-13   1.9947332382863113e-18
   1.1325624767719589e-03   5.8181667211030616e-35   7.5730145542294974e-25   3.3298943411920783e-19   2.4420522264317346e-13   1.0726881906511949e-13   3.3299019142066331e-19
   1.2588252874673467e-04   9.7172902753944828e-44   1.1920974861507958e-32   1.8381016765718746e-16   2.4420522264317346e-13   1.0294623856771221e-14   1.8381016765718746e-16


==> Trager_NGC6541_cheb.txt <==
-0.495 15.42
-0.495 15.42
-0.495 15.42
-0.495 15.42
-0.268 15.38
-0.268 15.38
-0.268 15.38
-0.268 15.38
-0.180 15.37
-0.180 15.37
-0.180 15.37
-0.180 15.37
-0.092 15.37
-0.092 15.37
-0.092 15.37
-0.092 15.37
-0.004 15.38
-0.004 15.38
-0.004 15.38
-0.004 15.38
 0.083 15.39
 0.083 15.39
 0.083 15.39
 0.083 15.39
 0.170 15.42
 0.170 15.42
 0.170 15.42
 0.170 15.42
 0.258 15.46
 0.258 15.46
 0.258 15.46
 0.258 15.46
 0.344 15.50
 0.344 15.50
 0.344 15.50
 0.344 15.50
 0.431 15.57
 0.431 15.57
 0.431 15.57
 0.431 15.57
 0.517 15.64
 0.517 15.64
 0.517 15.64
 0.517 15.64
 0.604 15.73
 0.604 15.73
 0.604 15.73
 0.604 15.73
 0.692 15.84
 0.692 15.84
 0.692 15.84
 0.692 15.84
 0.779 15.96
 0.779 15.96
 0.779 15.96
 0.779 15.96
 0.866 16.10
 0.866 16.10
 0.866 16.10
 0.866 16.10
 0.953 16.26
 0.953 16.26
 0.953 16.26
 0.953 16.26
 1.040 16.45
 1.040 16.45
 1.040 16.45
 1.040 16.45
 1.127 16.65
 1.127 16.65
 1.127 16.65
 1.127 16.65
 1.214 16.88
 1.214 16.88
 1.214 16.88
 1.214 16.88
 1.301 17.13
 1.301 17.13
 1.301 17.13
 1.301 17.13
 1.388 17.41
 1.388 17.41
 1.388 17.41
 1.388 17.41
 1.475 17.71
 1.475 17.71
 1.475 17.71
 1.475 17.71
 1.562 18.04
 1.562 18.04
 1.562 18.04
 1.562 18.04
 1.650 18.40
 1.650 18.40
 1.650 18.40
 1.650 18.40
 1.737 18.78
 1.737 18.78
 1.737 18.78
 1.737 18.78
 1.824 19.20
 1.824 19.20
 1.824 19.20
 1.824 19.20
 1.911 19.65
 1.911 19.65
 1.911 19.65
 1.911 19.65
 1.998 20.13
 1.998 20.13
 1.998 20.13
 1.998 20.13
 2.085 20.65
 2.085 20.65
 2.085 20.65
 2.085 20.65
 2.185 21.28
 2.327 22.27
 2.434 23.08
 2.489 23.52
 2.520 23.77
 2.575 24.24
 2.628 24.70
 2.647 24.87
 2.709 25.44
 2.735 25.68
 2.763 25.95
 2.811 26.42
 2.876 27.07
 2.948 27.83


==> UV_plane_iso_L36.txt <==
   2.9999151e+00   1.4149447e-04
   2.9996604e+00   5.6594238e-04
   2.9992360e+00   1.2732373e-03
   2.9986420e+00   2.2632019e-03
   2.9978784e+00   3.5355880e-03
   2.9969455e+00   5.0900766e-03
   2.9958434e+00   6.9262780e-03
   2.9945724e+00   9.0437322e-03
   2.9931326e+00   1.1441908e-02
   2.9915244e+00   1.4120206e-02
   2.9897482e+00   1.7077954e-02
   2.9878042e+00   2.0314412e-02
   2.9856930e+00   2.3828769e-02
   2.9834148e+00   2.7620147e-02
   2.9809701e+00   3.1687597e-02
   2.9783595e+00   3.6030101e-02
   2.9755835e+00   4.0646575e-02
   2.9726426e+00   4.5535864e-02
   2.9695374e+00   5.0696748e-02
   2.9662685e+00   5.6127938e-02
   2.9628367e+00   6.1828080e-02
   2.9592425e+00   6.7795751e-02
   2.9554868e+00   7.4029464e-02
   2.9515702e+00   8.0527666e-02
   2.9474935e+00   8.7288741e-02
   2.9432576e+00   9.4311005e-02
   2.9388633e+00   1.0159271e-01
   2.9343115e+00   1.0913206e-01
   2.9296030e+00   1.1692716e-01
   2.9247389e+00   1.2497609e-01
   2.9197200e+00   1.3327686e-01
   2.9145474e+00   1.4182741e-01
   2.9092221e+00   1.5062561e-01
   2.9037452e+00   1.5966930e-01
   2.8981177e+00   1.6895624e-01
   2.8923407e+00   1.7848414e-01
   2.8864154e+00   1.8825065e-01
   2.8803429e+00   1.9825336e-01
   2.8741245e+00   2.0848981e-01
   2.8677612e+00   2.1895748e-01
   2.8612545e+00   2.2965380e-01
   2.8546056e+00   2.4057615e-01
   2.8478156e+00   2.5172185e-01
   2.8408861e+00   2.6308817e-01
   2.8338183e+00   2.7467233e-01
   2.8266135e+00   2.8647150e-01
   2.8192732e+00   2.9848280e-01
   2.8117988e+00   3.1070330e-01
   2.8041917e+00   3.2313004e-01
   2.7964534e+00   3.3575998e-01
   2.7885854e+00   3.4859007e-01
   2.7805891e+00   3.6161720e-01
   2.7724661e+00   3.7483820e-01
   2.7642180e+00   3.8824989e-01
   2.7558462e+00   4.0184902e-01
   2.7473525e+00   4.1563232e-01
   2.7387383e+00   4.2959647e-01
   2.7300053e+00   4.4373812e-01
   2.7211551e+00   4.5805387e-01
   2.7121895e+00   4.7254028e-01
   2.7031100e+00   4.8719391e-01
   2.6939184e+00   5.0201124e-01
   2.6846163e+00   5.1698874e-01
   2.6752055e+00   5.3212286e-01
   2.6656878e+00   5.4740998e-01
   2.6560648e+00   5.6284650e-01
   2.6463384e+00   5.7842874e-01
   2.6365102e+00   5.9415304e-01
   2.6265822e+00   6.1001567e-01
   2.6165561e+00   6.2601291e-01
   2.6064337e+00   6.4214100e-01
   2.5962169e+00   6.5839615e-01
   2.5859074e+00   6.7477455e-01
   2.5755072e+00   6.9127238e-01
   2.5650181e+00   7.0788580e-01
   2.5544419e+00   7.2461094e-01
   2.5437805e+00   7.4144391e-01
   2.5330358e+00   7.5838081e-01
   2.5222098e+00   7.7541773e-01
   2.5113042e+00   7.9255074e-01
   2.5003211e+00   8.0977589e-01
   2.4892622e+00   8.2708923e-01
   2.4781295e+00   8.4448679e-01
   2.4669250e+00   8.6196459e-01
   2.4556506e+00   8.7951865e-01
   2.4443081e+00   8.9714497e-01
   2.4328996e+00   9.1483955e-01
   2.4214269e+00   9.3259838e-01
   2.4098920e+00   9.5041746e-01
   2.3982968e+00   9.6829276e-01
   2.3866433e+00   9.8622027e-01
   2.3749334e+00   1.0041960e+00
   2.3631691e+00   1.0222159e+00
   2.3513522e+00   1.0402759e+00
   2.3394847e+00   1.0583721e+00
   2.3275686e+00   1.0765004e+00
   2.3156058e+00   1.0946568e+00
   2.3035982e+00   1.1128373e+00
   2.2915477e+00   1.1310380e+00
   2.2794564e+00   1.1492548e+00
   2.2673260e+00   1.1674837e+00
   2.2551586e+00   1.1857208e+00
   2.2429560e+00   1.2039621e+00
   2.2307202e+00   1.2222036e+00
   2.2184530e+00   1.2404415e+00
   2.2061563e+00   1.2586718e+00
   2.1938321e+00   1.2768905e+00
   2.1814823e+00   1.2950938e+00
   2.1691086e+00   1.3132779e+00
   2.1567130e+00   1.3314387e+00
   2.1442974e+00   1.3495725e+00
   2.1318636e+00   1.3676756e+00
   2.1194134e+00   1.3857439e+00
   2.1069486e+00   1.4037738e+00
   2.0944712e+00   1.4217616e+00
   2.0819829e+00   1.4397033e+00
   2.0694855e+00   1.4575954e+00
   2.0569808e+00   1.4754342e+00
   2.0444706e+00   1.4932159e+00
   2.0319568e+00   1.5109369e+00
   2.0194409e+00   1.5285937e+00
   2.0069248e+00   1.5461825e+00
   1.9944103e+00   1.5636999e+00
   1.9818990e+00   1.5811423e+00
   1.9693926e+00   1.5985062e+00
   1.9568929e+00   1.6157882e+00
   1.9444015e+00   1.6329847e+00
   1.9319202e+00   1.6500924e+00
   1.9194505e+00   1.6671079e+00
   1.9069941e+00   1.6840278e+00
   1.8945527e+00   1.7008489e+00
   1.8821277e+00   1.7175678e+00
   1.8697210e+00   1.7341813e+00
   1.8573339e+00   1.7506862e+00
   1.8449681e+00   1.7670794e+00
   1.8326252e+00   1.7833576e+00
   1.8203066e+00   1.7995178e+00
   1.8080140e+00   1.8155570e+00
   1.7957487e+00   1.8314721e+00
   1.7835123e+00   1.8472601e+00
   1.7713062e+00   1.8629181e+00
   1.7591319e+00   1.8784432e+00
   1.7469908e+00   1.8938325e+00
   1.7348844e+00   1.9090833e+00
   1.7228141e+00   1.9241926e+00
   1.7107811e+00   1.9391579e+00
   1.6987870e+00   1.9539763e+00
   1.6868329e+00   1.9686453e+00
   1.6749204e+00   1.9831623e+00
   1.6630506e+00   1.9975246e+00
   1.6512249e+00   2.0117297e+00
   1.6394445e+00   2.0257753e+00
   1.6277108e+00   2.0396588e+00
   1.6160249e+00   2.0533778e+00
   1.6043880e+00   2.0669301e+00
   1.5928015e+00   2.0803134e+00
   1.5812663e+00   2.0935253e+00
   1.5697838e+00   2.1065637e+00
   1.5583551e+00   2.1194264e+00
   1.5469813e+00   2.1321113e+00
   1.5356635e+00   2.1446164e+00
   1.5244028e+00   2.1569397e+00
   1.5132003e+00   2.1690791e+00
   1.5020571e+00   2.1810329e+00
   1.4909741e+00   2.1927990e+00
   1.4799524e+00   2.2043757e+00
   1.4689931e+00   2.2157612e+00
   1.4580971e+00   2.2269538e+00
   1.4472654e+00   2.2379519e+00
   1.4364989e+00   2.2487537e+00
   1.4257985e+00   2.2593577e+00
   1.4151653e+00   2.2697625e+00
   1.4046000e+00   2.2799664e+00
   1.3941037e+00   2.2899682e+00
   1.3836770e+00   2.2997663e+00
   1.3733210e+00   2.3093596e+00
   1.3630364e+00   2.3187467e+00
   1.3528240e+00   2.3279264e+00
   1.3426847e+00   2.3368974e+00
   1.3326192e+00   2.3456588e+00
   1.3226284e+00   2.3542094e+00
   1.3127129e+00   2.3625482e+00
   1.3028735e+00   2.3706742e+00
   1.2931109e+00   2.3785866e+00
   1.2834259e+00   2.3862843e+00
   1.2738191e+00   2.3937667e+00
   1.2642912e+00   2.4010329e+00
   1.2548429e+00   2.4080822e+00
   1.2454748e+00   2.4149140e+00
   1.2361877e+00   2.4215276e+00
   1.2269820e+00   2.4279225e+00
   1.2178584e+00   2.4340981e+00
   1.2088176e+00   2.4400540e+00
   1.1998600e+00   2.4457899e+00
   1.1909864e+00   2.4513052e+00
   1.1821972e+00   2.4565998e+00
   1.1734930e+00   2.4616733e+00
   1.1648743e+00   2.4665256e+00
   1.1563417e+00   2.4711565e+00
   1.1478958e+00   2.4755659e+00
   1.1395369e+00   2.4797537e+00
   1.1312656e+00   2.4837200e+00
   1.1230824e+00   2.4874647e+00
   1.1149878e+00   2.4909881e+00
   1.1069823e+00   2.4942902e+00
   1.0990663e+00   2.4973714e+00
   1.0912403e+00   2.5002317e+00
   1.0835047e+00   2.5028716e+00
   1.0758600e+00   2.5052914e+00
   1.0683066e+00   2.5074915e+00
   1.0608449e+00   2.5094724e+00
   1.0534754e+00   2.5112346e+00
   1.0461985e+00   2.5127788e+00
   1.0390147e+00   2.5141054e+00
   1.0319242e+00   2.5152153e+00
   1.0249276e+00   2.5161091e+00
   1.0180252e+00   2.5167877e+00
   1.0112175e+00   2.5172518e+00
   1.0045048e+00   2.5175024e+00
   9.9788748e-01   2.5175404e+00
   9.9136603e-01   2.5173669e+00
   9.8494079e-01   2.5169828e+00
   9.7861217e-01   2.5163894e+00
   9.7238056e-01   2.5155877e+00
   9.6624635e-01   2.5145791e+00
   9.6020993e-01   2.5133647e+00
   9.5427170e-01   2.5119460e+00
   9.4843207e-01   2.5103243e+00
   9.4269142e-01   2.5085010e+00
   9.3705017e-01   2.5064778e+00
   9.3150871e-01   2.5042561e+00
   9.2606746e-01   2.5018376e+00
   9.2072684e-01   2.4992239e+00
   9.1548725e-01   2.4964169e+00
   9.1034914e-01   2.4934182e+00
   9.0531292e-01   2.4902299e+00
   9.0037903e-01   2.4868538e+00
   8.9554792e-01   2.4832918e+00
   8.9082003e-01   2.4795461e+00
   8.8619583e-01   2.4756187e+00
   8.8167577e-01   2.4715119e+00
   8.7726034e-01   2.4672278e+00
   8.7295001e-01   2.4627688e+00
   8.6874529e-01   2.4581373e+00
   8.6464666e-01   2.4533356e+00
   8.6065464e-01   2.4483663e+00
   8.5676976e-01   2.4432319e+00
   8.5299254e-01   2.4379351e+00
   8.4932353e-01   2.4324786e+00
   8.4576328e-01   2.4268652e+00
   8.4231237e-01   2.4210976e+00
   8.3897136e-01   2.4151790e+00
   8.3574084e-01   2.4091121e+00
   8.3262141e-01   2.4029001e+00
   8.2961369e-01   2.3965462e+00
   8.2671831e-01   2.3900535e+00
   8.2393588e-01   2.3834254e+00
   8.2126706e-01   2.3766652e+00
   8.1871252e-01   2.3697763e+00
   8.1627290e-01   2.3627623e+00
   8.1394890e-01   2.3556269e+00
   8.1174121e-01   2.3483736e+00
   8.0965051e-01   2.3410063e+00
   8.0767752e-01   2.3335288e+00
   8.0582295e-01   2.3259450e+00
   8.0408753e-01   2.3182590e+00
   8.0247198e-01   2.3104749e+00
   8.0097703e-01   2.3025969e+00
   7.9960342e-01   2.2946292e+00
   7.9835189e-01   2.2865762e+00
   7.9722319e-01   2.2784425e+00
   7.9621803e-01   2.2702324e+00
   7.9533718e-01   2.2619508e+00
   7.9458134e-01   2.2536022e+00
   7.9395125e-01   2.2451916e+00
   7.9344762e-01   2.2367238e+00
   7.9307114e-01   2.2282038e+00
   7.9282250e-01   2.2196367e+00
   7.9270237e-01   2.2110277e+00
   7.9271139e-01   2.2023821e+00
   7.9285017e-01   2.1937053e+00
   7.9311929e-01   2.1850026e+00
   7.9351932e-01   2.1762796e+00
   7.9405076e-01   2.1675420e+00
   7.9471408e-01   2.1587955e+00
   7.9550969e-01   2.1500458e+00
   7.9643797e-01   2.1412989e+00
   7.9749921e-01   2.1325607e+00
   7.9869365e-01   2.1238372e+00
   8.0002145e-01   2.1151347e+00
   8.0148270e-01   2.1064591e+00
   8.0307740e-01   2.0978170e+00
   8.0480544e-01   2.0892144e+00
   8.0666663e-01   2.0806579e+00
   8.0866066e-01   2.0721539e+00
   8.1078711e-01   2.0637088e+00
   8.1304542e-01   2.0553293e+00
   8.1543490e-01   2.0470219e+00
   8.1795473e-01   2.0387932e+00
   8.2060392e-01   2.0306499e+00
   8.2338134e-01   2.0225986e+00
   8.2628566e-01   2.0146461e+00
   8.2931540e-01   2.0067989e+00
   8.3246888e-01   1.9990637e+00
   8.3574423e-01   1.9914473e+00
   8.3913935e-01   1.9839563e+00
   8.4265197e-01   1.9765972e+00
   8.4627955e-01   1.9693765e+00
   8.5001938e-01   1.9623009e+00
   8.5386845e-01   1.9553766e+00
   8.5782356e-01   1.9486100e+00
   8.6188124e-01   1.9420074e+00
   8.6603777e-01   1.9355748e+00
   8.7028918e-01   1.9293182e+00
   8.7463124e-01   1.9232435e+00
   8.7905945e-01   1.9173563e+00
   8.8356907e-01   1.9116622e+00
   8.8815509e-01   1.9061665e+00
   8.9281224e-01   1.9008743e+00
   8.9753501e-01   1.8957905e+00
   9.0231763e-01   1.8909197e+00
   9.0715410e-01   1.8862665e+00
   9.1203819e-01   1.8818349e+00
   9.1696343e-01   1.8776287e+00
   9.2192317e-01   1.8736516e+00
   9.2691055e-01   1.8699068e+00
   9.3191854e-01   1.8663973e+00
   9.3693993e-01   1.8631256e+00
   9.4196739e-01   1.8600939e+00
   9.4699346e-01   1.8573042e+00
   9.5201057e-01   1.8547579e+00
   9.5701110e-01   1.8524562e+00
   9.6198735e-01   1.8503998e+00
   9.6693160e-01   1.8485890e+00
   9.7183615e-01   1.8470237e+00
   9.7669330e-01   1.8457034e+00
   9.8149541e-01   1.8446273e+00
   9.8623495e-01   1.8437939e+00
   9.9090445e-01   1.8432017e+00
   9.9549663e-01   1.8428483e+00
   1.0000043e+00   1.8427314e+00
   1.0044206e+00   1.8428477e+00
   1.0087388e+00   1.8431941e+00
   1.0129523e+00   1.8437667e+00
   1.0170550e+00   1.8445614e+00
   1.0210409e+00   1.8455735e+00
   1.0249044e+00   1.8467983e+00
   1.0286402e+00   1.8482304e+00
   1.0322434e+00   1.8498642e+00
   1.0357094e+00   1.8516939e+00
   1.0390340e+00   1.8537132e+00
   1.0422134e+00   1.8559155e+00
   1.0452441e+00   1.8582941e+00
   1.0481231e+00   1.8608419e+00
   1.0508479e+00   1.8635517e+00
   1.0534162e+00   1.8664159e+00
   1.0558262e+00   1.8694269e+00
   1.0580766e+00   1.8725767e+00
   1.0601664e+00   1.8758575e+00
   1.0620950e+00   1.8792609e+00
   1.0638623e+00   1.8827789e+00
   1.0654684e+00   1.8864030e+00
   1.0669139e+00   1.8901249e+00
   1.0681998e+00   1.8939361e+00
   1.0693274e+00   1.8978281e+00
   1.0702983e+00   1.9017925e+00
   1.0711146e+00   1.9058208e+00
   1.0717783e+00   1.9099045e+00
   1.0722922e+00   1.9140354e+00
   1.0726591e+00   1.9182051e+00
   1.0728820e+00   1.9224054e+00
   1.0729643e+00   1.9266282e+00
   1.0729096e+00   1.9308654e+00
   1.0727215e+00   1.9351094e+00
   1.0724041e+00   1.9393523e+00
   1.0719615e+00   1.9435866e+00
   1.0713980e+00   1.9478049e+00
   1.0707180e+00   1.9520002e+00
   1.0699259e+00   1.9561653e+00
   1.0690266e+00   1.9602935e+00
   1.0680246e+00   1.9643783e+00
   1.0669247e+00   1.9684134e+00
   1.0657319e+00   1.9723925e+00
   1.0644511e+00   1.9763099e+00
   1.0630871e+00   1.9801600e+00
   1.0616450e+00   1.9839373e+00
   1.0601297e+00   1.9876368e+00
   1.0585461e+00   1.9912535e+00
   1.0568993e+00   1.9947829e+00
   1.0551941e+00   1.9982207e+00
   1.0534354e+00   2.0015628e+00
   1.0516281e+00   2.0048054e+00
   1.0497770e+00   2.0079449e+00
   1.0478869e+00   2.0109780e+00
   1.0459623e+00   2.0139019e+00
   1.0440079e+00   2.0167136e+00
   1.0420282e+00   2.0194108e+00
   1.0400277e+00   2.0219913e+00
   1.0380107e+00   2.0244531e+00
   1.0359815e+00   2.0267945e+00
   1.0339443e+00   2.0290142e+00
   1.0319031e+00   2.0311108e+00
   1.0298618e+00   2.0330835e+00
   1.0278243e+00   2.0349317e+00
   1.0257944e+00   2.0366549e+00
   1.0237757e+00   2.0382528e+00
   1.0217717e+00   2.0397256e+00
   1.0197858e+00   2.0410735e+00
   1.0178213e+00   2.0422970e+00
   1.0158814e+00   2.0433968e+00
   1.0139690e+00   2.0443739e+00
   1.0120871e+00   2.0452294e+00
   1.0102384e+00   2.0459646e+00
   1.0084258e+00   2.0465810e+00
   1.0066516e+00   2.0470805e+00
   1.0049184e+00   2.0474648e+00
   1.0032283e+00   2.0477362e+00
   1.0015837e+00   2.0478969e+00
   9.9998643e-01   2.0479492e+00
   9.9843850e-01   2.0478959e+00
   9.9694168e-01   2.0477397e+00
   9.9549763e-01   2.0474834e+00
   9.9410787e-01   2.0471301e+00
   9.9277381e-01   2.0466829e+00
   9.9149673e-01   2.0461452e+00
   9.9027777e-01   2.0455203e+00
   9.8911796e-01   2.0448117e+00
   9.8801819e-01   2.0440231e+00
   9.8697923e-01   2.0431582e+00
   9.8600173e-01   2.0422207e+00
   9.8508619e-01   2.0412146e+00
   9.8423303e-01   2.0401437e+00
   9.8344249e-01   2.0390121e+00
   9.8271473e-01   2.0378238e+00
   9.8204978e-01   2.0365829e+00
   9.8144752e-01   2.0352936e+00
   9.8090774e-01   2.0339600e+00
   9.8043009e-01   2.0325862e+00
   9.8001413e-01   2.0311765e+00
   9.7965926e-01   2.0297351e+00
   9.7936480e-01   2.0282661e+00
   9.7912994e-01   2.0267738e+00
   9.7895377e-01   2.0252622e+00
   9.7883525e-01   2.0237354e+00
   9.7877326e-01   2.0221976e+00
   9.7876655e-01   2.0206528e+00
   9.7881378e-01   2.0191048e+00
   9.7891352e-01   2.0175577e+00
   9.7906422e-01   2.0160152e+00
   9.7926427e-01   2.0144811e+00
   9.7951194e-01   2.0129590e+00
   9.7980544e-01   2.0114525e+00
   9.8014288e-01   2.0099650e+00
   9.8052233e-01   2.0084998e+00
   9.8094174e-01   2.0070602e+00
   9.8139904e-01   2.0056492e+00
   9.8189207e-01   2.0042697e+00
   9.8241863e-01   2.0029247e+00
   9.8297646e-01   2.0016168e+00
   9.8356328e-01   2.0003484e+00
   9.8417675e-01   1.9991219e+00
   9.8481452e-01   1.9979396e+00
   9.8547419e-01   1.9968034e+00
   9.8615336e-01   1.9957153e+00
   9.8684963e-01   1.9946770e+00
   9.8756058e-01   1.9936899e+00
   9.8828380e-01   1.9927554e+00
   9.8901689e-01   1.9918748e+00
   9.8975747e-01   1.9910489e+00
   9.9050318e-01   1.9902786e+00
   9.9125170e-01   1.9895646e+00
   9.9200074e-01   1.9889073e+00
   9.9274805e-01   1.9883071e+00
   9.9349144e-01   1.9877639e+00
   9.9422879e-01   1.9872778e+00
   9.9495802e-01   1.9868486e+00
   9.9567714e-01   1.9864758e+00
   9.9638422e-01   1.9861589e+00
   9.9707741e-01   1.9858971e+00
   9.9775497e-01   1.9856897e+00
   9.9841522e-01   1.9855356e+00
   9.9905659e-01   1.9854336e+00
   9.9967761e-01   1.9853825e+00
   1.0002769e+00   1.9853808e+00
   1.0008532e+00   1.9854270e+00
   1.0014053e+00   1.9855195e+00
   1.0019323e+00   1.9856564e+00
   1.0024331e+00   1.9858360e+00
   1.0029068e+00   1.9860563e+00
   1.0033529e+00   1.9863152e+00
   1.0037707e+00   1.9866107e+00
   1.0041597e+00   1.9869406e+00
   1.0045196e+00   1.9873026e+00
   1.0048500e+00   1.9876946e+00
   1.0051507e+00   1.9881141e+00
   1.0054218e+00   1.9885588e+00
   1.0056634e+00   1.9890265e+00
   1.0058754e+00   1.9895146e+00
   1.0060583e+00   1.9900209e+00
   1.0062123e+00   1.9905430e+00
   1.0063378e+00   1.9910784e+00
   1.0064355e+00   1.9916249e+00
   1.0065060e+00   1.9921802e+00
   1.0065498e+00   1.9927420e+00
   1.0065679e+00   1.9933080e+00
   1.0065609e+00   1.9938762e+00
   1.0065299e+00   1.9944443e+00
   1.0064758e+00   1.9950102e+00
   1.0063996e+00   1.9955721e+00
   1.0063024e+00   1.9961280e+00
   1.0061853e+00   1.9966761e+00
   1.0060494e+00   1.9972146e+00
   1.0058959e+00   1.9977418e+00
   1.0057260e+00   1.9982562e+00
   1.0055410e+00   1.9987563e+00
   1.0053422e+00   1.9992407e+00
   1.0051307e+00   1.9997081e+00
   1.0049078e+00   2.0001575e+00
   1.0046749e+00   2.0005876e+00
   1.0044331e+00   2.0009976e+00
   1.0041838e+00   2.0013866e+00
   1.0039282e+00   2.0017538e+00
   1.0036676e+00   2.0020986e+00
   1.0034031e+00   2.0024204e+00
   1.0031359e+00   2.0027189e+00
   1.0028673e+00   2.0029937e+00
   1.0025982e+00   2.0032446e+00
   1.0023299e+00   2.0034715e+00
   1.0020634e+00   2.0036742e+00
   1.0017996e+00   2.0038531e+00
   1.0015397e+00   2.0040080e+00
   1.0012844e+00   2.0041395e+00
   1.0010346e+00   2.0042477e+00
   1.0007912e+00   2.0043331e+00
   1.0005550e+00   2.0043962e+00
   1.0003267e+00   2.0044377e+00
   1.0001068e+00   2.0044581e+00
   9.9989611e-01   2.0044581e+00
   9.9969506e-01   2.0044386e+00
   9.9950417e-01   2.0044004e+00
   9.9932385e-01   2.0043444e+00
   9.9915449e-01   2.0042714e+00
   9.9899639e-01   2.0041825e+00
   9.9884980e-01   2.0040787e+00
   9.9871492e-01   2.0039611e+00
   9.9859189e-01   2.0038305e+00
   9.9848079e-01   2.0036883e+00
   9.9838165e-01   2.0035354e+00
   9.9829444e-01   2.0033730e+00
   9.9821909e-01   2.0032022e+00
   9.9815547e-01   2.0030240e+00
   9.9810341e-01   2.0028397e+00
   9.9806268e-01   2.0026503e+00
   9.9803303e-01   2.0024569e+00
   9.9801414e-01   2.0022605e+00
   9.9800568e-01   2.0020622e+00
   9.9800726e-01   2.0018630e+00
   9.9801847e-01   2.0016639e+00
   9.9803888e-01   2.0014658e+00
   9.9806800e-01   2.0012697e+00
   9.9810534e-01   2.0010763e+00
   9.9815039e-01   2.0008867e+00
   9.9820261e-01   2.0007014e+00
   9.9826145e-01   2.0005212e+00
   9.9832634e-01   2.0003469e+00
   9.9839671e-01   2.0001791e+00
   9.9847199e-01   2.0000182e+00
   9.9855158e-01   1.9998649e+00
   9.9863492e-01   1.9997195e+00
   9.9872140e-01   1.9995826e+00
   9.9881047e-01   1.9994544e+00
   9.9890155e-01   1.9993352e+00
   9.9899408e-01   1.9992253e+00
   9.9908753e-01   1.9991248e+00
   9.9918135e-01   1.9990339e+00
   9.9927505e-01   1.9989526e+00
   9.9936813e-01   1.9988809e+00
   9.9946012e-01   1.9988188e+00
   9.9955058e-01   1.9987663e+00
   9.9963907e-01   1.9987232e+00
   9.9972522e-01   1.9986892e+00
   9.9980865e-01   1.9986643e+00
   9.9988902e-01   1.9986481e+00
   9.9996603e-01   1.9986403e+00
   1.0000394e+00   1.9986406e+00
   1.0001089e+00   1.9986487e+00
   1.0001742e+00   1.9986641e+00
   1.0002353e+00   1.9986865e+00
   1.0002919e+00   1.9987153e+00
   1.0003440e+00   1.9987502e+00
   1.0003914e+00   1.9987907e+00
   1.0004341e+00   1.9988362e+00
   1.0004720e+00   1.9988863e+00
   1.0005052e+00   1.9989405e+00
   1.0005336e+00   1.9989982e+00
   1.0005573e+00   1.9990591e+00
   1.0005765e+00   1.9991225e+00
   1.0005911e+00   1.9991879e+00
   1.0006013e+00   1.9992550e+00
   1.0006073e+00   1.9993231e+00
   1.0006093e+00   1.9993919e+00
   1.0006073e+00   1.9994609e+00
   1.0006016e+00   1.9995296e+00
   1.0005924e+00   1.9995977e+00
   1.0005799e+00   1.9996647e+00
   1.0005645e+00   1.9997303e+00
   1.0005462e+00   1.9997942e+00
   1.0005253e+00   1.9998560e+00
   1.0005022e+00   1.9999154e+00
   1.0004770e+00   1.9999722e+00
   1.0004501e+00   2.0000261e+00
   1.0004217e+00   2.0000769e+00
   1.0003920e+00   2.0001245e+00
   1.0003613e+00   2.0001687e+00
   1.0003298e+00   2.0002093e+00
   1.0002978e+00   2.0002463e+00
   1.0002656e+00   2.0002796e+00
   1.0002333e+00   2.0003092e+00
   1.0002012e+00   2.0003350e+00
   1.0001695e+00   2.0003571e+00
   1.0001384e+00   2.0003756e+00
   1.0001080e+00   2.0003903e+00
   1.0000786e+00   2.0004015e+00
   1.0000503e+00   2.0004093e+00
   1.0000231e+00   2.0004137e+00
   9.9999738e-01   2.0004150e+00
   9.9997309e-01   2.0004131e+00
   9.9995036e-01   2.0004085e+00
   9.9992928e-01   2.0004011e+00
   9.9990991e-01   2.0003912e+00
   9.9989230e-01   2.0003790e+00
   9.9987649e-01   2.0003647e+00
   9.9986250e-01   2.0003485e+00
   9.9985034e-01   2.0003307e+00
   9.9984000e-01   2.0003114e+00
   9.9983146e-01   2.0002909e+00
   9.9982470e-01   2.0002693e+00
   9.9981966e-01   2.0002470e+00
   9.9981630e-01   2.0002241e+00
   9.9981455e-01   2.0002007e+00
   9.9981434e-01   2.0001772e+00
   9.9981559e-01   2.0001537e+00
   9.9981822e-01   2.0001304e+00
   9.9982212e-01   2.0001074e+00
   9.9982720e-01   2.0000849e+00
   9.9983336e-01   2.0000631e+00
   9.9984049e-01   2.0000421e+00
   9.9984847e-01   2.0000220e+00
   9.9985721e-01   2.0000029e+00
   9.9986659e-01   1.9999849e+00
   9.9987650e-01   1.9999682e+00
   9.9988683e-01   1.9999527e+00
   9.9989747e-01   1.9999386e+00
   9.9990832e-01   1.9999258e+00
   9.9991928e-01   1.9999144e+00
   9.9993025e-01   1.9999045e+00
   9.9994114e-01   1.9998959e+00
   9.9995187e-01   1.9998888e+00
   9.9996234e-01   1.9998831e+00
   9.9997249e-01   1.9998788e+00
   9.9998225e-01   1.9998757e+00
   9.9999156e-01   1.9998740e+00
   1.0000004e+00   1.9998734e+00
   1.0000086e+00   1.9998740e+00
   1.0000163e+00   1.9998757e+00
   1.0000233e+00   1.9998784e+00
   1.0000297e+00   1.9998821e+00
   1.0000354e+00   1.9998865e+00
   1.0000404e+00   1.9998917e+00
   1.0000447e+00   1.9998976e+00
   1.0000483e+00   1.9999040e+00
   1.0000513e+00   1.9999109e+00
   1.0000536e+00   1.9999182e+00
   1.0000552e+00   1.9999258e+00
   1.0000562e+00   1.9999336e+00
   1.0000567e+00   1.9999416e+00
   1.0000565e+00   1.9999495e+00
   1.0000558e+00   1.9999575e+00
   1.0000546e+00   1.9999653e+00
   1.0000530e+00   1.9999729e+00
   1.0000510e+00   1.9999803e+00
   1.0000486e+00   1.9999874e+00
   1.0000458e+00   1.9999942e+00
   1.0000428e+00   2.0000006e+00
   1.0000396e+00   2.0000065e+00
   1.0000362e+00   2.0000120e+00
   1.0000327e+00   2.0000170e+00
   1.0000290e+00   2.0000215e+00
   1.0000253e+00   2.0000254e+00
   1.0000216e+00   2.0000288e+00
   1.0000179e+00   2.0000317e+00
   1.0000143e+00   2.0000341e+00
   1.0000108e+00   2.0000360e+00
   1.0000074e+00   2.0000373e+00
   1.0000042e+00   2.0000382e+00
   1.0000011e+00   2.0000386e+00
   9.9999828e-01   2.0000385e+00
   9.9999564e-01   2.0000381e+00
   9.9999323e-01   2.0000372e+00
   9.9999106e-01   2.0000360e+00
   9.9998914e-01   2.0000345e+00
   9.9998748e-01   2.0000328e+00
   9.9998607e-01   2.0000308e+00
   9.9998491e-01   2.0000285e+00
   9.9998401e-01   2.0000262e+00
   9.9998335e-01   2.0000236e+00
   9.9998293e-01   2.0000210e+00
   9.9998274e-01   2.0000184e+00
   9.9998275e-01   2.0000157e+00
   9.9998297e-01   2.0000131e+00
   9.9998337e-01   2.0000104e+00
   9.9998393e-01   2.0000079e+00
   9.9998464e-01   2.0000054e+00
   9.9998549e-01   2.0000031e+00
   9.9998644e-01   2.0000008e+00
   9.9998749e-01   1.9999988e+00
   9.9998861e-01   1.9999969e+00
   9.9998979e-01   1.9999952e+00
   9.9999101e-01   1.9999936e+00
   9.9999224e-01   1.9999923e+00
   9.9999348e-01   1.9999911e+00
   9.9999471e-01   1.9999902e+00
   9.9999592e-01   1.9999894e+00
   9.9999708e-01   1.9999889e+00
   9.9999820e-01   1.9999885e+00
   9.9999925e-01   1.9999883e+00
   1.0000002e+00   1.9999882e+00
   1.0000011e+00   1.9999883e+00
   1.0000020e+00   1.9999886e+00
   1.0000027e+00   1.9999890e+00
   1.0000033e+00   1.9999895e+00
   1.0000039e+00   1.9999901e+00
   1.0000043e+00   1.9999908e+00
   1.0000047e+00   1.9999915e+00
   1.0000050e+00   1.9999924e+00
   1.0000052e+00   1.9999932e+00
   1.0000053e+00   1.9999941e+00
   1.0000053e+00   1.9999950e+00
   1.0000052e+00   1.9999959e+00
   1.0000051e+00   1.9999968e+00
   1.0000049e+00   1.9999976e+00
   1.0000047e+00   1.9999984e+00
   1.0000044e+00   1.9999992e+00
   1.0000040e+00   1.9999999e+00
   1.0000037e+00   2.0000006e+00
   1.0000033e+00   2.0000012e+00
   1.0000029e+00   2.0000018e+00
   1.0000025e+00   2.0000022e+00
   1.0000021e+00   2.0000026e+00
   1.0000017e+00   2.0000030e+00
   1.0000013e+00   2.0000032e+00
   1.0000009e+00   2.0000034e+00
   1.0000005e+00   2.0000035e+00
   1.0000002e+00   2.0000036e+00
   9.9999983e-01   2.0000036e+00
   9.9999954e-01   2.0000035e+00
   9.9999928e-01   2.0000034e+00
   9.9999905e-01   2.0000033e+00
   9.9999886e-01   2.0000031e+00
   9.9999870e-01   2.0000029e+00
   9.9999858e-01   2.0000026e+00
   9.9999848e-01   2.0000023e+00
   9.9999842e-01   2.0000021e+00
   9.9999840e-01   2.0000018e+00
   9.9999840e-01   2.0000015e+00
   9.9999842e-01   2.0000012e+00
   9.9999847e-01   2.0000009e+00
   9.9999854e-01   2.0000006e+00
   9.9999863e-01   2.0000003e+00
   9.9999874e-01   2.0000001e+00
   9.9999885e-01   1.9999999e+00
   9.9999898e-01   1.9999996e+00
   9.9999911e-01   1.9999995e+00
   9.9999925e-01   1.9999993e+00
   9.9999939e-01   1.9999992e+00
   9.9999952e-01   1.9999991e+00
   9.9999966e-01   1.9999990e+00
   9.9999978e-01   1.9999989e+00
   9.9999990e-01   1.9999989e+00
   1.0000000e+00   1.9999989e+00
   1.0000001e+00   1.9999989e+00
   1.0000002e+00   1.9999989e+00
   1.0000003e+00   1.9999990e+00
   1.0000003e+00   1.9999991e+00
   1.0000004e+00   1.9999991e+00
   1.0000004e+00   1.9999992e+00
   1.0000005e+00   1.9999993e+00
   1.0000005e+00   1.9999994e+00
   1.0000005e+00   1.9999995e+00
   1.0000005e+00   1.9999996e+00
   1.0000005e+00   1.9999997e+00
   1.0000005e+00   1.9999998e+00
   1.0000004e+00   1.9999999e+00
   1.0000004e+00   2.0000000e+00
   1.0000004e+00   2.0000000e+00
   1.0000003e+00   2.0000001e+00
   1.0000003e+00   2.0000002e+00
   1.0000002e+00   2.0000002e+00
   1.0000002e+00   2.0000003e+00
   1.0000001e+00   2.0000003e+00
   1.0000001e+00   2.0000003e+00
   1.0000000e+00   2.0000003e+00
   1.0000000e+00   2.0000003e+00
   9.9999997e-01   2.0000003e+00
   9.9999994e-01   2.0000003e+00
   9.9999992e-01   2.0000003e+00
   9.9999990e-01   2.0000003e+00
   9.9999988e-01   2.0000003e+00
   9.9999987e-01   2.0000002e+00
   9.9999986e-01   2.0000002e+00
   9.9999985e-01   2.0000002e+00
   9.9999985e-01   2.0000001e+00
   9.9999985e-01   2.0000001e+00
   9.9999986e-01   2.0000001e+00
   9.9999987e-01   2.0000000e+00
   9.9999988e-01   2.0000000e+00
   9.9999989e-01   2.0000000e+00
   9.9999990e-01   2.0000000e+00
   9.9999992e-01   1.9999999e+00
   9.9999993e-01   1.9999999e+00
   9.9999995e-01   1.9999999e+00
   9.9999996e-01   1.9999999e+00
   9.9999998e-01   1.9999999e+00
   9.9999999e-01   1.9999999e+00
   1.0000000e+00   1.9999999e+00
   1.0000000e+00   1.9999999e+00
   1.0000000e+00   1.9999999e+00
   1.0000000e+00   1.9999999e+00
   1.0000000e+00   1.9999999e+00
   1.0000000e+00   1.9999999e+00
   1.0000000e+00   1.9999999e+00
   1.0000000e+00   1.9999999e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   9.9999999e-01   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   9.9999987e-01   2.0000000e+00


==> b90_velocity_dep.txt <==
 7.07106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.21468485e-008 6.66666667e+000
 7.17106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.28197220e-001 6.48203074e+000
 7.27106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.53044141e-001 6.30496028e+000
 7.37106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.41789422e-001 6.13504754e+000
 7.47106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.11073896e-001 5.97191185e+000
 7.57106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.67556364e-001 5.81519755e+000
 7.67106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.14758256e-001 5.66457200e+000
 7.77106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.54832895e-001 5.51972381e+000
 7.87106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.89221704e-001 5.38036126e+000
 7.97106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.18951146e-001 5.24621081e+000
 8.07106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.44785734e-001 5.11701574e+000
 8.17106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.67314529e-001 4.99253497e+000
 8.27106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.87003568e-001 4.87254190e+000
 8.37106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.04229424e-001 4.75682337e+000
 8.47106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.19301664e-001 4.64517873e+000
 8.57106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.32478417e-001 4.53741898e+000
 8.67106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.43977513e-001 4.43336594e+000
 8.77106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.53984645e-001 4.33285153e+000
 8.87106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.62659502e-001 4.23571711e+000
 8.97106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.70140446e-001 4.14181280e+000
 9.07106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.76548156e-001 4.05099697e+000
 9.17106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.81988501e-001 3.96313563e+000
 9.27106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.86554832e-001 3.87810202e+000
 9.37106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.90329846e-001 3.79577608e+000
 9.47106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.93387098e-001 3.71604405e+000
 9.57106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.95792255e-001 3.63879810e+000
 9.67106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.97604140e-001 3.56393593e+000
 9.77106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.98875602e-001 3.49136047e+000
 9.87106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99654257e-001 3.42097952e+000
 9.97106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99983112e-001 3.35270549e+000
 1.00710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99901105e-001 3.28645511e+000
 1.01710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99443559e-001 3.22214919e+000
 1.02710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.98642588e-001 3.15971238e+000
 1.03710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.97527436e-001 3.09907294e+000
 1.04710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.96124781e-001 3.04016252e+000
 1.05710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.94458996e-001 2.98291603e+000
 1.06710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.92552382e-001 2.92727137e+000
 1.07710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.90425373e-001 2.87316935e+000
 1.08710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.88096712e-001 2.82055346e+000
 1.09710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.85583613e-001 2.76936977e+000
 1.10710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.82901904e-001 2.71956675e+000
 1.11710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.80066151e-001 2.67109521e+000
 1.12710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.77089773e-001 2.62390810e+000
 1.13710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.73985143e-001 2.57796043e+000
 1.14710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.70763678e-001 2.53320917e+000
 1.15710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.67435921e-001 2.48961314e+000
 1.16710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.64011616e-001 2.44713293e+000
 1.17710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.60499772e-001 2.40573076e+000
 1.18710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.56908728e-001 2.36537049e+000
 1.19710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.53246201e-001 2.32601742e+000
 1.20710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.49519340e-001 2.28763834e+000
 1.21710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.45734772e-001 2.25020135e+000
 1.22710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.41898639e-001 2.21367588e+000
 1.23710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.38016638e-001 2.17803257e+000
 1.24710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.34094054e-001 2.14324325e+000
 1.25710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.30135793e-001 2.10928084e+000
 1.26710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.26146408e-001 2.07611934e+000
 1.27710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.22130126e-001 2.04373378e+000
 1.28710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.18090874e-001 2.01210013e+000
 1.29710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.14032299e-001 1.98119528e+000
 1.30710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.09957786e-001 1.95099704e+000
 1.31710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.05870483e-001 1.92148401e+000
 1.32710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.01773313e-001 1.89263562e+000
 1.33710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.97668990e-001 1.86443206e+000
 1.34710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.93560035e-001 1.83685426e+000
 1.35710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.89448790e-001 1.80988385e+000
 1.36710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.85337430e-001 1.78350311e+000
 1.37710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.81227972e-001 1.75769498e+000
 1.38710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.77122291e-001 1.73244300e+000
 1.39710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.73022124e-001 1.70773132e+000
 1.40710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.68929083e-001 1.68354463e+000
 1.41710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.64844660e-001 1.65986815e+000
 1.42710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.60770242e-001 1.63668765e+000
 1.43710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.56707107e-001 1.61398936e+000
 1.44710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.52656443e-001 1.59176000e+000
 1.45710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.48619346e-001 1.56998675e+000
 1.46710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.44596826e-001 1.54865720e+000
 1.47710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.40589820e-001 1.52775939e+000
 1.48710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.36599188e-001 1.50728174e+000
 1.49710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.32625723e-001 1.48721306e+000
 1.50710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.28670153e-001 1.46754253e+000
 1.51710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.24733148e-001 1.44825970e+000
 1.52710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.20815322e-001 1.42935444e+000
 1.53710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.16917234e-001 1.41081695e+000
 1.54710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.13039397e-001 1.39263776e+000
 1.55710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.09182277e-001 1.37480769e+000
 1.56710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.05346297e-001 1.35731787e+000
 1.57710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.01531840e-001 1.34015968e+000
 1.58710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.97739251e-001 1.32332480e+000
 1.59710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.93968839e-001 1.30680515e+000
 1.60710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.90220883e-001 1.29059292e+000
 1.61710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.86495628e-001 1.27468052e+000
 1.62710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.82793292e-001 1.25906060e+000
 1.63710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.79114065e-001 1.24372605e+000
 1.64710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.75458111e-001 1.22866994e+000
 1.65710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.71825572e-001 1.21388559e+000
 1.66710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.68216567e-001 1.19936649e+000
 1.67710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.64631195e-001 1.18510632e+000
 1.68710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.61069533e-001 1.17109898e+000
 1.69710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.57531644e-001 1.15733852e+000
 1.70710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.54017569e-001 1.14381917e+000
 1.71710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.50527338e-001 1.13053533e+000
 1.72710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.47060964e-001 1.11748156e+000
 1.73710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.43618445e-001 1.10465259e+000
 1.74710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.40199768e-001 1.09204327e+000
 1.75710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.36804907e-001 1.07964862e+000
 1.76710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.33433825e-001 1.06746381e+000
 1.77710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.30086474e-001 1.05548410e+000
 1.78710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.26762798e-001 1.04370494e+000
 1.79710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.23462729e-001 1.03212187e+000
 1.80710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.20186194e-001 1.02073055e+000
 1.81710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.16933109e-001 1.00952679e+000
 1.82710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.13703383e-001 9.98506477e-001
 1.83710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.10496922e-001 9.87665639e-001
 1.84710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.07313621e-001 9.77000396e-001
 1.85710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.04153371e-001 9.66506977e-001
 1.86710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.01016059e-001 9.56181711e-001
 1.87710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.97901565e-001 9.46021024e-001
 1.88710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.94809765e-001 9.36021436e-001
 1.89710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.91740532e-001 9.26179560e-001
 1.90710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.88693734e-001 9.16492097e-001
 1.91710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.85669236e-001 9.06955834e-001
 1.92710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.82666898e-001 8.97567639e-001
 1.93710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.79686580e-001 8.88324464e-001
 1.94710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.76728137e-001 8.79223337e-001
 1.95710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.73791423e-001 8.70261361e-001
 1.96710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.70876289e-001 8.61435716e-001
 1.97710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.67982585e-001 8.52743650e-001
 1.98710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.65110158e-001 8.44182480e-001
 1.99710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.62258855e-001 8.35749591e-001
 2.00710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.59428519e-001 8.27442433e-001
 2.01710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.56618995e-001 8.19258520e-001
 2.02710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.53830126e-001 8.11195424e-001
 2.03710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.51061752e-001 8.03250781e-001
 2.04710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.48313715e-001 7.95422280e-001
 2.05710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.45585856e-001 7.87707669e-001
 2.06710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.42878015e-001 7.80104749e-001
 2.07710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.40190030e-001 7.72611375e-001
 2.08710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.37521743e-001 7.65225453e-001
 2.09710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.34872991e-001 7.57944937e-001
 2.10710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.32243615e-001 7.50767831e-001
 2.11710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.29633454e-001 7.43692187e-001
 2.12710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.27042347e-001 7.36716100e-001
 2.13710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.24470135e-001 7.29837712e-001
 2.14710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.21916658e-001 7.23055207e-001
 2.15710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.19381756e-001 7.16366811e-001
 2.16710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.16865271e-001 7.09770791e-001
 2.17710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.14367044e-001 7.03265454e-001
 2.18710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.11886918e-001 6.96849144e-001
 2.19710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.09424736e-001 6.90520246e-001
 2.20710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.06980340e-001 6.84277177e-001
 2.21710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.04553576e-001 6.78118394e-001
 2.22710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.02144289e-001 6.72042385e-001
 2.23710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.99752324e-001 6.66047675e-001
 2.24710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.97377528e-001 6.60132819e-001
 2.25710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.95019750e-001 6.54296405e-001
 2.26710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.92678837e-001 6.48537052e-001
 2.27710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.90354640e-001 6.42853410e-001
 2.28710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.88047008e-001 6.37244157e-001
 2.29710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.85755794e-001 6.31708001e-001
 2.30710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.83480851e-001 6.26243677e-001
 2.31710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.81222031e-001 6.20849948e-001
 2.32710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.78979190e-001 6.15525602e-001
 2.33710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.76752183e-001 6.10269456e-001
 2.34710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.74540868e-001 6.05080349e-001
 2.35710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.72345102e-001 5.99957146e-001
 2.36710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.70164745e-001 5.94898736e-001
 2.37710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.67999656e-001 5.89904030e-001
 2.38710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.65849698e-001 5.84971964e-001
 2.39710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.63714733e-001 5.80101494e-001
 2.40710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.61594624e-001 5.75291600e-001
 2.41710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.59489237e-001 5.70541279e-001
 2.42710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.57398437e-001 5.65849554e-001
 2.43710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.55322093e-001 5.61215464e-001
 2.44710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.53260071e-001 5.56638068e-001
 2.45710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.51212243e-001 5.52116447e-001
 2.46710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.49178478e-001 5.47649696e-001
 2.47710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.47158649e-001 5.43236933e-001
 2.48710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.45152628e-001 5.38877291e-001
 2.49710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.43160291e-001 5.34569920e-001
 2.50710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.41181512e-001 5.30313987e-001
 2.51710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.39216169e-001 5.26108679e-001
 2.52710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.37264138e-001 5.21953193e-001
 2.53710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.35325299e-001 5.17846748e-001
 2.54710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.33399532e-001 5.13788573e-001
 2.55710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.31486719e-001 5.09777916e-001
 2.56710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.29586741e-001 5.05814037e-001
 2.57710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.27699483e-001 5.01896212e-001
 2.58710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.25824829e-001 4.98023730e-001
 2.59710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.23962665e-001 4.94195894e-001
 2.60710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.22112878e-001 4.90412021e-001
 2.61710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.20275355e-001 4.86671439e-001
 2.62710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.18449987e-001 4.82973491e-001
 2.63710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.16636664e-001 4.79317532e-001
 2.64710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.14835276e-001 4.75702928e-001
 2.65710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.13045717e-001 4.72129057e-001
 2.66710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.11267880e-001 4.68595311e-001
 2.67710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.09501660e-001 4.65101090e-001
 2.68710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.07746952e-001 4.61645807e-001
 2.69710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.06003654e-001 4.58228886e-001
 2.70710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.04271663e-001 4.54849762e-001
 2.71710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.02550877e-001 4.51507878e-001
 2.72710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.00841198e-001 4.48202690e-001
 2.73710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.99142525e-001 4.44933662e-001
 2.74710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.97454761e-001 4.41700269e-001
 2.75710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.95777810e-001 4.38501994e-001
 2.76710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.94111573e-001 4.35338331e-001
 2.77710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.92455958e-001 4.32208782e-001
 2.78710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.90810869e-001 4.29112859e-001
 2.79710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.89176214e-001 4.26050082e-001
 2.80710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.87551901e-001 4.23019978e-001
 2.81710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.85937837e-001 4.20022086e-001
 2.82710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.84333934e-001 4.17055949e-001
 2.83710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.82740102e-001 4.14121122e-001
 2.84710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.81156252e-001 4.11217164e-001
 2.85710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.79582297e-001 4.08343645e-001
 2.86710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.78018150e-001 4.05500141e-001
 2.87710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.76463726e-001 4.02686235e-001
 2.88710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.74918941e-001 3.99901517e-001
 2.89710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.73383709e-001 3.97145586e-001
 2.90710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.71857949e-001 3.94418046e-001
 2.91710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.70341578e-001 3.91718508e-001
 2.92710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.68834514e-001 3.89046590e-001
 2.93710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.67336678e-001 3.86401918e-001
 2.94710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.65847990e-001 3.83784121e-001
 2.95710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.64368371e-001 3.81192837e-001
 2.96710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.62897743e-001 3.78627708e-001
 2.97710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.61436029e-001 3.76088385e-001
 2.98710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.59983152e-001 3.73574522e-001
 2.99710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.58539038e-001 3.71085780e-001
 3.00710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.57103610e-001 3.68621825e-001
 3.01710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.55676797e-001 3.66182330e-001
 3.02710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.54258523e-001 3.63766971e-001
 3.03710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.52848717e-001 3.61375431e-001
 3.04710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.51447307e-001 3.59007398e-001
 3.05710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.50054222e-001 3.56662565e-001
 3.06710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.48669391e-001 3.54340630e-001
 3.07710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.47292746e-001 3.52041296e-001
 3.08710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.45924218e-001 3.49764270e-001
 3.09710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.44563737e-001 3.47509264e-001
 3.10710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.43211238e-001 3.45275997e-001
 3.11710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.41866654e-001 3.43064188e-001
 3.12710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.40529917e-001 3.40873565e-001
 3.13710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.39200964e-001 3.38703857e-001
 3.14710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.37879730e-001 3.36554799e-001
 3.15710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.36566149e-001 3.34426130e-001
 3.16710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.35260160e-001 3.32317593e-001
 3.17710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.33961700e-001 3.30228934e-001
 3.18710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.32670706e-001 3.28159904e-001
 3.19710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.31387117e-001 3.26110259e-001
 3.20710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.30110872e-001 3.24079757e-001
 3.21710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.28841912e-001 3.22068161e-001
 3.22710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.27580176e-001 3.20075235e-001
 3.23710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.26325606e-001 3.18100751e-001
 3.24710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.25078144e-001 3.16144481e-001
 3.25710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.23837731e-001 3.14206201e-001
 3.26710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.22604311e-001 3.12285692e-001
 3.27710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.21377827e-001 3.10382738e-001
 3.28710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.20158223e-001 3.08497125e-001
 3.29710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.18945443e-001 3.06628642e-001
 3.30710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.17739433e-001 3.04777084e-001
 3.31710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.16540139e-001 3.02942246e-001
 3.32710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.15347506e-001 3.01123928e-001
 3.33710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.14161482e-001 2.99321931e-001
 3.34710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.12982013e-001 2.97536061e-001
 3.35710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.11809048e-001 2.95766127e-001
 3.36710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.10642535e-001 2.94011939e-001
 3.37710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.09482423e-001 2.92273311e-001
 3.38710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.08328661e-001 2.90550059e-001
 3.39710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.07181199e-001 2.88842004e-001
 3.40710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.06039988e-001 2.87148965e-001
 3.41710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.04904978e-001 2.85470769e-001
 3.42710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.03776120e-001 2.83807242e-001
 3.43710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.02653368e-001 2.82158213e-001
 3.44710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.01536672e-001 2.80523515e-001
 3.45710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.00425986e-001 2.78902982e-001
 3.46710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.99321263e-001 2.77296450e-001
 3.47710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.98222457e-001 2.75703760e-001
 3.48710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.97129522e-001 2.74124752e-001
 3.49710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.96042412e-001 2.72559271e-001
 3.50710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.94961083e-001 2.71007161e-001
 3.51710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.93885491e-001 2.69468272e-001
 3.52710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.92815590e-001 2.67942453e-001
 3.53710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.91751338e-001 2.66429558e-001
 3.54710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.90692691e-001 2.64929439e-001
 3.55710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.89639607e-001 2.63441955e-001
 3.56710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.88592043e-001 2.61966963e-001
 3.57710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.87549957e-001 2.60504324e-001
 3.58710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.86513308e-001 2.59053900e-001
 3.59710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.85482054e-001 2.57615556e-001
 3.60710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.84456156e-001 2.56189159e-001
 3.61710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.83435571e-001 2.54774575e-001
 3.62710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.82420262e-001 2.53371675e-001
 3.63710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.81410187e-001 2.51980331e-001
 3.64710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.80405308e-001 2.50600416e-001
 3.65710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.79405586e-001 2.49231805e-001
 3.66710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.78410983e-001 2.47874375e-001
 3.67710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.77421459e-001 2.46528005e-001
 3.68710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.76436979e-001 2.45192575e-001
 3.69710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.75457504e-001 2.43867966e-001


==> b90_velocity_dep_2.txt <==
 3.70710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.74482997e-001 2.42554063e-001
 1.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.36362949e-002 3.09928638e-004
 2.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.94234514e-003 8.03278946e-005
 3.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.65649205e-003 3.61383930e-005
 4.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.50306291e-003 2.04524790e-005
 5.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.80760813e-003 1.31377983e-005
 6.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.34254753e-003 9.14589410e-006
 7.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.00966117e-003 6.73123684e-006
 8.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.75961243e-003 5.16039717e-006
 9.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.56490208e-003 4.08153336e-006
 1.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.40898994e-003 3.30875604e-006
 1.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.28133022e-003 2.73634635e-006
 1.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.17488159e-003 2.30057871e-006
 1.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.08476309e-003 1.96118553e-006
 1.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.00748466e-003 1.69170934e-006
 1.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.40484619e-004 1.47418586e-006
 1.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.81840218e-004 1.29607054e-006
 1.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.30080144e-004 1.14838861e-006
 1.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.84059368e-004 1.02458198e-006
 1.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.42873449e-004 9.19768396e-007
 2.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.05798502e-004 8.30252646e-007
 2.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.72248279e-004 7.53196333e-007
 2.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.41742945e-004 6.86390084e-007
 2.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.13885980e-004 6.28093387e-007
 2.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.88346849e-004 5.76920074e-007
 2.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.64847822e-004 5.31755146e-007
 2.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.43153839e-004 4.91693524e-007
 2.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.23064614e-004 4.55994348e-007
 2.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.04408436e-004 4.24046478e-007
 2.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.87037249e-004 3.95342160e-007
 3.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.70822711e-004 3.69456729e-007
 3.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.55653023e-004 3.46032814e-007
 3.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.41430343e-004 3.24767929e-007
 3.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.28068677e-004 3.05404668e-007
 3.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.15492135e-004 2.87722869e-007
 3.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.03633492e-004 2.71533337e-007
 3.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.92432984e-004 2.56672755e-007
 3.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.81837304e-004 2.42999553e-007
 3.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.71798747e-004 2.30390522e-007
 3.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.62274500e-004 2.18738029e-007
 4.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.53226023e-004 2.07947713e-007
 4.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.44618537e-004 1.97936566e-007
 4.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.36420570e-004 1.88631339e-007
 4.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.28603576e-004 1.79967188e-007
 4.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.21141600e-004 1.71886549e-007
 4.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.14010994e-004 1.64338178e-007
 4.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.07190165e-004 1.57276333e-007
 4.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.00659355e-004 1.50660083e-007
 4.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.94400453e-004 1.44452714e-007
 4.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.88396822e-004 1.38621215e-007


==> cFKGLRQ_N70.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -4.6104074542215412e-01  -5.4577647383830731e-02   8.4119109471012676e-01  -6.9639601266402174e-01   3.5635539410775846e-01  -3.3157638769887759e-01
   3.0000000000000000e+00  -4.0330915414288743e-01  -1.2087972149531896e+00  -2.2461185817812573e-01  -3.9001301671037847e-01   7.7190209650424391e-02  -3.5086467542034622e-01
   4.0000000000000000e+00  -1.7881616669140563e-01   3.1359325617963493e-02  -5.5822132870080567e-02  -3.1672955603203767e-02  -3.2284010193559076e-03  -2.4016218660722208e-01
   5.0000000000000000e+00   1.7427055385720702e-02   2.6615254718192755e-01   3.0605926797925127e-02   1.1896025078259223e-01  -8.8634168004634029e-03  -8.0625674578792272e-02
   6.0000000000000000e+00   3.8874514324608214e-02   3.6353134995874690e-02   1.8792604352647218e-02   4.0980416497541562e-02   6.2903535253410164e-04   4.5702376595271893e-04
   7.0000000000000000e+00  -7.8037664964015633e-03  -7.5097873712193813e-02  -9.1923390891600829e-03  -3.9290189890222475e-02   1.8249497149098908e-03   4.9922819958139386e-03
   8.0000000000000000e+00  -1.0517697246076979e-02  -1.7777530845953640e-02  -6.1740377799639340e-03  -1.7568786461145257e-02  -3.4033305863263077e-04  -2.2631029485715832e-03
   9.0000000000000000e+00   4.7112349882698296e-03   2.3890259705904707e-02   3.7516268627027856e-03   1.4896954685334769e-02  -4.2027546943555424e-04  -5.2011776725459802e-04
   1.0000000000000000e+01   2.3742836372958017e-03   5.8201659814760623e-03   1.7082879541861853e-03   5.3993787467784896e-03   1.6020824798935974e-04   7.5556006064823379e-04
   1.1000000000000000e+01  -2.3099660675620290e-03  -8.4170000621874505e-03  -1.6264628748538709e-03  -6.0202110377790561e-03   8.8305560070147678e-05  -9.7851506537135921e-05
   1.2000000000000000e+01  -1.3940620608892849e-04  -1.2603371088177686e-03  -2.7641508876841912e-04  -9.7758831644952754e-04  -6.3598270959908939e-05  -1.8117352568687190e-04
   1.3000000000000000e+01   8.8844914450573543e-04   3.0862753145055244e-03   6.4563076368685660e-04   2.3143150244210680e-03  -1.2771722604930602e-05   8.7241088434716365e-05
   1.4000000000000000e+01  -2.5316779312653363e-04  -6.2277072195375492e-05  -7.1531435033712602e-05  -1.7886748702683017e-04   2.1956073475729872e-05   2.4084423142714646e-05
   1.5000000000000000e+01  -2.4591960926401748e-04  -1.0733780841163331e-03  -2.1189114447131311e-04  -7.6221432497618278e-04  -1.0362989017426440e-06  -3.3528825732745765e-05
   1.6000000000000000e+01   1.8778329988639210e-04   2.6724989844217114e-04   9.2478141025110702e-05   2.7791628055622106e-04  -6.6262995078997366e-06   3.8128114633042114e-06
   1.7000000000000000e+01   2.5279311264307362e-05   3.1273660473195210e-04   4.7082692340305374e-05   1.8127230608543722e-04   1.9206119223084523e-06   8.7924277092761720e-06
   1.8000000000000000e+01  -8.4170166685535195e-05  -1.8492832943655261e-04  -5.1319353333635056e-05  -1.5883805437773543e-04   1.6649602799047457e-06  -3.9991433692606554e-06
   1.9000000000000000e+01   2.2892069298019478e-05  -5.5454097335331121e-05   1.1737230090429298e-06  -7.9973649595083014e-06  -1.0517541268949800e-06  -1.3907849670016031e-06
   2.0000000000000000e+01   2.5092688915041082e-05   8.6043646447320590e-05   1.9450450210817152e-05   6.0843396335474883e-05  -2.7701151967935327e-07   1.6809586122260861e-06
   2.1000000000000000e+01  -1.9597289631956533e-05  -1.0167443040456192e-05  -8.2575286450507209e-06  -2.1448616083619510e-05   4.2641541379578583e-07  -1.1032691312501279e-07
   2.2000000000000000e+01  -2.3625766791529439e-06  -2.8422847271340845e-05  -4.4188328938056568e-06  -1.4063121972417600e-05  -2.3499731614675335e-08  -4.9195788735287904e-07
   2.3000000000000000e+01   9.2060475070052754e-06   1.5076214201210364e-05   5.2357508117657732e-06   1.4446101966667040e-05  -1.3869912258631108e-07   1.9490109799800774e-07
   2.4000000000000000e+01  -2.8882467085768034e-06   4.8086260694494073e-06  -4.1416695681485901e-07  -9.1285061295355874e-07   4.7945564990573160e-08   9.3219601058771969e-08
   2.5000000000000000e+01  -2.6905924379732503e-06  -7.9713701609103095e-06  -2.0196717602796153e-06  -5.4337681541219235e-06   3.3831973258040755e-08  -9.3198917577082690e-08
   2.6000000000000000e+01   2.4017998090328594e-06   1.5605979462642312e-06   1.0678202972937390e-06   2.9248738631242152e-06  -2.6801704672798613e-08   6.5951260963473935e-10
   2.7000000000000000e+01   1.1487999764909118e-07   2.5398391273454640e-06   3.9068088715118081e-07   8.9583452808048831e-07  -3.6172632444326458e-09   3.0071277000379250e-08
   2.8000000000000000e+01  -1.0946672383876231e-06  -1.8040527109241866e-06  -6.3907173959409507e-07  -1.6808406679582749e-06   1.0527446442870619e-08  -1.0278317839602395e-08
   2.9000000000000000e+01   4.3623954682894079e-07  -2.2442227811374951e-07   1.2012492661069992e-07   4.2577963849216209e-07  -2.0667452035025171e-09  -6.4038432107611064e-09
   3.0000000000000000e+01   2.8550802683015826e-07   8.7069691172580496e-07   2.2619725172118578e-07   5.2979620728958394e-07  -3.0547816449996586e-09   5.5567129971438182e-09
   3.1000000000000000e+01  -3.2162631151739892e-07  -3.1888711165681653e-07  -1.5782091942170908e-07  -4.4790859937167175e-07   1.7396162303851787e-09   2.2253406757622175e-10
   3.2000000000000000e+01   1.9767426775853180e-08  -2.2438126237066924e-07  -2.7348532002098020e-08  -1.6938959814542041e-08   5.0330487564545411e-10  -1.9237350019127678e-09
   3.3000000000000000e+01   1.3423932654252119e-07   2.4878562519498953e-07   8.3572179421834719e-08   2.1011710303395382e-07  -7.9123436192544873e-10   5.9569629726813809e-10
   3.4000000000000000e+01  -7.0837831147788771e-08  -2.2289027870051356e-08  -2.7098754741283449e-08  -9.5987120097559676e-08   9.3415998252867552e-11   4.3195502518680829e-10
   3.5000000000000000e+01  -2.7356515472691940e-08  -1.0008855866733009e-07  -2.4980706979620741e-08  -4.8382901684842697e-08   2.5178007842836664e-10  -3.4993172006642556e-10
   3.6000000000000000e+01   4.4725463349715165e-08   5.9449232957087150e-08   2.4243285250311404e-08   6.7954902002271707e-08  -1.2463196991485825e-10  -2.2133854328728384e-11
   3.7000000000000000e+01  -8.6712911827070487e-09   1.5843055720160573e-08  -2.2024649181261478e-10  -1.1428511066321545e-08  -4.4546592362465822e-11   1.2720193182176076e-10
   3.8000000000000000e+01  -1.6196539931354989e-08  -3.4955328354283914e-08  -1.1007765227855045e-08  -2.5728157387617468e-08   6.1109839052978540e-11  -4.0112894187202296e-11
   3.9000000000000000e+01   1.1659359035453523e-08   1.0178677241972537e-08   5.4324518294611728e-09   1.8100138910739438e-08  -6.3693899924504387e-12  -2.6934632462239712e-11
   4.0000000000000000e+01   1.8147964950834532e-09   1.0991783465961753e-08   2.4388680549579982e-09   2.9465996916329912e-09  -2.0140848833556317e-11   2.2386516711115872e-11
   4.1000000000000000e+01  -6.2103376708362999e-09  -1.0208767623258646e-08  -3.7073032358041956e-09  -9.9124678205785165e-09   1.0684893139405076e-11   1.7348964923002931e-12
   4.2000000000000000e+01   2.1666176859976613e-09   2.8268380662225953e-11   6.8587420420698179e-10   3.5794351415926540e-09   2.8899170589743036e-12  -9.1028773764195588e-12
   4.3000000000000000e+01   1.8084017227951025e-09   4.7345941152210765e-09   1.3889175277943640e-09   2.8512557107434617e-09  -4.7639033871991662e-12   3.6366372190139808e-12
   4.4000000000000000e+01  -1.8832488372836417e-09  -2.3986134889438135e-09  -1.0068586682022067e-09  -3.1118887188076156e-09   8.0318131724913497e-13   1.0743665272528464e-12
   4.5000000000000000e+01   8.7006949976212873e-11  -1.0040211974862887e-09  -1.5064875279818813e-10   2.2403014723488914e-10   1.6747850293977079e-12  -1.1715199907483892e-12
   4.6000000000000000e+01   8.2972210691758217e-10   1.6322359899477247e-09   5.4740570160623436e-10   1.3534861026081239e-09  -1.0060612081743718e-12  -2.6702356833024885e-13
   4.7000000000000000e+01  -4.4990165465711042e-10  -3.5505029735907620e-10  -2.0260455834225713e-10  -7.8941568395044156e-10  -4.6841545757256952e-14   7.7196893276564124e-13
   4.8000000000000000e+01  -1.6344092127208197e-10  -5.8828739327367005e-10  -1.5638219962540078e-10  -2.4022497010116071e-10   5.2254547386365977e-13  -3.8116693745976474e-13
   4.9000000000000000e+01   2.9134020199274795e-10   4.6650379593929796e-10   1.7426123209254984e-10   4.9561187458796168e-10  -1.5507265191659420e-13  -4.5280394981506950e-14
   5.0000000000000000e+01  -6.9070347295467985e-11   4.0252397803173476e-11  -1.3909541575431841e-11  -1.3811906672027701e-10   8.0154644344378656e-14   1.8800705317847070e-13
   5.1000000000000000e+01  -1.0208917927777488e-10  -2.4131109744116745e-10  -7.5524244553021533e-11  -1.6489435263159752e-10   1.5805976986125716e-14  -1.8430127816633006e-13
   5.2000000000000000e+01   8.4238627548138755e-11   1.0425719217678985e-10   4.4902938386937756e-11   1.4986373729481223e-10   2.5444130156854923e-13   2.1881491819714206e-13
   5.3000000000000000e+01   4.8248996894346446e-12   6.1044408334343652e-11   1.3069130616612217e-11   1.7691568243747909e-12  -1.9434707649284008e-13  -3.0459595212246085e-13
   5.4000000000000000e+01  -4.1329601909375731e-11  -8.0932038009397391e-11  -2.8041635106267355e-11  -7.2308989097892752e-11   3.5459715665010151e-13   4.0445357174660439e-13
   5.5000000000000000e+01   1.7832689574712707e-11   1.2498957914123072e-11   8.1008539635878261e-12   3.6305255205012950e-11  -2.0603657989005017e-13  -4.7728895805680569e-13
   5.6000000000000000e+01   1.1418977456741414e-11   3.2038259133189756e-11   9.2403638672583789e-12   1.5826726024341837e-11   3.7575129762367356e-13   5.3439083838919562e-13
   5.7000000000000000e+01  -1.5335315191139903e-11  -2.2545781990113528e-11  -8.6025702972877010e-12  -2.5491219700512746e-11  -2.4492657364581854e-13  -5.7684620128474976e-13
   5.8000000000000000e+01   3.6016381697519665e-12  -3.7733103565661516e-12  -1.9371976370758316e-14   5.5704022774268424e-12   4.2717340134879077e-13   6.1756704568725929e-13
   5.9000000000000000e+01   4.1814943450457579e-12   1.2626862896692300e-11   4.1420940185088254e-12   9.2949982510477269e-12  -2.7094755390634087e-13  -6.4544400959953714e-13
   6.0000000000000000e+01  -2.5614053226135636e-12  -4.7909108842975080e-12  -2.1073812036253203e-12  -7.4271618452225056e-12   4.4260269249117983e-13   6.6423224016123548e-13
   6.1000000000000000e+01  -1.9503489036503160e-12  -3.6977529234444660e-12  -9.1462513017825537e-13  -6.2254520111591881e-13  -2.6623980119164603e-13  -6.6510766331789265e-13
   6.2000000000000000e+01   3.4447432198932934e-12   4.0046723128769539e-12   1.4637926865234047e-12   3.8002946914644118e-12   4.3926204458802535e-13   6.5165536001276233e-13
   6.3000000000000000e+01  -2.0171058088144024e-12  -3.3015064838832555e-13  -2.6998673982460828e-13  -1.5944987245477810e-12  -2.4569698364442552e-13  -6.1753914266155353e-13
   6.4000000000000000e+01   5.5026658961775239e-13  -1.8757547684141959e-12  -5.6386476473429168e-13  -9.4815466637308442e-13   4.1678587275376437e-13   5.6108258282313429e-13
   6.5000000000000000e+01  -3.9427396879431643e-13   8.3063114863874286e-13   3.5807856124603413e-13   1.1011605593055945e-12  -2.0298013017545569e-13  -4.8196002424238234e-13
   6.6000000000000000e+01   7.9119748363623195e-13   3.0921874433975640e-13   1.4980102888739980e-13  -9.5785217319451039e-14   3.7314137306758457e-13   3.7596541191906005e-13
   6.7000000000000000e+01  -7.3440176447964141e-13  -5.3397384532086374e-13  -2.1614008109384189e-13  -2.9769156214541226e-13  -1.4227781467473949e-13  -2.4623037494877656e-13
   6.8000000000000000e+01   2.4004637537471923e-13  -1.3435633772640593e-13  -7.2314105271267337e-14   8.4381560249891974e-14   3.1560080685056604e-13   7.3838746097374759e-14
   6.9000000000000000e+01   1.0553250787021934e-13  -1.4372439613556817e-13   2.3375392718958846e-13  -5.6392813506289709e-14  -6.9892692525571119e-14   8.3301761528405755e-14
   7.0000000000000000e+01  -9.3346491702120873e-14   9.7956556016404705e-15  -1.2758827423745487e-13   1.0625137959901804e-13   2.4775514979743190e-13  -1.5471933493123127e-13


==> cNO_cNOKing_complNO.txt <==
   1.1495416649480101e+00   2.0699999999999998e+00   5.3611866032656419e-01
   1.3041108080863721e+00   9.8999999999999999e-01   1.4650685689464929e-01
   2.0401020908179461e+00   1.8600000000000001e+00   7.0721764469331339e-01
   1.3721359563571047e+00   1.5600000000000001e+00   3.7139805452043312e-01
   1.0034938719235851e+00   7.3999999999999999e-01   3.6314824281166475e-02
   1.5022164170961121e+00   1.8899999999999999e+00   3.4504658530621191e-01
   1.4111594472608191e+00   1.0400000000000000e+00   8.3500253574254460e-02
   1.0593788676158176e+00   8.5999999999999999e-01   8.6328888973392276e-02
   1.8121429749497366e+00   1.6499999999999999e+00   5.1042291664403650e-01
   1.6439987556575868e+00   1.3799999999999999e+00   3.8297852000729471e-01
   1.6117277400163648e+00   1.2500000000000000e+00   3.2683258752978195e-01
   1.6784760612304488e+00   1.6799999999999999e+00   4.8492141312855158e-01
   1.3620229141810500e+00   1.1599999999999999e+00   3.7139805452043312e-01
   2.1227658464802102e+00   1.6699999999999999e+00   6.3005676026722623e-01
   1.8447936711581294e+00   2.0400000000000000e+00   3.7139805452043312e-01
   1.3722581360955932e+00   9.3000000000000005e-01   1.6658020830185125e-01
   1.3979396852666015e+00   1.4099999999999999e+00   2.2931786453851841e-01
   1.6198536246882294e+00   1.7500000000000000e+00   5.8762176995680404e-01
   1.0339297539530552e+00   9.8999999999999999e-01   4.9198299013028628e-02
   1.1647931216380090e+00   9.3000000000000005e-01   4.3153639916432077e-02
   1.0372122759274207e+00   8.0000000000000004e-01   3.3587652073427635e-02
   1.6913165154838063e+00   1.6200000000000001e+00   6.5090628073353396e-01


==> cNO_cNOKing_logTcNO.txt <==
   1.1495416649480101e+00   2.0699999999999998e+00   7.8399999999999999e+00
   1.3041108080863721e+00   9.8999999999999999e-01   8.9900000000000002e+00
   2.0401020908179461e+00   1.8600000000000001e+00   7.4299999999999997e+00
   1.3721359563571047e+00   1.5600000000000001e+00   8.2400000000000002e+00
   1.0034938719235851e+00   7.3999999999999999e-01   9.8100000000000005e+00
   1.5022164170961121e+00   1.8899999999999999e+00   8.3100000000000005e+00
   1.4111594472608191e+00   1.0400000000000000e+00   9.3499999999999996e+00
   1.0593788676158176e+00   8.5999999999999999e-01   9.3300000000000001e+00
   1.8121429749497366e+00   1.6499999999999999e+00   7.9000000000000004e+00
   1.6439987556575868e+00   1.3799999999999999e+00   8.2100000000000009e+00
   1.6117277400163648e+00   1.2500000000000000e+00   8.3599999999999994e+00
   1.6784760612304488e+00   1.6799999999999999e+00   7.9600000000000000e+00
   1.3620229141810500e+00   1.1599999999999999e+00   8.2400000000000002e+00
   2.1227658464802102e+00   1.6699999999999999e+00   7.6200000000000001e+00
   1.8447936711581294e+00   2.0400000000000000e+00   8.2400000000000002e+00
   1.3722581360955932e+00   9.3000000000000005e-01   8.9000000000000004e+00
   1.3979396852666015e+00   1.4099999999999999e+00   8.6600000000000001e+00
   1.6198536246882294e+00   1.7500000000000000e+00   7.7199999999999998e+00
   1.0339297539530552e+00   9.8999999999999999e-01   9.6500000000000004e+00
   1.1647931216380090e+00   9.3000000000000005e-01   9.7200000000000006e+00
   1.0372122759274207e+00   8.0000000000000004e-01   9.8499999999999996e+00
   1.6913165154838063e+00   1.6200000000000001e+00   7.5700000000000003e+00


==> cPCC_cPCCKing_complPCC.txt <==
   2.3385327927177877e+00   2.5000000000000000e+00   8.7381319352827014e-01
   2.3826529157082623e+00   2.5000000000000000e+00   9.7213310026972388e-01
   2.1869445747543019e+00   2.5000000000000000e+00   9.9823763405661725e-01
   2.2152038767947393e+00   2.5000000000000000e+00   9.0846409950358886e-01
   2.2855359210753985e+00   2.5000000000000000e+00   9.5520908382798542e-01
   2.5049798657759141e+00   2.5000000000000000e+00   9.8978242578947839e-01
   2.4543518657254699e+00   2.5000000000000000e+00   9.2785012625054464e-01
   2.5633722687357809e+00   2.5000000000000000e+00   8.7835721729198213e-01
   2.3660917106101618e+00   2.5000000000000000e+00   9.5615009407371354e-01
   2.4328098640249638e+00   2.5000000000000000e+00   9.9802336840383554e-01
   2.3179169718159254e+00   2.5000000000000000e+00   9.9420723464434757e-01


==> cPCC_cPCCKing_logTcPCC.txt <==
   2.3385327927177877e+00   2.5000000000000000e+00   6.9000000000000004e+00
   2.3826529157082623e+00   2.5000000000000000e+00   6.1600000000000001e+00
   2.1869445747543019e+00   2.5000000000000000e+00   4.9400000000000004e+00
   2.2152038767947393e+00   2.5000000000000000e+00   6.7300000000000004e+00
   2.2855359210753985e+00   2.5000000000000000e+00   6.3799999999999999e+00
   2.5049798657759141e+00   2.5000000000000000e+00   5.7100000000000000e+00
   2.4543518657254699e+00   2.5000000000000000e+00   6.6100000000000003e+00
   2.5633722687357809e+00   2.5000000000000000e+00   6.8799999999999999e+00
   2.3660917106101618e+00   2.5000000000000000e+00   6.3700000000000001e+00
   2.4328098640249638e+00   2.5000000000000000e+00   4.9900000000000002e+00
   2.3179169718159254e+00   2.5000000000000000e+00   5.4600000000000000e+00


==> cPC_cPCKing_complPC.txt <==
   1.8601941026354047e+00   1.7000000000000000e+00   5.4041212289291907e-01
   1.8929735170922999e+00   1.8300000000000001e+00   7.1495042175815204e-01
   1.6115266257214276e+00   1.6299999999999999e+00   9.9549275530336023e-01
   1.8447692905845374e+00   1.8000000000000000e+00   8.3557800989533071e-01


==> cPC_cPCKing_logTcPC.txt <==
   1.8601941026354047e+00   1.7000000000000000e+00   7.8300000000000001e+00
   1.8929735170922999e+00   1.8300000000000001e+00   7.4100000000000001e+00
   1.6115266257214276e+00   1.6299999999999999e+00   5.3499999999999996e+00
   1.8447692905845374e+00   1.8000000000000000e+00   7.0499999999999998e+00


==> c_cKing_compl.txt <==
   1.2421940319879556e+00   1.3700000000000001e+00   3.2291920863575088e-02
   1.3890800102946810e+00   1.4099999999999999e+00   2.9540752060764491e-01
   1.5970325036633155e+00   2.0699999999999998e+00   6.0893672321488934e-01
   1.9481171753166977e+00   1.8899999999999999e+00   5.3182738331224133e-01
   1.9287009087406872e+00   1.9800000000000000e+00   5.0615615392130286e-01
   1.7402349213901878e+00   1.6799999999999999e+00   5.6189253875148859e-01
   1.5395693540631565e+00   1.5300000000000000e+00   2.7547127719676895e-01
   1.4496894149763349e+00   1.5000000000000000e+00   3.4875151305745478e-01
   1.6517052717366467e+00   1.5300000000000000e+00   2.7222943567777819e-01
   1.6604476957553223e+00   1.8000000000000000e+00   7.3387774089206737e-01
   1.6796478563163253e+00   1.5900000000000001e+00   3.2325324493093366e-01
   1.6978681245704546e+00   1.6899999999999999e+00   4.8069775807195764e-01
   1.7183538420788718e+00   1.6200000000000001e+00   6.3843324824340131e-01
   1.9888195346873725e+00   1.8200000000000001e+00   8.6914032358770799e-01
   1.2809194976861502e+00   1.3100000000000001e+00   3.1969546475757893e-01
   1.3697783788778124e+00   1.3300000000000001e+00   5.4041212289291907e-01
   1.8299636296134383e+00   1.8000000000000000e+00   5.1469509336028973e-01
   1.5176147781751061e+00   1.5300000000000000e+00   3.8687502875428315e-01


==> c_cKing_logTc.txt <==
   1.2421940319879556e+00   1.3700000000000001e+00   9.8699999999999992e+00
   1.3890800102946810e+00   1.4099999999999999e+00   8.4499999999999993e+00
   1.5970325036633155e+00   2.0699999999999998e+00   7.6699999999999999e+00
   1.9481171753166977e+00   1.8899999999999999e+00   7.8499999999999996e+00
   1.9287009087406872e+00   1.9800000000000000e+00   7.9100000000000001e+00
   1.7402349213901878e+00   1.6799999999999999e+00   7.7800000000000002e+00
   1.5395693540631565e+00   1.5300000000000000e+00   8.5099999999999998e+00
   1.4496894149763349e+00   1.5000000000000000e+00   8.3000000000000007e+00
   1.6517052717366467e+00   1.5300000000000000e+00   8.5199999999999996e+00
   1.6604476957553223e+00   1.8000000000000000e+00   7.3600000000000003e+00
   1.6796478563163253e+00   1.5900000000000001e+00   8.3699999999999992e+00
   1.6978681245704546e+00   1.6899999999999999e+00   7.9699999999999998e+00
   1.7183538420788718e+00   1.6200000000000001e+00   7.5999999999999996e+00
   1.9888195346873725e+00   1.8200000000000001e+00   6.9199999999999999e+00
   1.2809194976861502e+00   1.3100000000000001e+00   8.3800000000000008e+00
   1.3697783788778124e+00   1.3300000000000001e+00   7.8300000000000001e+00
   1.8299636296134383e+00   1.8000000000000000e+00   7.8899999999999997e+00
   1.5176147781751061e+00   1.5300000000000000e+00   8.1999999999999993e+00


==> c_eta.txt <==
   9.8999999999999999e-01   6.2709322679151891e-01
   1.1599999999999999e+00   9.1328457628229121e-01
   7.3999999999999999e-01   1.8884750651846283e-01
   1.3100000000000001e+00   1.6834177756897897e-01
   1.0400000000000000e+00   4.0980297875723082e-01
   8.5999999999999999e-01   3.9743946933503305e-01
   1.2300000000000000e+00   9.4275716329248371e-01
   8.0000000000000004e-01   4.8418688208163807e-01
   1.5300000000000000e+00   9.8201811098255087e-01
   9.8999999999999999e-01   4.7393355987401870e-01
   6.9999999999999996e-01   8.1975606000247891e-01
   1.0500000000000000e+00   9.5146937825857281e-01
   1.1100000000000001e+00   8.1445865716374932e-01
   9.3000000000000005e-01   7.6899318673133976e-01
   1.2100000000000000e+00   8.8535955032397251e-01
   9.8999999999999999e-01   2.1324696625142764e-01
   9.3000000000000005e-01   1.9486595432581102e-01
   8.0000000000000004e-01   2.2386278281783376e-01


==> cno_etano.txt <==
   1.8600000000000001e+00   2.3592596208562195e+00
   2.0699999999999998e+00   2.2985331197362058e+00
   1.6499999999999999e+00   2.1101463948076962e+00
   1.5500000000000000e+00   9.4310645198816556e-01
   1.3799999999999999e+00   1.5105334122385623e+00
   1.5300000000000000e+00   1.4738021465688478e+00
   1.1000000000000001e+00   1.3762064690508538e+00
   1.7500000000000000e+00   1.8218965546643748e+00
   1.6699999999999999e+00   2.2899097603542957e+00
   1.3799999999999999e+00   1.0064444569966826e+00
   2.5000000000000000e+00   2.9743732318068887e+00


==> compari_N70_N55_xm095_interm.txt <==
   9.0000000000000002e-01   2.0508728049151159e-10
   8.0000000000000004e-01   2.2199975191483645e-10
   6.9999999999999996e-01   2.5084823107590637e-10
   5.9999999999999998e-01   3.1202085359893772e-10
   5.0000000000000000e-01   4.2883785411618192e-10
   4.0000000000000002e-01   6.9513284017830301e-10
   2.9999999999999999e-01   1.1189840165570786e-09
   2.0000000000000001e-01   2.0299320002692411e-09
   1.0000000000000001e-01   4.6362311767467190e-09
   8.0000000000000002e-02   6.0306080129635120e-09
   5.9999999999999998e-02   8.1874442781071366e-09
   4.0000000000000001e-02   1.2593104337099703e-08
   2.9999999999999999e-02   1.6886322562470468e-08
   2.5000000000000001e-02   2.1990593790377488e-08


==> compari_N70_N65_xm094.txt <==
   9.0000000000000002e-01   1.5191625735155867e-11
   8.0000000000000004e-01   1.7319257139547517e-11
   6.9999999999999996e-01   1.7530643603436147e-11
   5.9999999999999998e-01   2.2712942637781453e-11
   5.0000000000000000e-01   3.1985747384055685e-11
   4.0000000000000002e-01   6.5316196895537360e-11
   2.9999999999999999e-01   9.0506047101257536e-11
   2.0000000000000001e-01   1.5902523742283847e-10
   1.0000000000000001e-01   3.6027980598873910e-10
   8.0000000000000002e-02   4.5244630264562602e-10
   5.9999999999999998e-02   6.0326255102438608e-10
   4.0000000000000001e-02   1.0892240442927914e-09
   2.9999999999999999e-02   1.1311171999039971e-09


==> cq_etaq.txt <==
   1.2900000000000000e+00   9.1536700540790550e-01
   1.4099999999999999e+00   1.2815780988546506e+00


==> crs_King_No100_K_001.txt <==
   4.6295716235331347e-03  -4.0518731011883347e-03
  -5.4424574029723572e-03   6.1000824371796789e-04
   6.0092316980522495e-04   2.7811686035680394e-03
   4.0239717325667949e-04  -1.7936844355029207e-03
  -2.4117488135663709e-04   3.6678556402794534e-04
   4.8718214751700049e-05   1.3571461535019866e-04
   8.5069254560055572e-06  -1.2039658348908263e-04
  -8.7745900450947889e-06   3.3631509878165768e-05
   2.4554541817282812e-06   2.4476771422043659e-06
   2.0982214656188660e-08  -5.6557570294406426e-06
  -2.7632104918479953e-07   2.0699972783424696e-06
   1.0362998314015109e-07  -1.2933604568963389e-07
  -9.6698570437527960e-09  -2.0986235080252727e-07
  -7.4620507616451179e-09   1.0274052342776652e-07
   3.8848128654483652e-09  -1.5849031073920451e-08
  -6.7485263334584438e-10  -6.0342367248595665e-09
  -1.5683301853531773e-10   4.3965478440182767e-09
   1.3217436482417188e-10  -1.0155800441759555e-09
  -3.2927801600054995e-11  -9.7380655336197027e-11
  -1.2852688377627762e-12   1.6982091494084411e-10
   4.1320052118012270e-12  -4.8540545519597462e-11
  -1.3287660178315116e-12   4.5408165596409105e-12
   1.2546983538293800e-13   7.2675108350399811e-12
   1.3080098924904001e-13  -9.7973322423096533e-13
  -3.7846512161918833e-14   1.2505380008038910e-12
   1.6680648510737263e-14   8.3703127107497140e-13
   8.5187192268453356e-15   4.1636880153196509e-13
   2.4802167949596495e-15   3.9420008524853996e-13
   3.2996966667229102e-15   2.8228857613509550e-13
   2.0394981425884586e-15   2.0957144542262668e-13
   1.4248221508419058e-15   1.6383899492971655e-13
   1.0664941075925036e-15   1.2424458075078873e-13
   7.4980687060172882e-16   9.7548955954106872e-14
   5.7864653828795133e-16   7.6430753966954578e-14
   4.2396878244214843e-16   5.9178993649964858e-14
   3.0637758168925358e-16   4.7783756716647245e-14
   2.3544137295870687e-16   3.7545904719822172e-14
   1.6339806266285383e-16   3.1024198126857270e-14
   1.5335210861055464e-16   2.5255564694144994e-14
   1.0244402547316409e-16   1.9573308655603189e-14
   8.1038871769229591e-17   1.7059103428652156e-14
   7.8405636908388782e-17   1.3299847489786703e-14
   5.0723912203888018e-17   1.0414027023257883e-14
   2.6628316570913505e-17   9.2604725537374856e-15
   2.9304630480660242e-17   7.8986767629766560e-15
   3.4503104336905366e-17   6.9111681762274788e-15
   2.0457687608619288e-17   4.5589957678216080e-15
   6.0922227731998275e-18   5.2659836205319642e-15
   3.1089433104773447e-17   3.7454648513953788e-15
   9.6026660603062054e-19   2.5270424863937063e-15
   1.2456887128768036e-18   3.4002632200249071e-15
   1.6153112957794816e-17   2.6573997672911694e-15
   9.3216739139949535e-18   1.4943280229125105e-15
  -2.9648677884948898e-18   1.9509171477528961e-15
   1.2018473147521737e-17   1.5426749466503706e-15
  -5.4529898574623120e-19   9.2198193207349475e-16
   3.0680403526707019e-18   1.3290201932114044e-15
  -9.8671207816927806e-20   8.5566970657998211e-16
   2.1210410290280565e-18   1.0600257658269400e-15
   1.6216576428387479e-18   8.9419043960170330e-16
   8.0738867093349427e-18   5.8040140737202730e-16
  -2.4053680617093990e-18   2.1645852137721826e-16
  -1.2080570703766610e-18   5.8006847296818161e-16
  -2.4754280555401219e-18   6.6387707645658471e-16
   6.4016930776250848e-18   5.9087664114230931e-16
   5.2232219432269388e-18   1.4759848578162838e-16
  -3.9648299309520364e-18  -3.9505777745970633e-16
  -8.1455783841353116e-18   9.8173681242786245e-16
   1.2649156930862586e-17   3.8428027871330929e-16
  -4.5150541468104704e-18  -4.2465859633827259e-16
  -2.7564231526300426e-18   6.8959041477695713e-16
   3.9464036795558753e-18   2.8281788857682034e-16
   5.1255865578559235e-18  -1.9402869343207822e-16
  -7.6511168726205807e-18  -1.2992361903335015e-16
   8.8451542902224423e-19   5.9532423037947109e-16
   3.1843550830340292e-19   6.8532452862394124e-17
   3.5005602373550830e-18   2.1544752680857745e-16
  -2.5809444070702680e-18  -1.2871849719505734e-16
   1.0533466309612302e-18   2.7580726866014025e-16
   6.0105250448411101e-19   4.5761538960774855e-17
   3.4253519892435628e-18  -1.5886075921121087e-16
  -6.3377346125218460e-18  -1.5954166261679744e-16
   1.1848185813888167e-18   5.2293915708985270e-16
   2.1247324373094552e-18  -9.2726981695322600e-18
   1.3291868348562636e-18  -1.7564575533996235e-16
  -4.9587750977835386e-18   1.1677290133160361e-16
   4.3712467685538176e-18   3.1631607572725373e-16
  -2.4412281104807239e-18  -2.8513273201236564e-16
   1.0391804965740827e-18   3.8970693747903330e-16
  -1.9888008493739235e-19  -1.1423881132033348e-16
   1.9498989905702314e-18   7.0453259681384845e-17
  -1.0994136498924677e-18  -1.0964652215368213e-16
   1.4298014961930651e-18  -8.5485123193361404e-17
  -4.5949677465262793e-18  -1.6644411933194002e-17
   3.1934114804104753e-18   4.1308424075516375e-16
  -1.2054617510942493e-18  -2.5777953614051430e-16
   2.1099618922211909e-18   2.8096179518626708e-16
  -2.4110782854401771e-18  -3.0478873220389021e-16
   1.1993288280547156e-18   3.9078750526647730e-16
   1.5511691608123366e-19  -1.7982736737839693e-16


==> crs_King_No100_K_005.txt <==
   2.3120237020405745e-02  -2.0262083413285864e-02
  -2.7206396685963041e-02   3.1316176516073277e-03
   3.0387225132609114e-03   1.3888626545354369e-02
   2.0010429473549117e-03  -9.0232724014363448e-03
  -1.2112395669671573e-03   1.8823688612249266e-03
   2.4907553240777832e-04   6.6664413430088582e-04
   4.1016428649344659e-05  -6.0838646285281503e-04
  -4.4193798429797235e-05   1.7444699050868907e-04
   1.2687109606157694e-05   1.0326715164419161e-05
  -2.7905179648846029e-08  -2.8546763189909484e-05
  -1.3859171082079398e-06   1.0829008398176144e-05
   5.3967087611763637e-07  -8.2842102583638798e-07
  -5.7021120737969902e-08  -1.0437508763075674e-06
  -3.6603551501268355e-08   5.4008587175859330e-07
   2.0303401324592176e-08  -9.2058537157335568e-08
  -3.8378869741301701e-09  -2.8409365458661128e-08
  -7.0613443475641767e-10   2.3078072212228280e-08
   6.8827103979440687e-10  -5.8130636951257523e-09
  -1.8590340035182925e-10  -3.2314298968539526e-10
  -1.1710657443281917e-12   8.7945855036158529e-10
   2.1148034353162696e-11  -2.7864231787349755e-10
  -7.4979641046583606e-12   3.3536995046032923e-11
   9.0977816206869048e-13   3.6272369343409439e-11
   6.4059297255042427e-13  -6.4934507570073927e-12
  -2.2018601448887305e-13   6.8053059952326034e-12
   9.6433516478181830e-14   4.0752628313314732e-12
   4.0444710792143987e-14   1.9838538751737496e-12
   1.0956125789359057e-14   1.9719039585102494e-12
   1.6822354605474919e-14   1.3924702963790795e-12
   1.0125023542475469e-14   1.0295946352515269e-12
   6.8969268291486026e-15   8.0547878261062145e-13
   5.2852224731952636e-15   6.1551172243575551e-13
   3.7550847832282336e-15   4.7807162742246651e-13
   2.7723024822373851e-15   3.7490146479059048e-13
   2.0610665819781772e-15   2.9539772733062538e-13
   1.5472903324812848e-15   2.3444547414831445e-13
   1.1609908357662928e-15   1.8739583909917530e-13
   8.9027984376009108e-16   1.5053464541575432e-13
   6.7651646141619469e-16   1.2184319306948435e-13
   5.2769959342509112e-16   9.8789691819524724e-14
   3.9837011567937074e-16   8.1019091120899937e-14
   3.2442582493108954e-16   6.6566144244906551e-14
   2.4819782295195869e-16   5.4781039813959339e-14
   2.0095917056211296e-16   4.5353996325914062e-14
   1.5126493242426407e-16   3.7861565604207643e-14
   1.3177115428759272e-16   3.1665189450763572e-14
   9.6061922741827961e-17   2.6396253922468566e-14
   8.2259450358616715e-17   2.2431505303490115e-14
   6.4753734730828010e-17   1.9058721241300339e-14
   5.9158928672499511e-17   1.5810935030289412e-14
   3.6303385544605811e-17   1.3674399638245302e-14
   4.0395594398289829e-17   1.1758877870660244e-14
   2.7402039068986876e-17   9.9825511710854776e-15
   2.7794835063909507e-17   8.4804018510164070e-15
   1.5621716014523178e-17   7.4715720413946695e-15
   2.2418641757448839e-17   6.3409423047978004e-15
   8.9045951831860274e-18   5.4648029155155019e-15
   1.5388811714279673e-17   4.8894320159222840e-15
   7.2114859456470025e-18   4.1680751882252142e-15
   1.1673654144315295e-17   3.5824872599427256e-15
   2.9177939229983355e-18   3.2696596859208370e-15
   1.1367963058694543e-17   2.7520154416008261e-15
  -5.7269894953155484e-19   2.3633181933475788e-15
   7.3809694815702276e-18   2.3351768313928937e-15
   1.8342419539852886e-18   1.9298805989692605e-15
   8.0185568240244985e-18   1.5977854954409682e-15
  -2.2664384813643646e-18   1.3955314718458167e-15
   5.2592986273707369e-18   1.3844466949633835e-15
  -2.2556294328365193e-18   1.2057731194148144e-15
   6.7503388166008694e-18   1.1683776244717272e-15
  -1.5837926783408777e-18   8.0289259266334553e-16
   3.9757159557004530e-18   8.6293261441307992e-16
  -2.6770100166652654e-18   7.6871829450147670e-16
   5.0863396129031321e-18   7.1284918541520874e-16
  -2.8873821798103717e-18   5.6851182026629391e-16
   4.6971475225622510e-18   5.9095125179535191e-16
  -2.9417002463664818e-18   4.1281827708242682e-16
   3.6807300565158372e-18   4.9115914573174711e-16
  -3.5068341289600727e-18   3.9989216775904849e-16
   5.0779060284822204e-18   4.7454641593522660e-16
  -2.9595573192245487e-18   1.6718879802731198e-16
   3.0017594271149229e-18   3.8355823428931569e-16
  -3.0663406444946311e-18   2.4126387268084305e-16
   3.6699185461884518e-18   3.2124039841331234e-16
  -3.1160971124451847e-18   2.0310660348898718e-16
   3.6834261685527592e-18   2.6835919743039898e-16
  -3.3376421816120554e-18   1.5624217250900140e-16
   4.1465610645633845e-18   2.6154860843455965e-16
  -3.8585976210601615e-18   1.8829574409652680e-17
   3.1772282871371787e-18   3.5510664062686623e-16
  -2.5511032750746590e-18   3.7111384457618615e-17
   3.3904828614544978e-18   2.2903781794646196e-16
  -3.7973485520341251e-18   9.5143602282867659e-18
   3.7697621686422081e-18   3.3529351362588134e-16
  -2.4380008809449141e-18  -1.0072126490948031e-16
   1.8640086341263931e-18   2.0422010793029828e-16
  -3.1415108801428975e-18   1.3641658454643060e-16
   4.4169293173215591e-18   2.1482298371181283e-16
  -3.4459935896887395e-18  -1.2874292805766467e-16
   2.3541303769654439e-18   2.9859800707502557e-16


==> crs_King_No100_K_01.txt <==
   4.6170642522963254e-02  -4.0531320110685241e-02
  -5.4397660025920648e-02   6.4695677618195769e-03
   6.1635657287779028e-03   2.7732679830470820e-02
   3.9740958787670361e-03  -1.8184695153292067e-02
  -2.4358365751823820e-03   3.8881045578686478e-03
   5.1206943267155948e-04   1.3019974481669379e-03
   7.8084334302093081e-05  -1.2325897688468868e-03
  -8.9155341847418560e-05   3.6498543654174488e-04
   2.6417085147745931e-05   1.5585017017072847e-05
  -4.0539488530571748e-07  -5.7687925822310585e-05
  -2.7772697248610678e-06   2.2882124952700854e-05
   1.1338492353863853e-06  -2.1425313252274328e-06
  -1.3704924871059672e-07  -2.0625582256428098e-06
  -7.0925162050871899e-08   1.1466506436629299e-06
   4.2785558165701847e-08  -2.1850401216113825e-07
  -8.9097459390749402e-09  -5.1344985160617212e-08
  -1.1796766549878294e-09   4.8788366225922776e-08
   1.4395746429097276e-09  -1.3595332428655140e-08
  -4.2817041785422229e-10  -1.5717138963787917e-10
   1.3030478472761307e-11   1.8188023727137202e-09
   4.2994721400706273e-11  -6.5232933010148201e-10
  -1.7221241713926994e-11   9.9013246413932205e-11
   2.6371714532978429e-12   7.0963115670855614e-11
   1.2118928586509091e-12  -1.7022594068829328e-11
  -5.1645827117284131e-13   1.5216355951160391e-11
   2.2924510797874686e-13   7.7670689556562390e-12
   7.3188013968017603e-14   3.7544425956225592e-12
   1.9270001761524255e-14   3.9609549461318462e-12
   3.4688367080008910e-14   2.7142110951390205e-12
   1.9466109804623628e-14   2.0180259469833629e-12
   1.3503772569621061e-14   1.5855668506915320e-12
   1.0440400163161634e-14   1.2074022724842511e-12
   7.3568787185560863e-15   9.3867012766014535e-13
   5.4458776453976574e-15   7.3614190872504558e-13
   4.0499883807921375e-15   5.7968570540266299e-13
   3.0305233246052508e-15   4.6028444009878769e-13
   2.2823513376099805e-15   3.6800384278138341e-13
   1.7477965514197259e-15   2.9549864810150375e-13
   1.3239649736416590e-15   2.3914464938018579e-13
   1.0358575605261829e-15   1.9437779709010025e-13
   7.9281536075097732e-16   1.5886171759798600e-13
   6.2996584775679248e-16   1.3043036310436511e-13
   4.8570367373690739e-16   1.0772573762018067e-13
   3.9408005536590857e-16   8.9101486004192150e-14
   3.0079897123835081e-16   7.4385156671166506e-14
   2.5391958361464169e-16   6.2070209534966933e-14
   1.9125338902856955e-16   5.2112129008021579e-14
   1.6576917544704218e-16   4.3890898579663979e-14
   1.2312746840054330e-16   3.7110533430109184e-14
   1.1130516150905488e-16   3.1472319656623751e-14
   8.0166661687728256e-17   2.6818343524452114e-14
   7.6564239108423976e-17   2.2829567656233528e-14
   5.2195925352323815e-17   1.9635871001749309e-14
   5.4170775554908547e-17   1.6769225513245080e-14
   3.2876841001936204e-17   1.4544666443756164e-14
   4.0101813383068451e-17   1.2547555349687598e-14
   2.1941837252723926e-17   1.0802097640718247e-14
   2.8481694250881413e-17   9.4253072768937480e-15
   1.3490801527881990e-17   8.2443762447054819e-15
   2.3300784649033578e-17   7.1601146780362375e-15
   7.8401624732347629e-18   6.1867904710008377e-15
   1.6807939637302411e-17   5.5177968729742443e-15
   4.0699241824612494e-18   4.8578697794022393e-15
   1.5329332043357093e-17   4.2777511563216752e-15
   1.2840059489157409e-18   3.6666725339201421e-15
   1.1602313459243826e-17   3.3728770957771505e-15
   3.8097731967734939e-20   2.8985621768289270e-15
   9.9018689615249003e-18   2.6190525747632421e-15
  -1.9553176817256942e-18   2.3282966179826829e-15
   9.7682012305653838e-18   2.1109678450357402e-15
  -2.8814018550110824e-18   1.7688702683166150e-15
   8.0535115643159676e-18   1.7241823254810493e-15
  -3.0518578428922779e-18   1.4088815967140291e-15
   7.4113482441353722e-18   1.3841370682987611e-15
  -3.8399504255579850e-18   1.1259998457692672e-15
   6.8054585331113826e-18   1.1291710598499125e-15
  -4.4708736732327890e-18   9.2885192499132622e-16
   6.8598792395498245e-18   1.0082518129795389e-15
  -4.1653021258297989e-18   6.7329136157833790e-16
   6.1126702715926923e-18   8.2670892496475968e-16
  -4.6766484855554396e-18   5.5801501746738795e-16
   6.0667761177773315e-18   7.3365885276545316e-16
  -4.3576925341070770e-18   3.9450015704600229e-16
   5.1526795806824743e-18   6.1885568209506256e-16
  -4.9184049929819781e-18   3.8919158438303305e-16
   6.0584742621724986e-18   5.9349594344161940e-16
  -4.3776419411793400e-18   2.2255762268371022e-16
   4.7495833966075889e-18   4.8004317101910951e-16
  -4.7476392803767283e-18   2.5450783218787837e-16
   5.4285421334599960e-18   4.6228562974072258e-16
  -4.8782256714357872e-18   1.3987737941536764e-16
   5.1673315248106888e-18   4.6747118385722283e-16
  -4.5336698613629067e-18   8.9348032570127204e-17
   4.8221438395209607e-18   4.2370798996838916e-16
  -4.8272581466252308e-18   5.9234335933344206e-17
   4.7628052530133561e-18   4.6861283270651453e-16
  -4.1521254733394507e-18   2.6551418870223430e-17
   4.5873278660741670e-18   3.7987917357326067e-16
  -4.7521351542495213e-18   1.6377478826081436e-17
   4.5019136198522446e-18   4.4133592732537542e-16


==> crs_King_No100_K_03.txt <==
   1.3764738760947881e-01  -1.2169249495889328e-01
  -1.6299711074855691e-01   2.1966619353844086e-02
   1.9552991942723922e-02   8.2609231579327286e-02
   1.1564417675148847e-02  -5.6245348417051692e-02
  -7.4654311747145777e-03   1.3222725528434315e-02
   1.7102068329576665e-03   3.4781009806647933e-03
   1.8147620128414465e-04  -3.8793428011421704e-03
  -2.7534754682263980e-04   1.3003865652548366e-03
   9.2346763274813796e-05  -2.4477145624944157e-05
  -6.0329534278657052e-06  -1.7716164714248021e-04
  -8.1890935475061340e-06   8.4116016076951665e-05
   4.0709618806759893e-06  -1.3379776192706898e-05
  -7.3376514381659402e-07  -5.4451452975041922e-06
  -1.6519513732855364e-07   4.2305872584478288e-06
   1.5271501755850722e-07  -1.1500717265171443e-06
  -4.4042942405925314e-08  -4.5433233712277158e-08
   7.2305410266665210e-10   1.7121654621715972e-07
   4.7839213857451053e-09  -6.8570965549743988e-08
  -2.0530804173037046e-09   8.5632197144203695e-09
   3.0987029506574287e-10   5.3399287897431422e-09
   1.1181208155853097e-10  -3.2118507884331919e-09
  -7.9430854440745760e-11   8.6744481783100652e-10
   2.1888790215472169e-11   1.2424583299582403e-10
   1.0962989758092073e-12  -9.5662731595899584e-11
  -2.2870719133748051e-12   7.3816922870254108e-11
   1.2853296049957291e-12   1.4115864970155011e-11
   3.2764157588720993e-14   9.5513293453031104e-12
   4.6232282787514839e-14   1.2411185970060303e-11
   1.2072679986276476e-13   7.0557175283749938e-12
   4.4758196092956668e-14   5.6494899924992013e-12
   3.8578754153711417e-14   4.4607930469150757e-12
   2.9761018702866551e-14   3.3337124674640556e-12
   2.0054742409694796e-14   2.6166892583734615e-12
   1.5237449940787619e-14   2.0491006546998821e-12
   1.1277492108458069e-14   1.6121669545680997e-12
   8.4237393839499962e-15   1.2810629591681618e-12
   6.3505528962775611e-15   1.0237412180605940e-12
   4.8592713420213349e-15   8.2253784133952573e-13
   3.6907575907674454e-15   6.6543212449459440e-13
   2.8789832059868361e-15   5.4072561217015037e-13
   2.2067548731028989e-15   4.4221264308131808e-13
   1.7546323781621592e-15   3.6284747040746039e-13
   1.3476622551771045e-15   2.9970681390079697e-13
   1.0973990419246940e-15   2.4822012028882352e-13
   8.4114995560310140e-16   2.0681957552236966e-13
   7.0217231876324202e-16   1.7267481128316725e-13
   5.3387881988722575e-16   1.4511959000820814e-13
   4.6105603255732018e-16   1.2205697004279586e-13
   3.4276680499467901e-16   1.0333886274881588e-13
   3.0952994832305544e-16   8.7524785293748456e-14
   2.2320518286123539e-16   7.4651434198736349e-14
   2.1286485642107404e-16   6.3569716708359494e-14
   1.4485967754279007e-16   5.4585938267680741e-14
   1.5034980815318529e-16   4.6807868317982772e-14
   9.4455820918653766e-17   4.0385234966178142e-14
   1.0895250788497550e-16   3.4846172316207572e-14
   6.0912483407361455e-17   3.0176664915655823e-14
   8.0307438213684973e-17   2.6241485669384401e-14
   3.8777753952306993e-17   2.2826958436989111e-14
   6.1574517955192324e-17   1.9907939219038649e-14
   2.2362431179069591e-17   1.7407870883556280e-14
   4.9028798428419951e-17   1.5336647421560003e-14
   1.2306971883006981e-17   1.3344348877470459e-14
   3.9005370675302874e-17   1.1887913467912096e-14
   4.6566631459651762e-18   1.0374806290461973e-14
   3.3051450396268745e-17   9.3153767324076249e-15
  -2.1358535979859834e-19   8.0632783104548815e-15
   2.7748034876652030e-17   7.3529029760133237e-15
  -4.0989812798422712e-18   6.3582988526794862e-15
   2.4910537415249545e-17   5.8645713620682264e-15
  -6.9194396044536968e-18   4.9892424900475259e-15
   2.2103745610013382e-17   4.7788567259365163e-15
  -8.7227002222247184e-18   3.9365612130606391e-15
   2.0193824005584237e-17   3.8901670657217616e-15
  -9.6348717571587284e-18   3.1420474432419153e-15
   1.8539020808262171e-17   3.1990527110502990e-15
  -1.0986108025973658e-17   2.4898766243628023e-15
   1.7511145990465514e-17   2.7097682447831246e-15
  -1.1449379649777096e-17   1.9676525632987200e-15
   1.6510981027420278e-17   2.2988149221825078e-15
  -1.1789550958105278e-17   1.5676632820073703e-15
   1.5700007273924310e-17   1.9691055001582670e-15
  -1.2224791343295760e-17   1.2403823052464449e-15
   1.5274838725183977e-17   1.7469684826556534e-15
  -1.2328933142115243e-17   9.5160899257255793e-16
   1.4648778055790946e-17   1.5740893467957423e-15
  -1.2452453308016423e-17   7.3994624096266788e-16
   1.3942809618151205e-17   1.4247818347366904e-15
  -1.2138709810470220e-17   5.7094416323441846e-16
   1.3814645622271238e-17   1.2973525904582830e-15
  -1.2683484740035049e-17   4.2681854133755451e-16
   1.3341631264721042e-17   1.2469843776361288e-15
  -1.2267214282778642e-17   2.8585563583152810e-16
   1.3098626766935649e-17   1.2037434073315976e-15
  -1.2287808799756319e-17   1.9064659688998029e-16
   1.2564062315497062e-17   1.1863691101148413e-15
  -1.2036135426591939e-17   1.0071532709620848e-16
   1.2474133569294596e-17   1.1690361126667242e-15
  -1.1772371111739324e-17   2.8357087737613453e-17
   1.1825518553060495e-17   1.1772116733505831e-15


==> crs_King_No100_K_05.txt <==
   2.2789804787269541e-01  -2.0302220136324248e-01
  -2.7129435680319258e-01   4.1102199494744210e-02
   3.4437200725494027e-02   1.3654431087990027e-01
   1.8615075077411860e-02  -9.6646603407232051e-02
  -1.2696908127052726e-02   2.4853860415429276e-02
   3.1591484517956630e-03   4.9286616091895564e-03
   1.9885298162632933e-04  -6.7376241025270626e-03
  -4.6764441854777567e-04   2.5424258296732438e-03
   1.7712404135111388e-04  -1.9060224285779109e-04
  -1.9891271856203866e-05  -2.9155883194501746e-04
  -1.2718541405791251e-05   1.6744065055435698e-04
   7.8974321783326997e-06  -3.7188003829742198e-05
  -1.8917430231715150e-06  -6.3028573683229260e-06
  -1.2843728389153481e-07   8.2138287257049397e-06
   2.8433212940220216e-07  -2.9634879864556376e-06
  -1.0849644060676724e-07   2.5252910167878300e-07
   1.3171098740068653e-08   2.9140523260311965e-07
   7.4003864161099777e-09  -1.6894605892454253e-07
  -4.8284355280306166e-09   3.9792095406379790e-08
   1.2390918149122405e-09   4.8776190697601753e-09
   4.8071285989426035e-11  -7.2933924638508942e-09
  -1.6796119657811945e-10   2.9547665236211526e-09
   7.1173930562352903e-11  -2.3902109634427333e-10
  -9.3209208401294104e-12  -1.7688762136150816e-10
  -3.4773274934698496e-12   1.8974255058862048e-10
   3.4161039231098828e-12  -9.9772186196029569e-12
  -6.0812293094133260e-13   1.8938719112145511e-11
   1.8199955088106314e-13   2.1643740730306499e-11
   2.2228623020157455e-13   9.1122433389899925e-12
   3.8148270140512210e-14   9.1941714602308027e-12
   6.8790331273769759e-14   6.9012097577836715e-12
   4.5708922184551074e-14   5.0651435164432661e-12
   2.9807385797598094e-14   4.0689162039955100e-12
   2.4034179222885569e-14   3.1557544782666149e-12
   1.7296831935565748e-14   2.4844369616422340e-12
   1.2967922016445654e-14   1.9777287549139149e-12
   9.8191742075051357e-15   1.5785889167447888e-12
   7.4862210920516791e-15   1.2688032349146032e-12
   5.6944379090831952e-15   1.0265466800712854e-12
   4.4427494411849377e-15   8.3402724827099225e-13
   3.4016186889084757e-15   6.8208510720448492e-13
   2.7062119888313766e-15   5.5979904602423571e-13
   2.0802374911261318e-15   4.6231700501094431e-13
   1.6922846056284176e-15   3.8285652408398487e-13
   1.2975024548117920e-15   3.1906406922556017e-13
   1.0832817712497306e-15   2.6639287410556177e-13
   8.2318977544596359e-16   2.2386051090741336e-13
   7.1119966147193878e-16   1.8826250648368242e-13
   5.2900418991945163e-16   1.5944929714469760e-13
   4.7773428177698550e-16   1.3501527190818049e-13
   3.4387577015716338e-16   1.1509680870807943e-13
   3.2859230006548247e-16   9.8141827897811499e-14
   2.2424983068789788e-16   8.4189469724168612e-14
   2.3104462252432764e-16   7.2197059009231898e-14
   1.4572768038505218e-16   6.2302396062376867e-14
   1.6798435793765680e-16   5.3738217879157704e-14
   9.4035884239693737e-17   4.6605003457819894e-14
   1.2425905280197543e-16   4.0449721420165891e-14
   5.9274713417464229e-17   3.5203759512383759e-14
   9.5179206606344034e-17   3.0748928054056276e-14
   3.5223905357209593e-17   2.6843782963020744e-14
   7.5335105111276499e-17   2.3640824977057483e-14
   1.8610850039014931e-17   2.0612844973709666e-14
   5.9949059259065885e-17   1.8329033026063705e-14
   7.6355967113122791e-18   1.5995796557460941e-14
   5.0976082215692700e-17   1.4351695503251193e-14
  -8.6267423096874289e-19   1.2461484642650406e-14
   4.3196154482643306e-17   1.1362723515260254e-14
  -6.0717458526658266e-18   9.7765897737732201e-15
   3.7830575853786393e-17   9.0738966108999893e-15
  -1.0285222401757034e-17   7.7140665014815101e-15
   3.4182088994491224e-17   7.3351184676250398e-15
  -1.3713002121561621e-17   6.0878714015589183e-15
   3.1213984487147280e-17   5.9890774537069090e-15
  -1.4984257319336499e-17   4.8587119184847631e-15
   2.8336510811424449e-17   4.9382960196169865e-15
  -1.6495235373908219e-17   3.8481332993522922e-15
   2.7136765573667704e-17   4.1497908982703804e-15
  -1.7588420691603804e-17   3.0659356464183394e-15
   2.5209926843885186e-17   3.5233117864657889e-15
  -1.8406662478313348e-17   2.4243804255021775e-15
   2.4608755887750909e-17   3.0555031125918793e-15
  -1.8539390532903574e-17   1.9078498682018271e-15
   2.3060013272862994e-17   2.6708813066020766e-15
  -1.9206611005908242e-17   1.5089777944869348e-15
   2.2615259238051243e-17   2.3875199286207897e-15
  -1.8871476702799921e-17   1.1707865870943642e-15
   2.1718833262580102e-17   2.1709244228454735e-15
  -1.9398494972842925e-17   8.8618384724475048e-16
   2.1162576144650658e-17   2.0252328676490177e-15
  -1.9020358889319768e-17   6.5276041714863248e-16
   2.0602632322064755e-17   1.8999699799313154e-15
  -1.8902219826862504e-17   4.7910759010706218e-16
   1.9836274637231350e-17   1.8359305601497879e-15
  -1.8557899190423277e-17   3.0044211656635287e-16
   1.9568294452108545e-17   1.7986516546820688e-15
  -1.9109581680141273e-17   1.8777809499605748e-16
   1.9290422609224953e-17   1.7781287780392564e-15
  -1.7980930434308053e-17   8.3720882120942274e-17
   1.8256457029050049e-17   1.7943885772907978e-15


==> crs_King_No100_K_1.txt <==
   4.4753724539736178e-01  -4.0744224667964773e-01
  -5.4033389398967291e-01   1.0683392041440007e-01
   7.8826166977283132e-02   2.6578329462005046e-01
   3.3316037557929418e-02  -2.0847074749473274e-01
  -2.6540943256733052e-02   6.5887069272474189e-02
   8.0262003869732285e-03   3.8567985591313196e-03
  -2.8053176497466048e-04  -1.4374934597257553e-02
  -9.2227289771197206e-04   7.2231797388267087e-03
   4.7755909887867067e-04  -1.4631140292893996e-03
  -1.0711151769577332e-04  -4.1776584323267515e-04
  -1.1835004345041787e-05   4.6489328923543104e-04
   2.0123212566529266e-05  -1.8106575633291909e-04
  -8.2526045137195945e-06   2.2182612772819610e-05
   1.3358759721107693e-06   1.6996751995270187e-05
   4.6365464082932625e-07  -1.2550162500903284e-05
  -4.1278429440520964e-07   4.0144220508310530e-06
   1.4220145337620854e-07  -1.6663366734071021e-07
  -1.4094265783503996e-08  -5.3602445869205369e-07
  -1.2608669739517825e-08   3.1257137083073550e-07
   8.3365758959270960e-09  -8.2112349807488364e-08
  -2.4369506541042437e-09  -4.2185113795426118e-09
   7.2363948492318398e-11   1.5365674414617359e-08
   3.1112933607373221e-10  -7.2577952613018692e-09
  -1.6564231527308614e-10   1.6759817343183935e-09
   4.2342712688646311e-11   3.6175328351691430e-10
   3.1705500875177122e-12  -3.5647068078782014e-10
  -6.8081789099931891e-12   2.0322804113226962e-10
   3.6193826847664256e-12  -2.4477338906526882e-12
  -4.8435890431900769e-13   7.7838892947411612e-12
   9.3995190988233867e-15   2.4673768812517593e-11
   2.6311530757959197e-13   7.2412853707058553e-12
   4.9592015657089117e-15   8.8841800157428677e-12
   6.2278015422542702e-14   6.9366956516267384e-12
   4.2377593386103246e-14   4.8956030343436064e-12
   2.4596540587082569e-14   4.1425190158793004e-12
   2.2563194205532051e-14   3.2199455793940174e-12
   1.5830112889687050e-14   2.5664534007217763e-12
   1.2109327667256860e-14   2.0769366927978107e-12
   9.3740567561393452e-15   1.6734849540488598e-12
   7.2251362656510378e-15   1.3612080596002664e-12
   5.5522249474169468e-15   1.1134857722325993e-12
   4.4188822632698325e-15   9.1350046947411076e-13
   3.3925892975732669e-15   7.5460055571151890e-13
   2.7618611025578622e-15   6.2490849415292869e-13
   2.1172894974754544e-15   5.2078442756674120e-13
   1.7707074688807898e-15   4.3479370582474256e-13
   1.3415231766677549e-15   3.6538450522614657e-13
   1.1611564643859646e-15   3.0734342075465564e-13
   8.6394896419589944e-16   2.6021522819092585e-13
   7.7964478819165008e-16   2.2039072169840988e-13
   5.6000683155483575e-16   1.8793434669389223e-13
   5.3705987820457666e-16   1.6014406284934195e-13
   3.6542699575744940e-16   1.3744753540905230e-13
   3.7916291853925620e-16   1.1785059656816387e-13
   2.3690700546133713e-16   1.0170206032796972e-13
   2.7327792382841396e-16   8.7727719606939366e-14
   1.5351504959164759e-16   7.6065582905762214e-14
   2.0453190441174977e-16   6.6033418087549223e-14
   9.5196857140478181e-17   5.7465175742082916e-14
   1.5603136580699499e-16   5.0212415336559360e-14
   5.6758082642903703e-17   4.3818428441712234e-14
   1.2322599545669393e-16   3.8564579929852309e-14
   3.0305677667711238e-17   3.3686787740831788e-14
   9.8921519119558825e-17   2.9929953047336622e-14
   1.1749126920185723e-17   2.6080174398475111e-14
   8.4100463569719119e-17   2.3438845475694579e-14
  -2.1777326103131953e-18   2.0354349159271732e-14
   7.0978447453203864e-17   1.8538949417978202e-14
  -1.1180306488317410e-17   1.5960877309244246e-14
   6.2469914829287934e-17   1.4816522926057456e-14
  -1.6962011966575366e-17   1.2590056011016612e-14
   5.6258313578614357e-17   1.1964701190163298e-14
  -2.2667163036006943e-17   9.9635241866756840e-15
   5.1600544866163082e-17   9.7726070079400521e-15
  -2.5249834014857161e-17   7.9084164271794269e-15
   4.7232294970925458e-17   8.0763331836233559e-15
  -2.8153431008869187e-17   6.2979537518855691e-15
   4.4810400802882880e-17   6.7646330378889166e-15
  -2.8788739245884560e-17   4.9982033821846478e-15
   4.1652841560907539e-17   5.7572711283082874e-15
  -3.0967149763028602e-17   3.9645019107666837e-15
   4.0794111591683261e-17   4.9674512002575983e-15
  -3.1101891925355014e-17   3.1329648703924132e-15
   3.8456261913399772e-17   4.3675541065369296e-15
  -3.1215349186601137e-17   2.4563526365998408e-15
   3.7123399900801195e-17   3.8940862348914725e-15
  -3.2257358899178935e-17   1.9034157204862346e-15
   3.6394065852968802e-17   3.5553019283765294e-15
  -3.1301000098524749e-17   1.4512207465947971e-15
   3.4538463952103140e-17   3.2851054792998582e-15
  -3.1820462600753458e-17   1.0824603626973602e-15
   3.4642311688814187e-17   3.1068647537632311e-15
  -3.1771878454406858e-17   7.7191898508987237e-16
   3.3168394814297740e-17   2.9926706671295920e-15
  -3.1415205559945391e-17   5.0685583017035577e-16
   3.2488455316790762e-17   2.9295645722685519e-15
  -3.0340380053020454e-17   3.0555588320979499e-16
   3.1169255897889052e-17   2.9035831958988214e-15
  -3.0897139925824978e-17   1.3915970980769637e-16
   3.0898032206431211e-17   2.9261641553701866e-15


==> crs_King_No100_K_2.txt <==
   8.5537659996063742e-01  -8.2522064650161253e-01
  -1.0669169729477812e+00   3.3420914980169564e-01
   2.0367039016129102e-01   4.8339265289233774e-01
   4.4359406538630936e-02  -4.8047241084346864e-01
  -5.5478251946710223e-02   2.1723621366055251e-01
   2.4070386770607882e-02  -3.6646395269787573e-02
  -5.0277645219792486e-03  -2.3467654045525605e-02
  -8.9614992772010652e-04   2.3686778993962942e-02
   1.3316478394997790e-03  -1.0921555057443603e-02
  -6.4331332308516296e-04   2.3804135619655137e-03
   1.6531704800637915e-04   6.5808475809077795e-04
   7.8969528349059354e-06  -9.2592739816346845e-04
  -3.2930799787190568e-05   4.8435179572396545e-04
   1.8915614082018635e-05  -1.3558820327208514e-04
  -5.9996361210545449e-06  -7.4541704070499466e-06
   4.2342606632480182e-07   3.2401608115700628e-05
   7.9536470302058535e-07  -2.0156952394884865e-05
  -5.7567682970579472e-07   6.9499376171033437e-06
   2.2107886176944189e-07  -5.8394018288987058e-07
  -3.6266636885396637e-08  -1.0089014088275099e-06
  -1.7019802343868436e-08   7.9419202104723365e-07
   1.7475926034109835e-08  -3.2810931729583425e-07
  -8.0487941386959313e-09   6.0203130219465212e-08
   1.9477009499320468e-09   2.6037622017666503e-08
   2.3835904618368003e-10  -2.9391110949138908e-08
  -5.1251917821695746e-10   1.4596385234189740e-08
   2.8728657585869872e-10  -3.7651490064545355e-09
  -8.9042838339200164e-11  -3.4251999525255313e-10
   4.4121487037702137e-12   1.0431676048557984e-09
   1.4252619712353381e-11  -5.8960354357330037e-10
  -9.7843249549979687e-12   2.1651858108450968e-10
   3.8708802567968271e-12  -2.5472685215788939e-12
  -5.1852856708662046e-13  -2.3472085119289240e-11
  -2.8662975439223552e-13   3.0634578029625895e-11
   3.6532451687409183e-13  -4.5507823665507482e-12
  -1.2382447378830524e-13   5.7887694171156503e-12
   5.6147386412183032e-14   4.1208740415004881e-12
   2.1000733270239086e-14   1.7419493158917902e-12
   1.4798176399440696e-15   2.5711542690427285e-12
   1.4987957840506672e-14   1.6252861227115435e-12
   5.3008821100263108e-15   1.4063386715604377e-12
   5.6949237248605791e-15   1.1965583404482542e-12
   4.6306477151044728e-15   9.4406596109694328e-13
   3.3114117143309596e-15   8.0301190317407691e-13
   2.7791522950529331e-15   6.6394409785456626e-13
   2.2482703687586781e-15   5.5358713464388997e-13
   1.7017537632118529e-15   4.6679394355460840e-13
   1.4879850335339222e-15   3.9174202159239086e-13
   1.0995113450688184e-15   3.3198845575684107e-13
   9.9659535410463115e-16   2.8115166422208191e-13
   7.1227629734579119e-16   2.3970608600414843e-13
   6.8459535364356834e-16   2.0431453738047514e-13
   4.6751095258959192e-16   1.7533564887120659e-13
   4.8249147204782494e-16   1.5033008943638415e-13
   3.0132384746563715e-16   1.2975121467182921e-13
   3.5191214448121173e-16   1.1191199924410368e-13
   1.9487159210419696e-16   9.7045354585104928e-14
   2.5975767573518975e-16   8.4235466087157453e-14
   1.2139181351403864e-16   7.3320917519802137e-14
   2.0001781142657847e-16   6.4052415730821218e-14
   7.2406961781069008e-17   5.5903201948674493e-14
   1.5651337582161432e-16   4.9210733606089943e-14
   3.7943442353332604e-17   4.2976855466233754e-14
   1.2872276126020357e-16   3.8167576305924119e-14
   1.4112009980232857e-17   3.3296758910917217e-14
   1.0500382789931944e-16   2.9905886954860159e-14
  -3.0955221162077839e-18   2.5948520597934498e-14
   9.3284974589795276e-17   2.3671699589771868e-14
  -1.3984120147143290e-17   2.0361248165232650e-14
   7.9274832991800439e-17   1.8894551624101392e-14
  -2.3392940904280701e-17   1.6083846422002537e-14
   7.2054613451999327e-17   1.5232250687172021e-14
  -2.7891043663564312e-17   1.2746090121397962e-14
   6.5924932995874458e-17   1.2443598880963814e-14
  -3.3916468756588097e-17   1.0106576597737173e-14
   6.0820986618252266e-17   1.0312895480832941e-14
  -3.4733696974415123e-17   8.0125254794203151e-15
   5.6593165923896274e-17   8.6441824257488439e-15
  -3.8491929062439586e-17   6.3838203357846267e-15
   5.5188261984477033e-17   7.3278002383451769e-15
  -3.9804233173336105e-17   5.0787471906724894e-15
   5.2169949931617742e-17   6.3209657708442790e-15
  -3.9915843309012782e-17   4.0201818787008102e-15
   4.9456552933706202e-17   5.5434024430939776e-15
  -4.0132044140867421e-17   3.1505544036496889e-15
   4.7077170488523258e-17   4.9718989415196462e-15
  -4.0014163389486269e-17   2.4224126799263415e-15
   4.6555684132027531e-17   4.5414681679709957e-15
  -4.2150378385660515e-17   1.8414252604586269e-15
   4.5830305474850647e-17   4.2005395466206811e-15
  -4.1112054357306402e-17   1.3835079800449403e-15
   4.3310273989254346e-17   3.9591001186534302e-15
  -4.0227318999227887e-17   9.8731779767891212e-16
   4.3441615030920336e-17   3.8130598347186667e-15
  -4.0693664309205476e-17   6.5758371081497265e-16
   4.1166804888753148e-17   3.7352301391290926e-15
  -3.8768559274267436e-17   3.8266853427980237e-16
   4.0747723404153148e-17   3.7137602721403340e-15
  -3.9984223679214484e-17   1.6994545972668229e-16
   3.9422324201957169e-17   3.7373529104517571e-15


==> crs_King_No100_K_3.txt <==
   1.2078737263502821e+00  -1.2688184146022619e+00
  -1.5658629849760666e+00   7.3903265462535883e-01
   3.8606203678658080e-01   5.9408914074760888e-01
   1.5783565581295286e-02  -8.0521549252096403e-01
  -7.7569526700526956e-02   4.9938774725983759e-01
   4.8393527820582635e-02  -1.8465927891674919e-01
  -1.8427728289095748e-02   1.5452469054011837e-02
   3.5132297094783741e-03   3.6473460552399348e-02
   1.1574253290354559e-03  -3.3732746878684723e-02
  -1.5475898974840869e-03   1.7954655287831089e-02
   8.9024736431537186e-04  -5.8761287239700848e-03
  -3.3033542559677393e-04   1.4970800152251152e-04
   5.5054573123935197e-05   1.3912506391601700e-03
   3.0542351174988997e-05  -1.1716017534531436e-03
  -3.5205644893842239e-05   5.9714950861155614e-04
   1.9963680899608132e-05  -1.8584369642685920e-04
  -7.3429980364372798e-06  -1.7609183751588551e-06
   1.1135790131672994e-06   4.9132240737269891e-05
   8.1695696837135697e-07  -3.9622604820750308e-05
  -8.8673463600953927e-07   1.9721789874042949e-05
   4.9859583390924392e-07  -5.9266886505713479e-06
  -1.8163647863132038e-07  -2.2204348451053482e-07
   2.5229098970671099e-08   1.7020434542773254e-06
   2.2847387915568263e-08  -1.3321238412616050e-06
  -2.3801211548241354e-08   6.5106361229636649e-07
   1.3262567137667061e-08  -1.8966568943338021e-07
  -4.7740684533416779e-09  -1.2064742033369096e-08
   6.0416791158099246e-10   5.8585867610422545e-08
   6.6213709405266027e-10  -4.4689806517944603e-08
  -6.6593374834128703e-10   2.1506187418883165e-08
   3.6743305232559584e-10  -6.0656462128802784e-09
  -1.3034878746660379e-10  -5.3979881769338531e-10
   1.4900690243281100e-11   2.0159820412003370e-09
   1.9727113476592631e-11  -1.4934463924604755e-09
  -1.9154753880528806e-11   7.1399555101773298e-10
   1.0486567166254060e-11  -1.9092606211883077e-10
  -3.6398572242915067e-12  -2.0060649297821507e-11
   3.8199036849151281e-13   7.1139673910054272e-11
   6.0739059772273203e-13  -4.8324088383118435e-11
  -5.5613043161541332e-13   2.4974401830802177e-11
   3.1050366194233096e-13  -4.9423347847631368e-12
  -9.9485709718977204e-14   1.3047081723117550e-13
   1.2971158929907711e-14   3.2196161209905741e-12
   2.1534169163001090e-14  -9.6365292097677375e-13
  -1.4430752979119876e-14   1.3720108379764623e-12
   1.1011307405008044e-14   3.0219723565864177e-13
  -1.4831696965878489e-15   3.8516344728196929e-13
   1.5547018642252282e-15   4.3427099882532760e-13
   1.5653802732478180e-15   2.4350319952883805e-13
   3.8529662613204699e-16   2.7936622999251053e-13
   9.1731867176678685e-16   2.1017851649561183e-13
   5.3127486994964037e-16   1.8320486906675010e-13
   4.2163566394306343e-16   1.6109030987810600e-13
   4.5333304294987175e-16   1.3391536056530530e-13
   2.6193885556178861e-16   1.1803137552811806e-13
   3.2110718066531525e-16   1.0088006882773209e-13
   1.7541092636589321e-16   8.7627428881938803e-14
   2.3234921456748321e-16   7.6164619341690843e-14
   1.1549109436454553e-16   6.6172512923894618e-14
   1.7934285872240784e-16   5.7880716565392185e-14
   6.2516161753225555e-17   5.0508381902542652e-14
   1.4087021408743032e-16   4.4423831373947332e-14
   3.7237017579951672e-17   3.8851245323424972e-14
   1.1279880044668694e-16   3.4458634543758230e-14
   1.3781747041789865e-17   3.0091837175326089e-14
   9.5948463624024834e-17   2.6996079628769565e-14
   4.8985488725973150e-19   2.3471316535774170e-14
   8.0015465891390853e-17   2.1325629211992485e-14
  -1.1847119677905071e-17   1.8473058137171177e-14
   7.0992867989200785e-17   1.6988062433725319e-14
  -2.0205295353560277e-17   1.4584280632191759e-14
   6.4213053526168808e-17   1.3743101126943934e-14
  -2.3097222804224430e-17   1.1501828330634645e-14
   5.5803725272665282e-17   1.1262443244943002e-14
  -2.7719246849111807e-17   9.1223815553330534e-15
   5.5214887516196907e-17   9.2992133093799791e-15
  -3.2129224044096604e-17   7.2664304741108780e-15
   4.9138465516132691e-17   7.7884113557076639e-15
  -3.2519570680453667e-17   5.7791837472930020e-15
   4.8869390858335853e-17   6.6065203580382763e-15
  -3.3931502923112533e-17   4.6119732851042078e-15
   4.4430838485120906e-17   5.6716995850072941e-15
  -3.4313880763433793e-17   3.6729721229828273e-15
   4.4503831283803000e-17   4.9789944545976258e-15
  -3.6318156844024498e-17   2.8500703822224110e-15
   4.0872292682466442e-17   4.5142683119723094e-15
  -3.4306687034682866e-17   2.1617434505203292e-15
   4.0863889129815556e-17   4.1112327169887703e-15
  -3.6126854025048385e-17   1.6753993909265026e-15
   3.9673167844690636e-17   3.7711919403871809e-15
  -3.5589699356794916e-17   1.2725119927384844e-15
   3.7405082510360053e-17   3.5651080426218751e-15
  -3.5084945880066086e-17   8.8750699188210088e-16
   3.8221521260165267e-17   3.4624724412569236e-15
  -3.5594100975472951e-17   5.7125542047966626e-16
   3.6170427995842159e-17   3.3842628299010001e-15
  -3.3383408731054435e-17   3.5765928950139608e-16
   3.4818730682050826e-17   3.3339936288314163e-15
  -3.4665071289547124e-17   1.7135521727496612e-16
   3.4807085059417959e-17   3.3694446890118927e-15


==> crs_King_No100_K_4.txt <==
   1.4858576491831317e+00  -1.7693977199656721e+00
  -2.0138259040167323e+00   1.4084727341972407e+00
   6.3168635532132289e-01   4.8885636810212041e-01
  -7.5227263496472629e-02  -1.1182726870880517e+00
  -7.2487920172099776e-02   9.4021994908095707e-01
   7.2948209674828707e-02  -5.3836932571125373e-01
  -4.2566461385513850e-02   2.1073785233266978e-01
   1.8065391537313211e-02  -2.7571789085087610e-02
  -4.8527067327324086e-03  -4.2177629189714766e-02
  -3.9478488468361664e-04   5.0071518638630311e-02
   1.6068918285208011e-03  -3.5071501265409075e-02
  -1.3160157438263807e-03   1.7933682068213708e-02
   7.4046210335531010e-04  -6.1191549012276037e-03
  -3.0532930177669138e-04   1.6259158768464258e-04
   7.1020182142318475e-05   1.8194069449676924e-03
   2.0898091332097611e-05  -1.8259735123013628e-03
  -3.9154732329752238e-05   1.1924642050061569e-03
   2.9961601876527435e-05  -5.7302207775063413e-04
  -1.6348169682436504e-05   1.7376974120523710e-04
   6.4467818015678562e-06   1.5512030816010439e-05
  -1.2231673911712069e-06  -7.1207967252916865e-05
  -7.4620481861797931e-07   6.4438726461008261e-05
   1.0533537899788577e-06  -3.9867364868992648e-05
  -7.6273336350102086e-07   1.8091159699875960e-05
   4.0133701424418709e-07  -4.7816301459303959e-06
  -1.4937326250950659e-07  -1.1730169853522470e-06
   2.0567844404516882e-08   2.6870329812863958e-06
   2.5302997017575445e-08  -2.2425448966938614e-06
  -2.9960355252881146e-08   1.3206711443793723e-06
   2.0617050665242658e-08  -5.6476500420529080e-07
  -1.0419424141044738e-08   1.2488220805715477e-07
   3.6141791526369593e-09   6.0400441379992516e-08
  -2.6403561787021975e-10  -9.9196896480019240e-08
  -8.4543958918771449e-10   7.7298718173288984e-08
   8.8074467573326681e-10  -4.3397881246180009e-08
  -5.7745371565432707e-10   1.7408077788732226e-08
   2.7938568339417552e-10  -2.9761183591417956e-09
  -8.8944561016889201e-11  -2.7076943556490421e-09
  -8.7623756813526407e-13   3.6057821556508701e-09
   2.8073357895127896e-11  -2.6411033357541343e-09
  -2.6421959135980189e-11   1.4160632122482480e-09
   1.6544483841690677e-11  -5.2734914713264890e-10
  -7.6305817513100943e-12   5.9417787741567919e-11
   2.1887639087260429e-12   1.1361676325128358e-10
   2.6802014344295437e-13  -1.2881182434798810e-10
  -9.2635366636258740e-13   9.0026911359677187e-11
   8.0468099777142329e-13  -4.5436686108863315e-11
  -4.7961873326667825e-13   1.5993252344631478e-11
   2.1150349134378189e-13  -3.4929586972447791e-13
  -5.1999715105311025e-14  -4.3148974551647419e-12
  -1.4401313562554607e-14   4.7506958491687860e-12
   3.1048001266051094e-14  -2.8785676157340377e-12
  -2.4320685113603339e-14   1.5873886052505814e-12
   1.4431179419569033e-14  -3.5314319712196812e-13
  -5.6318367403498056e-15   6.1907593693931349e-14
   1.4505880723216044e-15   2.5133758676950414e-13
   7.9102727383190166e-16  -9.4195392945416286e-14
  -8.2397343946526356e-16   1.5899973240560358e-13
   8.4094367836449447e-16   4.0192597957661123e-15
  -2.7726622683285639e-16   5.6962721885282831e-14
   2.1253159500925648e-16   4.1041763269709347e-14
   7.9923309382754055e-17   2.7318756069853318e-14
   4.2552723314026824e-18   3.5275962884895441e-14
   1.2184124558451886e-16   2.2880365221810325e-14
  -2.0020680273725814e-17   2.4519636403726710e-14
   8.8708132436730170e-17   2.0143770024595868e-14
  -4.6952706537640787e-18   1.7867603791009175e-14
   6.2337176957852960e-17   1.6448201219019434e-14
  -7.7308105210429101e-18   1.3941279028016285e-14
   4.9050838362169645e-17   1.3049882556012383e-14
  -1.2479897169197769e-17   1.1111675546911806e-14
   5.4497968109512436e-17   1.0442684125511803e-14
  -2.4015510678524953e-17   8.8493145311566643e-15
   4.5025456683042538e-17   8.5203449412345222e-15
  -2.1475276493597271e-17   7.0132990123478567e-15
   4.1191703590177550e-17   7.0714841279674063e-15
  -2.2139801522177658e-17   5.5515906245975167e-15
   3.7446941166167696e-17   5.9276142316381266e-15
  -2.5981076767981989e-17   4.4360872872371965e-15
   3.7616856110255411e-17   5.0158013150760388e-15
  -2.6775249206116444e-17   3.5315949465841157e-15
   3.6638034064822214e-17   4.3328099597686881e-15
  -2.9637741739661888e-17   2.7765625433349921e-15
   3.5602079901652843e-17   3.8301446837772020e-15
  -2.8364824634430123e-17   2.1733282859299586e-15
   3.3321495655494454e-17   3.4067081540525418e-15
  -2.6979855996202380e-17   1.7091006449477878e-15
   2.8771380386407523e-17   3.0761362991457053e-15
  -2.7612772227254985e-17   1.3321591043413535e-15
   3.1966110278480290e-17   2.8410023027184800e-15
  -2.8129809493638934e-17   9.7807642674965736e-16
   2.9634509807449076e-17   2.7413472541359855e-15
  -2.8308337563575269e-17   6.4104145103300073e-16
   3.1538362690444078e-17   2.6881358455749911e-15
  -2.8566333331538387e-17   3.7315207585200619e-16
   2.7685581980840100e-17   2.6622452963910267e-15
  -2.5343872699718222e-17   1.8735468102702750e-16
   2.7112286924729495e-17   2.6164583037668426e-15
  -2.8005791173462482e-17   8.7424622587112854e-17
   2.7373440587414942e-17   2.5847947219273235e-15


==> crs_King_No100_K_5.txt <==
   1.6679293999061009e+00  -2.3889961528325458e+00
  -2.3749788890075676e+00   2.4854401108193733e+00
   9.3063494364658950e-01  -2.8034527649955957e-02
  -2.4979258169023588e-01  -1.2370996637669847e+00
  -7.2624254089284791e-03   1.4707209624914594e+00
   7.2327381359685541e-02  -1.1790002604955572e+00
  -6.7013246091882625e-02   7.4744714889460440e-01
   4.4437623179633241e-02  -3.7484130739296578e-01
  -2.3964833080974454e-02   1.2532042437973936e-01
   1.0335339243981893e-02   8.5960219026250378e-03
  -2.8806061581491908e-03  -6.0715682011934488e-02
  -4.2201679858285310e-04   6.6208145065608459e-02
   1.4138819500494103e-03  -5.1431312443111096e-02
  -1.3521288696161026e-03   3.2274978264422050e-02
   9.5064182886537489e-04  -1.6275961833091830e-02
  -5.4489099340905502e-04   5.6570070561906350e-03
   2.5054955234602496e-04   7.0767969180924895e-05
  -7.6727318905665898e-05  -2.3605786188831378e-03
  -6.5940911629156520e-06   2.6794968119743085e-03
   3.4808129869069257e-05  -2.1231913370189843e-03
  -3.5536707638351331e-05   1.3567878769507886e-03
   2.6141043526873206e-05  -7.0172303148619930e-04
  -1.5617824598008826e-05   2.5886404882308211e-04
   7.5295445165272854e-06  -1.4538749174485188e-05
  -2.5158278061130624e-06  -8.7494998936436404e-05
  -1.6946609798719393e-08   1.0622098551825261e-04
   9.5305389630339510e-07  -8.6647668445040014e-05
  -1.0464214704200705e-06   5.6662182908385982e-05
   8.0144117348880580e-07  -3.0140909040732106e-05
  -4.9570399829328481e-07   1.1781477191985329e-05
   2.4876993826361350e-07  -1.3900771388575318e-06
  -8.9626632430238237e-08  -3.1447191048717367e-06
   5.7871839656316587e-09   4.1667740734686412e-06
   2.7429253967382963e-08  -3.5150988809825233e-06
  -3.2730940335617699e-08   2.3564433139966358e-06
   2.6072541529992747e-08  -1.2893949403863162e-06
  -1.6645018122993452e-08   5.3136540883435031e-07
   8.6587253903974738e-09  -9.0953637297557131e-08
  -3.3292320791886449e-09  -1.0938026864047006e-07
   4.1731604000870127e-10   1.6206799941784309e-07
   8.0531986850095125e-10  -1.4193091845531358e-07
  -1.0609770249901630e-09   9.7642408625196507e-08
   8.7970592279982809e-10  -5.4930800719127365e-08
  -5.7885517382684605e-10   2.3747108759382390e-08
   3.1124961220260139e-10  -5.1492532025538771e-09
  -1.2666786588097151e-10  -3.6428589265725026e-09
   2.2420111361795056e-11   6.2508564468451064e-09
   2.3604998591798244e-11  -5.7055118886558224e-09
  -3.5155750620055789e-11   4.0319893395917891e-09
   3.0403722660286936e-11  -2.3305620083657975e-09
  -2.0607803688592351e-11   1.0524264416250258e-09
   1.1430893042059530e-11  -2.6978368874069214e-10
  -4.8916654498585752e-12  -1.1352187372797695e-10
   1.0828002303279064e-12   2.3894671443379703e-10
   6.7573564139986802e-13  -2.2829625316315626e-10
  -1.1803645994210413e-12   1.6596508881394738e-10
   1.0682570840670275e-12  -9.8454253331502892e-11
  -7.4569369955595107e-13   4.6318256295691552e-11
   4.2616158683100534e-13  -1.3442657130162910e-11
  -1.9067928800831975e-13  -3.1194157213837356e-12
   4.9595210649076421e-14   9.0609047780666641e-12
   1.8352264404870741e-14  -9.0743570900855413e-12
  -3.9897791591687911e-14   6.8247275417939870e-12
   3.8011216467991577e-14  -4.1292000693465524e-12
  -2.7301753018626424e-14   2.0376034517307503e-12
   1.6104707439776194e-14  -6.3732376116869411e-13
  -7.4885282623764527e-15  -5.3099603679114139e-14
   2.2431331227256348e-15   3.4835713161866633e-13
   4.2843012166893604e-16  -3.5063058738951527e-13
  -1.3152044342660319e-15   2.8684188999176320e-13
   1.3491581828882238e-15  -1.6616658399434006e-13
  -9.7570207265081411e-16   9.4979528336289018e-14
   5.9964116947637238e-16  -2.4693646704750646e-14
  -2.6774419710784474e-16   5.9793220883728986e-15
   8.2265303353939636e-17   1.7135183406136236e-14
   3.6947636084266501e-17  -9.2723387451959804e-15
  -6.0653006852720508e-17   1.5211345339587940e-14
   7.0621733450727667e-17  -3.3268770148424387e-15
  -5.0495507022531302e-17   7.0824316795476844e-15
   4.6193213366504958e-17   1.7966966271865548e-15
  -2.9433854928268139e-17   2.7902073422015224e-15
   2.7960365185135102e-17   3.2332534478481618e-15
  -1.7913522267799028e-17   1.5359461341340103e-15
   2.3550391645241857e-17   2.9777557257289868e-15
  -1.9731870958420879e-17   1.2869060238240012e-15
   2.0054572733795585e-17   2.4797244337222638e-15
  -1.6103219593804589e-17   1.1247099648326377e-15
   1.8025068470496848e-17   2.1545643826383027e-15
  -1.5408987118891625e-17   8.9713824113243620e-16
   1.7333442960267267e-17   1.9877938750057737e-15
  -1.6289322469499402e-17   6.5075933046096433e-16
   1.9575008146287092e-17   1.9422553604630339e-15
  -1.9846829899985209e-17   3.7301131248789871e-16
   2.1804966450797056e-17   1.9452155650112059e-15
  -2.0802122909449807e-17   1.6082570559382582e-16
   1.8831079200853053e-17   1.9341809865453888e-15
  -1.3540176498444482e-17   5.5132810479997173e-17
   1.4610295240518606e-17   1.8551546955574420e-15
  -1.6140672591105772e-17   4.4375070387684379e-17
   1.7755143610505471e-17   1.7891251594473560e-15


==> crs_King_No200_K_6.txt <==
   1.7354310130713333e+00  -3.2509335605239316e+00
  -2.6024662982060249e+00   4.2205003728483801e+00
   1.2439962758110703e+00  -1.2969345246358128e+00
  -5.0792465759913819e-01  -7.5548473039590147e-01
   1.5124231915639702e-01   1.7506134209590165e+00
   1.7669007713491636e-03  -1.9654232836470780e+00
  -5.4292297173054421e-02   1.7329444132455250e+00
   6.1278991353646464e-02  -1.3139157175704248e+00
  -5.0657748081261784e-02   8.7503853429447431e-01
   3.5814961069563951e-02  -5.0339174827023592e-01
  -2.2463264512443626e-02   2.3036923504232273e-01
   1.2438074638259085e-02  -5.4126458021363254e-02
  -5.7766274816912367e-03  -4.3268406999376910e-02
   1.8226947623025309e-03   8.4512601539225865e-02
   2.2348270732101022e-04  -9.0658470819242609e-02
  -1.0641167183133033e-03   7.8255085734237992e-02
   1.2264374269995563e-03  -5.8734969269843916e-02
  -1.0642692542662589e-03   3.9009088070252468e-02
   7.9124925072282201e-04  -2.2549814624791237e-02
  -5.2095086246910455e-04   1.0524115044230675e-02
   3.0253249289367037e-04  -2.7536818509646009e-03
  -1.4796783640362099e-04  -1.5771846715165550e-03
   5.0703844932889339e-05   3.4609672779872518e-03
   2.7830769582164836e-06  -3.8081538485632309e-03
  -2.6624792867780942e-05   3.3329457379088008e-03
   3.2632769897106803e-05  -2.5301637909095754e-03
  -2.9416470579288184e-05   1.7013072430538065e-03
   2.2570816547441468e-05  -1.0005073207868722e-03
  -1.5307408997123764e-05   4.8248314949211868e-04
   9.1712400365676056e-06  -1.4329241694812576e-04
  -4.6669773925873306e-06  -4.9448772628623357e-05
   1.7317768814301549e-06   1.3672622660719912e-04
  -5.3489901210318025e-08  -1.5681893927784604e-04
  -7.3866723497659824e-07   1.4014958028546595e-04
   9.7593445221732735e-07  -1.0806690177024512e-04
  -9.1182960085655615e-07   7.3786037535029204e-05
   7.1840656611039981e-07  -4.4238829709836392e-05
  -4.9907316483436236e-07   2.2060764774683928e-05
   3.0678920685480436e-07  -7.3074155123086767e-06
  -1.6152186479990305e-07  -1.2552149457860739e-06
   6.4254808263808021e-08   5.2912899418125472e-06
  -6.9054474642061156e-09  -6.3955996068028558e-06
  -2.1425246334529926e-08   5.8575366342202039e-06
   3.1024493584688072e-08  -4.5958789152273548e-06
  -3.0067072227738218e-08   3.1894301863902178e-06
   2.4284092261941359e-08  -1.9499765596502136e-06
  -1.7239356390029404e-08   1.0038618826341234e-06
   1.0842740533493440e-08  -3.6395577052297005e-07
  -5.8845344730476399e-09  -1.5355728968209085e-08
   2.4855045718330248e-09   2.0095953942235563e-07
  -4.2782270689405892e-10  -2.5893517666163897e-07
  -6.2854867316487299e-10   2.4374180964056134e-07
   1.0217782771883591e-09  -1.9482321194306173e-07
  -1.0296090932637180e-09   1.3747686891221640e-07
   8.5218156155990730e-10  -8.5684647930875636e-08
  -6.1749879683271697e-10   4.5441259646735129e-08
   3.9670298070233732e-10  -1.7759779807920431e-08
  -2.2132619182343538e-10   1.0105261672530785e-09
   9.8465268396497193e-11   7.4714054453873817e-09
  -2.2300716111559422e-11  -1.0411444552138584e-08
  -1.8138570801877678e-11   1.0102889358616261e-08
   3.4366387822366862e-11  -8.2348157189699859e-09
  -3.6139059284439615e-11   5.9101903045901757e-09
   3.0664493936567477e-11  -3.7535724444694566e-09
  -2.2667834521345872e-11   2.0464636137121332e-09
   1.4858195300619277e-11  -8.5208892531540176e-10
  -8.5035638673308753e-12   1.1489752297390083e-10
   3.9591048763378099e-12   2.7038191437351377e-10
  -1.0792194005363731e-12  -4.1562232234325704e-10
  -4.9657615388316817e-13   4.1715509333356628e-10
   1.1694231575763541e-12  -3.4709447001211473e-10
  -1.2898256552866566e-12   2.5343591416887534e-10
   1.1230098305922664e-12  -1.6393948028868054e-10
  -8.4674226855083303e-13   9.1722883675836182e-11
   5.6585229220218247e-13  -4.0315226641633829e-11
  -3.3163618610497879e-13   7.9765898255665924e-12
   1.6075788442917884e-13   9.4298925387052601e-12
  -5.0188147170672554e-14  -1.6457915978814014e-11
  -1.1985415051457573e-14   1.7158157338671070e-11
   3.9973490562003746e-14  -1.4587384537516616e-11
  -4.6553664006081484e-14   1.0841601946811387e-11
   4.1650928497574345e-14  -7.1382095204236768e-12
  -3.2035498084398150e-14   4.0938415724368483e-12
   2.1818888879596302e-14  -1.8845832217074091e-12
  -1.3075570368518198e-14   4.7235988719807529e-13
   6.5732020131622223e-15   3.1177034188019431e-13
  -2.2769288919339823e-15  -6.4480460435475551e-13
  -1.9873474177652081e-16   7.0333547202244224e-13
   1.3676498613514216e-15  -6.1044497310603440e-13
  -1.6966813466317826e-15   4.6301290621340889e-13
   1.5644491057349243e-15  -3.0911166026101755e-13
  -1.2261534641094732e-15   1.8218704288703995e-13
   8.5110762314387120e-16  -8.6474137070203108e-14
  -5.1955366252652235e-16   2.5872473580402418e-14
   2.7070792740915546e-16   1.0121702100059251e-14
  -1.0447512694704308e-16  -2.4938636218407853e-14
   6.2713627897946859e-18   2.9362759217150324e-14
   4.4742207251831568e-17  -2.5480543847297745e-14
  -5.8919695841540257e-17   2.0324231900502196e-14
   5.6279563152233800e-17  -1.3368703778452970e-14
  -4.4877577624157290e-17   8.5965257126633144e-15
   3.2237743777605035e-17  -3.9620401778287218e-15
  -2.0489754631157399e-17   1.7925125359612392e-15
   1.1868528830762676e-17   2.7563699261383058e-16
  -3.8430508397537370e-18  -5.8334515933013372e-16
  -1.1842249319053281e-18   1.2411481184920498e-15
   3.2310503420613235e-18  -7.8433403310145963e-16
  -2.1912056234946798e-18   9.2564953483749904e-16
   1.9349881959799339e-18  -3.4600573803269721e-16
  -1.4573696554614225e-18   4.3581451663377092e-16
   4.5264077749331897e-19   1.9738182463280989e-17
  -1.3964836461138571e-18   1.4681355465245709e-16
   3.7317628186044901e-18   1.6518696301448957e-16
  -4.3666805590626565e-18   4.6448250422025882e-17
   4.0102988540903416e-18   1.8178712343271654e-16
  -2.0281121662033226e-18   1.4085106539569833e-17
   1.1394867687105840e-18   1.7692177880227636e-16
  -1.5153663774827187e-18  -1.9429343929233472e-17
   5.8742331077348232e-20   2.1594696790380975e-16
   7.9212905048898362e-19  -8.4592258967948880e-17
   1.1653765080248677e-18   2.4961255418481930e-16
  -2.2206755017119715e-18  -1.3085830588664779e-16
   3.4661175861292329e-18   2.5182950292191400e-16
  -3.0849761100929768e-18  -1.0626619200564856e-16
   1.6881610163430117e-19   1.8736277201421910e-16
   1.7957214405993353e-18  -4.3576201300833017e-17
  -1.6735543946477120e-18   7.8801258320518684e-17
   1.3075478327372347e-18   5.5702461808959250e-17
   1.2663863183155599e-18   2.9655643744595680e-18
  -3.0063560478939661e-18   8.9258218004062639e-17
   2.4052636671138183e-18  -7.6786063623777863e-18
  -2.3984730004620796e-18   7.9968536774437775e-17
   1.1283028563219473e-18  -2.2883524299035716e-17
   9.4921768707913660e-19   1.1859149458106457e-16
  -2.3211581430615939e-18  -1.1541666263026378e-16
   1.1127573860530949e-18   2.2788583544873441e-16
   3.2319964615376433e-18  -2.1905695219886957e-16
  -5.0833207467657497e-18   2.8677711562128498e-16
   3.3381788719648374e-18  -2.1453837230849014e-16
  -3.3063287094057117e-18   1.9675040332358333e-16
   3.3871867261571401e-18  -7.0826416116699407e-17
  -5.9244594392187919e-19   1.5831865455741381e-17
   3.0455591429204934e-20   1.1117661541027148e-16
  -2.1856999193461876e-18  -1.3879595131690534e-16
   2.6875992175075499e-18   2.0234789205372103e-16
  -1.5819795719575251e-18  -1.8208070751922948e-16
   3.5277865858872937e-19   2.1509048551490240e-16
   1.7887730172949974e-19  -1.7825183487187913e-16
   6.5211022414988583e-19   1.9927783994669349e-16
  -7.1726568477104771e-19  -1.8707955051078601e-16
   1.5484785072795092e-18   2.3514691735849827e-16
  -2.2439663599391048e-18  -2.3644921057746523e-16
   1.2219006740457918e-18   2.8787613295680890e-16
  -8.0451068614088493e-19  -2.8199260031189529e-16
   8.5459910129869654e-19   3.0088583987180306e-16
  -1.1309128717969655e-18  -2.5014790505772831e-16
   1.5708666856303533e-18   2.0949984058488882e-16
  -1.6000430804441971e-18  -1.1310518993759729e-16
   1.4401746932796408e-18   5.3842373395897745e-17
  -5.1158679209168914e-19   1.5262010327659514e-17
   3.0633856026879736e-19  -2.6904655115949987e-17
  -1.1513501143237836e-18   4.8744346752036076e-17
   3.4113936918047440e-20  -2.9765866232480286e-17
   1.6130568817985437e-18   4.1498922806671895e-17
  -5.7472339213508361e-19  -2.8500418887093085e-17
  -1.9004515086871341e-18   3.0184442093419542e-17
   3.7030636046239634e-18  -4.5438059894151589e-18
  -2.6800633105127003e-18  -6.6053547100353117e-18
   9.7037007297328959e-19   3.6597212019601620e-17
  -1.0126546430469083e-18  -3.7223466599571029e-17
   1.1720985956011072e-18   3.5617886288671840e-17
  -2.1203838345524165e-18   4.5063394830327949e-18
   3.3975764008263513e-18  -1.9315915503761611e-17
  -1.4817771245963157e-18   3.7297297465444105e-17
  -9.0278674703339231e-19  -2.2419564420327267e-17
  -3.5703285048363176e-19   1.9575300502276722e-17
   1.7981543071247687e-18   1.8822037604589422e-17
  -1.8009070803785721e-18  -5.3832687599424122e-17
   1.2302632165575891e-18   1.0598986716205374e-16
  -5.6423104911387371e-19  -1.3587807451969040e-16
  -2.7180407682473240e-19   1.5720247229529130e-16
   2.2924237565267139e-19  -1.3529011032502576e-16
  -5.0272583506840795e-20   1.0748171027865435e-16
  -9.1925699323959435e-19  -6.1921370004757648e-17
   1.3028315347286426e-18   3.6549488509728120e-17
  -3.2134675509878847e-21  -1.6010719845327870e-17
  -2.4436871139155674e-19   2.3457009136276770e-17
  -1.1284332063432570e-18  -1.9886246860443901e-17
   3.5150063911088100e-18   3.1587878372831425e-17
  -3.1756373333556934e-18  -6.3135383460881856e-17
   3.1024940830425980e-18   1.1793531582890724e-16
  -3.6631283291968962e-18  -1.6059371391824607e-16
   2.1593571367231423e-18   2.0818285824518657e-16
  -7.7833128812713773e-19  -2.3310005782262584e-16
   8.8546751186342156e-19   2.3876338890368691e-16
  -1.1184253456003301e-18  -2.1083100292349915e-16
   3.2238205677204881e-19   1.6648466317520138e-16
   6.2039638435658350e-19  -9.9952021441129172e-17
  -2.5636915098926220e-19   5.0791117223949908e-17
  -3.1226002214504532e-19  -8.1242290470994411e-18


==> crs_King_No200_K_7.txt <==
   1.6886239761508808e+00  -4.5844513915707568e+00
  -2.6591126951090347e+00   7.0409075572854984e+00
   1.4981937719247174e+00  -3.8506773929234441e+00
  -7.9810813423075888e-01   1.0481324695866292e+00
   3.9549959868228052e-01   9.3797141246110982e-01
  -1.7023297345562161e-01  -2.1158643198716152e+00
   4.8488866408713728e-02   2.6403011470173263e+00
   1.2894183345129984e-02  -2.6977307167761806e+00
  -3.9532814091428684e-02   2.4597825801855073e+00
   4.6887490375669118e-02  -2.0652056913133219e+00
  -4.4293108330460559e-02   1.6158077534234629e+00
   3.7286243420145741e-02  -1.1793435247041104e+00
  -2.9022328000893289e-02   7.9551039818025682e-01
   2.1172948362171731e-02  -4.8280765268267162e-01
  -1.4505077135020934e-02   2.4501374076379154e-01
   9.2563025587811265e-03  -7.6665492902085325e-02
  -5.3753359774467721e-03  -3.2675335999641876e-02
   2.6725260205386577e-03   9.5345258376210995e-02
  -9.1034625315266477e-04  -1.2354122069795641e-01
  -1.4562088604736415e-04   1.2811772348970726e-01
   7.0106839413173279e-04  -1.1800762702815663e-01
  -9.2302483524849942e-04   1.0007498772443862e-01
   9.3904578229631107e-04  -7.9240583947720780e-02
  -8.4122369749882334e-04   5.8756973303401176e-02
   6.9227626463069737e-04  -4.0544293862774639e-02
  -5.3206251772387552e-04   2.5527712601127461e-02
   3.8361315575889058e-04  -1.3941167976580590e-02
  -2.5824276895586247e-04   5.5798285016649737e-03
   1.5961154405976345e-04   3.9415470360243380e-06
  -8.6777583954832012e-05  -3.3584179656820823e-03
   3.6369875918970822e-05   5.0370414164167803e-03
  -4.0462825441462732e-06  -5.5406105208204229e-03
  -1.4597615987574831e-05   5.2879109341541341e-03
   2.3519590240210206e-05  -4.6063630976157319e-03
  -2.5997200271407275e-05   3.7356179782996645e-03
   2.4571689465588052e-05  -2.8385534791597307e-03
  -2.1096346253351243e-05   2.0155997157090340e-03
   1.6837782626656019e-05  -1.3196165489188197e-03
  -1.2595862021464525e-05   7.6960380133630905e-04
   8.8212105459873126e-06  -3.6233103528769846e-04
  -5.7188065606405317e-06   8.1549378749639712e-05
   3.3326894745289755e-06   9.5173489563569566e-05
  -1.6110092052223645e-06  -1.9173115816164697e-04
   4.5306315245162818e-07   2.3049826280291722e-04
   2.5884455840151672e-07  -2.3069458927375318e-04
  -6.3951603370447710e-07   2.0771994166372934e-04
   7.8986766235562483e-07  -1.7313814623984855e-04
  -7.9215165181890581e-07   1.3505211672691259e-04
   7.0921504687406534e-07  -9.8675890968561149e-05
  -5.8613485744571912e-07   6.6967472225806917e-05
   4.5303437968258248e-07  -4.1234674937849647e-05
  -3.2827597969189230e-07   2.1664034257511664e-05
   2.2153205102673109e-07  -7.7505250098176436e-06
  -1.3646252914784206e-07  -1.3752990487784022e-06
   7.2885140994618339e-08   6.7145030795826330e-06
  -2.8426519979024291e-08  -9.2468942763575008e-06
  -2.9811229209871638e-10   9.8414202773309655e-06
   1.6899936150687305e-08  -9.2135056990408918e-06
  -2.4740776262989173e-08   7.9148275560536075e-06
   2.6685163893371969e-08  -6.3435756534471659e-06
  -2.5009553864097654e-08   4.7659782173269037e-06
   2.1411611135236564e-08  -3.3424291903491362e-06
  -1.7076228500631402e-08   2.1537616599015352e-06
   1.2767380000488708e-08  -1.2249768569572527e-06
  -8.9252889648695368e-09   5.4507177983580096e-07
   5.7565169520455115e-09  -8.2539869749534265e-08
  -3.3105498090876393e-09  -2.0327542331460889e-07
   1.5405788560333821e-09   3.5445270510508759e-07
  -3.4878954636405917e-10  -4.0971299101565834e-07
  -3.8204598999745225e-10   4.0188808483973644e-07
   7.6820894378958478e-10  -3.5699064587785391e-07
  -9.1330870408645650e-10   2.9433883365211386e-07
   9.0279030890886086e-10  -2.2730080962975079e-07
  -8.0263184628681293e-10   1.6433702811862614e-07
   6.6061222156758121e-10  -1.1011655876468976e-07
  -5.0894084060664301e-10   6.6566418254003909e-08
   3.6740663409661799e-10  -3.3775432144851238e-08
  -2.4650201178051018e-10   1.0720609187325595e-08
   1.5020831160795069e-10   4.1858781162302839e-09
  -7.8294966206729062e-11  -1.2711886919085132e-08
   2.8097233496919270e-11   1.6556481887149977e-08
   4.1944837878445057e-12  -1.7207443511647948e-08
  -2.2663486075109530e-11   1.5876974694041782e-08
   3.1129906463883997e-11  -1.3490631044137692e-08
  -3.2864336289182173e-11   1.0709410529774739e-08
   3.0477486891337475e-11  -7.9694235976634756e-09
  -2.5923927292452234e-11   5.5282384641136317e-09
   2.0572158408103858e-11  -3.5105084782391822e-09
  -1.5306152601926674e-11   1.9486833126790722e-09
   1.0634883748808255e-11  -8.1662554039988670e-10
  -6.7951270039484245e-12   5.5673050976260547e-11
   3.8397557363305780e-12   4.0649798194607204e-10
  -1.7084203699697460e-12  -6.4316216713714478e-10
   2.8066991295387023e-13   7.2084686465531512e-10
   5.8677091355895785e-13  -6.9536640606612668e-10
  -1.0357697897022981e-12   6.1053399500219334e-10
   1.1927416852871600e-12  -4.9857075360884094e-10
  -1.1620097498663440e-12   3.8152772100136650e-10
   1.0241789978921217e-12  -2.7314071036798051e-10
  -8.3761085646491589e-13   1.8078906295089229e-10
   6.4161984659703678e-13  -1.0729380781771204e-10
  -4.6027602365808299e-13   5.2464625293138366e-11
   3.0621281056756207e-13  -1.4317870935609683e-11
  -1.8404809273301089e-13  -1.0002782741095654e-11
   9.3218706459011300e-14   2.3596154433982607e-11
  -3.0169757287912659e-14  -2.9392368919896533e-11
  -1.0050432091501633e-14   2.9931299178760219e-11
   3.2704125296912090e-14  -2.7261065011543540e-11
  -4.2683284864715659e-14   2.2932998322623216e-11
   4.4172431175500038e-14  -1.8042303373669421e-11
  -4.0513887523858151e-14   1.3303821611735645e-11
   3.4195797383721383e-14  -9.1298987090932770e-12
  -2.6958389975210856e-14   5.7127208973491915e-12
   1.9927688623516051e-14  -3.0908341569705994e-12
  -1.3738205069594121e-14   1.2088859065383366e-12
   8.6780761570998143e-15   4.1399717606649352e-14
  -4.8005849775321957e-15  -7.8720444318750119e-13
   2.0218371822678913e-15   1.1560652955428839e-12
  -1.8167923154470832e-16  -1.2615028697122539e-12
  -9.2379350572786039e-16   1.1987422889850022e-12
   1.4848376950185997e-15  -1.0410034181977225e-12
  -1.6610060001694683e-15   8.4238221810729304e-13
   1.5948040732703750e-15  -6.3885818156228020e-13
  -1.3927481237178197e-15   4.5298969185615721e-13
   1.1298908599710618e-15  -2.9603940681578061e-13
  -8.5711746595400398e-16   1.7239067226987584e-13
   6.0811154080188347e-16  -8.0905812276900088e-14
  -4.0063060410807191e-16   1.8028463079130494e-14
   2.3721473605270022e-16   2.1563527657204502e-14
  -1.1417752022714053e-16  -4.3006668536039339e-14
   2.9904168796215254e-17   5.1601967350288310e-14
   2.1127274159730424e-17  -5.1449756963337157e-14
  -5.0228173210702447e-17   4.6246355291334661e-14
   6.2384946195178542e-17  -3.8336474010340989e-14
  -6.4550173788669446e-17   2.9722207615420828e-14
   5.9075517284280176e-17  -2.1491888982603714e-14
  -4.5742173463157222e-17   1.4402301106295605e-14
   3.3297566908842472e-17  -8.5845217408653644e-15
  -2.5278344038844851e-17   4.3088119537658582e-15
   1.6634196470714328e-17  -1.3092536196572950e-15
  -7.8396426568073775e-18  -5.5240238629606142e-16
   4.1752580146265175e-18   1.5812309688615866e-15
  -1.9741150776555971e-18  -1.8837978862308675e-15
  -2.0887872623439126e-18   1.8413923366571397e-15
   3.7124733177435293e-18  -1.5282389950555754e-15
  -2.3473898337439132e-18   1.1585804653600354e-15
  -7.8059649326111449e-20  -7.2737495222333733e-16
   1.4335581715508475e-18   4.0003608375878357e-16
  -1.1459825306796079e-18  -1.2873618285071296e-16
   4.8847661777003067e-19  -2.2328769214178881e-17
  -5.3645239729117091e-19   1.2785617004338890e-16
   2.1415964249454797e-18  -1.4599166621823114e-16
  -1.2629438220190651e-18   1.5234730035225560e-16
  -1.0067830597842052e-18  -8.5045978803801022e-17
   1.4930261842565004e-18   5.9666905279162399e-17
  -2.7446140422970532e-18  -1.5215169476160452e-17
   1.3817588910668781e-18   3.6012581062944781e-17
   1.8460758889116227e-18  -3.8712462665071442e-17
   2.5804355679559504e-19   6.3099328965049722e-17
  -1.1024518877599454e-18  -1.1172728794709662e-16
  -1.0200443941273402e-18   2.2100095427542220e-16
   3.2107517579326589e-19  -2.8795178784554198e-16
   2.2488429505151565e-19   3.1869744757196595e-16
   1.0830279009523374e-18  -3.2131917818336127e-16
  -1.3424942084797874e-19   3.3205720671019022e-16
   6.7378727029880404e-19  -3.0285089884201039e-16
  -2.4918141305326143e-18   2.6164708310953246e-16
   2.4192198926724036e-18  -1.9291427391137174e-16
  -2.8000332877631710e-18   1.4295518413914362e-16
   2.4443736153827138e-18  -8.2352422849678563e-17
  -3.1121385720929830e-19   9.3500816283726137e-18
  -3.0397757439238036e-18   5.7835455691508566e-17
   4.1632043818684342e-18  -5.2027985228835068e-17
   3.1280371656972496e-19   3.6484233377805766e-17
  -2.3818535912011414e-18  -2.0362275317226216e-17
   9.2980353360614217e-19   4.9127223190808450e-17
  -1.7170735286208749e-19  -8.6134923126893791e-17
  -1.7878528900888253e-19   1.3195082606199128e-16
   1.4864885381799784e-18  -1.6173633275206422e-16
  -3.9616721894694485e-19   1.7537562860810473e-16
  -3.6364754606849138e-18  -1.6349052399438208e-16
   3.2634223798720958e-18   1.6911647812073499e-16
  -7.7904251370447068e-19  -1.5927701943596908e-16
  -1.6542767287657055e-18   1.4946306322752727e-16
   1.5989501038963476e-18  -8.4380668514114879e-17
   1.8911002618799311e-18  -8.4086569758736830e-18
  -3.8813531058379392e-18   1.0710367767366167e-16
   8.9795023598328888e-19  -1.7212281095679557e-16
   2.9412847706657368e-18   2.0637976146563469e-16
  -4.6666575924062820e-19  -2.5803327082078041e-16
  -5.6095270386157359e-19   3.2192022321279452e-16
  -1.6865026949387771e-18  -3.3627336979061302e-16
   9.5533313367436694e-19   3.3476663731184521e-16
   1.3094323524150389e-18  -3.3300358507176522e-16
  -9.2760121001651236e-19   2.9970724097058985e-16
  -2.7467928426110692e-18  -2.1131416947156808e-16
   1.4869998129586612e-18   1.3790907212140305e-16
   3.0528080923305895e-18  -6.9026999442488401e-17
  -2.8135177458539376e-18   1.8079025849486498e-17
   4.5001029460343272e-19   5.6172278399210694e-18


==> crs_King_No300_K_8.txt <==
   1.5812135020478975e+00  -6.6777166308067999e+00
  -2.5816283362158994e+00   1.1423304964509478e+01
   1.6271638438332989e+00  -8.1921765891818019e+00
  -1.0192343115938240e+00   4.9146495891762836e+00
   6.3606625004866357e-01  -2.0767707196188594e+00
  -3.9041005003066520e-01  -1.7388041121302475e-01
   2.3016713854022031e-01   1.8273297806877919e+00
  -1.2522399015871036e-01  -2.9358860736956669e+00
   5.7245268838105157e-02   3.5804656429097350e+00
  -1.4378731669244624e-02  -3.8518103751053485e+00
  -1.1374429114423991e-02   3.8392828129561396e+00
   2.5556352046580504e-02  -3.6243217928168705e+00
  -3.2056754094917352e-02   3.2770430679313693e+00
   3.3613505571434624e-02  -2.8549596945388540e+00
  -3.2143809500197323e-02   2.4030919230740686e+00
   2.8973451666405872e-02  -1.9549330285333297e+00
  -2.5000473886363762e-02   1.5338883730818951e+00
   2.0814400918415979e-02  -1.1549178641696909e+00
  -1.6784092259867055e-02   8.2619874185575060e-01
   1.3122793270099239e-02  -5.5069054281447505e-01
  -9.9362759118779079e-03   3.2753259759197867e-01
   7.2582794314639803e-03  -1.5323950633935848e-01
  -5.0763490052583285e-03   2.2684861470491622e-02
   3.3504037119198877e-03   7.0119849892007813e-02
  -2.0258135219216379e-03  -1.3143370927782289e-01
   1.0423564266584030e-03   1.6735889894424499e-01
  -3.4011579321499894e-04  -1.8355153061074153e-01
  -1.3686254283735340e-04   1.8504492019142457e-01
   4.3852254530668186e-04  -1.7616095329752446e-01
  -6.0787732646478776e-04   1.6048765765425066e-01
   6.8085078416765755e-04  -1.4090406836256686e-01
  -6.8660935462272075e-04   1.1963661060419117e-01
   6.4818443037942188e-04  -9.8334288375958270e-02
  -5.8324260597223136e-04   7.8152807059908055e-02
   5.0490455315139896e-04  -5.9840276381790972e-02
  -4.2254649728856622e-04   4.3819297445612200e-02
   3.4254307291778266e-04  -3.0262021571590112e-02
  -2.6892849150750807e-04   1.9156196195530672e-02
   2.0396589553485400e-04  -1.0361313200033551e-02
  -1.4862366617569969e-04   3.6547881348820213e-03
   1.0296326266663304e-04   1.2313327616708990e-03
  -6.6446672411455773e-05  -4.5822728784492579e-03
   3.8173367699332193e-05   6.6799598994103345e-03
  -1.7057286797654391e-05  -7.7888357651923349e-03
   1.9541687886897814e-06   8.1468865640083443e-03
   8.2511361440927115e-06  -7.9608026185979137e-03
  -1.4588766347804092e-05   7.4042843110396763e-03
   1.7971891754988566e-05  -6.6186361145980982e-03
  -1.9182410368110543e-05   5.7149264860709616e-03
   1.8869138476182434e-05  -4.7771247192602709e-03
  -1.7554371632341520e-05   3.8657509154039361e-03
   1.5645611084044562e-05  -3.0216875560253754e-03
  -1.3450038090672553e-05   2.2698985848321517e-03
   1.1189976713247287e-05  -1.6228835945966845e-03
  -9.0181211878460885e-06   1.0837610532283895e-03
   7.0317285024554829e-06  -6.4892650630841270e-04
  -5.2853038518276424e-06   3.1027091795772375e-04
   3.8015507911380169e-06  -5.6972474904016675e-05
  -2.5805332238831941e-06  -1.2310587223238255e-04
   1.6071161245921494e-06   2.4236937906653419e-04
  -8.5682791701702223e-07  -3.1274557493282836e-04
   3.0033007098104481e-07   3.4518872910622430e-04
   9.3302564731394810e-08  -3.4938584359182326e-04
  -3.5428668497504262e-07   3.3361921107957104e-04
   5.1062792591198090e-07  -3.0474572128333805e-04
  -5.8723637342784098e-07   2.6825883656179705e-04
   6.0550802817696918e-07  -2.2840499273808120e-04
  -5.8324356286445412e-07   1.8833177684282590e-04
   5.3479874918327131e-07  -1.5025035531478762e-04
  -4.7138236936715580e-07   1.1559914695397671e-04
   4.0143659286902759e-07  -8.5199588341003258e-05
  -3.3105135524776310e-07   5.9398023951919498e-05
   2.6437815645701617e-07  -3.8190295895782613e-05
  -2.0401999055462869e-07   2.1327569420187289e-05
   1.5138304511166208e-07  -8.4033772731022927e-06
  -1.0698263494997403e-07  -1.0771212571166237e-06
   7.0700865985152819e-08   7.6440179706393724e-06
  -4.1997060962487490e-08  -1.1823652887296149e-05
   2.0074310761595868e-08   1.4111565359157592e-05
  -4.0069000883756510e-09  -1.4955245366909853e-05
  -7.1659726859358714e-09   1.4744655573352956e-05
   1.4374613225182320e-08  -1.3808689737973334e-05
  -1.8476029863322091e-08   1.2415968231909740e-05
   2.0229000890298975e-08  -1.0778620840336440e-05
  -2.0282674425379849e-08   9.0579540838118564e-06
   1.9174999151372614e-08  -7.3711315365883742e-06
  -1.7337921095487739e-08   5.7982042281621572e-06
   1.5106886025086655e-08  -4.3890091090606405e-06
  -1.2732734548121681e-08   3.1696060613655976e-06
   1.0394556118995907e-08  -2.1480478299573219e-06
  -8.2124735481200871e-09   1.3193750716978600e-06
   6.2596627068664100e-09  -6.6980258976223817e-07
  -4.5731773113187103e-09   1.8011645954757138e-07
   3.1633531672301767e-09   1.7166203205949343e-07
  -2.0217177614821375e-09  -4.0826722822050024e-07
   1.1274382398605750e-09   5.5174497386084205e-07
  -4.5241213354619408e-10  -6.2248049533173478e-07
  -3.4851994880058639e-11   6.3860810203608453e-07
   3.6639636659105961e-10  -6.1571920649607743e-07
  -5.7284568307098240e-10   5.6679441331682926e-07
   6.8214241334807378e-10  -5.0229575967108622e-07
  -7.1883284518847036e-10   4.3036592989255849e-07
   7.0376915757027888e-10  -3.5709152654054202e-07
  -6.5411223546447831e-10   2.8679702331430656e-07
   5.8353965380115085e-10  -2.2234440650209470e-07
  -5.0258231042969912e-10   1.6542077450374318e-07
   4.1903019125808967e-10  -1.1680212010057192e-07
  -3.3836277344373590e-10   7.6586372956892771e-08
   2.6417231340726844e-10  -4.4392484750170561e-08
  -1.9855865283602375e-10   1.9525150662736779e-08
   1.4248254669337421e-10  -1.1066979576285535e-09
  -9.6071023552147014e-11  -1.1821008458774709e-08
   5.8872897690075489e-11   2.0221069807850753e-08
  -3.0065854853270054e-11  -2.5008538527244741e-08
   8.6189994796838812e-12   2.7015953469855423e-08
   6.5841801252740060e-12  -2.6973671015923529e-08
  -1.6656806593760107e-11   2.5501593204804839e-08
   2.2647796740715447e-11  -2.3109293462201298e-08
  -2.5503749801207592e-11   2.0202009423888103e-08
   2.6048497294922260e-11  -1.7090407612201990e-08
  -2.4975872361424609e-11   1.4002466623886374e-08
   2.2851979388986384e-11  -1.1096200112144995e-08
  -2.0123870431676648e-11   8.4722898314025829e-09
   1.7132071914822428e-11  -6.1859768397540446e-09
  -1.4125078084552054e-11   4.2578010205346671e-09
   1.1274416555506857e-11  -2.6829583539457982e-09
  -8.6892620783371253e-12   1.4391964802119594e-09
   6.4299213637033144e-12  -4.9326220300761432e-10
  -4.5197646162506077e-12  -1.9400468898931628e-10
   2.9555078068727522e-12   6.6379776049637648e-10
  -1.7157556971153275e-12  -9.5652732100948280e-10
   7.6782191703823389e-13   1.1098954475850419e-09
  -7.3070723036084215e-14  -1.1576955774274944e-09
  -4.0907020066574565e-13   1.1291838837569412e-09
   7.1826167677994341e-13  -1.0488808385133259e-09
  -8.9135281046378510e-13   9.3668775713037268e-10
   9.6121493576371167e-13  -8.0821407367295621e-10
  -9.5616537080314236e-13   6.7523610128070806e-10
   8.9984313618418579e-13  -5.4622223567513771e-10
  -8.1133921732282426e-13   4.2687702525426799e-10
   7.0556275084773406e-13  -3.2066880068942301e-10
  -5.9374174458957827e-13   2.2931840114909397e-10
   4.8392875143789741e-13  -1.5323336028406778e-10
  -3.8156454557698741e-13   9.1882280544367892e-11
   2.8998072632003047e-13  -4.4105685661500149e-11
  -2.1087484452909623e-13   8.3678184226319880e-12
   1.4473155268294276e-13   1.7048093391253828e-11
  -9.1161718921566816e-14  -3.3893396722722262e-11
   4.9216100344522069e-14   4.3850015325164348e-11
  -1.7590128590320859e-14  -4.8461488958616800e-11
  -5.1874159035765677e-15   4.9092076157498547e-11
   2.0598022949067456e-14  -4.6907315826223097e-11
  -3.0083037014006685e-14   4.2872618877247647e-11
   3.4977536003898943e-14  -3.7761197259750455e-11
  -3.6424958491317309e-14   3.2170760621707820e-11
   3.5406993589295823e-14  -2.6544658834458325e-11
  -3.2758914282261138e-14   2.1194450591418131e-11
   2.9135906523458538e-14  -1.6323064971735054e-11
  -2.5031639172147578e-14   1.2046728421423005e-11
   2.0821339881487023e-14  -8.4148331207242232e-12
  -1.6773122083103960e-14   5.4274898073230358e-12
   1.3053589475048012e-14  -3.0500666922784457e-12
  -9.7691374146082569e-15   1.2259580909401645e-12
   6.9671818757402026e-15   1.1402002115283178e-13
  -4.6471158135729124e-15  -1.0440846855707828e-12
   2.7921621530028511e-15   1.6380175018726801e-12
  -1.3613377206765164e-15  -1.9653378786452397e-12
   2.9616045040631808e-16   2.0889650519550843e-12
   4.5659076987262002e-16  -2.0637110329298236e-12
  -9.4481975461618849e-16   1.9357350894015884e-12
   1.2307173089107216e-15  -1.7427507188155169e-12
  -1.3698877817254854e-15   1.5149212626659074e-12
   1.3818249129614033e-15  -1.2748138644041689e-12
  -1.3106181472874068e-15   1.0389422712317685e-12
   1.1991850595488932e-15  -8.1875822386331664e-13
  -1.0535611260413620e-15   6.2123101135500810e-13
   8.9244270881723172e-16  -4.5014214924985100e-13
  -7.3212857818556311e-16   3.0667836036461974e-13
   5.8145908493575621e-16  -1.9020348743983796e-13
  -4.4691095659237216e-16   9.8889412657016323e-14
   3.3034512490316261e-16  -2.9866999117225223e-14
  -2.3085938653275706e-16  -1.9814205030040713e-14
   1.4600035862064497e-16   5.3304788518812064e-14
  -7.9226043496284761e-17  -7.3750957615408239e-14
   3.1890452306570743e-17   8.3988100405246927e-14
   3.8272983779186831e-18  -8.6520469999178244e-14
  -3.0316803518155192e-17   8.3552591548851567e-14
   4.7041041587866901e-17  -7.6935128008079177e-14
  -5.4813240432660328e-17   6.8119116494267779e-14
   5.9214089780046174e-17  -5.8214078325261308e-14
  -5.6926639309886024e-17   4.8119761280229085e-14
   4.9063159479890299e-17  -3.8395666371658048e-14
  -4.4220203912555027e-17   2.9448946496738206e-14
   3.7694339513803543e-17  -2.1547042411521250e-14
  -2.9956235734518642e-17   1.4805692871598648e-14
   2.6966165161995950e-17  -9.2182010736648281e-15
  -2.3337249992482297e-17   4.6774144859034039e-15
   1.6297293710077714e-17  -1.2181994939815936e-15
  -1.5062694978816120e-17  -1.2866188603372025e-15
   1.4075982085180835e-17   3.1174474416290521e-15
  -9.6938801613287152e-18  -4.2915899975099306e-15
   7.9432867091564291e-18   4.8899440416425125e-15
  -4.3279747377442061e-18  -5.0940668081719333e-15
   7.9562075768905258e-19   4.9847539008293047e-15
  -1.9848738875563090e-18  -4.6717498315948940e-15
   3.1646365948196371e-18   4.2618648243061070e-15
  -1.3002267359830756e-18  -3.7670592203652602e-15
  -1.7940059471333779e-18   3.2102843307375200e-15
   2.0566569671000022e-18  -2.6451414677830042e-15
  -2.3169169452216056e-18   2.0651255586242586e-15
   2.9146526162358264e-18  -1.5108037686822478e-15
   2.3291163456099571e-18   9.8042515192203349e-16
  -5.0590521876483833e-18  -5.4967233379572049e-16
   1.3871096494341694e-18   2.1795248561875431e-16
   1.7890240927917070e-18   9.0513114970346543e-17
  -1.2047851967808133e-18  -3.9376162325160588e-16
   1.5304046489313906e-19   6.7009056818187490e-16
  -1.3141975566469957e-18  -8.5492584189214336e-16
  -1.2517231792643426e-18   1.0187362959863114e-15
   2.3821146532710602e-18  -1.1464755249971767e-15
   2.6638403033714361e-19   1.2476085679630965e-15
   2.6712751197656092e-18  -1.3391541188472485e-15
  -6.0543751253610463e-18   1.4090450194748362e-15
   3.9184831527625347e-18  -1.4096834402060830e-15
  -2.6025511693315706e-18   1.3494686219868610e-15
   2.1627051204227837e-18  -1.2466890609008373e-15
  -1.1794700078763736e-18   1.0896641299955199e-15
   2.1200662841600029e-18  -9.3190542157634409e-16
  -2.1034131290956494e-18   8.5672678503901115e-16
  -5.0849600160162112e-19  -8.0530836164011929e-16
  -6.0332020561393096e-21   6.6524959200954455e-16
   3.3185030450096821e-18  -5.2653086909822149e-16
  -4.2961966161124055e-18   4.2236039850962324e-16
   3.9191935297305644e-18  -2.9577507170865852e-16
  -5.2427260746007426e-18   1.6974895858802905e-16
   6.7202863846530158e-18  -9.2066199319170284e-17
  -3.5187121602865796e-18  -3.5100159256507683e-17
   4.9481505868857224e-19   1.9435595903356875e-16
  -1.3792925477935222e-18  -3.0766368863064089e-16
   2.7686349455830296e-18   4.3426543379024333e-16
  -4.5067557113580024e-18  -6.1964470094121449e-16
   4.9499804415750741e-18   7.4473821018597610e-16
  -2.3274221716804186e-18  -8.5516227427538270e-16
   2.2039667155958523e-18   1.0295434705289657e-15
  -4.0932093077495144e-18  -1.1281750105650712e-15
   2.7745934748808792e-18   1.1781281580964398e-15
  -1.7928508682492987e-18  -1.2441888495834955e-15
   3.0730076415372787e-18   1.2550582381260734e-15
  -2.4680239426787440e-18  -1.2240668401318247e-15
   1.7575155536722974e-18   1.1945742480555472e-15
  -3.5644211022976039e-18  -1.1049957735418651e-15
   4.0586799486215843e-18   9.6583340347806104e-16
  -1.2792010962266441e-18  -8.4672919633346346e-16
  -6.0597026083282243e-19   7.2107465315368067e-16
  -1.1466524682565553e-18  -5.3942247213027563e-16
   3.2208532615113438e-18   3.5494679660571224e-16
  -2.0135838615587722e-18  -1.8536104815598044e-16
   8.1954415674833266e-19  -1.0255066281486588e-17
  -3.4831341919865992e-18   1.8183370346671449e-16
   4.7286140892947833e-18  -3.2991104460991127e-16
  -1.1206398232235995e-18   4.6845367423856787e-16
  -1.0167583070517008e-18  -5.6128236206095275e-16
  -5.8021788195452276e-20   6.2202159576425604e-16
  -7.9857494409665455e-19  -6.9596362084981058e-16
  -9.1484061776969609e-19   8.2538589622798273e-16
   4.6237595761464418e-18  -9.3062470123488983e-16
  -3.5000419425084853e-18   9.6962739325523474e-16
   2.0215528632239085e-18  -1.0010239236045787e-15
  -1.6985124281226966e-18   1.0192682397311069e-15
   4.6260494934676038e-19  -9.9901612232866189e-16
  -1.6854980414972142e-18   1.0079712624011962e-15
   2.8712253955745597e-18  -1.0012576136450470e-15
  -5.0746780145814983e-19   1.0062692877857237e-15
   4.1374964671770237e-19  -1.0657387098741280e-15
  -3.3021701361513707e-18   1.0966822467419503e-15
   4.0772654020339547e-18  -1.1276525737329914e-15
  -8.9739896732839196e-19   1.1409682579731073e-15
   1.7157277081249043e-19  -1.1365249747443657e-15
  -4.3153975437453168e-18   1.1946120602185361e-15
   3.8500817344355294e-18  -1.2085611368164884e-15
   7.8217497755215236e-20   1.1393642117161398e-15
   9.4524654992753807e-19  -1.1289181240598975e-15
  -3.1994389801734729e-18   1.1604287439565455e-15
   2.2331767781518927e-18  -1.1283314531129687e-15
  -2.3426163123400646e-18   1.0601172573546313e-15
   3.5650280941925229e-18  -1.0067763245581855e-15
  -2.9947989089723608e-18   9.7019265695624923e-16
   3.0134354236324204e-18  -9.1585770152302621e-16
  -4.8754268277115420e-18   8.3187294953058044e-16
   5.0137535142527342e-18  -7.4697564960976654e-16
  -3.2431348293522693e-18   6.5814840998390886e-16
   2.1880648909063255e-18  -5.7863518524174066e-16
  -2.3025287481034375e-18   4.9328811647113361e-16
   1.6935860000320362e-18  -3.6462495045831240e-16
  -8.1999517302094959e-19   2.8494468132469083e-16
  -1.0357115996970936e-19  -1.9381755341059226e-16
  -5.6367006099561742e-19   1.1192373079846945e-16
   2.9611012754946037e-18  -9.9377579365318105e-17
  -2.1564871047004742e-18   5.7672413640976605e-17
   1.6245511613128823e-19  -1.0409500498542743e-17


==> crs_King_No300_K_9.txt <==
   1.5182770616060919e+00  -9.5014541455546890e+00
  -2.5152930974200660e+00   1.7167792238863214e+01
   1.6627701060540097e+00  -1.3972322096269245e+01
  -1.1235692584045940e+00   1.0516711814647177e+01
   7.7961360626883103e-01  -7.2309065458416821e+00
  -5.4977404952287856e-01   4.2798029644965281e+00
   3.8874362878588747e-01  -1.7331660506128979e+00
  -2.7237685041379750e-01  -3.8512058093411983e-01
   1.8693952178656886e-01   2.0801098551802641e+00
  -1.2387646542438929e-01  -3.3761529295192196e+00
   7.7434724037186070e-02   4.3098862328192729e+00
  -4.3525192020424507e-02  -4.9248474102629416e+00
   1.9131790465305335e-02   5.2674404572686102e+00
  -1.9757604723986155e-03  -5.3840103814302687e+00
  -9.6908616550645480e-03   5.3188102295509720e+00
   1.7220998776562895e-02  -5.1126662550884596e+00
  -2.1666528400502344e-02   4.8021802662540889e+00
   2.3846087051876526e-02  -4.4193373462723873e+00
  -2.4395554592292805e-02   3.9914133064902848e+00
   2.3806577551798928e-02  -3.5410973809498447e+00
  -2.2456518147353995e-02   3.0867633595219277e+00
   2.0632065026435664e-02  -2.6428366550556879e+00
  -1.8548035271753003e-02   2.2202166284116314e+00
   1.6362450800161334e-02  -1.8267231030985567e+00
  -1.4188678525745803e-02   1.4675438916042109e+00
   1.2105225592233849e-02  -1.1456665338627601e+00
  -1.0163642726202304e-02   8.6228261199251943e-01
   8.3948900842866821e-03  -6.1715711210023805e-01
  -6.8144473622386232e-03   4.0895854744103655e-01
   5.4263954128897559e-03  -2.3554805981487512e-01
  -4.2266546071282303e-03   9.4227613493430368e-02
   3.2055322337321127e-03   1.8051216612820643e-02
  -2.3497048788429136e-03  -1.0451538499796376e-01
   1.6437403628850663e-03   1.6843232885876952e-01
  -1.0712462440320189e-03  -2.1300224894838038e-01
   6.1571732793531400e-04   2.4127707345294799e-01
  -2.6114243208703386e-04  -2.5610246190385244e-01
  -7.5795909131979954e-06   2.6007932856321486e-01
   2.0437321371903920e-04  -2.5554157217627382e-01
  -3.4183492513998378e-04   2.4454696432056638e-01
   4.3116937532154274e-04  -2.2887844801535578e-01
  -4.8219031268483475e-04   2.1005341429484251e-01
   5.0336804374935670e-04  -1.8933884237519752e-01
  -5.0190883484921853e-04   1.6777049861989674e-01
   4.8385475833833487e-04  -1.4617468257816568e-01
  -4.5419504900529284e-04   1.2519127988612161e-01
   4.1698215424296620e-04  -1.0529712816769023e-01
  -3.7544739743893522e-04   8.6828921695772637e-02
   3.3211258500697176e-04  -7.0005072808429936e-02
  -2.8889502199130321e-04   5.4946113535102710e-02
   2.4720430264667546e-04  -4.1693360653285071e-02
  -2.0802994789637682e-04   3.0225683270435913e-02
   1.7201950399485061e-04  -2.0474305967854538e-02
  -1.3954712407702205e-04   1.2335654854972709e-02
   1.1077295113897150e-04  -5.6823108156914487e-03
  -8.5693828132999818e-05   3.7217613196611929e-04
   6.4185996267338019e-05   3.7440102789381316e-03
  -4.6040521299885501e-05  -6.8166554499764003e-03
   3.0992222433528896e-05   8.9926297071232803e-03
  -1.8742879901384628e-05  -1.0411753252264844e-02
   8.9794743130482509e-06   1.1204289535487843e-02
  -1.3881704432350647e-06  -1.1489290169832205e-02
  -4.3352937821416403e-06   1.1373646329560446e-02
   8.4782112313224309e-06  -1.0951713740843088e-02
  -1.1305962774650524e-05   1.0305391714414030e-02
   1.3059050866283451e-05  -9.5045505056901604e-03
  -1.3951693884313176e-05   8.6077151017983650e-03
   1.4171623919772804e-05  -7.6629269129612669e-03
  -1.3880785017961818e-05   6.7087174965492127e-03
   1.3216678580465350e-05  -5.7751401505189912e-03
  -1.2294147394180079e-05   4.8848158524457588e-03
   1.1207429478845973e-05  -4.0539595153318069e-03
  -1.0032347708037931e-05   3.2933608664476631e-03
   8.8285311773966784e-06  -2.6093014453755945e-03
  -7.6415898580069364e-06   2.0043953145475568e-03
   6.5051855439030775e-06  -1.4783461463887238e-03
  -5.4429598650179357e-06   1.0286174829606701e-03
   4.4702945940295893e-06  -6.5101624690445915e-04
  -3.5958910234164784e-06   3.4019211547979875e-04
   2.8231642159513834e-06  -9.0057247251778671e-05
  -2.1514547980462440e-06  -1.0586783064089123e-04
   1.5770660106523518e-06   2.5417552043513372e-04
  -1.0941372610742149e-06  -3.6135252436701645e-04
   6.9536770717704461e-07   4.3361403125183388e-04
  -3.7260469613855376e-07  -4.7678356375836561e-04
   1.1731238515737187e-07   4.9621162020653130e-04
   7.9064227359399906e-08  -4.9672666923820442e-04
  -2.2482517692419906e-07   4.8261257310011537e-04
   3.2781749703882186e-07  -4.5760708845111201e-04
  -3.9530053193728004e-07   4.2491669361953877e-04
   4.3386306042153164e-07  -3.8724359376819093e-04
  -4.4938195356109660e-07   3.4682134274851092e-04
   4.4701335319024992e-07  -3.0545607822184606e-04
  -4.3120858619136636e-07   2.6457088575771814e-04
   4.0574819336329508e-07  -2.2525128119141034e-04
  -3.7378853127612653e-07   1.8829022541428571e-04
   3.3791638756933623e-07  -1.5423146025448013e-04
  -3.0020792973467463e-07   1.2341027899954492e-04
   2.6228908354095061e-07  -9.5991121883702400e-05
  -2.2539511020586865e-07   7.2001618626597598e-05
   1.9042772694505946e-07  -5.1362890061116180e-05
  -1.5800859945375917e-07   3.3916073234315942e-05
   1.2852843661779967e-07  -1.9445152972421118e-05
  -1.0219124327826492e-07   7.6962721654272638e-06
   7.9053545524884683e-08   1.6062431426264846e-06
  -5.9058604765579618e-08  -8.7468653040738270e-06
   4.2065787565703278e-08   1.4008550144211237e-05
  -2.7875366935807956e-08  -1.7664812267016552e-05
   1.6249104640144097e-08   1.9973878667504661e-05
  -6.9270085367041685e-09  -2.1174618871230044e-05
  -3.5931942918023708e-10   2.1483966528077365e-05
   5.8763250243056685e-09  -2.1095568591881962e-05
  -9.8807243683948192e-09   2.0179422368265279e-05
   1.2613918895838180e-08  -1.8882286329767503e-05
  -1.4298240902781161e-08   1.7328676696176464e-05
   1.5134700204815111e-08  -1.5622287401950377e-05
  -1.5301936223653762e-08   1.3847695645163033e-05
   1.4956114766782983e-08  -1.2072238196176185e-05
  -1.4231543374281715e-08   1.0347964789093794e-05
   1.3241811682488312e-08  -8.7135939586848797e-06
  -1.2081294313003189e-08   7.1964136079710345e-06
   1.0826882165795129e-08  -5.8140833247345834e-06
  -9.5398335178909650e-09   4.5763081241469068e-06
   8.2676588768109234e-09  -3.4863639447874093e-06
  -7.0459735215115346e-09   2.5424640386621223e-06
   5.9002686181589242e-09  -1.7389625096389447e-06
  -4.8475661686679118e-09   1.0673968805264281e-06
   3.8979350622066575e-09  -5.1737582888056169e-07
  -3.0558551242015973e-09   7.7321371203550333e-08
   2.3214241844752341e-09   2.6492308411002665e-07
  -1.6914089158695344e-09  -5.2160607135331154e-07
   1.1601447759543162e-09   7.0468940214852246e-07
  -7.2029405617179519e-10  -8.2556399784115436e-07
   3.6347290977697378e-10   8.9484702860117466e-07
  -8.0759618206268859e-11  -9.2224778962273319e-07
  -1.3690281351260210e-10   9.1649060451121630e-07
   2.9839656869167773e-10  -8.8528403090693078e-07
  -4.1219878538022535e-10   8.3532674120043731e-07
   4.8621906205283558e-10  -7.7234156355337202e-07
  -5.2769316543875304e-10   7.0113028069405667e-07
   5.4312291397889097e-10  -6.2564286881114380e-07
  -5.3825301545780835e-10   5.4905586915282048e-07
   5.1807647404271396e-10  -4.7385552148560874e-07
  -4.8686174062551626e-10   4.0192215214136441e-07
   4.4819546914642286e-10  -3.3461306586264393e-07
  -4.0503589389792291e-10   2.7284186022741815e-07
   3.5977265257489864e-10  -2.1715265778985535e-07
  -3.1428957039506498e-10   1.6778824690609315e-07
   2.7002796932690261e-10  -1.2475152398584062e-07
  -2.2804827741769306e-10   8.7859967127756398e-08
   1.8908854990247418e-10  -5.6793136957394916e-08
  -1.5361890856765383e-10   3.1133399697899889e-08
   1.2189103439197320e-10  -1.0400225568084912e-08
  -9.3982564389930836e-11  -5.9214729361867579e-09
   6.9836293335161125e-11   1.8358442309517724e-08
  -4.9293966933503817e-11  -2.7431056462953405e-08
   3.2125128890651650e-11   3.3639570630041765e-08
  -1.8051391867206412e-11  -3.7454090926080055e-08
   6.7663358231538331e-12   3.9307704112890819e-08
   2.0485226104870149e-12  -3.9592252322655591e-08
  -8.7111974760764855e-12   3.8656272758860258e-08
   1.3529623889032878e-11  -3.6804668860884442e-08
  -1.6794712998248556e-11   3.4299732908332004e-08
   1.8775559867818229e-11  -3.1363178510068383e-08
  -1.9716426296886146e-11   2.8178896120173458e-08
   1.9835227252239794e-11  -2.4896186793260903e-08
  -1.9323156436546607e-11   2.1633269501357364e-08
   1.8345227591867585e-11  -1.8480898435585921e-08
  -1.7041499436754510e-11   1.5505960370374398e-08
   1.5528730494836956e-11  -1.2754950055960197e-08
  -1.3902311014275197e-11   1.0257250257587188e-08
   1.2238501713738225e-11  -8.0281656754935161e-09
  -1.0596673871708783e-11   6.0716788176199412e-09
   9.0214243787730816e-12  -4.3829079949120938e-09
  -7.5447750820857552e-12   2.9502660247585476e-09
   6.1882049250112084e-12  -1.7573242190379210e-09
  -4.9644542438479128e-12   7.8439190925865545e-10
   3.8792278691072184e-12  -9.8343047202041935e-12
  -2.9326700071607199e-12  -5.8885413690017139e-10
   2.1206939407747218e-12   1.0341947955330260e-09
  -1.4361097095218128e-12  -1.3480629503411813e-09
   8.6957231308263002e-13   1.5511975064404094e-09
  -4.1037428616723452e-13  -1.6628528244999246e-09
   4.7059456684961323e-14   1.7005746316757699e-09
   2.3200964222304452e-13  -1.6800769830646023e-09
  -4.3824795063534262e-13   1.6151989034595001e-09
   5.8260359942806046e-13  -1.5179276695369504e-09
  -6.7531581136600031e-13   1.3984703409508707e-09
   7.2575836055627429e-13  -1.2653597764347797e-09
  -7.4236293495910519e-13   1.1255865725730012e-09
   7.3260921538172266e-13  -9.8474624122873744e-10
  -7.0301761329319250e-13   8.4719294903884472e-10
   6.5914680641581866e-13  -7.1619420816882357e-10
  -6.0567968850228847e-13   5.9408310602106757e-10
   5.4650130075923900e-13  -4.8240288035804938e-10
  -4.8474434904776598e-13   3.8204136692310464e-10
   4.2288261578656079e-13  -2.9335375162973335e-10
  -3.6281196952321699e-13   2.1627364982663426e-10
   3.0590676436616556e-13  -1.5041118037137001e-10
  -2.5314744367334663e-13   9.5137716740161400e-11
   2.0516192104391979e-13  -4.9658440741366269e-11
  -1.6226473586457494e-13   1.3073243692502478e-11
   1.2456229532008035e-13   1.5572890815951760e-11
  -9.1970130072753196e-14  -3.7249326836952187e-11
   6.4254076160880472e-14   5.2908462871072262e-11
  -4.1113105808033403e-14  -6.3461739448893272e-11
   2.2171240524345922e-14   6.9762445275840135e-11
  -7.0107776936995757e-15  -7.2593960093200097e-11
  -4.7974913291420549e-15   7.2662561473340505e-11
   1.3690611354459286e-14  -7.0594657509891971e-11
  -2.0083749015275687e-14   6.6936553585212186e-11
   2.4374304899401087e-14  -6.2156786685651394e-11
  -2.6923929247683887e-14   5.6649909062272436e-11
   2.8058670543453875e-14  -5.0741987473200128e-11
  -2.8079234018133392e-14   4.4696776207399058e-11
   2.7255626542782887e-14  -3.8722060188718281e-11
  -2.5805096855688546e-14   3.2976039641671279e-11
   2.3911253642376842e-14  -2.7574340038126085e-11
  -2.1749417909313291e-14   2.2596509786419197e-11
   1.9441463152106322e-14  -1.8091449989427998e-11
  -1.7081300832044256e-14   1.4083070583196616e-11
   1.4766014327181702e-14  -1.0575297758753326e-11
  -1.2548577212394502e-14   7.5566780563350315e-12
   1.0469002609795828e-14  -5.0041571388340096e-12
  -8.5674257022053234e-15   2.8861718768825095e-12
   6.8562524332309894e-15  -1.1654884445878898e-12
  -5.3374374036518760e-15  -1.9790976877807502e-13
   4.0097015497163621e-15   1.2454681293766644e-12
  -2.8665985463330420e-15  -2.0184174917046652e-12
   1.9031151572690982e-15   2.5566236752090955e-12
  -1.1187609492403690e-15  -2.8978594306402708e-12
   4.8943821665439263e-16   3.0769743693344272e-12
   1.3207144776546276e-17  -3.1256790163178375e-12
  -3.9804388825775587e-16   3.0722080313403692e-12
   6.8134724186246127e-16  -2.9413235495213503e-12
  -8.8009274918222544e-16   2.7543820884299277e-12
   1.0079856950777320e-15  -2.5297641709060027e-12
  -1.0756395492937687e-15   2.2826303603805691e-12
   1.0908964787918419e-15  -2.0251019666476086e-12
  -1.0659915177379748e-15   1.7670210298029334e-12
   1.0137361444643902e-15  -1.5162319444811087e-12
  -9.4691904471355118e-16   1.2783938542878401e-12
   8.7850414154313580e-16  -1.0575303757168668e-12
  -7.9626297040371131e-16   8.5617301666827801e-13
   6.9630549716172500e-16  -6.7555910174143702e-13
  -6.0339369455639093e-16   5.1628751563192117e-13
   5.1897646401918503e-16  -3.7828152450622684e-13
  -4.3883107044711830e-16   2.6076726370960694e-13
   3.6719304846937920e-16  -1.6238623733452705e-13
  -2.9905183246635105e-16   8.1476559694235744e-14
   2.3643356363542025e-16  -1.6491546486712989e-14
  -1.8253974755539771e-16  -3.4223707534908733e-14
   1.3415723840817363e-16   7.2369951536169460e-14
  -9.2027263232424601e-17  -9.9800911037379683e-14
   5.8601323931621481e-17   1.1821192238720921e-13
  -3.3234781347783693e-17  -1.2897181842724519e-13
   1.2524110287077299e-17   1.3377405505725575e-13
   4.4895317538550802e-18  -1.3371365830566348e-13
  -1.8911066820638255e-17   1.2987931926529165e-13
   2.7986753688793514e-17  -1.2341317889486099e-13
  -2.5605085446489845e-17   1.1487875952491536e-13
   2.3789665763988900e-17  -1.0507671936243637e-13
  -3.2992177197524003e-17   9.4625933918930226e-14
   3.8460162288268601e-17  -8.4017115945664378e-14
  -4.0333311540400433e-17   7.3761102791132708e-14
   4.2194722363428852e-17  -6.4006080057638478e-14
  -3.6563489215069160e-17   5.4730076064606632e-14
   3.0516657280103579e-17  -4.6179511811256999e-14
  -2.6515701153683958e-17   3.8429929675177441e-14
   1.9928460767057247e-17  -3.1484123087565710e-14
  -1.9871527387923843e-17   2.5541159132655866e-14
   2.1556929300866708e-17  -2.0358220187547688e-14
  -1.0916876320605831e-17   1.5954706596139939e-14
   2.3521371659943839e-18  -1.2435192032471159e-14
  -5.0758722580515044e-18   9.5789216940673246e-15
   6.5013536072443353e-18  -7.2755024935354872e-15
  -1.7891165310186799e-18   5.4001995301233437e-15
  -4.2671345255672249e-18  -3.8981815041193609e-15
   3.9553464418604980e-18   2.9085324371264175e-15
  -1.1060432081257788e-18  -2.3279073991265161e-15
   1.9026008934375463e-18   1.8482767416585981e-15
  -3.2134318959508759e-18  -1.5446994084258613e-15
   5.1449052292844930e-18   1.4861132810008231e-15
  -5.6228558927168985e-18  -1.4421925233873192e-15
   1.5606078137906640e-18   1.4229031730850450e-15
   1.8279728677473682e-19  -1.4146719257993545e-15
   3.1141242248334189e-18   1.3441802771495527e-15
  -3.4447142788438025e-18  -1.3819527491540082e-15
  -1.2070775785133650e-18   1.4614667461857972e-15
   3.9534175089041512e-18  -1.3144110928730908e-15
   6.3156089278095852e-19   1.0868496584569228e-15
  -8.7111095501137454e-18  -9.1064172334397076e-16
   8.7535575901552344e-18   7.1246799162818119e-16
  -1.8228117763964153e-18  -5.4605629010971677e-16
  -2.1192491127060365e-18   4.2815021966517990e-16
  -9.6600840835372380e-19  -2.3670066755436929e-16
   3.9670859058971264e-18   2.8762742469300528e-16
  -2.5498606922450045e-18  -3.2579943590257894e-16
   3.9397286653896190e-18   9.2013451522301951e-17
  -3.0897380602113992e-18   2.7016466058125702e-18


==> crs_King_No400_K_10.txt <==
   1.5429549723403442e+00  -1.2688557240273822e+01
  -2.5499398684719008e+00   2.3503660845415187e+01
   1.6868188546287894e+00  -2.0277234743603838e+01
  -1.1630295897653149e+00   1.6756385426900028e+01
   8.4123789587225173e-01  -1.3299057205011952e+01
  -6.2978567173660371e-01   1.0026482259922014e+01
   4.8018136599503791e-01  -7.0012004876459129e+00
  -3.6861602500403839e-01   4.2643058679815580e+00
   2.8274741292448335e-01  -1.8405761375893741e+00
  -2.1548257381162086e-01  -2.5965273881017542e-01
   1.6231171417693763e-01   2.0381101910198023e+00
  -1.2012662547901112e-01  -3.5058870223489280e+00
   8.6658603310970694e-02   4.6808959515580444e+00
  -6.0184835143894701e-02  -5.5856935018122229e+00
   3.9360794596938378e-02   6.2457016652993094e+00
  -2.3116864984323894e-02  -6.6877957505264991e+00
   1.0590510943649560e-02   6.9392076148290229e+00
  -1.0794963304538610e-03  -7.0266921007232837e+00
  -5.9916936949014066e-03   6.9759104900644564e+00
   1.1096756892218436e-02  -6.8109911277068322e+00
  -1.4626549175197245e-02   6.5542337281601526e+00
   1.6903871373619612e-02  -6.2259291606989429e+00
  -1.8195208687073524e-02   5.8442711304681350e+00
   1.8720196417374130e-02  -5.4253399784677132e+00
  -1.8659350012314887e-02   4.9831420952689260e+00
   1.8160443656051357e-02  -4.5296911778766011e+00
  -1.7343817724838242e-02   4.0751199124663620e+00
   1.6306824198181958e-02  -3.6278126561850117e+00
  -1.5127568892263837e-02   3.1945514057645337e+00
   1.3868073532491121e-02  -2.7806687982182399e+00
  -1.2576954458132780e-02   2.3902031408800544e+00
   1.1291695348871594e-02  -2.0260515307302724e+00
  -1.0040576689081303e-02   1.6901180292500109e+00
   8.8443134638777742e-03  -1.3834546226290672e+00
  -7.7174438272789537e-03   1.1063933406340773e+00
   6.6695045799502611e-03  -8.5866844237409778e-01
  -5.7060237527682090e-03   6.3952802003755860e-01
   4.8293560988380384e-03  -4.4783473217478692e-01
  -4.0393835956327217e-03   2.8215566872354542e-01
   3.3340999834682999e-03  -1.4084157890670179e-01
  -2.7100957778019717e-03   2.2095870013017160e-02
   2.1629579980238091e-03   7.5966083317457550e-02
  -1.6875969757622026e-03  -1.5526668582493375e-01
   1.2785109874287486e-03   2.1772422928148000e-01
  -9.2999805216608365e-04  -2.6521863074380425e-01
   6.3632301487862345e-04   2.9956405787209445e-01
  -3.9184696572913620e-04  -3.2248770208287736e-01
   1.9112511155145346e-04   3.3561397871916931e-01
  -2.8978392265023421e-05  -3.4045346256871356e-01
  -9.9456587414469162e-05   3.3839590437661377e-01
   1.9869537674780017e-04  -3.3070671700209286e-01
  -2.7288787327372989e-04   3.1852636670182932e-01
   3.2581200937686856e-04  -3.0287215392816874e-01
  -3.6087647932556344e-04   2.8464191772663311e-01
   3.8113043314888463e-04  -2.6461924711965995e-01
  -3.8927839425607680e-04   2.4347983094655246e-01
   3.8769894596885356e-04  -2.2179862375148679e-01
  -3.7846598264144475e-04   2.0005754899803493e-01
   3.6337153804356486e-04  -1.7865350173036107e-01
  -3.4394939081675279e-04   1.5790645058498390e-01
   3.2149880751872276e-04  -1.3806747361398175e-01
  -2.9710792101041893e-04   1.1932659368273273e-01
   2.7167635850693279e-04  -1.0182030725070763e-01
  -2.4593683192629319e-04   8.5638725227869583e-02
   2.2047548549746185e-04  -7.0832266427992244e-02
  -1.9575086390628059e-04   5.7417863084194089e-02
   1.7211142039550510e-04  -4.5384654120175651e-02
  -1.4981152979079410e-04   3.4699155591988336e-02
   1.2902600787002472e-04  -2.5309909128211561e-02
  -1.0986316710556486e-04   1.7151618521667984e-02
   9.2376460756184154e-05  -1.0148792067644486e-02
  -7.6574783577286338e-05   4.2189140157952408e-03
   6.2431508967931859e-05   7.2482720033706426e-04
  -4.9892349968961487e-05  -4.7712232755820075e-03
   3.8882135869252553e-05   8.0091102957991489e-03
  -2.9310597867098638e-05  -1.0525779384237639e-02
   2.1077256805402164e-05   1.2405699975871196e-02
  -1.4075503899911194e-05  -1.3729522418656910e-02
   8.1959619984191131e-06   1.4573327576454404e-02
  -3.3292105753669802e-06  -1.5008092490411809e-02
  -6.3204733703102483e-07   1.5099342847365034e-02
   3.7913035268226480e-06  -1.4906964916486553e-02
  -6.2469812288612688e-06   1.4485151676019851e-02
   8.0915287253849386e-06  -1.3882459994955290e-02
  -9.4108143961055283e-06   1.3141957907609719e-02
   1.0283773310462137e-05  -1.2301443176413608e-02
  -1.0782260860101648e-05   1.1393716444835235e-02
   1.0971074067772581e-05  -1.0446894308482096e-02
  -1.0908106038344329e-05   9.4847495570470342e-03
   1.0644603512134509e-05  -8.5270676457336846e-03
  -1.0225501625339319e-05   7.5900101318862254e-03
   9.6898137715206720e-06  -6.6864773531748554e-03
  -9.0710578933311271e-06   5.8264640254736249e-03
   8.3977036232824984e-06  -5.0174027008052149e-03
  -7.6936274492779194e-06   4.2644911515456090e-03
   6.9785655210745441e-06  -3.5710007403456680e-03
  -6.2685558561434937e-06   2.9385637025458444e-03
   5.5763635680184565e-06  -2.3674380159686061e-03
  -4.9118843490314463e-06   1.8567491703550016e-03
   4.2825228139807173e-06  -1.4047086835629560e-03
  -3.6935434720262373e-06   1.0088096531892185e-03
   3.1483930646921174e-06  -6.6599998915748857e-04
  -2.6489938065140513e-06   3.7283425411682470e-04
   2.1960077118207626e-06  -1.2560525262516464e-04
  -1.7890727055759921e-06  -7.9543334517664498e-05
   1.4270116137577740e-06   2.4652187013487342e-04
  -1.1080154259920212e-06  -3.7921577340163936e-04
   8.2980243572967243e-07   4.8142114043361802e-04
  -5.8975500195492100e-07  -5.5679349464372711e-04
   3.8503575460898319e-07   6.0880822085963696e-04
  -2.1268509506363581e-07  -6.4073128914683859e-04
   6.9701830843224253e-08   6.5559894176478429e-04
   4.6891261147719350e-08  -6.5620509558593086e-04
  -1.3999521764738619e-07   6.4509529926750080e-04
   2.1239438137166577e-07  -6.2456617639969922e-04
  -2.6672606709437014e-07   5.9666938030972694e-04
   3.0545897624907277e-07  -5.6321918096323800e-04
  -3.3087905073258620e-07   5.2580289782329804e-04
   3.4508157343034065e-07  -4.8579348309619205e-04
  -3.4996843939959320e-07   4.4436364648928878e-04
   3.4724963570470054e-07  -4.0250099450939598e-04
  -3.3844807750878043e-07   3.6102373391557494e-04
   3.2490705187242780e-07  -3.2059655975472855e-04
  -3.0779961817606346e-07   2.8174641326182801e-04
   2.8813940491732778e-07  -2.4487785368065157e-04
  -2.6679232585261160e-07   2.1028784083592473e-04
   2.4448881466939492e-07  -1.7817977221245242e-04
  -2.2183624592542494e-07   1.4867665953579291e-04
   1.9933127120863555e-07  -1.2183336574273815e-04
  -1.7737185410962082e-07   9.7647854101083419e-05
   1.5626883553980975e-07  -7.6071427378559677e-05
  -1.3625690261811042e-07   5.7017956855040365e-05
   1.1750486999577083e-07  -4.0372118888637866e-05
  -1.0012521354434878e-07   2.5996671175259789e-05
   8.4182821822612782e-08  -1.3738812085448486e-05
  -6.9702952199504856e-08   3.4356749246988522e-06
   5.6678396041177607e-08   5.0809850134549209e-06
  -4.5075871227327293e-08  -1.1980848801440152e-05
   3.4841671594692369e-08   1.7431773732774624e-05
  -2.5906610539500897e-08  -2.1597150163640640e-05
   1.8190302495971245e-08   2.4633811462596027e-05
  -1.1604829860517969e-08  -2.6690434864996626e-05
   6.0578449796169882e-09   2.7906373488933018e-05
  -1.4551581300234662e-09  -2.8410862844458694e-05
  -2.2971379086345326e-09   2.8322548716959088e-05
   5.2909572165647248e-09  -2.7749287129823279e-05
  -7.6148764049822438e-09   2.6788171128664040e-05
   9.3531112530257433e-09  -2.5525743221976229e-05
  -1.0584771648438337e-08   2.4038356418108619e-05
   1.1383355180125058e-08  -2.2392650815134550e-05
  -1.1816443187155604e-08   2.0646116581490496e-05
   1.1945565998119606e-08  -1.8847717863524664e-05
  -1.1826207212208320e-08   1.7038555649746943e-05
   1.1507920302750720e-08  -1.5252550873960848e-05
  -1.1034533998261289e-08   1.3517132044470201e-05
   1.0444425515006548e-08  -1.1853914405108268e-05
  -9.7708432706876605e-09   1.0279360134481294e-05
   9.0422638095463828e-09  -8.8054113093202003e-06
  -8.2827698040749993e-09   7.4400893058103426e-06
   7.5124378190231708e-09  -6.1880560574604389e-06
  -6.7477268641252249e-09   5.0511340803505655e-06
   6.0018602640325118e-09  -4.0287834589158275e-06
  -5.2851950486674327e-09   3.1185350760829767e-06
   4.6055744461962786e-09  -2.3163802645635149e-06
  -3.9686599566003866e-09   1.6171178085351636e-06
   3.3782408153037611e-09  -1.0146598048988450e-06
  -2.8365194352388932e-09   5.0229834917377981e-07
   2.3443720862570903e-09  -7.2935358027696349e-08
  -1.9015845822756848e-09  -2.8072192748245953e-07
   1.5070633849586197e-09   5.6599705883737358e-07
  -1.1590230212202004e-09  -7.9010934503306222e-07
   8.5515072851472063e-10   9.6006488014984775e-07
  -5.9274954262793612e-10  -1.0825708883243322e-06
   3.6886137188757984e-10   1.1639707154915908e-06
  -1.8037158880047491e-10  -1.2101969170096185e-06
   2.4096616542495365e-11   1.2267400250970421e-06
   1.0314379847567224e-10  -1.2186307323721367e-06
  -2.0446811246331119e-10   1.1904334070783567e-06
   2.8288676106597130e-10  -1.1462490157755478e-06
  -3.4126661016242285e-10   1.0897257178812769e-06
   3.8230495331037690e-10  -1.0240755671740050e-06
  -4.0851152799861377e-10   9.5209593018994631e-07
   4.2219729507053849e-10  -8.7619439712346625e-07
  -4.2546927413324123e-10   7.9841611618845654e-07
   4.2022999303582529e-10  -7.2047263589077581e-07
  -4.0818075175022036e-10   6.4377147305085855e-07
   3.9082817185569626e-10  -5.6944575355460198e-07
  -3.6949303279096972e-10   4.9838338965378434e-07
   3.4532085436732366e-10  -4.3125535837362952e-07
  -3.1929379596002974e-10   3.6854274598012278e-07
   2.9224327067897270e-10  -3.1056229949279363e-07
  -2.6486297279097868e-10   2.5749030013122810e-07
   2.3772205694902109e-10  -2.0938463926932469e-07
  -2.1127804433777982e-10   1.6620502732099009e-07
   1.8588939010251178e-10  -1.2783131502672678e-07
  -1.6182757580781435e-10   9.4079941645398637e-08
   1.3928845358051708e-10  -6.4718551863687783e-08
  -1.1840285611677965e-10   3.9478856125824851e-08
   9.9246413355498042e-11  -1.8067818185600538e-08
  -8.1848556207930524e-11   1.7727310052642710e-10
   6.6200688611698717e-11   1.4507909763687128e-08
  -5.2263490348653398e-11  -2.6303007147559985e-08
   3.9973431808303862e-11   3.5517841805826521e-08
  -2.9248470940075319e-11  -4.2452282033627028e-08
   1.9993074106285750e-11   4.7392728093027444e-08
  -1.2102532720017065e-11  -5.0609463678255623e-08
   5.4665573745794576e-12   5.2354767089576920e-08
   2.7587173683605574e-14  -5.2861682981004825e-08
  -4.4925075116747363e-12   5.2343349869590139e-08
   8.0387113076251655e-12  -5.0992803289625558e-08
  -1.0772931387488416e-11   4.8983169951390867e-08
   1.2796832023973952e-11  -4.6468175920937699e-08
  -1.4206129685441689e-11   4.3582910629078564e-08
   1.5089938632283211e-11  -4.0444779779991390e-08
  -1.5530336578234633e-11   3.7154601972221776e-08
   1.5602197580594147e-11  -3.3797802836854859e-08
  -1.5373169399154384e-11   3.0445663143234517e-08
   1.4903768205126425e-11  -2.7156598114319005e-08
  -1.4247606098036065e-11   2.3977430777892392e-08
   1.3451701455949095e-11  -2.0944643385672188e-08
  -1.2556832504028588e-11   1.8085589116590868e-08
   1.1597961310947259e-11  -1.5419643144684775e-08
  -1.0604717541570287e-11   1.2959292433945432e-08
   9.6017929920388040e-12  -1.0711150686570793e-08
  -8.6094487577246018e-12   8.6768943579194974e-09
   7.6439733375130044e-12  -6.8541187006053667e-09
  -6.7180851782359242e-12   5.2371122550224159e-09
   5.8414251539360449e-12  -3.8175505896047341e-09
  -5.0209109261661607e-12   2.5851123522710450e-09
   4.2611447426575306e-12  -1.5280205517290931e-09
  -3.5647668230330370e-12   6.3351035635333877e-10
   2.9327278453596821e-12   1.1176754835576612e-10
  -2.3646417396760049e-12  -7.2140528818216100e-10
   1.8590057743808539e-12   1.2089548826618230e-09
  -1.4134615018298955e-12  -1.5876956029146259e-09
   1.0249884969180939e-12   1.8704486851017355e-09
  -6.9005848890821827e-13  -2.0694321070751192e-09
   4.0485994816824370e-13   2.1961525484178927e-09
  -1.6535478468281798e-13  -2.2613315735078313e-09
  -3.2590185688749339e-14   2.2748544903996236e-09
   1.9308319187581651e-13  -2.2457466674806642e-09
  -3.2016435074389094e-13   2.1821686308443326e-09
   4.1770443477175686e-13  -2.0914261544904262e-09
  -4.8942660108974202e-13   1.9799956198435803e-09
   5.3884729669687983e-13  -1.8535565319221804e-09
  -5.6918584617007324e-13   1.7170351475897851e-09
   5.8344055734662985e-13  -1.5746530402213391e-09
  -5.8435372572401645e-13   1.4299774697744650e-09
   5.7438381696651661e-13  -1.2859769976018529e-09
  -5.5574634250377752e-13   1.1450757383638167e-09
   5.3038737327671563e-13  -1.0092078080093711e-09
  -5.0003283250750816e-13   8.7987217189054417e-10
   4.6617342429919574e-13  -7.5818289576995536e-10
  -4.3006052274838937e-13   6.4491884824366449e-10
   3.9277788882620287e-13  -5.4057100469295423e-10
  -3.5523027115788318e-13   4.4538458789168577e-10
   3.1815408245363144e-13  -3.5939894042108529e-10
  -2.8214437027383950e-13   2.8248320435990107e-10
   2.4766456029227972e-13  -2.1437008719748690e-10
  -2.1505429454275597e-13   1.5468486519734618e-10
   1.8456224172120816e-13  -1.0297048757137167e-10
  -1.5635058508159836e-13   5.8711389791534095e-11
   1.3051089015164292e-13  -2.1352635392443468e-11
  -1.0708848166704884e-13  -9.6831294529379204e-12
   8.6058737226011447e-14   3.4981193778795092e-11
  -6.7353711103861369e-14  -5.5123667949362753e-11
   5.0878648456327058e-14   7.0679533416892027e-11
  -3.6528365724487837e-14  -8.2196436561812421e-11
   2.4185522308715699e-14   9.0194958263593555e-11
  -1.3680763209550627e-14  -9.5165002220588134e-11
   4.8738404360150394e-15   9.7561971213553313e-11
   2.3765333554648057e-15  -9.7804727254143510e-11
  -8.2564188332902477e-15   9.6275657530461605e-11
   1.2896545992894660e-14  -9.3319564338711656e-11
  -1.6426605726737381e-14   8.9244322280823276e-11
   1.9009863563835636e-14  -8.4323033925944839e-11
  -2.0766170201474985e-14   7.8794263502669663e-11
   2.1814051963230480e-14  -7.2864378886310483e-11
  -2.2278695454076890e-14   6.6710693439402672e-11
   2.2253901267070574e-14  -6.0481975496184139e-11
  -2.1818590170335116e-14   5.4301511892892140e-11
   2.1064267359660899e-14  -4.8269956117157809e-11
  -2.0072623306976927e-14   4.2467125763871075e-11
   1.8899664968915956e-14  -3.6954799991059713e-11
  -1.7599939865577080e-14   3.1777957441558086e-11
   1.6219951108567593e-14  -2.6968020927873040e-11
  -1.4793506918845731e-14   2.2544174945958678e-11
   1.3353336568091168e-14  -1.8515017714238086e-11
  -1.1941232679472919e-14   1.4881202211422806e-11
   1.0581762951003214e-14  -1.1636158490496002e-11
  -9.2847907881609584e-15   8.7674674872657202e-12
   8.0611640775544628e-15  -6.2582550685262660e-12
  -6.9068700105974479e-15   4.0883476042373642e-12
   5.8317870092442426e-15  -2.2349913619944561e-12
  -4.8586465196549325e-15   6.7416352119390354e-13
   3.9782701674736105e-15   6.1881303534412802e-13
  -3.1837389188838144e-15  -1.6695305850759242e-12
   2.4895987341242318e-15   2.5024029274652555e-12
  -1.8760774505043057e-15  -3.1417589619876266e-12
   1.3309229802869485e-15   3.6116804934423129e-12
  -8.7153144867648311e-16  -3.9338265758000388e-12
   4.7749027560262913e-16   4.1290375407017578e-12
  -1.4693403543560043e-16  -4.2168551280946869e-12
  -1.1922478308862838e-16   4.2150138790993828e-12
   3.3707732906051284e-16  -4.1393490666495774e-12
  -5.1066693088585464e-16   4.0043785106414991e-12
   6.4004674705137403e-16  -3.8234289820097133e-12
  -7.2814556512464428e-16   3.6076154909392099e-12
   7.9591329034414989e-16  -3.3672320191080013e-12
  -8.4129351165810868e-16   3.1109550956480763e-12
   8.5412675065564826e-16  -2.8459117364539785e-12
  -8.4486071704117291e-16   2.5787108251226361e-12
   8.2541896459129807e-16  -2.3143668243638946e-12
  -7.9854306419597117e-16   2.0567349290913616e-12
   7.6024235553280018e-16  -1.8091378161449957e-12
  -7.1503670597367216e-16   1.5743357554235768e-12
   6.6045934846581444e-16  -1.3541094685760225e-12
  -6.0463409793022036e-16   1.1499466239919038e-12
   5.5222680875689128e-16  -9.6244929705742311e-13
  -4.9710725389032160e-16   7.9196051292741487e-13
   4.4641187595126700e-16  -6.3826940118933610e-13
  -3.9697604643338962e-16   5.0097397843759259e-13
   3.4996687775981791e-16  -3.7976756837854023e-13
  -3.0062947198694623e-16   2.7358030921334618e-13
   2.4723198527451666e-16  -1.8196490313422664e-13
  -2.0664175553334235e-16   1.0422364606853617e-13
   1.7275761268369364e-16  -3.8730957141054869e-14
  -1.3311691917262093e-16  -1.5458704226442606e-14
   1.0665493274563279e-16   5.9074441111048363e-14
  -8.7177860343228533e-17  -9.3505914159742656e-14
   5.8916864393010978e-17   1.1988689677806700e-13
  -4.0045943073054047e-17  -1.3900875487465228e-13
   2.5562225443795682e-17   1.5192467419774191e-13
  -7.6588285355381102e-18  -1.5945477229843314e-13
  -5.9006343328263682e-18   1.6252455404307357e-13
   2.0733439375809470e-17  -1.6183378851317669e-13
  -3.3332655637794024e-17   1.5775863805966796e-13
   3.3384085496136814e-17  -1.5107056548123052e-13
  -2.5480559028734197e-17   1.4269272353111777e-13
   2.7870631819125494e-17  -1.3318218207669148e-13
  -4.1067034878979880e-17   1.2260880359899447e-13
   4.4665599432006020e-17  -1.1109734486782380e-13
  -4.1422251817591447e-17   9.9312104880832931e-14
   4.2906605533950252e-17  -8.7541856055299647e-14
  -4.2888162331720398e-17   7.5864301400709350e-14
   3.7602980699109343e-17  -6.4705011419927679e-14
  -3.6196144964150265e-17   5.3972884670126984e-14
   3.4835244533240760e-17  -4.3666762085569700e-14
  -3.2788705065932351e-17   3.4203132106591485e-14
   3.7842646069597853e-17  -2.5175903701467785e-14
  -2.9913828923711402e-17   1.6883937100343786e-14
   2.0825788605370215e-17  -9.6949951220631072e-15
  -2.6565558206214362e-17   3.1264121348832240e-15
   2.7034038266225662e-17   2.8281835276936901e-15
  -2.4822167851181178e-17  -8.0743505132660544e-15
   2.2879033931630838e-17   1.2637044990945477e-14
  -1.8893776738433853e-17  -1.6475895988892649e-14
   1.6586177333949257e-17   1.9632039098166857e-14
  -1.4843352782515112e-17  -2.2323333769264801e-14
   1.5658402300979412e-17   2.4447101654586275e-14
  -1.4775049038036321e-17  -2.6095906070426093e-14
   9.6192835323249288e-18   2.7320379979292046e-14
  -6.0895461966863264e-18  -2.8162435099569478e-14
   4.3392529542744683e-18   2.8712139255527040e-14
  -5.7837964978538702e-18  -2.9057162576969974e-14
   1.0232440163780153e-17   2.8998510791478793e-14
  -7.9789101675143171e-18  -2.8630442917160330e-14
   7.5462610180503873e-18   2.8072328957119816e-14
  -1.0703977827818785e-17  -2.7213141967769782e-14
   5.0300907701284957e-18   2.6374643470396466e-14
  -1.4006830728046850e-18  -2.5528378343361574e-14
  -2.5171924783653500e-18   2.4710982890002140e-14
  -2.5277156941577233e-18  -2.3798276205648870e-14
   1.5271969259779250e-17   2.2472900649611301e-14
  -1.1848678412070845e-17  -2.0997450794038679e-14
   9.8391500318825104e-18   1.9719109946420068e-14
  -1.1375154803232227e-17  -1.8526616173137558e-14
   2.4666757854108860e-18   1.7461369414396047e-14
   4.0641225482239219e-18  -1.6350454743521284e-14
   3.6876638034808343e-19   1.5251822836277427e-14
  -9.2150228413190529e-18  -1.4056316920465877e-14
   1.0015370975152321e-17   1.2648847955184384e-14
  -4.7846253358711630e-18  -1.1541609336530753e-14
   6.2563811441817040e-18   1.0457984994049080e-14
  -7.2947518658075426e-18  -9.1978804167704486e-15
   6.9717516016545067e-18   8.0322674403705378e-15
  -5.1576635204260201e-18  -7.0690589185462318e-15
   2.1341978979870698e-19   6.2333107594714081e-15
  -3.2716920873446298e-18  -5.4298442880084638e-15
   6.4665851809749079e-18   4.4175217253187713e-15
  -4.8439035658718191e-18  -3.5861241756428175e-15
   6.3684326885161238e-18   2.9565509429238070e-15
  -9.8224629043364676e-18  -2.3082840912658888e-15
   7.0090495219365485e-18   1.6020598907271734e-15
  -2.5345788557441800e-18  -9.8686764683000173e-16
   5.0779949779413987e-18   8.0019338579940923e-16
  -9.5186330872176207e-18  -5.2996517797024875e-16
   7.5742527788861490e-18   2.0031884266237835e-16
  -5.1244132575025267e-18  -3.1498847870942765e-17
   3.2153014611050168e-18  -3.7133085149378810e-17


==> crs_King_No500_K_11.txt <==
   1.6136786602017739e+00  -1.6250642241630882e+01
  -2.6464048843982360e+00   3.0525344228912545e+01
   1.7229124458521492e+00  -2.7208474714465293e+01
  -1.1838971620440799e+00   2.3633694445503952e+01
   8.6786985305071740e-01  -2.0105091742200809e+01
  -6.6811487714277651e-01   1.6690735621098209e+01
   5.2944992369201460e-01  -1.3423942970773048e+01
  -4.2595402066669680e-01   1.0337336536794036e+01
   3.4504504980265238e-01  -7.4605866814392909e+00
  -2.8001594173980215e-01   4.8166157399515948e+00
   2.2688715494693323e-01  -2.4202997301228519e+00
  -1.8305887369638790e-01   2.7887264101293341e-01
   1.4670160726141079e-01   1.6069954911976827e+00
  -1.1645655803877203e-01  -3.2419659332609259e+00
   9.1274885853062787e-02   4.6348660002057525e+00
  -7.0324112323506452e-02  -5.7976627371466805e+00
   5.2929757279710173e-02   6.7445893699109494e+00
  -3.8536828635279526e-02  -7.4914149700974164e+00
   2.6683237448192430e-02   8.0548415435104612e+00
  -1.6980748869671776e-02  -8.4520115182323465e+00
   9.1009079384446120e-03   8.7001100005579879e+00
  -2.7643664377575996e-03  -8.8160478357701297e+00
  -2.2673923583568507e-03   8.8162133909438101e+00
   6.1985943931822593e-03  -8.7162825720024308e+00
  -9.2044312291849357e-03   8.5310780488574220e+00
   1.1435346153545562e-02  -8.2744698730015518e+00
  -1.3020573395124772e-02   7.9593107411801416e+00
   1.4071092833444817e-02  -7.5974000564550570e+00
  -1.4682120161913824e-02   7.1994717281741183e+00
   1.4935222716704315e-02  -6.7752013273878831e+00
  -1.4900129769455244e-02   6.3332288106052710e+00
   1.4636290561723071e-02  -5.8811935412205703e+00
  -1.4194221859664104e-02   5.4257787957784380e+00
   1.3616678236505685e-02  -4.9727633422020645e+00
  -1.2939671777925961e-02   4.5270780321690607e+00
   1.2193362930038122e-02  -4.0928656613031009e+00
  -1.1402840342373067e-02   3.6735426270663978e+00
   1.0588804536122768e-02  -3.2718611566522413e+00
  -9.7681678287951674e-03   2.8899710913933099e+00
   8.9545810314882821e-03  -2.5294804016638079e+00
  -8.1588958841896826e-03   2.1915137709372274e+00
   7.3895709315643359e-03  -1.8767687309286381e+00
  -6.6530274993412998e-03   1.5855689545489540e+00
   5.9539615662708469e-03  -1.3179144209839673e+00
  -5.2956165997577066e-03   1.0735282598496576e+00
   4.6800218092462745e-03  -8.5190016020528869e-01
  -4.1081997470402082e-03   6.5232629701749456e-01
   3.5803467361317648e-03  -4.7394578347758987e-01
  -3.0959892145955951e-03   3.1577370382110792e-01
   2.6541187466610403e-03  -1.7673081887641220e-01
  -2.2533081527876340e-03   5.5670066648325217e-02
   1.8918109488865527e-03   4.8599996402353331e-02
  -1.5676460524983102e-03  -1.3729465013810369e-01
   1.2786695072986569e-03   2.1163518586217592e-01
  -1.0226347929498426e-03  -2.7283361791175970e-01
   7.9724312237608105e-04   3.2207974350076085e-01
  -6.0018498042305006e-04  -3.6053036137312977e-01
   4.2917402471209434e-04   3.8930046130813795e-01
  -2.8197434949095597e-04  -4.0945620019030604e-01
   1.5642200508631798e-04   4.2200948584909320e-01
  -5.0441567856617360e-05  -4.2791399679049230e-01
  -3.7941532662601386e-05   4.2806247399188407e-01
   1.1059230242691178e-04  -4.2328512980565142e-01
  -1.6926053231651529e-04   4.1434902849094191e-01
   2.1557771824326329e-04  -4.0195830273377015e-01
  -2.5105612041194446e-04   3.8675508055580782e-01
   2.7708958300250793e-04  -3.6932100708021903e-01
  -2.9495578303163228e-04   3.5017925559947499e-01
   3.0581961983735221e-04  -3.2979693215397637e-01
  -3.1073749491210663e-04   3.0858778730159031e-01
   3.1066226609104277e-04  -2.8691515785610699e-01
  -3.0644869072419357e-04   2.6509507004885019e-01
   2.9885919975737558e-04  -2.4339944377327241e-01
  -2.8856986890641039e-04   2.2205934528378493e-01
   2.7617647461728600e-04  -2.0126824291293247e-01
  -2.6220054150188563e-04   1.8118522704042733e-01
   2.4709530466966251e-04  -1.6193816168765598e-01
  -2.3125152504626959e-04   1.4362674073064199e-01
   2.1500310858377507e-04  -1.2632542683052242e-01
  -1.9863249140368783e-04   1.1008625579156112e-01
   1.8237576254431537e-04  -9.4941493188743384e-02
  -1.6642750425986536e-04   8.0906133784484288e-02
   1.5094533688251815e-04  -6.7980237498649967e-02
  -1.3605416124228518e-04   5.6151098535749164e-02
   1.2185009666366256e-04  -4.5395246732430485e-02
  -1.0840411672655030e-04   3.5680282296252412e-02
   9.5765388395446300e-05  -2.6966546888915397e-02
  -8.3964322876788210e-05   1.9208635492233159e-02
   7.3015348739080641e-05  -1.2356754708343284e-02
  -6.2919419499224337e-05   6.3579341141485222e-03
   5.3666269112776189e-05  -1.1570980374865506e-03
  -4.5236429659646395e-05  -3.3019943261491909e-03
   3.7603026049587840e-05   7.0759321605746058e-03
  -3.0733362832968150e-05  -1.0220951119277753e-02
   2.4590318232295530e-05   1.2792337647500512e-02
  -1.9133560349573174e-05  -1.4843930946935688e-02
   1.4320600188316195e-05   1.6427714113916740e-02
  -1.0107695686028973e-05  -1.7593486183099482e-02
   6.4506204130100060e-06   1.8388607077008491e-02
  -3.3053099758211728e-06  -1.8857807784050537e-02
   6.2839848992516116e-07   1.9043058452224048e-02
   1.6223432236101414e-06  -1.8983487482038042e-02
  -3.4876567966221060e-06   1.8715345121058321e-02
   5.0065226516257095e-06  -1.8272005495530194e-02
  -6.2159540867928135e-06   1.7684001454819007e-02
   7.1508504106508041e-06  -1.6979087045468872e-02
  -7.8439011478758206e-06   1.6182322868581612e-02
   8.3255340338911026e-06  -1.5316180002123404e-02
  -8.6239001841808334e-06   1.4400658585330543e-02
   8.7648904633642466e-06  -1.3453417562338728e-02
  -8.7721776844838561e-06   1.2489912464313776e-02
   8.6672798391670216e-06  -1.1523538471751107e-02
  -8.4696400940017908e-06   1.0565776340019289e-02
   8.1967197864234684e-06  -9.6263390906915457e-03
  -7.8641011148285069e-06   8.7133176682855935e-03
   7.4855966436955188e-06  -7.8333240365171218e-03
  -7.0733631351476214e-06   6.9916304402384520e-03
   6.6380175741357695e-06  -6.1923037891558931e-03
  -6.1887535787791838e-06   5.4383343278905389e-03
   5.7334566806099923e-06  -4.7317579445717147e-03
  -5.2788172213344805e-06   4.0737716379088311e-03
   4.8304398481070938e-06  -3.4648418114508637e-03
  -4.3929487986859790e-06   2.9048051946709169e-03
   3.9700883521517218e-06  -2.3929623045778241e-03
  -3.5648179824098415e-06   1.9281634600442151e-03
   3.1794018931425069e-06  -1.5088874449383958e-03
  -2.8154927346890847e-06   1.1333129867530502e-03
   2.4742094076200212e-06  -7.9938327579343830e-04
  -2.1562089464746957e-06   5.0486379722149209e-04
   1.8617525512175450e-06  -2.4739378549927754e-04
  -1.5907658950442066e-06   2.4531639003879056e-05
   1.3428938869150528e-06   1.6620534721114254e-04
  -1.1175501069930133e-06  -3.2730655935844696e-04
   9.1396116307068521e-07   4.6123857545093006e-04
  -7.3120623834193561e-07  -5.7042022873504618e-04
   5.6825211670969425e-07   6.5720184732641948e-04
  -4.2398398121631951e-07  -7.2384830024556422e-04
   2.9723228519255415e-07   7.7252549021996524e-04
  -1.8679599571102662e-07  -8.0528994639150568e-04
   9.1462505481093678e-08   8.2408118503277561e-04
  -1.0024502402192183e-08  -8.3071652290985908e-04
  -5.8705923175363701e-08   8.2688804571029028e-04
   1.1588566479841006e-07  -8.1416145258047428e-04
  -1.6263122328829964e-07   7.9397651690144293e-04
   2.0001132432877591e-07  -7.6764892271492054e-04
  -2.2904130268254431e-07   7.3637325549569732e-04
   2.5067903948632378e-07  -7.0122694493813468e-04
  -2.6582225441520740e-07   6.6317497596702225e-04
   2.7530696994090411e-07  -6.2307520214110524e-04
  -2.7990697959760411e-07   5.8168411286104327e-04
   2.8033416658000813e-07  -5.3966292221853439e-04
  -2.7723953354975494e-07   4.9758386288622732e-04
   2.7121481767671422e-07  -4.5593658308354764e-04
  -2.6279457794509476e-07   4.1513455830989034e-04
   2.5245865424448543e-07  -3.7552144222873402e-04
  -2.4063490882046102e-07   3.3737729280005648e-04
   2.2770217185308626e-07  -3.0092462049276811e-04
  -2.1399332254201798e-07   2.6633421518279689e-04
   1.9979844666850742e-07  -2.3373071721228362e-04
  -1.8536801968457082e-07   2.0319790603013789e-04
   1.7091607237292099e-07  -1.7478368695321393e-04
  -1.5662330338326915e-07   1.4850476287396979e-04
   1.4264010869238467e-07  -1.2435098326429576e-04
  -1.2908950419180810e-07   1.0228936765616098e-04
   1.1606992268569582e-07  -8.2267804896089616e-05
  -1.0365787096879992e-07   6.4218433012131211e-05
   9.1910436460692697e-08  -4.8060707478678828e-05
  -8.0867636852040258e-08   3.3704168110214098e-05
   7.0554608663140658e-08  -2.1050916767996980e-05
  -6.0983633296828791e-08   9.9978196005333387e-06
   5.2156001901388081e-08  -4.3844871180943543e-07
  -4.4063721270024353e-08  -7.7352210503561350e-06
   3.6691065198646900e-08   1.4631343963028478e-05
  -3.0015976848772972e-08  -2.0356947479265831e-05
   2.4011328174574934e-08   2.5016871951755396e-05
  -1.8646043818159292e-08  -2.8712889683370973e-05
   1.3886096966700093e-08   3.1542987290740627e-05
  -9.6953851036827293e-09  -3.3600795817648952e-05
   6.0364940313438228e-09   3.4975153620107835e-05
  -2.8713582261869551e-09  -3.5749787695114287e-05
   1.6182583460844623e-10   3.6003099864294955e-05
   2.1298635586370794e-09  -3.5808044996139559e-05
  -4.0406806046900441e-09   3.5232089261486661e-05
   5.6064797872893167e-09  -3.4337237258495016e-05
  -6.8617374133219625e-09   3.3180117659749935e-05
   7.8393472296251624e-09  -3.1812117896333415e-05
  -8.5704672612434798e-09   3.0279559193654878e-05
   9.0844115074840367e-09  -2.8623904082372937e-05
  -9.4085809652959704e-09   2.6881989287368099e-05
   9.5684285010622845e-09  -2.5086277628893308e-05
  -9.5874528772349594e-09   2.3265123301644426e-05
   9.4872173902461847e-09  -2.1443045530937837e-05
  -9.2873890008817090e-09   1.9641006269263341e-05
   9.0057945486305210e-09  -1.7876688166034367e-05
  -8.6584903163163142e-09   1.6164769578729264e-05
   8.2598421388493334e-09  -1.4517193930876139e-05
  -7.8226138070609917e-09   1.2943431145178274e-05
   7.3580609304096607e-09  -1.1450729308924061e-05
  -6.8760283692885331e-09   1.0044355133562429e-05
   6.3850498546196233e-09  -8.7278220737298049e-06
  -5.8924478455798806e-09   7.5031052926204613e-06
   5.4044325148507306e-09  -6.3708429404014432e-06
  -4.9261989100709135e-09   5.3305234265051917e-06
   4.4620212657552759e-09  -4.3806585817020699e-06
  -4.0153438047497318e-09   3.5189427909418662e-06
   3.5888674955292768e-09  -2.7423983100524574e-06
  -3.1846323569929207e-09   2.0475071221355889e-06
   2.8040950288414970e-09  -1.4303297821443242e-06
  -2.4482013260527994e-09   8.8661178081168581e-07
   2.1174536840270893e-09  -4.1187803499108903e-07
  -1.8119736257820720e-09   1.5161463210208345e-09
   1.5315591025519888e-09   3.4915088644469961e-07
  -1.2757368690237388e-09  -6.4480179981264904e-07
   1.0438100226846143e-09   8.9006332537169892e-07
  -8.3490085869931679e-10  -1.0894648671913467e-06
   6.4798940929724267e-10   1.2474008879697969e-06
  -4.8194763844526462e-10  -1.3681003113846786e-06
   3.3556967473511956e-10   1.4556022705475836e-06
  -2.0759833953558320e-10  -1.5137375554372528e-06
   9.6748116786949546e-11   1.5461151431718705e-06
  -1.7250630158661586e-12  -1.5561132230541576e-06
  -7.8756305040859259e-11   1.5468741674291473e-06
   1.4595893696744512e-10  -1.5213029310915157e-06
  -2.0111146435647629e-10   1.4820683961786681e-06
   2.4539869793625944e-10  -1.4316072199570460e-06
  -2.7995417901181252e-10   1.3721297799735122e-06
   3.0585440087087968e-10  -1.3056278372468276e-06
  -3.2411464756009044e-10   1.2338835859476857e-06
   3.3568620320894367e-10  -1.1584797820834373e-06
  -3.4145475755036366e-10   1.0808106743667289e-06
   3.4223985104063886e-10  -1.0020935030711122e-06
  -3.3879517592606279e-10   9.2338034645059102e-07
   3.3180967116152846e-10  -8.4557013256944222e-07
  -3.2190918999509837e-10   7.6942065268019239e-07
   3.0965866619097640e-10  -6.9556043969069673e-07
  -2.9556463661356983e-10   6.2450039509294087e-07
   2.8007814600243556e-10  -5.5664506846021598e-07
  -2.6359792966085919e-10   4.9230351205314609e-07
   2.4647357486834865e-10  -4.3169964641354152e-07
  -2.2900883978872380e-10   3.7498208994051171e-07
   2.1146509548400696e-10  -3.2223341925265813e-07
  -1.9406468628358753e-10   2.7347883733784947e-07
   1.7699420484815093e-10  -2.2869423463897767e-07
  -1.6040775808419792e-10   1.8781364108837930e-07
   1.4443005816693371e-10  -1.5073607238745458e-07
  -1.2915948409483368e-10   1.1733177923640897e-07
   1.1467096922792650e-10  -8.7447917061019095e-08
  -1.0101856669280404e-10   6.0913655621526669e-08
   8.8238042888127763e-11  -3.7544745257894756e-08
  -7.6349338265803600e-11   1.7147577610652280e-08
   6.5358672598740201e-11   4.7723815673432493e-10
  -5.5260515934249325e-11  -1.5531757810047765e-08
   4.6039510850770380e-11   2.8218005200505030e-08
  -3.7672214285011984e-11  -3.8735666690853005e-08
   3.0128553890640612e-11   4.7280147683141807e-08
  -2.3373135121822207e-11  -5.4040965180827922e-08
   1.7366576173572014e-11   5.9200440406190298e-08
  -1.2066582800596775e-11  -6.2932657559759498e-08
   7.4288560496938697e-12   6.5402676110215076e-08
  -3.4079371016102178e-12  -6.6765958425133734e-08
  -4.2103551283832687e-14   6.7167987314126551e-08
   2.9669933952789814e-12  -6.6744060241817065e-08
  -5.4117209341094045e-12   6.5619221605149687e-08
   7.4201765726742537e-12  -6.3908326636257874e-08
  -9.0347789825720390e-12   6.1716213629266084e-08
   1.0296205886835976e-11  -5.9137961427591424e-08
  -1.1243127376195512e-11   5.6259224007128205e-08
   1.1912050376170213e-11  -5.3156623712066962e-08
  -1.2337296405161553e-11   4.9898190406240074e-08
   1.2550843186391771e-11  -4.6543833822315122e-08
  -1.2582310723793787e-11   4.3145841117304945e-08
   1.2459005980398525e-11  -3.9749388260793635e-08
  -1.2205928291418206e-11   3.6393058685366689e-08
   1.1845807882989509e-11  -3.3109362904467742e-08
  -1.1399193921556974e-11   2.9925249910682671e-08
   1.0884538254898507e-11  -2.6862608931676130e-08
  -1.0318312989865886e-11   2.3938755369784222e-08
   9.7151065114253730e-12  -2.1166898675626914e-08
  -9.0876948687208906e-12   1.8556589613040248e-08
   8.4472239740114367e-12  -1.6114143048242858e-08
  -7.8033197019622373e-12   1.3843036479494982e-08
   7.1641610264937571e-12  -1.1744283078756564e-08
  -6.5366306042274472e-12   9.8167800159381430e-09
   5.9264264624104147e-12  -8.0576282683660647e-09
  -5.3381860412231711e-12   6.4624266021680864e-09
   4.7755856247743523e-12  -5.0255412581525895e-09
  -4.2414083550312849e-12   3.7403494697236250e-09
   3.7377059261727809e-12  -2.5994588720559506e-09
  -3.2658609552796036e-12   1.5949037941412304e-09
   2.8266571653364063e-12  -7.1832123155783768e-10
  -2.4203467733101016e-12  -3.8897602990512706e-11
   2.0467724379742313e-12   6.8547265648711911e-10
  -1.7054347014355897e-12  -1.2301190834383825e-09
   1.3955015821225725e-12   1.6814476919268886e-09
  -1.1159046156227182e-12  -2.0478828527388772e-09
   8.6535636792234207e-13   2.3375933148259736e-09
  -6.4242157195556590e-13  -2.5584341027963009e-09
   4.4557768658885246e-13   2.7179050435804463e-09
  -2.7323581564411322e-13  -2.8231152630527539e-09
   1.2371677464211908e-13   2.8807599192513585e-09
   4.6517792668386795e-15  -2.8971027959606884e-09
  -1.1353220157027964e-13   2.8779683673482373e-09
   2.0464011687884727e-13  -2.8287389388098138e-09
  -2.7955314107729129e-13   2.7543550845358441e-09
   3.3980364287915513e-13  -2.6593284766230463e-09
  -3.8692485369344858e-13   2.5477494132444704e-09
   4.2233204794829340e-13  -2.4233009222230972e-09
  -4.4738121016849279e-13   2.2892779229102654e-09
   4.6335113172517445e-13  -2.1486055148137335e-09
  -4.7141582692206032e-13   2.0038579741998478e-09
   4.7265320305560734e-13  -1.8572821121674937e-09
  -4.6808398782867186e-13   1.7108195996482193e-09
   4.5866401246271819e-13  -1.5661270087588866e-09
  -4.4524600820586054e-13   1.4245999330576869e-09
   4.2859001717019389e-13  -1.2873943878505316e-09
  -4.0935803006432349e-13   1.1554484346759623e-09
   3.8815723022632285e-13  -1.0295048741485422e-09
  -3.6556836872914913e-13   9.1012919789926802e-10
   3.4206231894402034e-13  -7.9772876018469873e-10
  -3.1804449957105349e-13   6.9257332973689170e-10
   2.9389676637038509e-13  -5.9480963596961570e-10
  -2.6991069369205132e-13   5.0447868585679950e-10
   2.4633543905677909e-13  -4.2153084658070424e-10
  -2.2339995073422365e-13   3.4583916107223132e-10
   2.0128191857410265e-13  -2.7721269427255424e-10
  -1.8011497374336608e-13   2.1540702878954886e-10
   1.6001191037962926e-13  -1.6013554052570416e-10
  -1.4105212551793629e-13   1.1107920989266277e-10
   1.2326753203110541e-13  -6.7893343347882072e-11
  -1.0670157069474335e-13   3.0217316434764846e-11
   9.1382019838566230e-14   2.3201831686427807e-12
  -7.7280605452472047e-14  -3.0095741658856177e-11
   6.4390729200003230e-14   5.3484467289765607e-11
  -5.2701437640224811e-14  -7.2857677434942853e-11
   4.2140032295181109e-14   8.8579002436205255e-11
  -3.2653779625070965e-14  -1.0099981649694632e-10
   2.4215629539802751e-14   1.1045860978174839e-10
  -1.6770999351506114e-14  -1.1727857851187728e-10
   1.0249269525884709e-14   1.2176573535933900e-10
  -4.5844834935730453e-15  -1.2420827561408766e-10
  -2.8573873578332785e-16   1.2487580897598110e-10
   4.4174271859200621e-15  -1.2401928314664494e-10
  -7.8619588694740395e-15   1.2187001025308830e-10
   1.0702449476290690e-14  -1.1864089189463310e-10
  -1.3000054617321373e-14   1.1452587069337426e-10
   1.4791617935804347e-14  -1.0970094636217132e-10
  -1.6139627150448146e-14   1.0432456233918040e-10
   1.7096055850568494e-14  -9.8538461508878773e-11
  -1.7701998684628824e-14   9.2468360825294655e-11
   1.8007034522303730e-14  -8.6224879367354367e-11
  -1.8053709765885304e-14   7.9904780046483204e-11
   1.7870725747465463e-14  -7.3590836665403193e-11
  -1.7513391536105227e-14   6.7354416873599942e-11
   1.7012840504715638e-14  -6.1256033926401930e-11
  -1.6379596634566085e-14   5.5345260520143602e-11
   1.5654293596590059e-14  -4.9662200166074638e-11
  -1.4850256533068783e-14   4.4238764007265145e-11
   1.3976249665609226e-14  -3.9098434406307634e-11
  -1.3085071350057267e-14   3.4258995859990862e-11
   1.2179927448023582e-14  -2.9732841423300407e-11
  -1.1248559302624463e-14   2.5525277571324235e-11
   1.0322105896598935e-14  -2.1637822302110108e-11
  -9.4178088531617507e-15   1.8068262600292619e-11
   8.5446611127276705e-15  -1.4811519093603638e-11
  -7.6999332036944808e-15   1.1859520632429194e-11
   6.8963096435794290e-15  -9.2010968622181615e-12
  -6.1367585394681013e-15   6.8246862820304337e-12
   5.4160685875546991e-15  -4.7158915198029140e-12
  -4.7394157934071857e-15   2.8596945766936666e-12
   4.0961909186576079e-15  -1.2407096978062210e-12
  -3.4955387434564957e-15  -1.5763368558520425e-13
   2.9560537713791652e-15   1.3513315426104334e-12
  -2.4690802563444145e-15  -2.3560839684898851e-12
   2.0234317543795427e-15   3.1881007289023992e-12
  -1.6207986360461637e-15  -3.8630099533175897e-12
   1.2556934514008224e-15   4.3959180852450412e-12
  -9.3002157623908886e-16  -4.8013969173075523e-12
   6.3938452110885170e-16   5.0935019495074058e-12
  -3.8347894591227352e-16  -5.2854973240231551e-12
   1.7493437431841108e-16   5.3896171219169563e-12
   3.9769538482576196e-18  -5.4176248594896709e-12
  -1.6641305088760393e-16   5.3798521356749342e-12
   3.0633962218514671e-16  -5.2869082331747383e-12
  -4.2004267317978928e-16   5.1477183189583787e-12
   5.0634398688214474e-16  -4.9705112404068135e-12
  -5.6670041315843700e-16   4.7629011990654702e-12
   6.1575536546782865e-16  -4.5314990001804729e-12
  -6.5508006342134948e-16   4.2829588955062645e-12
   6.7570834048125179e-16  -4.0221782095213504e-12
  -6.9132477228370123e-16   3.7542681304482922e-12
   6.9185792429900838e-16  -3.4830745725416081e-12
  -6.8172874083609974e-16   3.2120856338931062e-12
   6.7462848492624738e-16  -2.9447168009211607e-12
  -6.5141759489860098e-16   2.6832433433895362e-12
   6.2225397028344717e-16  -2.4299265959272668e-12
  -5.9863699945729431e-16   2.1864393624253604e-12
   5.6988930325013681e-16  -1.9542294606027521e-12
  -5.3274571209690313e-16   1.7340546452730072e-12
   4.9628958645748827e-16  -1.5270316865438188e-12
  -4.6115054945261031e-16   1.3336234373104776e-12
   4.2754628231965229e-16  -1.1538517363133044e-12
  -3.9764871631235142e-16   9.8766208096014998e-13
   3.6207113770430189e-16  -8.3490416205747330e-13
  -3.2491698399333959e-16   6.9595363697133602e-13
   2.8936820141849466e-16  -5.6995399002846979e-13
  -2.5562909590414887e-16   4.5680680469055283e-13
   2.2953303104663432e-16  -3.5566228746897222e-13
  -2.1151253671503136e-16   2.6579739383890657e-13
   1.9043972368706679e-16  -1.8641759432669118e-13
  -1.5554865185714236e-16   1.1704067315968827e-13
   1.2895257458855605e-16  -5.7651859157747454e-14
  -1.1590758306560791e-16   6.7206505617597727e-15
   8.6634085373186151e-17   3.6313316621221281e-14
  -6.0009429083200467e-17  -7.1294082452006168e-14
   5.3794806731562086e-17   9.9711825884902592e-14
  -4.7064425720897561e-17  -1.2263966396547915e-13
   4.0985436993461575e-17   1.4030826288476050e-13
  -3.2965501525273881e-17  -1.5345089510566343e-13
   1.8752850203371849e-17   1.6198174608178012e-13
  -1.1850685515545911e-17  -1.6702571617241802e-13
  -5.4116247711582352e-19   1.6931663023496205e-13
   2.0153995419426010e-17  -1.6827230874405498e-13
  -2.3099535168873311e-17   1.6490199711495223e-13
   1.3821048627301144e-17  -1.5970103484094581e-13
  -8.8099238533382456e-18   1.5316711600794726e-13
   1.1639776818067167e-17  -1.4566455716549877e-13
  -1.4940671550206165e-17   1.3708726826664711e-13
   2.1821759888273266e-17  -1.2785570095030351e-13
  -4.0493512448318679e-17   1.1801044928272697e-13
   4.3509932603499639e-17  -1.0733830055700007e-13
  -2.5163893868901981e-17   9.6630610953420576e-14
   1.9504433031398947e-17  -8.6390385388816829e-14
  -2.0944809196291224e-17   7.6314069740356270e-14
   2.1455584362255152e-17  -6.6489152083268059e-14
  -2.8082437581434065e-17   5.6559194080521507e-14
   2.6552176580920042e-17  -4.7071888518926129e-14
  -2.0018008627167754e-17   3.8271628274354073e-14
   2.0599851108719724e-17  -2.9733979913465095e-14
  -1.9210230178549779e-17   2.1704628863184790e-14
   1.5010366970099766e-17  -1.4187977167986501e-14
  -1.4961563519586912e-17   7.1794628505011030e-15
   1.5621668506992335e-17  -6.8272104522744239e-16
  -1.2454744717337650e-17  -5.2910834053317185e-15
   1.0541481890702722e-17   1.0763612644368626e-14
  -1.2587349519288579e-17  -1.5498253187153062e-14
   1.3582803917149963e-17   1.9829341378524960e-14
  -1.3354857335095347e-17  -2.3989822969309610e-14
   9.4751118514439762e-18   2.7555023685513647e-14
  -8.6537884065120660e-18  -3.0600733131263404e-14
   1.0202705067088322e-17   3.3296773365479366e-14
  -4.7524868323743825e-18  -3.5558255416380704e-14
   3.4588736315557547e-18   3.7378979107345688e-14
  -9.1810854769403768e-18  -3.8825824383114399e-14
   8.0135536548389426e-18   3.9985086450624924e-14
  -4.8420568709458865e-18  -4.0832811070786767e-14
   5.9966398644409016e-18   4.1261238417147366e-14
  -2.2379872271455475e-18  -4.1465919247044618e-14
   1.2936365429236745e-19   4.1548921484171385e-14
  -1.6676854581116983e-18  -4.1369004492484141e-14
  -7.9999804215142324e-19   4.1096010649595933e-14
  -1.1912495945342245e-18  -4.0483167810762807e-14
   1.0718725826337835e-17   3.9470865030363531e-14
  -8.2122903846828721e-18  -3.8324722347672839e-14
  -5.9283864952409104e-18   3.7283999159119586e-14
   1.0266407895481830e-17  -3.6284860183408173e-14
  -2.6277573619950146e-19   3.4856386424110659e-14
  -6.1490006959788000e-18  -3.3293397265433510e-14
   1.0116969110386767e-18   3.1923453259576462e-14
  -2.9606426796809456e-18  -3.0231079124264509e-14
   4.5642485736376689e-18   2.8076779703285566e-14
  -1.2993796146523574e-19  -2.6321048882288696e-14
  -1.1313437302911382e-18   2.4637129146735742e-14
   9.3522910031731734e-18  -2.3191498575241435e-14
  -9.8764724715435347e-18   2.1920731019498954e-14
   2.2908787493873924e-18  -2.0263756832953499e-14
  -7.4350131548232702e-18   1.8704653297511093e-14
   2.5738884804437754e-18  -1.7338802154727449e-14
   1.4383416246897355e-17   1.5460465404809631e-14
  -8.5641385843404345e-18  -1.3484617254259503e-14
  -3.6234535038134965e-18   1.2452198954374022e-14
   3.3922719823559879e-18  -1.1411134300334767e-14
  -3.9568935934977121e-18   1.0354515431394677e-14
   1.4339487719179181e-18  -9.5490200110761947e-15
  -2.6495703437506551e-19   8.4588074232625074e-15
  -5.8220415078369815e-19  -7.6300124369978579e-15
   5.1937691532073116e-18   6.7592022586814240e-15
  -4.2088812489430992e-18  -5.7127961670261876e-15
   8.7883040751386199e-19   4.7663811319946227e-15
   4.7621368538260417e-18  -4.1876785451449040e-15
  -3.1039378353839699e-18   3.7243039090196820e-15
  -7.0882285913091026e-18  -3.0178587766667585e-15
   5.8421875469454079e-18   2.2257595467710750e-15
  -5.7455751147677866e-19  -1.7138814701051150e-15
   6.3246140586925783e-19   1.3259131659024694e-15
   1.6001333127273888e-18  -9.0977149883612440e-16
   5.8986964432172330e-19   5.8215227977397586e-16
  -3.5933367997068908e-18  -2.4141372151555793e-16
  -1.0164652737495729e-18  -9.1934656663384694e-17
  -1.3299592670721515e-18   2.9276361289969091e-16
   3.3331194539714600e-18  -1.5976893612068990e-16


==> crs_King_No700_K_13.txt <==
   1.7445748765858013e+00  -2.6029338819812637e+01
  -2.8380404432694597e+00   4.9906238454105122e+01
   1.8097420766904619e+00  -4.6382596753086368e+01
  -1.2239181633504079e+00   4.2667270147343274e+01
   8.9531876758969986e-01  -3.9039087772983912e+01
  -6.9980283693773460e-01   3.5504720006625668e+01
   5.7196074787997531e-01  -3.2041059403606567e+01
  -4.8062451845993065e-01   2.8641191032065972e+01
   4.1078392611146874e-01  -2.5312316145167550e+01
  -3.5477174038506143e-01   2.2068648214282479e+01
   3.0837143191082633e-01  -1.8926424818236445e+01
  -2.6907998372645103e-01   1.5901219576065944e+01
   2.3530263732090881e-01  -1.3006665176254517e+01
  -2.0595801962973065e-01   1.0253956280364134e+01
   1.8027309883609471e-01  -7.6517566658815204e+00
  -1.5767051123473283e-01   5.2063095129534833e+00
   1.3770335540347289e-01  -2.9216413288395340e+00
  -1.2001558407877158e-01   7.9980214004234407e-01
   1.0431686633263827e-01   1.1588885298387026e+00
  -9.0365977046103427e-02  -2.9556050479326195e+00
   7.7959418522700233e-02   4.5927956575906173e+00
  -6.6923369885467779e-02  -6.0739817888406415e+00
   5.7107827134769043e-02   7.4035771927802880e+00
  -4.8382229654490801e-02  -8.5867261827704766e+00
   4.0632124292407507e-02   9.6291597568868497e+00
  -3.3756571659223342e-02  -1.0537068148806034e+01
   2.7666095449168780e-02   1.1316988339848022e+01
  -2.2281036801660523e-02  -1.1975705112162805e+01
   1.7530216173523863e-02   1.2520164327137678e+01
  -1.3349832269338772e-02  -1.2957397217880153e+01
   9.6825463090765024e-03   1.3294454598759355e+01
  -6.4767129955766002e-03  -1.3538349996424754e+01
   3.6857289445960898e-03   1.3696010804485089e+01
  -1.2674761390756529e-03  -1.3774236648878896e+01
  -8.1615699344231513e-04   1.3779664229664093e+01
   2.5996905329760240e-03  -1.3718737973324826e+01
  -4.1144148544201278e-03   1.3597685892355770e+01
   5.3887078870785490e-03  -1.3422500103806575e+01
  -6.4483148021774366e-03   1.3198921508711955e+01
   7.3165957784408963e-03  -1.2932428178841091e+01
  -8.0147464658930894e-03   1.2628227037993561e+01
   8.5619949548146907e-03  -1.2291248461569625e+01
  -8.9757784057053897e-03   1.1926143451698744e+01
   9.2719019745188796e-03  -1.1537283075490391e+01
  -9.4646822443374117e-03   1.1128759881890147e+01
   9.5670770313121215e-03  -1.0704391037988684e+01
  -9.5908031508917507e-03   1.0267722949072025e+01
   9.5464434990100277e-03  -9.8220371481066362e+00
  -9.4435446109525072e-03   9.3703572601650933e+00
   9.2907057013298135e-03  -8.9154568654552175e+00
  -9.0956600551315697e-03   8.4598681014347843e+00
   8.8653495279495259e-03  -8.0058908599420491e+00
  -8.6059928188409133e-03   7.5556024495839225e+00
   8.3231480992432827e-03  -7.1108676067826000e+00
  -8.0217705130273265e-03   6.6733487510641458e+00
   7.7062650044412602e-03  -6.2445163913756518e+00
  -7.3805348804984886e-03   5.8256596005755981e+00
   7.0480264711202389e-03  -5.4178964847598161e+00
  -6.7117702128269563e-03   5.0221845828679026e+00
   6.3744184491830664e-03  -4.6393311400718957e+00
  -6.0382802126941791e-03   4.2700032058642945e+00
   5.7053532278971870e-03  -3.9147375145485985e+00
  -5.3773533533834853e-03   3.5739501120608472e+00
   5.0557416610731197e-03  -3.2479456987290480e+00
  -4.7417493338130683e-03   2.9369266627656327e+00
   4.4364005470368378e-03  -2.6410017840009656e+00
  -4.1405334865000218e-03   2.3601945916508358e+00
   3.8548196418206342e-03  -2.0944513637829805e+00
  -3.5797815044858474e-03   1.8436487596468827e+00
   3.3158087889980908e-03  -1.6076010791728925e+00
  -3.0631732867920551e-03   1.3860671467651398e+00
   2.8220424543444339e-03  -1.1787568190220110e+00
  -2.5924918294052430e-03   9.8533711824823977e-01
   2.3745163624502626e-03  -8.0543799558765850e-01
  -2.1680407441888134e-03   6.3865772933050269e-01
   1.9729288042146251e-03  -4.8456796544771324e-01
  -1.7889920505934805e-03   3.4271840869830589e-01
   1.6159974153021586e-03  -2.1264117375750258e-01
  -1.4536742659236556e-03   9.3854806741770935e-02
   1.3017207398265934e-03   1.4132011726581585e-02
  -1.1598094531834831e-03  -1.1181707015082462e-01
   1.0275926335845573e-03   1.9970152423593321e-01
  -9.0470672165884024e-04  -2.7828707679151848e-01
   7.9077648399469196e-04   3.4807342658798773e-01
  -6.8541867674430841e-04  -4.0955597313463599e-01
   5.8824529658859184e-04   4.6322376428102546e-01
  -4.9886645319867340e-04  -5.0955767355469195e-01
   4.1689289496330153e-04   5.4902879423119266e-01
  -3.4193821753610162e-04  -5.8209703727831008e-01
   2.7362078267842042e-04   6.0920992051754697e-01
  -2.1156537293496986e-04  -6.3080153659506943e-01
   1.5540460585681260e-04   6.4729168764584122e-01
  -1.0478012978273481e-04  -6.5908517486099349e-01
   5.9343621595545087e-05   6.6657123152586240e-01
  -1.8757605367515566e-05  -6.7012308847777757e-01
  -1.7303890587428457e-05   6.7009766133495385e-01
   4.9154822051100148e-05  -6.6683534926617294e-01
  -7.7096747659203071e-05   6.6065993550114877e-01
   1.0141856425845303e-04  -6.5187858022026546e-01
  -1.2239634612001008e-04   6.4078189690648502e-01
   1.4029327627932133e-04  -6.2764410368851864e-01
  -1.5535965921190944e-04   6.1272324165062841e-01
   1.6783300493759571e-04  -5.9626145252772567e-01
  -1.7793817547208753e-04   5.7848530864337599e-01
   1.8588758531210963e-04  -5.5960618838047649e-01
  -1.9188144835804815e-04   5.3982069089844964e-01
   1.9610806434841179e-04  -5.1931108422528893e-01
  -1.9874413850365182e-04   4.9824578125657631e-01
   1.9995512865508030e-04  -4.7677983858548451e-01
  -1.9989561467604282e-04   4.5505547346707664e-01
   1.9870968553347605e-04  -4.3320259458611482e-01
  -1.9653133974096974e-04   4.1133934264969785e-01
   1.9348489542600651e-04  -3.8957263716359758e-01
  -1.8968540662365314e-04   3.6799872607427309e-01
   1.8523908277774814e-04  -3.4670373526664955e-01
  -1.8024370876811829e-04   3.2576421520093002e-01
   1.7478906309864952e-04  -3.0524768224997895e-01
  -1.6895733217006783e-04   2.8521315256205759e-01
   1.6282351882484448e-04  -2.6571166652219358e-01
  -1.5645584359565934e-04   2.4678680211938819e-01
   1.4991613731145500e-04  -2.2847517574642751e-01
  -1.4326022391983730e-04   2.1080692916466140e-01
   1.3653829256945500e-04  -1.9380620155783865e-01
  -1.2979525816372622e-04   1.7749158577768021e-01
   1.2307110975141576e-04  -1.6187656804952222e-01
  -1.1640124625971248e-04   1.4696995055933496e-01
   1.0981679919877449e-04  -1.3277625648460764e-01
  -1.0334494207771489e-04   1.1929611716123968e-01
   9.7009186375914287e-05  -1.0652664119686453e-01
  -9.0829664002234673e-05   9.4461765449004712e-02
   8.4823396253305664e-05  -8.3092587884296354e-02
  -7.9004549354545758e-05   7.2407682423146713e-02
   7.3384676728327944e-05  -6.2393395953375855e-02
  -6.7972948187428360e-05   5.3034127766844658e-02
   6.2776366301095952e-05  -4.4312591735513496e-02
  -5.7799970218860066e-05   3.6210061598149157e-02
   5.3047027271565955e-05  -2.8706599776444436e-02
  -4.8519212700012423e-05   2.1781270180305002e-02
   4.4216777882067589e-05  -1.5412335496628389e-02
  -4.0138707449068789e-05   9.5774394848293799e-03
   3.6282865698383519e-05  -4.2537748257763207e-03
  -3.2646132718572520e-05  -5.8176291072320073e-04
   2.9224530650584987e-05   4.9524346008567414e-03
  -2.6013340513969574e-05  -8.8815296154630373e-03
   2.3007210029033382e-05   1.2392249987835053e-02
  -2.0200252863989624e-05  -1.5507606103846097e-02
   1.7586139733311480e-05   1.8250323318415380e-02
  -1.5158181770194472e-05  -2.0642758905961924e-02
   1.2909406589075240e-05   2.2706828758843174e-02
  -1.0832627444485324e-05  -2.4463943256342120e-02
   8.9205058853636893e-06   2.5934951737310481e-02
  -7.1656082939987882e-06  -2.7140095021949126e-02
   5.5604566861253060e-06   2.8098965442083040e-02
  -4.0975741382591154e-06  -2.8830473854522989e-02
   2.7695251953826598e-06   2.9352823128405967e-02
  -1.5689515990093064e-06  -2.9683487614701933e-02
   4.8860366405573045e-07   2.9839198124085638e-02
   4.7863238225912824e-07  -2.9835931957897938e-02
  -1.3397107996891288e-06   2.9688907556070104e-02
   2.1014061844755195e-06  -2.9412583345187884e-02
  -2.7702964959931144e-06   2.9020660389398208e-02
   3.3527490016475206e-06  -2.8526088466472064e-02
  -3.8549088929033350e-06   2.7941075210873762e-02
   4.2826903390461738e-06  -2.7277097985177780e-02
  -4.6417697587559760e-06   2.6544918160348409e-02
   4.9375811013859225e-06  -2.5754597504307898e-02
  -5.1753129425782838e-06   2.4915516396890852e-02
   5.3599072107803552e-06  -2.4036393607374675e-02
  -5.4960593726141465e-06   2.3125307388498988e-02
   5.5882199165009285e-06  -2.2189717658186978e-02
  -5.6405969847211909e-06   2.1236489056725864e-02
   5.6571600141579698e-06  -2.0271914683384691e-02
  -5.6416442564356603e-06   1.9301740331893621e-02
   5.5975560576992314e-06  -1.8331189059171457e-02
  -5.5281787867843531e-06   1.7364985935922853e-02
   5.4365793096851988e-06  -1.6407382841381678e-02
  -5.3256149172813497e-06   1.5462183177546348e-02
   5.1979406195747812e-06  -1.4532766390495389e-02
  -5.0560167276449213e-06   1.3622112198228110e-02
   4.9021166532102050e-06  -1.2732824435474546e-02
  -4.7383348597998011e-06   1.1867154436392907e-02
   4.5665949071158062e-06  -1.1027023885952190e-02
  -4.3886575366391941e-06   1.0214047080001957e-02
   4.2061287504749040e-06  -9.4295525425955526e-03
  -4.0204678416799934e-06   8.6746039573224101e-03
   3.8329953393607527e-06  -7.9500203768563850e-03
  -3.6449008353370969e-06   7.2563956817531692e-03
   3.4572506636724465e-06  -6.5941172661068657e-03
  -3.2709954089474804e-06   5.9633839335354148e-03
   3.0869772216374102e-06  -5.3642229923537166e-03
  -2.9059369232303733e-06   4.7965065437788361e-03
   2.7285208860772273e-06  -4.2599669615384526e-03
  -2.5552876756332026e-06   3.7542115653055701e-03
   2.3867144462923293e-06  -3.2787364940886805e-03
  -2.2232030830896322e-06   2.8329397890226862e-03
   2.0650860844482518e-06  -2.4161336978438227e-03
  -1.9126321828832857e-06   2.0275562160864784e-03
   1.7660517018586764e-06  -1.6663818821716469e-03
  -1.6255016495221449e-06   1.3317318455719970e-03
   1.4910905500735759e-06  -1.0226832289617384e-03
  -1.3628830157039668e-06   7.3827780663362520e-04
   1.2409040631554126e-06  -4.7753002266083007e-04
  -1.1251431788820982e-06   2.3943437324387917e-04
   1.0155581390318153e-06  -2.2972178411422988e-05
  -9.1207859017808451e-07  -1.7288223119592370e-04
   8.1460939712088039e-07   3.4915588638489428e-04
  -7.2303376539650870e-07  -5.0687208400336666e-04
   6.3721614643971601e-07   6.4704579770532742e-04
  -5.5700493286069741e-07  -7.7067956862168590e-04
   4.8223495211268668e-07   8.7875984978388248e-04
  -4.1272976723854996e-07  -9.7225377861594772e-04
   3.4830379277314325e-07   1.0521063520180925e-03
  -2.8876423474583544e-07  -1.1192379791372655e-03
   2.3391286336326511e-07   1.1745423875303153e-03
  -1.8354762652269545e-07  -1.2188848589521754e-03
   1.3746411241801396e-07   1.2531007717112260e-03
  -9.5456870235133167e-08  -1.2779944272802172e-03
   5.7320597189295388e-08   1.2943381396234343e-03
  -2.2851198991960054e-08  -1.3028715664404557e-03
  -8.1532678517988553e-09   1.3043012623761103e-03
   3.5891764304149843e-08  -1.2993004351154669e-03
  -6.0559540257101399e-08   1.2885088860813735e-03
   8.2347502202005179e-08  -1.2725331183267524e-03
  -1.0144167025108396e-07   1.2519465951060201e-03
   1.1802271771831307e-07  -1.2272901333963866e-03
  -1.3226558722575528e-07   1.1990724175558883e-03
   1.4433917696169083e-07  -1.1677706191187403e-03
  -1.5440609141300268e-07   1.1338311095504961e-03
   1.6262245120147955e-07  -1.0976702536151918e-03
  -1.6913775685681981e-07   1.0596752717969096e-03
   1.7409480115668131e-07  -1.0202051609698383e-03
  -1.7762962562720500e-07   9.7959166327298789e-04
   1.7987151697987604e-07  -9.3814027393613936e-04
  -1.8094303891701075e-07   8.9613127939965141e-04
   1.8096009564766204e-07  -8.5382081780619086e-04
  -1.8003202344849083e-07   8.1144195463588216e-04
   1.7826170676813662e-07  -7.6920576677874815e-04
  -1.7574571574459441e-07   7.2730242902838387e-04
   1.7257446218878694e-07  -6.8590229750118098e-04
  -1.6883237113754529e-07   6.4515698502220272e-04
   1.6459806578634407e-07  -6.0520042409582440e-04
  -1.5994456315108301e-07   5.6614991344312632e-04
   1.5493947823047279e-07  -5.2810714466397523e-04
  -1.4964523523552759e-07   4.9115920597666792e-04
   1.4411928337749375e-07  -4.5537956033618463e-04
  -1.3841431608103513e-07   4.2082899569185437e-04
   1.3257849216850180e-07  -3.8755654544982219e-04
  -1.2665565712659089e-07   3.5560037754389504e-04
   1.2068556404679617e-07  -3.2498865082583004e-04
  -1.1470409253166210e-07   2.9574033777229550e-04
   1.0874346483934303e-07  -2.6786601275486510e-04
  -1.0283245870428023e-07   2.4136860536060797e-04
   9.6996615636744641e-08  -2.1624411848097805e-04
  -9.1258444362724964e-08   1.9248231106479529e-04
   8.5637618688886502e-08  -1.7006734562694651e-04
  -8.0151169770406726e-08   1.4897840076121482e-04
   7.4813671772837965e-08  -1.2919024903298228e-04
  -6.9637420956240447e-08   1.1067380081301062e-04
   6.4632608162475691e-08  -9.3396614663764262e-05
  -5.9807484054541083e-08   7.7323375007199777e-05
   5.5168517412506360e-08  -6.2416337919436553e-05
  -5.0720545956531350e-08   4.8635745949055452e-05
   4.6466920151104500e-08  -3.5940212931058302e-05
  -4.2409639812353818e-08   2.4287079781209277e-05
   3.8549483423976619e-08  -1.3632742364272513e-05
  -3.4886130290191556e-08   3.9329525131907403e-06
   3.1418275696512025e-08   4.8569066757610199e-06
  -2.8143739506302165e-08  -1.2781570133824092e-05
   2.5059567870640555e-08   1.9885663571321809e-05
  -2.2162128211072363e-08  -2.6213498524818870e-05
   1.9447197954811162e-08   3.1808888550554177e-05
  -1.6910047397751358e-08  -3.6714985426075891e-05
   1.4545516340391641e-08   4.0974134252986581e-05
  -1.2348085042945181e-08  -4.4627746327179594e-05
   1.0311939783756122e-08   4.7716188694993585e-05
  -8.4310331288626015e-09  -5.0278689340710086e-05
   6.6991392483559974e-09   5.2353256942372637e-05
  -5.1099042098438364e-09  -5.3976614215041010e-05
   3.6568919060950613e-09   5.5184143849707298e-05
  -2.3336257892429784e-09  -5.6009846089027472e-05
   1.1336263898380575e-09   5.6486307043618308e-05
  -5.0444791196019325e-11  -5.6644676879096252e-05
  -9.2230727182437800e-10   5.6514657025093106e-05
   1.7909307100686192e-09  -5.6124495594597689e-05
  -2.5616157268352685e-09   5.5500990263059853e-05
   3.2404213464111415e-09  -5.4669497880540108e-05
  -3.8332577919430215e-09   5.3653950102886959e-05
   4.3458713799246922e-09  -5.2476874416088450e-05
  -4.7838317650035493e-09   5.1159419927174199e-05
   5.1525214877574965e-09  -4.9721387330207344e-05
  -5.4571276055437428e-09   4.8181262519569449e-05
   5.7026351175115031e-09  -4.6556253322487986e-05
  -5.8938220801711126e-09   4.4862328877622040e-05
   6.0352562549382291e-09  -4.3114261231727643e-05
  -6.1312932577793860e-09   4.1325668730067715e-05
   6.1860760953385537e-09  -3.9509060802974516e-05
  -6.2035355885457659e-09   3.7675883830188575e-05
   6.1873919071122026e-09  -3.5836567737970203e-05
  -6.1411572367922242e-09   3.4000573034562706e-05
   6.0681389793119372e-09  -3.2176438019626224e-05
  -5.9714437636838662e-09   3.0371825924749262e-05
   5.8539821504824481e-09  -2.8593571762968316e-05
  -5.7184737312439757e-09   2.6847728680796779e-05
   5.5674527572916541e-09  -2.5139613649535467e-05
  -5.4032741683019668e-09   2.3473852328201199e-05
   5.2281198500940429e-09  -2.1854422967462251e-05
  -5.0440051270821889e-09   2.0284699231820727e-05
   4.8527855373732186e-09  -1.8767491833629442e-05
  -4.6561636775819071e-09   1.7305088902859220e-05
   4.4556960524499529e-09  -1.5899295003503401e-05
  -4.2528000606525966e-09   1.4551468746939110e-05
   4.0487610614551713e-09  -1.3262558961151781e-05
  -3.8447391698521637e-09   1.2033139366412042e-05
   3.6417760902749589e-09  -1.0863441738883535e-05
  -3.4408020171683240e-09   9.7533875478702699e-06
   3.2426422538632083e-09  -8.7026180630427340e-06
  -3.0480235481291212e-09   7.7105229262573757e-06
   2.8575804886668726e-09  -6.7762671975710139e-06
  -2.6718618284562043e-09   5.8988169017517260e-06
   2.4913362408469742e-09  -5.0769630813591082e-06
  -2.3163981414637722e-09   4.3093443934114149e-06
   2.1473733411183955e-09  -3.5944682713346499e-06
  -1.9845242827349847e-09   2.9307307029785432e-06
   1.8280551366184785e-09  -2.3164346419337062e-06
  -1.6781167640337930e-09   1.7498071009410645e-06
   1.5348113607313245e-09  -1.2290149939737110e-06
  -1.3981968939701338e-09   7.5217972497075990e-07
   1.2682913494406797e-09  -3.1739061535748064e-07
  -1.1450765386971385e-09  -7.7282802579259761e-08
   1.0285020867471763e-09   4.3377958443750208e-07
  -9.1848892832039838e-10  -7.5403718463757070e-07
   8.1493246087500457e-10   1.0399822707881386e-06
  -7.1770586884861422e-10  -1.2935224657910066e-06
   6.2666293473701284e-10   1.5165389611754260e-06
  -5.4164079144960694e-10  -1.7108799779621948e-06
   4.6246243194106042e-10   1.8783550091159379e-06
  -3.8893901060626811e-10  -2.0207297965444606e-06
   3.2087208660164705e-10   2.1397220123045150e-06
  -2.5805552865314237e-10  -2.2369975716663304e-06
   2.0027743578034193e-10   2.3141675516468896e-06
  -1.4732175601013086e-10  -2.3727856827094120e-06
   9.8969708536207251e-11   2.4143463371182244e-06
  -5.5001327103723454e-11  -2.4402830107499796e-06
   1.5196692032761596e-11   2.4519672437441619e-06
   2.0663103194989286e-11  -2.4507079311284464e-06
  -5.2794832648574143e-11   2.4377510150143806e-06
   8.1412148831257701e-11  -2.4142795052948238e-06
  -1.0672505208552801e-10   2.3814138053801278e-06
   1.2893910461723444e-10  -2.3402122966514786e-06
  -1.4825470186671323e-10   2.2916721786524188e-06
   1.6486670023930457e-10  -2.2367305202487857e-06
  -1.7896396410625632e-10   2.1762655035827588e-06
   1.9072904363161733e-10  -2.1110978259576174e-06
  -2.0033790846160099e-10   2.0419922425171095e-06
   2.0795961277992348e-10  -1.9696592432449552e-06
  -2.1375618096199723e-10   1.8947568267688344e-06
   2.1788253847052562e-10  -1.8178923513394725e-06
  -2.2048643389982437e-10   1.7396244527052540e-06
   2.2170841905424134e-10  -1.6604650234006806e-06
  -2.2168180165975262e-10   1.5808812158167641e-06
   2.2053277233440416e-10  -1.5012974788622036e-06
  -2.1838048811861312e-10   1.4220976049220755e-06
   2.1533711468233542e-10  -1.3436267658938789e-06
  -2.1150799047934480e-10   1.2661935517878703e-06
   2.0699179949759589e-10  -1.1900719880998763e-06
  -2.0188078777131775e-10   1.1155035221894722e-06
   1.9626094093011223e-10  -1.0426989822535285e-06
  -1.9021202903441987e-10   9.7184049148679553e-07
   1.8380797501800238e-10  -9.0308334312198155e-07
  -1.7711707243547822e-10   8.3655781989273095e-07
   1.7020211526711978e-10  -7.7237095873350259e-07
  -1.6312074781943766e-10   7.1060826456842797e-07
   1.5592563298566160e-10  -6.5133536141139910e-07
  -1.4866469335949801e-10   5.9459957869227679e-07
   1.4138136906830001e-10  -5.4043147549093996e-07
  -1.3411478515837366e-10   4.8884629900704489e-07
   1.2690003306925436e-10  -4.3984537926283615e-07
  -1.1976846739006657e-10   3.9341745882196398e-07
   1.1274781446660222e-10  -3.4953994780615330e-07
  -1.0586239420409844e-10   3.0818011923845222e-07
   9.9133492452764854e-11  -2.6929624262284565e-07
  -9.2579455032976454e-11   2.3283864266029914e-07
   8.6215782427503583e-11  -1.9875069984371970e-07
  -8.0055510603980438e-11   1.6696979605820564e-07
   7.4109364744222111e-11  -1.3742818272428964e-07
  -6.8385878329287749e-11   1.1005380082656379e-07
   6.2891617420045971e-11  -8.4771044660842889e-08
  -5.7631290965900909e-11   6.1501464673622372e-08
   5.2607966855986804e-11  -4.0164418749583192e-08
  -4.7823239140806605e-11   2.0677668796165944e-08
   4.3277293299492204e-11  -2.9579336488916945e-09
  -3.8969086328553197e-11  -1.3078614805526204e-08
   3.4896488423427163e-11   2.7515889606019391e-08
  -3.1056423952977152e-11  -4.0437471878550336e-08
   2.7444967079977123e-11   5.1926251731650273e-08
  -2.4057306334111208e-11  -6.2064089987509203e-08
   2.0888064355859131e-11   7.0931512751169377e-08
  -1.7931390172358051e-11  -7.8607460460911865e-08
   1.5180823572612787e-11   8.5169058747539410e-08
  -1.2629557149277324e-11  -9.0691419841695461e-08
   1.0270491100759332e-11   9.5247469757969140e-08
  -8.0961875833658723e-12  -9.8907808998296587e-08
   6.0990393906434651e-12   1.0174059399994463e-07
  -4.2713970747395226e-12  -1.0381144010948577e-07
   2.6054785356748582e-12   1.0518335462792361e-07
  -1.0934408914149856e-12  -1.0591667623870354e-07
  -2.7253394252919376e-13   1.0606904417676685e-07
   1.5002216580225856e-12  -1.0569538057140396e-07
  -2.5972785489700967e-12   1.0484787835022141e-07
   3.5712655777698020e-12  -1.0357601437446659e-07
  -4.4296395512978721e-12   1.0192657648244965e-07
   5.1797070088971262e-12  -9.9943689273831255e-08
  -5.8285129778302973e-12   9.7668856492976715e-08
   6.3829084138226511e-12  -9.5141014581972385e-08
  -6.8495822332390659e-12   9.2396591103409358e-08
   7.2349847581820278e-12  -8.9469567429844350e-08
  -7.5453418637677332e-12   8.6391550638556506e-08
   7.7865928531496314e-12  -8.3191846159217040e-08
  -7.9644342978193789e-12   7.9897539976705420e-08
   8.0843440153737201e-12  -7.6533580941606201e-08
  -8.1515200624862469e-12   7.3122861312136192e-08
   8.1709072090240117e-12  -6.9686306267813280e-08
  -8.1471836904872680e-12   6.6242962931977925e-08
   8.0848038119615828e-12  -6.2810083440867177e-08
  -7.9879588772054978e-12   5.9403218361330189e-08
   7.8605708539631039e-12  -5.6036304191717249e-08
  -7.7063383782626382e-12   5.2721744840686015e-08
   7.5287386431439839e-12  -4.9470508674510734e-08
  -7.3310081430697298e-12   4.6292206676059017e-08
   7.1161307812456768e-12  -4.3195177446997998e-08
  -6.8869365364555085e-12   4.0186569408141693e-08
   6.6460030133680948e-12  -3.7272414949385157e-08
  -6.3956997659119114e-12   3.4457717921309388e-08
   6.1382473330455428e-12  -3.1746526469407350e-08
  -5.8756554843974465e-12   2.9141993752960609e-08
   5.6097700185156296e-12  -2.6646459302495331e-08
  -5.3422311571932432e-12   2.4261515351510745e-08
   5.0745371695729547e-12  -2.1988066626112242e-08
  -4.8080545145733105e-12   1.9826396680211845e-08
   4.5440172524425330e-12  -1.7776218037647349e-08
  -4.2835382995941063e-12   1.5836733001809500e-08
   4.0275673718799208e-12  -1.4006690768491635e-08
  -3.7769171718856137e-12   1.2284430668975596e-08
   3.5322964878776445e-12  -1.0667930530654653e-08
  -3.2943348070227219e-12   9.1548545077925144e-09
   3.0635627327755526e-12  -7.7425901480986818e-09
  -2.8404477566974148e-12   6.4282861143237481e-09
   2.6253528862252205e-12  -5.2088972437300231e-09
  -2.4185540800423306e-12   4.0812117924692790e-09
   2.2202498971718136e-12  -3.0418794766237362e-09
  -2.0305556881866396e-12   2.0874474543065180e-09
   1.8496101228594883e-12  -1.2143835885057979e-09
  -1.6774359979614096e-12   4.1910378306513039e-10
   1.5140111319335078e-12   3.0200876343537469e-10
  -1.3593071777864764e-12  -9.5258323817836734e-10
   1.2131715028541152e-12   1.5362409057663796e-09
  -1.0755415441732949e-12  -2.0565767247927380e-09
   9.4627831331526356e-13   2.5171481317790855e-09
  -8.2512516846619817e-13  -2.9214628292550539e-09
   7.1192776489978172e-13   3.2729601069433022e-09
  -6.0643710145598281e-13  -3.5750011952581955e-09
   5.0840318806590933e-13   3.8308689543532821e-09
  -4.1761896118987066e-13  -4.0437563249104446e-09
   3.3380139032818902e-13   4.2167515055177579e-09
  -2.5665865647481528e-13  -4.3528440072328343e-09
   1.8589590818966932e-13   4.4549133948708066e-09
  -1.2127045464666099e-13  -4.5257237999070629e-09
   6.2511694711900848e-14   4.5679295884685942e-09
  -9.2644485075048523e-15  -4.5840690434682208e-09
  -3.8769721889114058e-14   4.5765620902542329e-09
   8.1808114495693579e-14  -4.5477091809137416e-09
  -1.2010500196267992e-13   4.4996921177292789e-09
   1.5398171246433853e-13  -4.4345799360797247e-09
  -1.8372553597336668e-13   4.3543252273158744e-09
   2.0958855653910282e-13  -4.2607663432080754e-09
  -2.3182401947929528e-13   4.1556270253537743e-09
   2.5068899985898468e-13  -4.0405232799290628e-09
  -2.6642080854226803e-13   3.9169663528523971e-09
   2.7924128234641358e-13  -3.7863612179491941e-09
  -2.8938645603264443e-13   3.6500117771301076e-09
   2.9707005529153834e-13  -3.5091257268429292e-09
  -3.0249403469181958e-13   3.3648188071299792e-09
   3.0586206620859869e-13  -3.2181124111805074e-09
  -3.0737772970500570e-13   3.0699456073190003e-09
   3.0720912940885319e-13  -2.9211727175268138e-09
  -3.0550941502121752e-13   2.7725666361883505e-09
   3.0244197237938923e-13  -2.6248293198380080e-09
  -2.9816165033569069e-13   2.4785902950439187e-09
   2.9282177044292425e-13  -2.3344111474165040e-09
  -2.8655224803298905e-13   2.1927884626237590e-09
   2.7946658113319539e-13  -2.0541612114509266e-09
  -2.7168005655465227e-13   1.9189110923500652e-09
   2.6330106853744276e-13  -1.7873661629101127e-09
  -2.5445183980048177e-13   1.6598049157585865e-09
   2.4522688497900454e-13  -1.5364606209688104e-09
  -2.3567598811487173e-13   1.4175249399861364e-09
   2.2588389304510716e-13  -1.3031488573660008e-09
  -2.1593211094949379e-13   1.1934470153224252e-09
   2.0589108253223528e-13  -1.0885009432147448e-09
  -1.9582543108988832e-13   9.8835988335398305e-10
   1.8578172796528930e-13  -8.9304710956524781e-10
  -1.7582413973616464e-13   8.0256042700705811e-10
   1.6597648953361958e-13  -7.1687204136385520e-10
  -1.5624712544017686e-13   6.3593640020372700e-10
   1.4670300255407351e-13  -5.5968842337686233e-10
  -1.3738815776637169e-13   4.8804588102990204e-10
   1.2831030806973117e-13  -4.2091209998722796e-10
  -1.1949726468055241e-13   3.5818037306864170e-10
   1.1096311543382512e-13  -2.9973253649518100e-10
  -1.0271813892391393e-13   2.4543828862274931e-10
   9.4769526183627955e-14  -1.9516054938203337e-10
  -8.7148046817397322e-14   1.4875952375823834e-10
   7.9876503753009286e-14  -1.0608621184689919e-10
  -7.2896392785194838e-14   6.6987502241323183e-11
   6.6198017968204338e-14  -3.1313165557232402e-11
  -5.9869245426620678e-14  -1.0940398078269671e-12
   5.3912410800227112e-14   3.0393140650800704e-11
  -4.8252765154074566e-14  -5.6739667227064087e-11
   4.2895261697454191e-14   8.0287959331072571e-11
  -3.7874308523745998e-14  -1.0119285285408307e-10
   3.3169843350456022e-14   1.1960726453570288e-10
  -2.8749062734428047e-14  -1.3568205745601920e-10
   2.4607891310768506e-14   1.4956380880829280e-10
  -2.0770760702516080e-14  -1.6139395399012144e-10
   1.7237270631295131e-14   1.7131196496650905e-10
  -1.3959842125923550e-14  -1.7945457701898833e-10
   1.0921494225208227e-14   1.8595406377264673e-10
  -8.1247759707548146e-15  -1.9093339137250645e-10
   5.5538950937792928e-15   1.9451464136916142e-10
  -3.2241838854273981e-15  -1.9681604389844579e-10
   1.1275045216719576e-15   1.9794664412910108e-10
   7.8956979637704168e-16  -1.9801542322729942e-10
  -2.5067772418800600e-15   1.9712386369877305e-10
   4.0183536061381358e-15  -1.9536715154756328e-10
  -5.3715175124621964e-15   1.9283743400055259e-10
   6.5787436713911580e-15  -1.8961990016815171e-10
  -7.6433436417652279e-15   1.8579643217884563e-10
   8.5593997835395363e-15  -1.8144350212277437e-10
  -9.3262536913743935e-15   1.7663369115563419e-10
   9.9673860536200018e-15  -1.7143307051906506e-10
  -1.0498051057231494e-14   1.6590269112998812e-10
   1.0918767705808227e-14  -1.6010186062923987e-10
  -1.1249647451106005e-14   1.5408488088733068e-10
   1.1497967380285528e-14  -1.4790218058817584e-10
  -1.1653862750055689e-14   1.4159921445443861e-10
   1.1749239132828988e-14  -1.3521749455607265e-10
  -1.1780040952980053e-14   1.2879523248413770e-10
   1.1745701490734658e-14  -1.2236616556513464e-10
  -1.1671445317535699e-14   1.1596091752259047e-10
   1.1501852333034761e-14  -1.0961055896893505e-10
  -1.1270337872672935e-14   1.0334214183785789e-10
   1.1070842610291213e-14  -9.7175238723086238e-11
  -1.0839610286266498e-14   9.1129270359012055e-11
   1.0539542200093034e-14  -8.5222269250472062e-11
  -1.0241668400376388e-14   7.9470921536824779e-11
   9.9233297299631716e-15  -7.3887717203696415e-11
  -9.5505092166924443e-15   6.8481755342140336e-11
   9.1857788838142318e-15  -6.3263238116791781e-11
  -8.8344479068641385e-15   5.8238422950259483e-11
   8.4599419975493062e-15  -5.3414122904077404e-11
  -8.0721208919503045e-15   4.8794397353457687e-11
   7.6858910621041663e-15  -4.4380576703031875e-11
  -7.2997061073262904e-15   4.0175734695081933e-11
   6.9068116405639941e-15  -3.6179683560954829e-11
  -6.5482386598530497e-15   3.2390778167185914e-11
   6.1962044815521169e-15  -2.8807615836548564e-11
  -5.8071544205119499e-15   2.5428750719767467e-11
   5.4374742257166679e-15  -2.2250406426410258e-11
  -5.0873233075000889e-15   1.9268338170615115e-11
   4.7361261660823698e-15  -1.6479116033716012e-11
  -4.4039739234963251e-15   1.3876507157003735e-11
   4.0975278993876078e-15  -1.1456342810104831e-11
  -3.7918957171610970e-15   9.2120807663061958e-12
   3.4788510128716236e-15  -7.1362656716903972e-12
  -3.1899752689370366e-15   5.2252771922835529e-12
   2.9261995903963093e-15  -3.4716852526909032e-12
  -2.6678064720089133e-15   1.8686717609038001e-12
   2.4164930176969886e-15  -4.1025214252485158e-13
  -2.1845245040754572e-15  -9.1215423075654489e-13
   1.9620142286234659e-15   2.1028794417371334e-12
  -1.7415587938327575e-15  -3.1691142007560253e-12
   1.5430870131932560e-15   4.1199627324637748e-12
  -1.3627707186382114e-15  -4.9600419755983794e-12
   1.1963876777665402e-15   5.6962187974874408e-12
  -1.0305516191082362e-15  -6.3354616470839144e-12
   8.6947249448083639e-16   6.8831109357076776e-12
  -7.2988279829423150e-16  -7.3453855045565885e-12
   5.8800775026506365e-16   7.7286414645107881e-12
  -4.6275916104738976e-16  -8.0386518233172950e-12
   3.6640881674044117e-16   8.2803721161053755e-12
  -2.7296264301125984e-16  -8.4591474550282206e-12
   1.7316123376805092e-16   8.5803019669809994e-12
  -7.7908624482883317e-17  -8.6492700345318574e-12
   4.1330960353025274e-18   8.6692401386298435e-12
   5.7012024844280466e-17  -8.6457845654183059e-12
  -1.2342408537985955e-16   8.5854130914198005e-12
   1.8821902653541057e-16  -8.4887814338348509e-12
  -2.3238475143293563e-16   8.3603152687814478e-12
   2.7853514717670190e-16  -8.2050434680457915e-12
  -3.1651519672972677e-16   8.0254053974709639e-12
   3.3727657554257868e-16  -7.8246047349040660e-12
  -3.7100732736793544e-16   7.6061002702537413e-12
   4.0193029860408677e-16  -7.3726338130527659e-12
  -4.1173089729660358e-16   7.1247223170143104e-12
   4.1065472941940766e-16  -6.8666353465027055e-12
  -4.2744732154122927e-16   6.6015087367814287e-12
   4.5631555329502329e-16  -6.3283472021644503e-12
  -4.7073818259009212e-16   6.0526220423256962e-12
   4.6318738948278642e-16  -5.7766231772624948e-12
  -4.5685009086578165e-16   5.4974365982323204e-12
   4.5412633436916915e-16  -5.2179779816966200e-12
  -4.3484783007831658e-16   4.9407101622435752e-12
   4.2773934073667139e-16  -4.6661086994961519e-12
  -4.3169828105022330e-16   4.3965183621246799e-12
   4.1544123115688713e-16  -4.1322351673856431e-12
  -4.0334092362407571e-16   3.8741567120962497e-12
   4.0101639535487047e-16  -3.6226392553637242e-12
  -3.9465967912614682e-16   3.3777975662702503e-12
   3.7798641147188908e-16  -3.1402002798356305e-12
  -3.4274411361828929e-16   2.9098773203947703e-12
   3.3139372236099247e-16  -2.6878234746851808e-12
  -3.3806209429810389e-16   2.4752500680809230e-12
   3.2392885710148826e-16  -2.2709314543309015e-12
  -3.1011348793281967e-16   2.0749073569512662e-12
   2.9759096700815700e-16  -1.8890777363991880e-12
  -2.6672636199151970e-16   1.7120656529526302e-12
   2.4229753388504634e-16  -1.5442829938375526e-12
  -2.3963326251399377e-16   1.3851004494730257e-12
   2.3228751735443419e-16  -1.2348732095575695e-12
  -2.1646463111892835e-16   1.0924312372647993e-12
   2.0685259594957847e-16  -9.5898631256115121e-13
  -1.7956470002584451e-16   8.3517839967486104e-13
   1.5239768839580431e-16  -7.1814153139419689e-13
  -1.5792024672456459e-16   6.0945975487463166e-13
   1.6301322933602050e-16  -5.0888514076285965e-13
  -1.4710999806784485e-16   4.1529752149564241e-13
   1.1773255774204143e-16  -3.2886256261583627e-13
  -1.0899932770423565e-16   2.5024288136143664e-13
   1.0827514197579986e-16  -1.7756849503031742e-13
  -1.0529858590961800e-16   1.1080828551611343e-13
   1.0485040424712572e-16  -5.0602139165764333e-14
  -7.0206712437353953e-17  -3.0961682782295274e-15
   3.9911231400263813e-17   5.1948217156602295e-14
  -4.7464977707571462e-17  -9.6600832276013976e-14
   5.6730071046171924e-17   1.3481679732716179e-13
  -4.0656830290316801e-17  -1.6961630201988392e-13
   2.4405284487728575e-17   1.9975509887184022e-13
  -2.6203069079060096e-17  -2.2411947343316685e-13
   2.8561217587725960e-17   2.4538736954639406e-13
  -1.9981097736685758e-17  -2.6393819660517474e-13
   1.7310782671841725e-18   2.7933045494811661e-13
  -5.5465139298936562e-18  -2.9119724752091223e-13
   1.3453089861931145e-17   2.9995729464801968e-13
  -3.7289953026798805e-18  -3.0680991508691627e-13
  -2.3972430185772742e-18   3.1193969896193615e-13
   6.1568775656376579e-18  -3.1347399711660748e-13
  -4.0724936174254762e-18   3.1356097343722872e-13
   2.6294718726140134e-18  -3.1261690732351945e-13
  -7.1058630382531345e-18   3.0885487517469862e-13
   8.1241310190416016e-18  -3.0435647590746349e-13
  -1.7956724351550873e-17   2.9904210460355622e-13
   1.9531213290951292e-17  -2.9165766411704172e-13
  -9.0737794534612004e-18   2.8362208038033813e-13
   1.5295170067544010e-17  -2.7511733275547535e-13
  -2.2305494439783985e-17   2.6611865295576261e-13
   1.6082528904075013e-17  -2.5667142759977381e-13
  -1.8038186400044379e-17   2.4675606386149006e-13
   2.4771165470365427e-17  -2.3555434342769509e-13
  -2.5516000434879270e-17   2.2436008345805152e-13
   2.7621543729145404e-17  -2.1383898621347207e-13
  -2.2028419357025088e-17   2.0183878116171208e-13
   2.4869873818520824e-17  -1.9068669642626992e-13
  -2.4156997908226298e-17   1.7954000377405010e-13
   1.1086725057072370e-17  -1.6831609050839492e-13
  -2.3832449728467396e-17   1.5739023983025559e-13
   2.4973753757109767e-17  -1.4568653162347333e-13
  -1.7813777130287026e-17   1.3623156731650020e-13
   3.8128290908877713e-17  -1.2684306688364799e-13
  -2.6079911085968282e-17   1.1526233999991098e-13
   4.4988360293647976e-18  -1.0509473597332691e-13
  -9.0928855691701951e-18   9.6652279776654283e-14
   9.4190580363882522e-18  -8.7462937271227894e-14
  -7.6285725731062406e-18   7.8223842155665199e-14
   6.8959099616214503e-18  -6.9814193418421862e-14
  -2.1977518592518309e-17   6.2119645404961114e-14
   3.2680990269166116e-17  -5.5306994047686236e-14
  -2.8412760196764446e-17   4.8521096599640995e-14
   2.1160097337679410e-17  -4.1118357813783841e-14
  -1.0021982892193611e-17   3.4479323955843268e-14
   1.6561607554382609e-17  -2.8815857926469636e-14
  -2.1082661216031677e-17   2.3653838069871801e-14
   9.4456101534617832e-18  -1.9441521983573667e-14
   1.2443645001880579e-18   1.5428334727682934e-14
   2.9346314779228869e-18  -1.2085685200921187e-14
  -1.8068676484325950e-17   9.3076345184919379e-15
   1.4169094219743549e-17  -6.1998546983276968e-15
  -8.4151228126184290e-18   3.1460720337624282e-15
   1.0567453708016957e-17  -5.2819721461756220e-16
  -4.7173583758941200e-18  -7.4863300484173799e-16
   3.9671515874431265e-19   4.6635246327229436e-16


==> enderrorISO.txt <==
   1.0000000e+00   2.9521904e-03
   2.0000000e+00   2.6919592e-03
   3.0000000e+00   4.9368463e-04
   4.0000000e+00   9.6625941e-06
   5.0000000e+00   1.5508983e-05
   6.0000000e+00   6.6201071e-07
   7.0000000e+00   7.8560527e-07
   8.0000000e+00   2.9057153e-07
   9.0000000e+00   5.4221147e-08
   1.0000000e+01   5.6688521e-10
   1.1000000e+01   6.1619687e-09
   1.2000000e+01   3.9327972e-09
   1.3000000e+01   1.9751099e-09
   1.4000000e+01   9.3314156e-10
   1.5000000e+01   4.3874593e-10
   1.6000000e+01   2.0821744e-10
   1.7000000e+01   9.8481223e-11
   1.8000000e+01   4.4650506e-11
   1.9000000e+01   1.7763568e-11
   2.0000000e+01   4.6611603e-12
   2.1000000e+01   1.1652901e-12
   2.2000000e+01   3.0695446e-12
   2.3000000e+01   2.9274361e-12
   2.4000000e+01   1.9610980e-12
   2.5000000e+01   8.5265128e-13
   2.6000000e+01   5.6843419e-14
   2.7000000e+01   2.8421709e-13
   2.8000000e+01   2.8421709e-13
   2.9000000e+01   1.7053026e-13
   3.0000000e+01   5.6843419e-14
   3.1000000e+01   5.6843419e-14
   3.2000000e+01   1.7053026e-13
   3.3000000e+01   5.6843419e-14
   3.4000000e+01   2.2737368e-13
   3.5000000e+01   5.6843419e-14
   3.6000000e+01   2.2737368e-13
   3.7000000e+01   2.2737368e-13
   3.8000000e+01   1.7053026e-13
   3.9000000e+01   5.6843419e-13
   4.0000000e+01   3.4106051e-13
   4.1000000e+01   3.9790393e-13
   4.2000000e+01   9.6633812e-13
   4.3000000e+01   6.2527761e-13
   4.4000000e+01   4.5474735e-13
   4.5000000e+01   1.4210855e-12
   4.6000000e+01   1.4210855e-12
   4.7000000e+01   1.1368684e-13
   4.8000000e+01   1.7053026e-12
   4.9000000e+01   2.7853275e-12
   5.0000000e+01   2.1600499e-12


==> enderrorm10.txt <==
   1.0000000e+00   8.1373239e-04
   2.0000000e+00   3.7147370e-05
   3.0000000e+00   1.3833255e-06
   4.0000000e+00   4.5961746e-08
   5.0000000e+00   1.4228482e-09
   6.0000000e+00   4.1585846e-11
   7.0000000e+00   2.1765922e-12
   8.0000000e+00   3.5731418e-12
   9.0000000e+00   2.9242164e-12
   1.0000000e+01   1.8215651e-11
   1.1000000e+01   2.9452107e-11
   1.2000000e+01   3.1350034e-11
   1.3000000e+01   1.4242163e-10
   1.4000000e+01   2.3550484e-10
   1.5000000e+01   1.9521162e-10
   1.6000000e+01   1.4103352e-10
   1.7000000e+01   2.8196756e-10
   1.8000000e+01   8.4605789e-10
   1.9000000e+01   1.8634341e-09
   2.0000000e+01   2.5557274e-09
   2.1000000e+01   1.0463805e-09
   2.2000000e+01   3.3064367e-09
   2.3000000e+01   5.5243807e-09
   2.4000000e+01   1.2440577e-09
   2.5000000e+01   9.1460770e-09
   2.6000000e+01   7.1739858e-10
   2.7000000e+01   1.4290829e-08
   2.8000000e+01   4.7332783e-09
   2.9000000e+01   1.9825954e-08
   3.0000000e+01   1.7088216e-08
   3.1000000e+01   1.6137580e-08
   3.2000000e+01   3.4784779e-08
   3.3000000e+01   1.0880867e-08
   3.4000000e+01   3.2046139e-08
   3.5000000e+01   4.9316757e-08
   3.6000000e+01   2.0781786e-08
   3.7000000e+01   3.3078215e-08
   3.8000000e+01   7.0914823e-08
   3.9000000e+01   6.2216864e-08
   4.0000000e+01   6.1181606e-09
   4.1000000e+01   6.8896594e-08
   4.2000000e+01   1.1916223e-07
   4.3000000e+01   1.0788711e-07
   4.4000000e+01   2.7562859e-08
   4.5000000e+01   8.9684204e-08
   4.6000000e+01   1.8463322e-07
   4.7000000e+01   2.0267542e-07
   4.8000000e+01   1.2491449e-07
   4.9000000e+01   2.1393394e-08
   5.0000000e+01   1.7747137e-07


==> enderrorm20.txt <==
   1.0000000e+00   8.5348263e-06
   2.0000000e+00   6.2275806e-08
   3.0000000e+00   5.2940341e-10
   4.0000000e+00   4.4499959e-12
   5.0000000e+00   2.6201263e-14
   6.0000000e+00   9.9331654e-13
   7.0000000e+00   8.2667206e-13
   8.0000000e+00   6.1362027e-12
   9.0000000e+00   8.4937612e-12
   1.0000000e+01   6.6707750e-11
   1.1000000e+01   1.2051049e-10
   1.2000000e+01   1.6991331e-10
   1.3000000e+01   3.1272251e-10
   1.4000000e+01   6.6365591e-10
   1.5000000e+01   1.0845749e-09
   1.6000000e+01   6.7544359e-10
   1.7000000e+01   1.4961948e-09
   1.8000000e+01   2.9963814e-09
   1.9000000e+01   1.2931889e-09
   2.0000000e+01   6.0433942e-09
   2.1000000e+01   2.6703599e-09
   2.2000000e+01   9.1774672e-09
   2.3000000e+01   9.0439021e-09
   2.4000000e+01   6.5776325e-09
   2.5000000e+01   1.8649460e-08
   2.6000000e+01   1.1502373e-08
   2.7000000e+01   1.0941736e-08
   2.8000000e+01   3.0627986e-08
   2.9000000e+01   2.9665128e-08
   3.0000000e+01   3.3418486e-09
   3.1000000e+01   3.5048866e-08
   3.2000000e+01   6.1635232e-08
   3.3000000e+01   5.6644410e-08
   3.4000000e+01   1.6158646e-08
   3.5000000e+01   4.5203159e-08
   3.6000000e+01   1.0055661e-07
   3.7000000e+01   1.2248640e-07
   3.8000000e+01   9.5340832e-08
   3.9000000e+01   2.2797140e-08
   4.0000000e+01   7.2876966e-08
   4.1000000e+01   1.5952775e-07
   4.2000000e+01   2.0750763e-07
   4.3000000e+01   2.0005340e-07
   4.4000000e+01   1.3767298e-07
   4.5000000e+01   3.5902766e-08
   4.6000000e+01   8.1352064e-08
   4.7000000e+01   1.8951956e-07
   4.8000000e+01   2.6926107e-07
   4.9000000e+01   3.0922943e-07
   5.0000000e+01   3.0591304e-07


==> enderrorm6.txt <==
   1.0000000e+00   5.8004330e-02
   2.0000000e+00   1.9757780e-02
   3.0000000e+00   1.1270201e-03
   4.0000000e+00   1.8940597e-03
   5.0000000e+00   1.4109986e-04
   6.0000000e+00   5.4730763e-05
   7.0000000e+00   2.3737135e-05
   8.0000000e+00   7.3865961e-06
   9.0000000e+00   1.3625227e-07
   1.0000000e+01   2.1826910e-06
   1.1000000e+01   1.0874268e-07
   1.2000000e+01   5.0733585e-07
   1.3000000e+01   2.2804174e-07
   1.4000000e+01   4.0955929e-07
   1.5000000e+01   3.7056881e-08
   1.6000000e+01   2.4465961e-07
   1.7000000e+01   1.2690470e-07
   1.8000000e+01   4.2969988e-07
   1.9000000e+01   3.6065755e-07
   2.0000000e+01   1.9682736e-07
   2.1000000e+01   3.6641591e-07
   2.2000000e+01   5.8749675e-07
   2.3000000e+01   5.7208070e-07
   2.4000000e+01   8.7956358e-07
   2.5000000e+01   1.0349040e-06
   2.6000000e+01   5.9305848e-07
   2.7000000e+01   6.7886832e-07
   2.8000000e+01   1.8185485e-06
   2.9000000e+01   1.1464311e-06
   3.0000000e+01   1.5640609e-06
   3.1000000e+01   3.0712952e-06
   3.2000000e+01   4.5922799e-07
   3.3000000e+01   2.5744541e-06
   3.4000000e+01   5.1265018e-07
   3.5000000e+01   2.1408694e-06
   3.6000000e+01   1.4958343e-06
   3.7000000e+01   3.0207434e-06
   3.8000000e+01   3.7481687e-06
   3.9000000e+01   3.0089944e-06
   4.0000000e+01   5.4999380e-06
   4.1000000e+01   3.6821561e-07
   4.2000000e+01   5.9659750e-06
   4.3000000e+01   5.8488696e-06
   4.4000000e+01   2.6839520e-06
   4.5000000e+01   8.1135298e-06
   4.6000000e+01   3.9178540e-06
   4.7000000e+01   2.7695072e-06
   4.8000000e+01   5.9573235e-06
   4.9000000e+01   4.9210940e-06
   5.0000000e+01   1.6674085e-06


==> mudel_c_cPoly4.txt <==
   3.2986401899674624e+04   9.9387203748914643e-01   9.9389365348564640e-01
   3.2986401899674624e+03   9.9392325173118845e-01   9.9389365348564640e-01
   3.2986401899674627e+02   9.9443511664139217e-01   9.9389365348564640e-01
   3.2986401899674625e+01   9.9952624092512021e-01   9.9389365348564640e-01
   3.2986401899674624e+00   1.0478910196313587e+00   9.9389365348564640e-01
   2.9687761709707163e+00   1.0535667451004542e+00   9.9389365348564640e-01
   2.6389121519739702e+00   1.0605776113368617e+00   9.9389365348564640e-01
   2.3090481329772237e+00   1.0694588148172395e+00   9.9389365348564640e-01
   1.9791841139804776e+00   1.0810767334989162e+00   9.9389365348564640e-01
   1.6493200949837312e+00   1.0969332222294976e+00   9.9389365348564640e-01
   1.3194560759869851e+00   1.1198833190787698e+00   9.9389365348564640e-01
   1.0000000000000000e+00   1.1546587363423295e+00   9.9389365348564640e-01
   6.5972803799349256e-01   1.2221949687309159e+00   9.9389365348564640e-01
   4.9479602849511939e-01   1.2813231327738130e+00   9.9389365348564640e-01
   3.2986401899674628e-01   1.3838369922702474e+00   9.9389365348564640e-01
   2.9687761709707161e-01   1.4142902336435887e+00   9.9389365348564640e-01
   2.6389121519739700e-01   1.4502015386494209e+00   9.9389365348564640e-01
   2.3090481329772242e-01   1.4932649434786178e+00   9.9389365348564640e-01
   1.9791841139804775e-01   1.5459896824133319e+00   9.9389365348564640e-01
   1.6493200949837314e-01   1.6122767531948117e+00   9.9389365348564640e-01
   1.3194560759869850e-01   1.6985818200754355e+00   9.9389365348564640e-01
   9.8959205699023875e-02   1.8165283750981516e+00   9.9389365348564640e-01
   6.5972803799349250e-02   1.9898056274231812e+00   9.9389365348564640e-01
   4.9479602849511937e-02   2.1128290525938818e+00   9.9389365348564640e-01
   3.2986401899674625e-02   2.2794608512885453e+00   9.9389365348564640e-01
   2.6389121519739701e-02   2.3660061427744816e+00   9.9389365348564640e-01
   1.6493200949837312e-02   2.5353211973192793e+00   9.9389365348564640e-01
   1.3194560759869850e-02   2.6103318264129620e+00   9.9389365348564640e-01
   9.8959205699023882e-03   2.7032665415655983e+00   9.9389365348564640e-01
   6.5972803799349252e-03   2.8295579269638265e+00   9.9389365348564640e-01
   4.9479602849511941e-03   2.9174565618713313e+00   9.9389365348564640e-01
   3.2986401899674626e-03   3.0407818331221228e+00   9.9389365348564640e-01
   2.9687761709707161e-03   3.0728936495683850e+00   9.9389365348564640e-01
   2.6389121519739701e-03   3.1088692669747244e+00   9.9389365348564640e-01
   2.3090481329772236e-03   3.1497767499188076e+00   9.9389365348564640e-01
   1.9791841139804776e-03   3.1971868431973123e+00   9.9389365348564640e-01
   1.6493200949837313e-03   3.2535444844200443e+00   9.9389365348564640e-01
   1.3194560759869850e-03   3.3229611335837381e+00   9.9389365348564640e-01
   9.8959205699023878e-04   3.4131706563362418e+00   9.9389365348564640e-01
   6.5972803799349252e-04   3.5415841465425646e+00   9.9389365348564640e-01
   3.2986401899674626e-04   3.7638464466315793e+00   9.9389365348564640e-01


==> n_CoeffDiscon.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   9.8140316976451314e-01
   3.0000000000000000e+00   3.6396891067001719e-01
   4.0000000000000000e+00   1.0955143968955992e-01
   5.0000000000000000e+00   2.6794821917749779e-02
   6.0000000000000000e+00   5.2994513172650009e-03
   7.0000000000000000e+00   7.5600213644549735e-04
   8.0000000000000000e+00   1.2714509242740045e-04
   9.0000000000000000e+00   3.3319030005154940e-05
   1.0000000000000000e+01   3.9681782400722588e-05
   1.1000000000000000e+01   3.9336182345913458e-05
   1.2000000000000000e+01   3.9200739340935666e-05
   1.3000000000000000e+01   3.9051697897366595e-05
   1.4000000000000000e+01   3.8889795728287752e-05
   1.5000000000000000e+01   3.8714805070755031e-05
   1.6000000000000000e+01   3.8527260091278408e-05
   1.7000000000000000e+01   3.8326708405842937e-05
   1.8000000000000000e+01   3.8114004009340943e-05
   1.9000000000000000e+01   3.7888362778229753e-05
   2.0000000000000000e+01   3.7651087778613089e-05
   2.1000000000000000e+01   3.7400912787015509e-05
   2.2000000000000000e+01   3.7139753893842723e-05
   2.3000000000000000e+01   3.6865676070754820e-05
   2.4000000000000000e+01   3.6581411514658586e-05
   2.5000000000000000e+01   3.6284129217654413e-05
   2.6000000000000000e+01   3.5977623557701457e-05
   2.7000000000000000e+01   3.5657895839172836e-05
   2.8000000000000000e+01   3.5330095502869199e-05
   2.9000000000000000e+01   3.4988735991627457e-05
   3.0000000000000000e+01   3.4640665267226412e-05
   3.1000000000000000e+01   3.4278536426937849e-05
   3.2000000000000000e+01   3.3911293702145559e-05
   3.3000000000000000e+01   3.3529301308410029e-05
   3.4000000000000000e+01   3.3144055426100463e-05
   3.5000000000000000e+01   3.2743143162000166e-05
   3.6000000000000000e+01   3.2341129802095085e-05
   3.7000000000000000e+01   3.1922273901710778e-05
   3.8000000000000000e+01   3.1504791938906741e-05
   3.9000000000000000e+01   3.1068995837513025e-05
   4.0000000000000000e+01   3.0637403634701493e-05
   4.1000000000000000e+01   3.0185692606082465e-05
   4.2000000000000000e+01   2.9741404221393430e-05
   4.3000000000000000e+01   2.9274819992531986e-05
   4.4000000000000000e+01   2.8819301303162433e-05
   4.5000000000000000e+01   2.8338896639828393e-05
   4.6000000000000000e+01   2.7873661365545231e-05
   4.7000000000000000e+01   2.7380494640028734e-05
   4.8000000000000000e+01   2.6907100280534864e-05
   4.9000000000000000e+01   2.6402230030372343e-05
   5.0000000000000000e+01   2.5922273718607720e-05
   5.1000000000000000e+01   2.5406753207431982e-05
   5.2000000000000000e+01   2.4921867495061578e-05
   5.3000000000000000e+01   2.4396739293239381e-05
   5.4000000000000000e+01   2.3908587874238640e-05
   5.5000000000000000e+01   2.3374878477932671e-05
   5.6000000000000000e+01   2.2885151865818314e-05
   5.7000000000000000e+01   2.2343866379134107e-05
   5.8000000000000000e+01   2.1854277552687001e-05
   5.9000000000000000e+01   2.1306394431576768e-05
   6.0000000000000000e+01   2.0818674473506823e-05
   6.1000000000000000e+01   2.0265140381888592e-05
   6.2000000000000000e+01   1.9781034103856721e-05
   6.3000000000000000e+01   1.9222758881763500e-05
   6.4000000000000000e+01   1.8744020470798493e-05
   6.5000000000000000e+01   1.8181872241642006e-05
   6.6000000000000000e+01   1.7710260936275149e-05
   6.7000000000000000e+01   1.7145061375728880e-05
   6.8000000000000000e+01   1.6682337182258447e-05
   6.9000000000000000e+01   1.6114856967138167e-05
   7.0000000000000000e+01   1.5662776442145997e-05
   7.1000000000000000e+01   1.5093730897993783e-05
   7.2000000000000000e+01   1.4654042994555174e-05
   7.3000000000000000e+01   1.4084087974183574e-05
   7.4000000000000000e+01   1.3658529975295764e-05
   7.5000000000000000e+01   1.3088257969579354e-05
   7.6000000000000000e+01   1.2678551527530141e-05
   7.7000000000000000e+01   1.2108488035665361e-05
   7.8000000000000000e+01   1.1716335292819321e-05
   7.9000000000000000e+01   1.1146935485472906e-05
   8.0000000000000000e+01   1.0774015355928277e-05
   8.1000000000000000e+01   1.0205661016668990e-05
   8.2000000000000000e+01   9.8536255490668599e-06
   8.3000000000000000e+01   9.2866223478023215e-06
   8.4000000000000000e+01   8.9570932497943159e-06
   8.5000000000000000e+01   8.3916683310995959e-06
   8.6000000000000000e+01   8.0862336309479180e-06
   8.7000000000000000e+01   7.5225335658559311e-06
   8.8000000000000000e+01   7.2427444046603654e-06
   8.9000000000000000e+01   6.6808334894926550e-06
   9.0000000000000000e+01   6.4282010867347982e-06
   9.1000000000000000e+01   5.8680600263953258e-06
   9.2000000000000000e+01   5.6440527635838595e-06
   9.3000000000000000e+01   5.0855777485986315e-06
   9.4000000000000000e+01   4.8916184367785667e-06
   9.5000000000000000e+01   4.3346206060459875e-06
   9.6000000000000000e+01   4.1720838767763927e-06
   9.7000000000000000e+01   3.6162892160085905e-06
   9.8000000000000000e+01   3.4864990746154340e-06
   9.9000000000000000e+01   2.9315487245758112e-06
   1.0000000000000000e+02   2.8357762302695127e-06
   1.0100000000000000e+02   2.2812272476099913e-06
   1.0200000000000000e+02   2.2206883407320150e-06
   1.0300000000000000e+02   1.6660148801332982e-06
   1.0400000000000000e+02   1.6418683365730413e-06
   1.0500000000000000e+02   1.0864633208760674e-06
   1.0600000000000000e+02   1.0998087953166064e-06
   1.0700000000000000e+02   5.4298603369964517e-07
   1.0800000000000000e+02   5.9486223843458332e-07
   1.0900000000000000e+02   3.5859012812182658e-08
   1.1000000000000000e+02   1.2724196916111492e-07
   1.1100000000000000e+02   4.3477788078815893e-07
   1.1200000000000000e+02   3.0297653449370978e-07
   1.1300000000000000e+02   8.6891902712569042e-07
   1.1400000000000000e+02   6.9585366164000202e-07
   1.1500000000000000e+02   1.2666906099055011e-06
   1.1600000000000000e+02   1.0515832102280370e-06
   1.1700000000000000e+02   1.6283476294163841e-06
   1.1800000000000000e+02   1.3704893936213933e-06
   1.1900000000000000e+02   1.9542703922376832e-06
   1.2000000000000000e+02   1.6530233589288431e-06
   1.2100000000000000e+02   2.2449604909382585e-06
   1.2200000000000000e+02   1.8997592288483466e-06
   1.2300000000000000e+02   2.5010362996003862e-06
   1.2400000000000000e+02   2.1113896716982835e-06
   1.2500000000000000e+02   2.7232279870713655e-06
   1.2600000000000000e+02   2.2887210616395517e-06
   1.2700000000000000e+02   2.9123720786241129e-06
   1.2800000000000000e+02   2.4326681936380688e-06
   1.2900000000000000e+02   3.0694055997042523e-06
   1.3000000000000000e+02   2.5442486376490571e-06
   1.3100000000000000e+02   3.1953597836115813e-06
   1.3200000000000000e+02   2.6245767315877178e-06
   1.3300000000000000e+02   3.2913534009667728e-06
   1.3400000000000000e+02   2.6748572160257962e-06
   1.3500000000000000e+02   3.3585857413715071e-06
   1.3600000000000000e+02   2.6963785812503633e-06
   1.3700000000000000e+02   3.3983291951359969e-06
   1.3800000000000000e+02   2.6905061238348016e-06
   1.3900000000000000e+02   3.4119215518581319e-06
   1.4000000000000000e+02   2.6586747467742768e-06
   1.4100000000000000e+02   3.4007579422814286e-06
   1.4200000000000000e+02   2.6023815146349227e-06
   1.4300000000000000e+02   3.3662824950143191e-06
   1.4400000000000000e+02   2.5231780093781312e-06
   1.4500000000000000e+02   3.3099796730408989e-06
   1.4600000000000000e+02   2.4226624687640795e-06
   1.4700000000000000e+02   3.2333652984466845e-06
   1.4800000000000000e+02   2.3024717318355061e-06
   1.4900000000000000e+02   3.1379772679751629e-06
   1.5000000000000000e+02   2.1642730005527933e-06
   1.5100000000000000e+02   3.0253658610380771e-06
   1.5200000000000000e+02   2.0097553984222815e-06
   1.5300000000000000e+02   2.8970836812926009e-06
   1.5400000000000000e+02   1.8406212371685600e-06
   1.5500000000000000e+02   2.7546750448612620e-06
   1.5600000000000000e+02   1.6585770109339734e-06
   1.5700000000000000e+02   2.5996647410538270e-06
   1.5800000000000000e+02   1.4653239688174835e-06
   1.5900000000000000e+02   2.4335459119134457e-06
   1.6000000000000000e+02   1.2625480364477041e-06
   1.6100000000000000e+02   2.2577668008017765e-06
   1.6200000000000000e+02   1.0519088891395228e-06
   1.6300000000000000e+02   2.0737158070006166e-06
   1.6400000000000000e+02   8.3502767656059867e-07
   1.6500000000000000e+02   1.8827042555140351e-06
   1.6600000000000000e+02   6.1347269562768030e-07
   1.6700000000000000e+02   1.6859457233405280e-06
   1.6800000000000000e+02   3.8874197188412555e-07
   1.6900000000000000e+02   1.4845303013620143e-06
   1.7000000000000000e+02   1.6224099405764867e-07
   1.7100000000000000e+02   1.2793912994254101e-06
   1.7200000000000000e+02   6.4747131050520542e-08
   1.7300000000000000e+02   1.0712604273658932e-06
   1.7400000000000000e+02   2.9110316952354054e-07
   1.7500000000000000e+02   8.6060556531913791e-07
   1.7600000000000000e+02   5.1593131553828022e-07
   1.7700000000000000e+02   6.4754237244333738e-07
   1.7800000000000000e+02   7.3864567255002877e-07
   1.7900000000000000e+02   4.3170765879225318e-07
   1.8000000000000000e+02   9.5909481186805755e-07
   1.8100000000000000e+02   2.1208086312508396e-07
   1.8200000000000000e+02   1.1777331142560920e-06
   1.8300000000000000e+02   1.3253788472856412e-08
   1.8400000000000000e+02   1.3958288312505741e-06
   1.8500000000000000e+02   2.4737754203387635e-07
   1.8600000000000000e+02   1.6156294566452544e-06
   1.8700000000000000e+02   4.9469734310763650e-07
   1.8800000000000000e+02   1.8401969283645361e-06
   1.8900000000000000e+02   7.6051905765022416e-07
   1.9000000000000000e+02   2.0720552236522962e-06
   1.9100000000000000e+02   1.0486673409642076e-06
   1.9200000000000000e+02   2.3083326609740687e-06
   1.9300000000000000e+02   1.3535759768792339e-06
   1.9400000000000000e+02   2.5265726557595333e-06
   1.9500000000000000e+02   1.6382190031767481e-06
   1.9600000000000000e+02   2.6477271962351876e-06
   1.9700000000000000e+02   1.7794245150931928e-06
   1.9800000000000000e+02   2.4495519134768289e-06
   1.9900000000000000e+02   1.4525059874799762e-06
   2.0000000000000000e+02   1.4012764671210703e-06


==> n_cF_N35_Lc05.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   6.9020199780684977e-01
   3.0000000000000000e+00   3.7174825902223196e-01
   4.0000000000000000e+00   4.4046783478735599e-02
   5.0000000000000000e+00   4.0184358369643319e-02
   6.0000000000000000e+00   3.2322620198369047e-02
   7.0000000000000000e+00   1.0996373751430394e-02
   8.0000000000000000e+00   1.4527606238253987e-03
   9.0000000000000000e+00   4.7736668710109016e-03
   1.0000000000000000e+01   3.6250702381456241e-03
   1.1000000000000000e+01   1.5605275102953972e-03
   1.2000000000000000e+01   1.2265249879110933e-04
   1.3000000000000000e+01   4.6109544527144657e-04
   1.4000000000000000e+01   4.8501564893025972e-04
   1.5000000000000000e+01   2.9176535365798802e-04
   1.6000000000000000e+01   9.6832174262450279e-05
   1.7000000000000000e+01   1.8839382641391978e-05
   1.8000000000000000e+01   5.6739604872604464e-05
   1.9000000000000000e+01   4.8751522848666585e-05
   2.0000000000000000e+01   2.5692038048107902e-05
   2.1000000000000000e+01   5.7749451711310936e-06
   2.2000000000000000e+01   4.9202235381796747e-06
   2.3000000000000000e+01   7.5447394104697030e-06
   2.4000000000000000e+01   5.7310599747258674e-06
   2.5000000000000000e+01   2.7231884242156783e-06
   2.6000000000000000e+01   3.5557917686733578e-07
   2.7000000000000000e+01   8.3017613856072274e-07
   2.8000000000000000e+01   1.0467366784312668e-06
   2.9000000000000000e+01   7.5073893223440361e-07
   3.0000000000000000e+01   3.3539543739008696e-07
   3.1000000000000000e+01   2.2011892676906662e-08
   3.2000000000000000e+01   1.2508849241882412e-07
   3.3000000000000000e+01   1.3732989407698842e-07
   3.4000000000000000e+01   8.1243667732566046e-08
   3.5000000000000000e+01   2.2412158219224425e-08


==> n_cF_N360_xmin055.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   5.5548728408337378e-01
   3.0000000000000000e+00   4.1138642549522308e-01
   4.0000000000000000e+00   7.0577164204440226e-02
   5.0000000000000000e+00   4.3589238615284943e-02
   6.0000000000000000e+00   2.2420674385130743e-03
   7.0000000000000000e+00   6.6555874672488352e-03
   8.0000000000000000e+00   3.2771397043518534e-03
   9.0000000000000000e+00   2.1662033180465818e-04
   1.0000000000000000e+01   5.6441108929015319e-04
   1.1000000000000000e+01   3.3668090499198566e-04
   1.2000000000000000e+01   5.0480868051806892e-05
   1.3000000000000000e+01   5.9655068870268189e-05
   1.4000000000000000e+01   5.8717046733948587e-05
   1.5000000000000000e+01   3.2253265872491264e-05
   1.6000000000000000e+01   1.6104643987510762e-05
   1.7000000000000000e+01   1.2439021920153613e-05
   1.8000000000000000e+01   1.4112540420618181e-05
   1.9000000000000000e+01   1.6071949250579896e-05
   2.0000000000000000e+01   1.6849543267743811e-05
   2.1000000000000000e+01   1.6775788270042798e-05
   2.2000000000000000e+01   1.6443611142955312e-05
   2.3000000000000000e+01   1.6161131248784027e-05
   2.4000000000000000e+01   1.5977089868056925e-05
   2.5000000000000000e+01   1.5844200075851844e-05
   2.6000000000000000e+01   1.5716329308853837e-05
   2.7000000000000000e+01   1.5575917890572207e-05
   2.8000000000000000e+01   1.5422383684933362e-05
   2.9000000000000000e+01   1.5261195672916870e-05
   3.0000000000000000e+01   1.5095481319915121e-05
   3.1000000000000000e+01   1.4926907917285220e-05
   3.2000000000000000e+01   1.4755056643871954e-05
   3.3000000000000000e+01   1.4580041313843913e-05
   3.4000000000000000e+01   1.4401430521297736e-05
   3.5000000000000000e+01   1.4219664625176159e-05
   3.6000000000000000e+01   1.4034642139630120e-05
   3.7000000000000000e+01   1.3846862290240165e-05
   3.8000000000000000e+01   1.3656257166669847e-05
   3.9000000000000000e+01   1.3463255025957491e-05
   4.0000000000000000e+01   1.3267803230274394e-05
   4.1000000000000000e+01   1.3070288606014865e-05
   4.2000000000000000e+01   1.2870693830442585e-05
   4.3000000000000000e+01   1.2669375305464625e-05
   4.4000000000000000e+01   1.2466347983503663e-05
   4.5000000000000000e+01   1.2261936180098253e-05
   4.6000000000000000e+01   1.2056182423731710e-05
   4.7000000000000000e+01   1.1849378781990195e-05
   4.8000000000000000e+01   1.1641593110650262e-05
   4.9000000000000000e+01   1.1433085695685696e-05
   5.0000000000000000e+01   1.1223947975359426e-05
   5.1000000000000000e+01   1.1014408485269144e-05
   5.2000000000000000e+01   1.0804580677107645e-05
   5.3000000000000000e+01   1.0594661092677587e-05
   5.4000000000000000e+01   1.0384783935931325e-05
   5.5000000000000000e+01   1.0175113367627216e-05
   5.6000000000000000e+01   9.9658033840923757e-06
   5.7000000000000000e+01   9.7569852550462780e-06
   5.8000000000000000e+01   9.5488320741856934e-06
   5.9000000000000000e+01   9.3414416063702910e-06
   6.0000000000000000e+01   9.1350055927349440e-06
   6.1000000000000000e+01   8.9295875985252182e-06
   6.2000000000000000e+01   8.7253977933785359e-06
   6.3000000000000000e+01   8.5224647848816422e-06
   6.4000000000000000e+01   8.3210171685458247e-06
   6.5000000000000000e+01   8.1210477855961086e-06
   6.6000000000000000e+01   7.9228038581752520e-06
   6.7000000000000000e+01   7.7262416131821035e-06
   6.8000000000000000e+01   7.5316272934449903e-06
   6.9000000000000000e+01   7.3388796335310874e-06
   7.0000000000000000e+01   7.1482844739517878e-06
   7.1000000000000000e+01   6.9597221543404413e-06
   7.2000000000000000e+01   6.7734988617469039e-06
   7.3000000000000000e+01   6.5894556172729314e-06
   7.4000000000000000e+01   6.4079198657218758e-06
   7.5000000000000000e+01   6.2286923681723005e-06
   7.6000000000000000e+01   6.0521228918634359e-06
   7.7000000000000000e+01   5.8779709799906060e-06
   7.8000000000000000e+01   5.7066099316638649e-06
   7.9000000000000000e+01   5.5377570982355757e-06
   8.0000000000000000e+01   5.3718106556992979e-06
   8.1000000000000000e+01   5.2084447722027443e-06
   8.2000000000000000e+01   5.0480839724670005e-06
   8.3000000000000000e+01   4.8903582311974370e-06
   8.4000000000000000e+01   4.7357200123779990e-06
   8.5000000000000000e+01   4.5837540661199798e-06
   8.6000000000000000e+01   4.4349424964824459e-06
   8.7000000000000000e+01   4.2888237736504638e-06
   8.8000000000000000e+01   4.1459114446808662e-06
   8.9000000000000000e+01   4.0056966174239683e-06
   9.0000000000000000e+01   3.8687261794545891e-06
   9.1000000000000000e+01   3.7344427633374105e-06
   9.2000000000000000e+01   3.6034285816541910e-06
   9.3000000000000000e+01   3.4750766443214108e-06
   9.4000000000000000e+01   3.3500065530249812e-06
   9.5000000000000000e+01   3.2275605094954444e-06
   9.6000000000000000e+01   3.1083976413326209e-06
   9.7000000000000000e+01   2.9918081146887541e-06
   9.8000000000000000e+01   2.8784927861998201e-06
   9.9000000000000000e+01   2.7676885134455820e-06
   1.0000000000000000e+02   2.6601401452601814e-06
   1.0100000000000000e+02   2.5550299083644264e-06
   1.0200000000000000e+02   2.4531489612310260e-06
   1.0300000000000000e+02   2.3536235249235302e-06
   1.0400000000000000e+02   2.2572934341709572e-06
   1.0500000000000000e+02   2.1632274738847360e-06
   1.0600000000000000e+02   2.0723165657532828e-06
   1.0700000000000000e+02   1.9835705691677056e-06
   1.0800000000000000e+02   1.8979339430173149e-06
   1.0900000000000000e+02   1.8143560703554341e-06
   1.1000000000000000e+02   1.7338374332126698e-06
   1.1100000000000000e+02   1.6552653237783493e-06
   1.1200000000000000e+02   1.5796987653628528e-06
   1.1300000000000000e+02   1.5059612791460212e-06
   1.1400000000000000e+02   1.4351729770577348e-06
   1.1500000000000000e+02   1.3660918618083550e-06
   1.1600000000000000e+02   1.2999017077758817e-06
   1.1700000000000000e+02   1.2352931828268834e-06
   1.1800000000000000e+02   1.1735163216378599e-06
   1.1900000000000000e+02   1.1131925709270169e-06
   1.2000000000000000e+02   1.0556408459945274e-06
   1.2100000000000000e+02   9.9941141579497189e-07
   1.2200000000000000e+02   9.4589471783602588e-07
   1.2300000000000000e+02   8.9356781588679939e-07
   1.2400000000000000e+02   8.4389533123800227e-07
   1.2500000000000000e+02   7.9527902393802585e-07
   1.2600000000000000e+02   7.4926037983759872e-07
   1.2700000000000000e+02   7.0416368579921672e-07
   1.2800000000000000e+02   6.6160999192657599e-07
   1.2900000000000000e+02   6.1984387190144717e-07
   1.3000000000000000e+02   5.8056865852707315e-07
   1.3100000000000000e+02   5.4194690239412469e-07
   1.3200000000000000e+02   5.0576695651394198e-07
   1.3300000000000000e+02   4.7010696965465518e-07
   1.3400000000000000e+02   4.3684307223272904e-07
   1.3500000000000000e+02   4.0396656460301463e-07
   1.3600000000000000e+02   3.7344413181025471e-07
   1.3700000000000000e+02   3.4317771208424398e-07
   1.3800000000000000e+02   3.1522734272575778e-07
   1.3900000000000000e+02   2.8740302019766492e-07
   1.4000000000000000e+02   2.6186095328626199e-07
   1.4100000000000000e+02   2.3631655298123492e-07
   1.4200000000000000e+02   2.1302504197369651e-07
   1.4300000000000000e+02   1.8960453965111915e-07
   1.4400000000000000e+02   1.6841214904439466e-07
   1.4500000000000000e+02   1.4696593036126689e-07
   1.4600000000000000e+02   1.2772775819885728e-07
   1.4700000000000000e+02   1.0811280607891207e-07
   1.4800000000000000e+02   9.0690637790270710e-08
   1.4900000000000000e+02   7.2770654528820826e-08
   1.5000000000000000e+02   5.7033054506147690e-08
   1.5100000000000000e+02   4.0678524226302987e-08
   1.5200000000000000e+02   2.6500870434046107e-08
   1.5300000000000000e+02   1.1589067617667789e-08
   1.5400000000000000e+02   1.1464643258468929e-09
   1.5500000000000000e+02   1.4731513675793967e-08
   1.5600000000000000e+02   2.6136011335951627e-08
   1.5700000000000000e+02   3.8503611390831514e-08
   1.5800000000000000e+02   4.8681526951502642e-08
   1.5900000000000000e+02   5.9934431860489456e-08
   1.6000000000000000e+02   6.8983719135224592e-08
   1.6100000000000000e+02   7.9218285818831531e-08
   1.6200000000000000e+02   8.7230567467397306e-08
   1.6300000000000000e+02   9.6536935741606398e-08
   1.6400000000000000e+02   1.0359769518847946e-07
   1.6500000000000000e+02   1.1205999036882741e-07
   1.6600000000000000e+02   1.1824878410592842e-07
   1.6700000000000000e+02   1.2594533791825382e-07
   1.6800000000000000e+02   1.3133602431896200e-07
   1.6900000000000000e+02   1.3833961090426923e-07
   1.7000000000000000e+02   1.4300059265187153e-07
   1.7100000000000000e+02   1.4937867626372346e-07
   1.7200000000000000e+02   1.5337315226516708e-07
   1.7300000000000000e+02   1.5918814233840946e-07
   1.7400000000000000e+02   1.6257436529406063e-07
   1.7500000000000000e+02   1.6788387601672519e-07
   1.7600000000000000e+02   1.7071541355869795e-07
   1.7700000000000000e+02   1.7557252586285844e-07
   1.7800000000000000e+02   1.7789852270299371e-07
   1.7900000000000000e+02   1.8235204582843935e-07
   1.8000000000000000e+02   1.8421748427598390e-07
   1.8100000000000000e+02   1.8831221472026659e-07
   1.8200000000000000e+02   1.8975817160297142e-07
   1.8300000000000000e+02   1.9353514752363227e-07
   1.8400000000000000e+02   1.9459904574693908e-07
   1.8500000000000000e+02   1.9809579537927637e-07
   1.8600000000000000e+02   1.9881164906060393e-07
   1.8700000000000000e+02   2.0206243235635606e-07
   1.8800000000000000e+02   2.0246108478796605e-07
   1.8900000000000000e+02   2.0549712726461075e-07
   1.9000000000000000e+02   2.0560648018187459e-07
   1.9100000000000000e+02   2.0845619726461539e-07
   1.9200000000000000e+02   2.0830143022564741e-07
   1.9300000000000000e+02   2.1099064163728391e-07
   1.9400000000000000e+02   2.1059442142722508e-07
   1.9500000000000000e+02   2.1314655542445109e-07
   1.9600000000000000e+02   2.1252923492474397e-07
   1.9700000000000000e+02   2.1496552169469511e-07
   1.9800000000000000e+02   2.1414532798501963e-07
   1.9900000000000000e+02   2.1648498266995063e-07
   2.0000000000000000e+02   2.1547819509094244e-07
   2.0100000000000000e+02   2.1773859065895366e-07
   2.0200000000000000e+02   2.1655970817189218e-07
   2.0300000000000000e+02   2.1875653699581959e-07
   2.0400000000000000e+02   2.1741843402561786e-07
   2.0500000000000000e+02   2.1956585824434588e-07
   2.0600000000000000e+02   2.1807992993355899e-07
   2.0700000000000000e+02   2.2019072188839911e-07
   2.0800000000000000e+02   2.1856701985997597e-07
   2.0900000000000000e+02   2.2065269302794037e-07
   2.1000000000000000e+02   2.1890005133578716e-07
   2.1100000000000000e+02   2.2097098125075099e-07
   2.1200000000000000e+02   2.1909713240778601e-07
   2.1300000000000000e+02   2.2116266802522932e-07
   2.1400000000000000e+02   2.1917434999225624e-07
   2.1500000000000000e+02   2.2124291646407779e-07
   2.1600000000000000e+02   2.1914597132375126e-07
   2.1700000000000000e+02   2.2122516459483014e-07
   2.1800000000000000e+02   2.1902462902148784e-07
   2.1900000000000000e+02   2.2112130204910313e-07
   2.2000000000000000e+02   2.1882148932844594e-07
   2.2100000000000000e+02   2.2094183019349640e-07
   2.2200000000000000e+02   2.1854640495239896e-07
   2.2300000000000000e+02   2.2069600862482921e-07
   2.2400000000000000e+02   2.1820805573586096e-07
   2.2500000000000000e+02   2.2039198990867513e-07
   2.2600000000000000e+02   2.1781407699356836e-07
   2.2700000000000000e+02   2.2003694114365589e-07
   2.2800000000000000e+02   2.1737117440249366e-07
   2.2900000000000000e+02   2.1963715275980578e-07
   2.3000000000000000e+02   2.1688522744790491e-07
   2.3100000000000000e+02   2.1919813715119787e-07
   2.3200000000000000e+02   2.1636138337604240e-07
   2.3300000000000000e+02   2.1872471780533857e-07
   2.3400000000000000e+02   2.1580414149331651e-07
   2.3500000000000000e+02   2.1822110910355857e-07
   2.3600000000000000e+02   2.1521742891495589e-07
   2.3700000000000000e+02   2.1769098826930711e-07
   2.3800000000000000e+02   2.1460466867994725e-07
   2.3900000000000000e+02   2.1713755953029139e-07
   2.4000000000000000e+02   2.1396884004443631e-07
   2.4100000000000000e+02   2.1656361092076472e-07
   2.4200000000000000e+02   2.1331253223972363e-07
   2.4300000000000000e+02   2.1597156525668289e-07
   2.4400000000000000e+02   2.1263799271993488e-07
   2.4500000000000000e+02   2.1536352563142028e-07
   2.4600000000000000e+02   2.1194716994384094e-07
   2.4700000000000000e+02   2.1474131564814536e-07
   2.4800000000000000e+02   2.1124175125425036e-07
   2.4900000000000000e+02   2.1410651504393715e-07
   2.5000000000000000e+02   2.1052319625749175e-07
   2.5100000000000000e+02   2.1346049083901921e-07
   2.5200000000000000e+02   2.0979276577318880e-07
   2.5300000000000000e+02   2.1280442424642468e-07
   2.5400000000000000e+02   2.0905154713710502e-07
   2.5500000000000000e+02   2.1213933488318192e-07
   2.5600000000000000e+02   2.0830047758886063e-07
   2.5700000000000000e+02   2.1146610319350311e-07
   2.5800000000000000e+02   2.0754036521820195e-07
   2.5900000000000000e+02   2.1078548939046074e-07
   2.6000000000000000e+02   2.0677190582213054e-07
   2.6100000000000000e+02   2.1009814873894526e-07
   2.6200000000000000e+02   2.0599569740909587e-07
   2.6300000000000000e+02   2.0940464584285718e-07
   2.6400000000000000e+02   2.0521225423158139e-07
   2.6500000000000000e+02   2.0870546785174572e-07
   2.6600000000000000e+02   2.0442201859254154e-07
   2.6700000000000000e+02   2.0800103476989054e-07
   2.6800000000000000e+02   2.0362537001824950e-07
   2.6900000000000000e+02   2.0729170810857170e-07
   2.7000000000000000e+02   2.0282263397198673e-07
   2.7100000000000000e+02   2.0657779974646965e-07
   2.7200000000000000e+02   2.0201409037001359e-07
   2.7300000000000000e+02   2.0585957951805676e-07
   2.7400000000000000e+02   2.0119997998526884e-07
   2.7500000000000000e+02   2.0513728060378168e-07
   2.7600000000000000e+02   2.0038050930695856e-07
   2.7700000000000000e+02   2.0441110427989184e-07
   2.7800000000000000e+02   1.9955585526056898e-07
   2.7900000000000000e+02   2.0368122453760782e-07
   2.8000000000000000e+02   1.9872616969861431e-07
   2.8100000000000000e+02   2.0294779234261608e-07
   2.8200000000000000e+02   1.9789158325127154e-07
   2.8300000000000000e+02   2.0221093901417949e-07
   2.8400000000000000e+02   1.9705220830241315e-07
   2.8500000000000000e+02   2.0147077888810508e-07
   2.8600000000000000e+02   1.9620814142218514e-07
   2.8700000000000000e+02   2.0072741157724618e-07
   2.8800000000000000e+02   1.9535946546118293e-07
   2.8900000000000000e+02   1.9998092390524746e-07
   2.9000000000000000e+02   1.9450625137617471e-07
   2.9100000000000000e+02   1.9923139168575243e-07
   2.9200000000000000e+02   1.9364855998761866e-07
   2.9300000000000000e+02   1.9847888145739769e-07
   2.9400000000000000e+02   1.9278644365876429e-07
   2.9500000000000000e+02   1.9772345196437051e-07
   2.9600000000000000e+02   1.9191994737734392e-07
   2.9700000000000000e+02   1.9696515477751790e-07
   2.9800000000000000e+02   1.9104910902942834e-07
   2.9900000000000000e+02   1.9620403442665769e-07
   3.0000000000000000e+02   1.9017395970191937e-07
   3.0100000000000000e+02   1.9544012926790884e-07
   3.0200000000000000e+02   1.8929452544560061e-07
   3.0300000000000000e+02   1.9467347425108204e-07
   3.0400000000000000e+02   1.8841083078365349e-07
   3.0500000000000000e+02   1.9390410449638340e-07
   3.0600000000000000e+02   1.8752290135863599e-07
   3.0700000000000000e+02   1.9313205568740488e-07
   3.0800000000000000e+02   1.8663076049519749e-07
   3.0900000000000000e+02   1.9235735552507927e-07
   3.1000000000000000e+02   1.8573441551798673e-07
   3.1100000000000000e+02   1.9158000721742219e-07
   3.1200000000000000e+02   1.8483384408542514e-07
   3.1300000000000000e+02   1.9079998789592569e-07
   3.1400000000000000e+02   1.8392901571997004e-07
   3.1500000000000000e+02   1.9001730195516132e-07
   3.1600000000000000e+02   1.8301997723950738e-07
   3.1700000000000000e+02   1.8923208356671946e-07
   3.1800000000000000e+02   1.8210693700088762e-07
   3.1900000000000000e+02   1.8844460759898323e-07
   3.2000000000000000e+02   1.8119013809237714e-07
   3.2100000000000000e+02   1.8765497426832493e-07
   3.2200000000000000e+02   1.8026935214780790e-07
   3.2300000000000000e+02   1.8686249852316416e-07
   3.2400000000000000e+02   1.7934337038372764e-07
   3.2500000000000000e+02   1.8606562819760876e-07
   3.2600000000000000e+02   1.7841073658203722e-07
   3.2700000000000000e+02   1.8526380851932758e-07
   3.2800000000000000e+02   1.7747278083477923e-07
   3.2900000000000000e+02   1.8446119882028982e-07
   3.3000000000000000e+02   1.7653681198395902e-07
   3.3100000000000000e+02   1.8366739497952875e-07
   3.3200000000000000e+02   1.7561200189240599e-07
   3.3300000000000000e+02   1.8288645718824625e-07
   3.3400000000000000e+02   1.7469112569207922e-07
   3.3500000000000000e+02   1.8209402094636824e-07
   3.3600000000000000e+02   1.7373007025501102e-07
   3.3700000000000000e+02   1.8123087499572361e-07
   3.3800000000000000e+02   1.7267012532870289e-07
   3.3900000000000000e+02   1.8026714080558470e-07
   3.4000000000000000e+02   1.7154834798599295e-07
   3.4100000000000000e+02   1.7934487230851921e-07
   3.4200000000000000e+02   1.7063165266880149e-07
   3.4300000000000000e+02   1.7883310692166220e-07
   3.4400000000000000e+02   1.7030120501322529e-07
   3.4500000000000000e+02   1.7895494032526700e-07
   3.4600000000000000e+02   1.7038571036079930e-07
   3.4700000000000000e+02   1.7889884907504940e-07
   3.4800000000000000e+02   1.6928391334946207e-07
   3.4900000000000000e+02   1.7636628569449219e-07
   3.5000000000000000e+02   1.6448673661929261e-07
   3.5100000000000000e+02   1.6962307507692543e-07
   3.5200000000000000e+02   1.5650245125166829e-07
   3.5300000000000000e+02   1.6312916158645449e-07
   3.5400000000000000e+02   1.5509349882956901e-07
   3.5500000000000000e+02   1.7208060463318215e-07
   3.5600000000000000e+02   1.7805107211934023e-07
   3.5700000000000000e+02   2.0594421464926914e-07
   3.5800000000000000e+02   2.4097010763245995e-07
   3.5900000000000000e+02   1.8165174974344847e-07
   3.6000000000000000e+02   3.8464534494744626e-07


==> n_cF_N40_Lc05.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   6.9149967892352593e-01   2.5000000000000000e-01
   3.0000000000000000e+00   3.6960012377164847e-01   1.1111111111111110e-01
   4.0000000000000000e+00   4.2554737860720643e-02   6.2500000000000000e-02
   5.0000000000000000e+00   4.1360747503481232e-02   4.0000000000000001e-02
   6.0000000000000000e+00   3.3336708732214906e-02   2.7777777777777776e-02
   7.0000000000000000e+00   1.1901735739045611e-02   2.0408163265306124e-02
   8.0000000000000000e+00   6.3914989906043058e-04   1.5625000000000000e-02
   9.0000000000000000e+00   4.0446286064076157e-03   1.2345679012345678e-02
   1.0000000000000000e+01   2.9743464592608608e-03   1.0000000000000000e-02
   1.1000000000000000e+01   9.8098529689720471e-04   8.2644628099173556e-03
   1.2000000000000000e+01   3.9308322239252569e-04   6.9444444444444441e-03
   1.3000000000000000e+01   9.2015359838266292e-04   5.9171597633136093e-03
   1.4000000000000000e+01   8.9348570529796778e-04   5.1020408163265311e-03
   1.5000000000000000e+01   6.5510659480178392e-04   4.4444444444444444e-03
   1.6000000000000000e+01   4.1931247145294886e-04   3.9062500000000000e-03
   1.7000000000000000e+01   2.6691432291637413e-04   3.4602076124567475e-03
   1.8000000000000000e+01   1.9534930671510139e-04   3.0864197530864196e-03
   1.9000000000000000e+01   1.7314543680846213e-04   2.7700831024930748e-03
   2.0000000000000000e+01   1.6827822795511854e-04   2.5000000000000001e-03
   2.1000000000000000e+01   1.6338485689116082e-04   2.2675736961451248e-03
   2.2000000000000000e+01   1.5086302001000366e-04   2.0661157024793389e-03
   2.3000000000000000e+01   1.3323453578188013e-04   1.8903591682419660e-03
   2.4000000000000000e+01   1.1223358918254766e-04   1.7361111111111110e-03
   2.5000000000000000e+01   9.3094429603378140e-05   1.6000000000000001e-03
   2.6000000000000000e+01   7.5212581706103504e-05   1.4792899408284023e-03
   2.7000000000000000e+01   6.1727371326607470e-05   1.3717421124828533e-03
   2.8000000000000000e+01   4.9223108511132066e-05   1.2755102040816328e-03
   2.9000000000000000e+01   4.0528119553895222e-05   1.1890606420927466e-03
   3.0000000000000000e+01   3.1240776831352811e-05   1.1111111111111111e-03
   3.1000000000000000e+01   2.5402127098369256e-05   1.0405827263267431e-03
   3.2000000000000000e+01   1.8167041729652131e-05   9.7656250000000000e-04
   3.3000000000000000e+01   1.4991806712973160e-05   9.1827364554637281e-04
   3.4000000000000000e+01   1.0123536891980927e-05   8.6505190311418688e-04
   3.5000000000000000e+01   1.0069333458123537e-05   8.1632653061224493e-04
   3.6000000000000000e+01   7.5244339030229243e-06   7.7160493827160490e-04
   3.7000000000000000e+01   9.9069082739439638e-06   7.3046018991964939e-04
   3.8000000000000000e+01   8.2352738353139687e-06   6.9252077562326870e-04
   3.9000000000000000e+01   9.4617577355181312e-06   6.5746219592373442e-04
   4.0000000000000000e+01   1.3381033805012058e-05   6.2500000000000001e-04


==> n_cF_N50_Lc05.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   6.9052635309137600e-01   2.5000000000000000e-01
   3.0000000000000000e+00   3.7120739023337340e-01   1.1111111111111110e-01
   4.0000000000000000e+00   4.3663897124391220e-02   6.2500000000000000e-02
   5.0000000000000000e+00   4.0492484190360931e-02   4.0000000000000001e-02
   6.0000000000000000e+00   3.2593108601929370e-02   2.7777777777777776e-02
   7.0000000000000000e+00   1.1241817371008820e-02   2.0408163265306124e-02
   8.0000000000000000e+00   1.2286507658198949e-03   1.5625000000000000e-02
   9.0000000000000000e+00   4.5694502246832747e-03   1.2345679012345678e-02
   1.0000000000000000e+01   3.4394314817967533e-03   1.0000000000000000e-02
   1.1000000000000000e+01   1.3918944801690619e-03   8.2644628099173556e-03
   1.2000000000000000e+01   3.0647660381381272e-05   6.9444444444444441e-03
   1.3000000000000000e+01   6.0066183120776890e-04   5.9171597633136093e-03
   1.4000000000000000e+01   6.1224056531060205e-04   5.1020408163265311e-03
   1.5000000000000000e+01   4.0784484004812176e-04   4.4444444444444444e-03
   1.6000000000000000e+01   2.0274428095183020e-04   3.9062500000000000e-03
   1.7000000000000000e+01   7.7768118972179891e-05   3.4602076124567475e-03
   1.8000000000000000e+01   3.1273502506632554e-05   3.0864197530864196e-03
   1.9000000000000000e+01   3.1348954109428764e-05   2.7700831024930748e-03
   2.0000000000000000e+01   4.7050925794818986e-05   2.5000000000000001e-03
   2.1000000000000000e+01   6.0191115550914750e-05   2.2675736961451248e-03
   2.2000000000000000e+01   6.4556604245908432e-05   2.0661157024793389e-03
   2.3000000000000000e+01   6.1370170115435902e-05   1.8903591682419660e-03
   2.4000000000000000e+01   5.4110911085635052e-05   1.7361111111111110e-03
   2.5000000000000000e+01   4.6140496926369867e-05   1.6000000000000001e-03
   2.6000000000000000e+01   3.9103588005604861e-05   1.4792899408284023e-03
   2.7000000000000000e+01   3.3702573553698266e-05   1.3717421124828533e-03
   2.8000000000000000e+01   2.9484573053192055e-05   1.2755102040816328e-03
   2.9000000000000000e+01   2.6206954191610188e-05   1.1890606420927466e-03
   3.0000000000000000e+01   2.3187869984996485e-05   1.1111111111111111e-03
   3.1000000000000000e+01   2.0495072747174881e-05   1.0405827263267431e-03
   3.2000000000000000e+01   1.7725659003163116e-05   9.7656250000000000e-04
   3.3000000000000000e+01   1.5279406799034343e-05   9.1827364554637281e-04
   3.4000000000000000e+01   1.2807723072909251e-05   8.6505190311418688e-04
   3.5000000000000000e+01   1.0809617287853817e-05   8.1632653061224493e-04
   3.6000000000000000e+01   8.8077434676684994e-06   7.7160493827160490e-04
   3.7000000000000000e+01   7.3312653952286154e-06   7.3046018991964939e-04
   3.8000000000000000e+01   5.7606613823310955e-06   6.9252077562326870e-04
   3.9000000000000000e+01   4.7118324506133858e-06   6.5746219592373442e-04
   4.0000000000000000e+01   3.4733651303346157e-06   6.2500000000000001e-04
   4.1000000000000000e+01   2.8104023555576187e-06   5.9488399762046404e-04
   4.2000000000000000e+01   1.9258587801192572e-06   5.6689342403628119e-04
   4.3000000000000000e+01   1.7246809189006887e-06   5.4083288263926451e-04
   4.4000000000000000e+01   1.2563926782762664e-06   5.1652892561983473e-04
   4.5000000000000000e+01   1.5140532170525333e-06   4.9382716049382717e-04
   4.6000000000000000e+01   1.3345346642150348e-06   4.7258979206049151e-04
   4.7000000000000000e+01   1.8139597958922515e-06   4.5269352648257130e-04
   4.8000000000000000e+01   1.6147981201819644e-06   4.3402777777777775e-04
   4.9000000000000000e+01   1.7332126556966611e-06   4.1649312786339027e-04
   5.0000000000000000e+01   2.4356425251836490e-06   4.0000000000000002e-04


==> n_cF_N50_xmin055.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   5.5683898610795968e-01
   3.0000000000000000e+00   4.0982475939904167e-01
   4.0000000000000000e+00   7.0815736477476507e-02
   5.0000000000000000e+00   4.3607775444745339e-02
   6.0000000000000000e+00   2.2362803843520452e-03
   7.0000000000000000e+00   6.6588489828736438e-03
   8.0000000000000000e+00   3.2790146303661475e-03
   9.0000000000000000e+00   2.1982627483518641e-04
   1.0000000000000000e+01   5.5965424364069652e-04
   1.1000000000000000e+01   3.3131453406928563e-04
   1.2000000000000000e+01   4.5402675723264801e-05
   1.3000000000000000e+01   6.4004142877047249e-05
   1.4000000000000000e+01   6.2432697875300749e-05
   1.5000000000000000e+01   3.5319549375184191e-05
   1.6000000000000000e+01   1.8809095728563293e-05
   1.7000000000000000e+01   1.4538329912476099e-05
   1.8000000000000000e+01   1.5911767876300926e-05
   1.9000000000000000e+01   1.7117364147229906e-05
   2.0000000000000000e+01   1.7619490694611160e-05
   2.1000000000000000e+01   1.6644853726269771e-05
   2.2000000000000000e+01   1.6130240848709106e-05
   2.3000000000000000e+01   1.4797669486927667e-05
   2.4000000000000000e+01   1.4532572220880745e-05
   2.5000000000000000e+01   1.3129677062262530e-05
   2.6000000000000000e+01   1.3020699337384949e-05
   2.7000000000000000e+01   1.1382428076566459e-05
   2.8000000000000000e+01   1.1459791089331280e-05
   2.9000000000000000e+01   9.6349976026646266e-06
   3.0000000000000000e+01   9.9782819655755728e-06
   3.1000000000000000e+01   7.8601437937399877e-06
   3.2000000000000000e+01   8.3363802184333738e-06
   3.3000000000000000e+01   5.7419056235030315e-06
   3.4000000000000000e+01   6.4241053126334534e-06
   3.5000000000000000e+01   3.5914682377414962e-06
   3.6000000000000000e+01   4.9254802211595368e-06
   3.7000000000000000e+01   2.0541285927713831e-06
   3.8000000000000000e+01   3.8766813148690535e-06
   3.9000000000000000e+01   2.1891974836851303e-07
   4.0000000000000000e+01   1.7359105699885902e-06
   4.1000000000000000e+01   3.0833939886238362e-06
   4.2000000000000000e+01   1.0851927538547105e-06
   4.3000000000000000e+01   5.3759971980781829e-06
   4.4000000000000000e+01   1.0266367655459084e-06
   4.5000000000000000e+01   4.4243114548180386e-06
   4.6000000000000000e+01   2.3883706354964664e-07
   4.7000000000000000e+01   5.9828137911293041e-06
   4.8000000000000000e+01   7.2334032983912733e-06
   4.9000000000000000e+01   9.5279498907202789e-06
   5.0000000000000000e+01   2.7055750858339705e-05


==> n_cF_N60_Lc075.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   5.4793529386823958e-01
   3.0000000000000000e+00   4.1438535118498676e-01
   4.0000000000000000e+00   9.3423644998094676e-02
   5.0000000000000000e+00   6.1119586381596029e-02
   6.0000000000000000e+00   6.6355789682210724e-03
   7.0000000000000000e+00   1.8430009682606927e-02
   8.0000000000000000e+00   5.7475676115147029e-03
   9.0000000000000000e+00   3.0739896470129814e-03
   1.0000000000000000e+01   3.4835989384354219e-03
   1.1000000000000000e+01   8.7252897370058112e-04
   1.2000000000000000e+01   7.1246686883680147e-04
   1.3000000000000000e+01   7.3536212191009935e-04
   1.4000000000000000e+01   1.9118899362964792e-04
   1.5000000000000000e+01   1.5203154378639683e-04
   1.6000000000000000e+01   1.6807762512979977e-04
   1.7000000000000000e+01   5.0092766277138545e-05
   1.8000000000000000e+01   3.2580194706861911e-05
   1.9000000000000000e+01   4.1413377725342457e-05
   2.0000000000000000e+01   1.4918179414823844e-05
   2.1000000000000000e+01   6.4315798911787430e-06
   2.2000000000000000e+01   1.0329121889042722e-05
   2.3000000000000000e+01   4.3537817527497949e-06
   2.4000000000000000e+01   1.3744845886999848e-06
   2.5000000000000000e+01   2.8984610418462476e-06
   2.6000000000000000e+01   1.5757063199620746e-06
   2.7000000000000000e+01   1.1638722357255923e-08
   2.8000000000000000e+01   5.9519295248965618e-07
   2.9000000000000000e+01   3.4786393896806182e-07
   3.0000000000000000e+01   7.2974769804521316e-08
   3.1000000000000000e+01   2.6528082083569341e-07
   3.2000000000000000e+01   2.1692589296170313e-07
   3.3000000000000000e+01   9.0938869837462407e-08
   3.4000000000000000e+01   1.2465472922364063e-08
   3.5000000000000000e+01   3.1048548547455538e-09
   3.6000000000000000e+01   2.4850941667079312e-08
   3.7000000000000000e+01   3.9718509959318089e-08
   3.8000000000000000e+01   3.6250086012121231e-08
   3.9000000000000000e+01   2.2042457697539106e-08
   4.0000000000000000e+01   8.2095310568321502e-09
   4.1000000000000000e+01   5.5945078050306491e-10
   4.2000000000000000e+01   4.9449522063800236e-09
   4.3000000000000000e+01   7.9545131439221451e-09
   4.4000000000000000e+01   1.1137783548378125e-08
   4.5000000000000000e+01   1.5229576141178001e-08
   4.6000000000000000e+01   1.9580629351767521e-08
   4.7000000000000000e+01   2.3849097200020592e-08
   4.8000000000000000e+01   2.6857387542439517e-08
   4.9000000000000000e+01   2.8412447288235598e-08
   5.0000000000000000e+01   2.8275872086464865e-08
   5.1000000000000000e+01   2.7837663493790829e-08
   5.2000000000000000e+01   2.7568804078601892e-08
   5.3000000000000000e+01   2.7811735459380546e-08
   5.4000000000000000e+01   2.6582304462112619e-08
   5.5000000000000000e+01   2.2826862638793565e-08
   5.6000000000000000e+01   1.5875351234785801e-08
   5.7000000000000000e+01   8.3719373192930385e-09
   5.8000000000000000e+01   2.5775620753817325e-09
   5.9000000000000000e+01   9.4247374027267887e-11
   6.0000000000000000e+01   7.4896452759795423e-10


==> n_cF_N65_Lc075.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   5.4827234467964092e-01   1.7677669529663687e-01
   3.0000000000000000e+00   4.1384869331280438e-01   6.4150029909958411e-02
   4.0000000000000000e+00   9.3803614453086992e-02   3.1250000000000000e-02
   5.0000000000000000e+00   6.1479756584733272e-02   1.7888543819998319e-02
   6.0000000000000000e+00   6.2822631463965994e-03   1.1340230290662862e-02
   7.0000000000000000e+00   1.8094335182251321e-02   7.7135606736576986e-03
   8.0000000000000000e+00   5.4338516765642620e-03   5.5242717280199020e-03
   9.0000000000000000e+00   3.3678529198236397e-03   4.1152263374485600e-03
   1.0000000000000000e+01   3.7607725830950556e-03   3.1622776601683794e-03
   1.1000000000000000e+01   1.1348407944174015e-03   2.4918292940311042e-03
   1.2000000000000000e+01   4.6429550343838385e-04   2.0046884346862004e-03
   1.3000000000000000e+01   5.0089911243557806e-04   1.6411248409030448e-03
   1.4000000000000000e+01   3.0114750073110160e-05   1.3635777648593082e-03
   1.5000000000000000e+01   3.6083714663660187e-04   1.1475506210984938e-03
   1.6000000000000000e+01   3.6502667631910761e-04   9.7656250000000000e-04
   1.7000000000000000e+01   2.3574501675597477e-04   8.3922361604267461e-04
   1.8000000000000000e+01   1.4225863409915115e-04   7.2747611233183905e-04
   1.9000000000000000e+01   1.2306016414806014e-04   6.3550064784089139e-04
   2.0000000000000000e+01   1.3960854790957461e-04   5.5901699437494747e-04
   2.1000000000000000e+01   1.5140882244237051e-04   4.9482514792742037e-04
   2.2000000000000000e+01   1.4611860049563950e-04   4.4049734784217030e-04
   2.3000000000000000e+01   1.3130954205260167e-04   3.9416713432339275e-04
   2.4000000000000000e+01   1.1708651374779444e-04   3.5438219658321442e-04
   2.5000000000000000e+01   1.0741159028837905e-04   3.1999999999999997e-04
   2.6000000000000000e+01   1.0088962664114738e-04   2.9011262594405920e-04
   2.7000000000000000e+01   9.4921337912656293e-05   2.6399189263357376e-04
   2.8000000000000000e+01   8.8199801290413213e-05   2.4104877105180308e-04
   2.9000000000000000e+01   8.0925406526476885e-05   2.2080301804643503e-04
   3.0000000000000000e+01   7.3751647491411229e-05   2.0286020648339485e-04
   3.1000000000000000e+01   6.7106615918286538e-05   1.8689417484575951e-04
   3.2000000000000000e+01   6.0939114716890230e-05   1.7263349150062194e-04
   3.3000000000000000e+01   5.5074082417972940e-05   1.5985092374260591e-04
   3.4000000000000000e+01   4.9339664750591083e-05   1.4835517745891768e-04
   3.5000000000000000e+01   4.3790722488849955e-05   1.3798436811894148e-04
   3.6000000000000000e+01   3.8469211222035949e-05   1.2860082304526750e-04
   3.7000000000000000e+01   3.3459280842783219e-05   1.2008691548966932e-04
   3.8000000000000000e+01   2.8656538898462812e-05   1.1234170438418458e-04
   3.9000000000000000e+01   2.4040044770204732e-05   1.0527820762990607e-04
   4.0000000000000000e+01   1.9541095336756242e-05   9.8821176880261856e-05
   4.1000000000000000e+01   1.5312418574716241e-05   9.2905271795720444e-05
   4.2000000000000000e+01   1.1377020977085889e-05   8.7473554400278853e-05
   4.3000000000000000e+01   7.8054925505096855e-06   8.2476241391349198e-05
   4.4000000000000000e+01   4.3883552658524997e-06   7.7869665438472008e-05
   4.5000000000000000e+01   1.0930294790732849e-06   7.3615406666659744e-05
   4.6000000000000000e+01   2.1488845861839498e-06   6.9679563400234934e-05
   4.7000000000000000e+01   5.0397691879516971e-06   6.6032137391532173e-05
   4.8000000000000000e+01   7.5044198235332971e-06   6.2646513583943761e-05
   4.9000000000000000e+01   9.4502314422910330e-06   5.9499018266198606e-05
   5.0000000000000000e+01   1.1258011499683997e-05   5.6568542494923805e-05
   5.1000000000000000e+01   1.3030340402085240e-05   5.3836220070281040e-05
   5.2000000000000000e+01   1.4843117153224005e-05   5.1285151278220149e-05
   5.3000000000000000e+01   1.6146262913305064e-05   4.8900165165072634e-05
   5.4000000000000000e+01   1.6716082725614967e-05   4.6667614364867741e-05
   5.5000000000000000e+01   1.6416828635991909e-05   4.4575197518230883e-05
   5.6000000000000000e+01   1.5933016336574493e-05   4.2611805151853381e-05
   5.7000000000000000e+01   1.5567266070372330e-05   4.0767385566791132e-05
   5.8000000000000000e+01   1.5419786765537203e-05   3.9032827841772457e-05
   5.9000000000000000e+01   1.4482948225421528e-05   3.7399859517616740e-05
   6.0000000000000000e+01   1.2157286983714341e-05   3.5860956909327932e-05
   6.1000000000000000e+01   8.2309371564918059e-06   3.4409266308222513e-05
   6.2000000000000000e+01   4.0962599203200662e-06   3.3038534599425212e-05
   6.3000000000000000e+01   1.0423991500802704e-06   3.1743048039743615e-05
   6.4000000000000000e+01   1.6872819720956273e-07   3.0517578125000000e-05
   6.5000000000000000e+01   2.3737104322259005e-07   2.9357333630581885e-05


==> n_cF_N75_Lc05.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000001e-01
   2.0000000000000000e+00   6.9048144398735911e-01   2.5000000000000001e-02
   3.0000000000000000e+00   3.7127655450190916e-01   1.1111111111111112e-02
   4.0000000000000000e+00   4.3703637059996504e-02   6.2500000000000003e-03
   5.0000000000000000e+00   4.0468436891295680e-02   4.0000000000000001e-03
   6.0000000000000000e+00   3.2578177181969960e-02   2.7777777777777779e-03
   7.0000000000000000e+00   1.1233279239669169e-02   2.0408163265306124e-03
   8.0000000000000000e+00   1.2319628749407497e-03   1.5625000000000001e-03
   9.0000000000000000e+00   4.5681633791893796e-03   1.2345679012345679e-03
   1.0000000000000000e+01   3.4340190280406678e-03   1.0000000000000000e-03
   1.1000000000000000e+01   1.3828027312236377e-03   8.2644628099173563e-04
   1.2000000000000000e+01   4.2994480076980504e-05   6.9444444444444447e-04
   1.3000000000000000e+01   6.1585540532954608e-04   5.9171597633136095e-04
   1.4000000000000000e+01   6.2992941232660460e-04   5.1020408163265311e-04
   1.5000000000000000e+01   4.2770048186493883e-04   4.4444444444444447e-04
   1.6000000000000000e+01   2.2450856748950095e-04   3.9062500000000002e-04
   1.7000000000000000e+01   1.0117874378051359e-04   3.4602076124567478e-04
   1.8000000000000000e+01   5.6139590369549714e-05   3.0864197530864197e-04
   1.9000000000000000e+01   5.7441075977901489e-05   2.7700831024930750e-04
   2.0000000000000000e+01   7.4225697715273064e-05   2.5000000000000001e-04
   2.1000000000000000e+01   8.8236531920907318e-05   2.2675736961451248e-04
   2.2000000000000000e+01   9.3373791225219107e-05   2.0661157024793391e-04
   2.3000000000000000e+01   9.0754868586923041e-05   1.8903591682419661e-04
   2.4000000000000000e+01   8.4001805580737152e-05   1.7361111111111112e-04
   2.5000000000000000e+01   7.6323126579095696e-05   1.6000000000000001e-04
   2.6000000000000000e+01   6.9545203385388350e-05   1.4792899408284024e-04
   2.7000000000000000e+01   6.4168818958257152e-05   1.3717421124828533e-04
   2.8000000000000000e+01   5.9980339146199194e-05   1.2755102040816328e-04
   2.9000000000000000e+01   5.6485875908983039e-05   1.1890606420927467e-04
   3.0000000000000000e+01   5.3309037875605905e-05   1.1111111111111112e-04
   3.1000000000000000e+01   5.0197524405751314e-05   1.0405827263267432e-04
   3.2000000000000000e+01   4.7115334968503224e-05   9.7656250000000005e-05
   3.3000000000000000e+01   4.4051881134713230e-05   9.1827364554637292e-05
   3.4000000000000000e+01   4.1097209792224984e-05   8.6505190311418696e-05
   3.5000000000000000e+01   3.8252138187952867e-05   8.1632653061224504e-05
   3.6000000000000000e+01   3.5582784089213986e-05   7.7160493827160492e-05
   3.7000000000000000e+01   3.3039492863057326e-05   7.3046018991964947e-05
   3.8000000000000000e+01   3.0666749871851287e-05   6.9252077562326875e-05
   3.9000000000000000e+01   2.8391699470187906e-05   6.5746219592373450e-05
   4.0000000000000000e+01   2.6267963340348560e-05   6.2500000000000001e-05
   4.1000000000000000e+01   2.4217331386190135e-05   5.9488399762046407e-05
   4.2000000000000000e+01   2.2310448931081266e-05   5.6689342403628121e-05
   4.3000000000000000e+01   2.0461222597992694e-05   5.4083288263926452e-05
   4.4000000000000000e+01   1.8754321124631081e-05   5.1652892561983477e-05
   4.5000000000000000e+01   1.7091300980794852e-05   4.9382716049382720e-05
   4.6000000000000000e+01   1.5571250933026278e-05   4.7258979206049152e-05
   4.7000000000000000e+01   1.4082963448804841e-05   4.5269352648257130e-05
   4.8000000000000000e+01   1.2742226853165285e-05   4.3402777777777779e-05
   4.9000000000000000e+01   1.1423271090358593e-05   4.1649312786339032e-05
   5.0000000000000000e+01   1.0257676649399291e-05   4.0000000000000003e-05
   5.1000000000000000e+01   9.1004696623910376e-06   3.8446751249519418e-05
   5.2000000000000000e+01   8.0980865368515331e-06   3.6982248520710060e-05
   5.3000000000000000e+01   7.0850746035049371e-06   3.5599857600569602e-05
   5.4000000000000000e+01   6.2276056932159304e-06   3.4293552812071332e-05
   5.5000000000000000e+01   5.3436672903082132e-06   3.3057851239669423e-05
   5.6000000000000000e+01   4.6256951520370558e-06   3.1887755102040819e-05
   5.7000000000000000e+01   3.8750996797142391e-06   3.0778701138811942e-05
   5.8000000000000000e+01   3.3086847810743859e-06   2.9726516052318668e-05
   5.9000000000000000e+01   2.7017136234920214e-06   2.8727377190462513e-05
   6.0000000000000000e+01   2.2880004627971755e-06   2.7777777777777779e-05
   6.1000000000000000e+01   1.8094218669209875e-06   2.6874496103198063e-05
   6.2000000000000000e+01   1.5203602352886548e-06   2.6014568158168579e-05
   6.3000000000000000e+01   1.1374228216503961e-06   2.5195263290501389e-05
   6.4000000000000000e+01   9.5189543657026663e-07   2.4414062500000001e-05
   6.5000000000000000e+01   6.6566219877249132e-07   2.3668639053254438e-05
   6.6000000000000000e+01   6.1167757360764986e-07   2.2956841138659323e-05
   6.7000000000000000e+01   4.6439439798330107e-07   2.2276676319893076e-05
   6.8000000000000000e+01   5.7756706685234580e-07   2.1626297577854674e-05
   6.9000000000000000e+01   5.6952194741059202e-07   2.1003990758244067e-05
   7.0000000000000000e+01   7.9769573608519859e-07   2.0408163265306126e-05
   7.1000000000000000e+01   8.2100723513651455e-07   1.9837333862328903e-05
   7.2000000000000000e+01   1.0249786546433524e-06   1.9290123456790123e-05
   7.3000000000000000e+01   9.4580339020764962e-07   1.8765246762994936e-05
   7.4000000000000000e+01   9.0763324240049697e-07   1.8261504747991237e-05
   7.5000000000000000e+01   1.2474468341649423e-06   1.7777777777777780e-05


==> n_cF_cK_HS_Polin_dc3_N200_xmin_055.txt <==
   1.0000000000000000e+00  -5.9183721833372607e+00   2.4064996953865769e-01
   2.0000000000000000e+00   6.3303271908937742e+00  -2.4757242583631667e-01
   3.0000000000000000e+00  -6.3627254443294956e-01  -3.0055821709010298e-02
   4.0000000000000000e+00   3.1117649372006501e-01   3.9860256610302118e-02
   5.0000000000000000e+00  -1.0771207362776559e-01   4.8711453988495362e-03
   6.0000000000000000e+00   2.1866879035443081e-02  -9.6531181102564294e-03
   7.0000000000000000e+00   8.0468693181028544e-05   5.0421110273108955e-04
   8.0000000000000000e+00  -1.0944692022630280e-03   2.2296681509149292e-03
   9.0000000000000000e+00  -4.5145830849968100e-04  -8.1133283796093166e-04
   1.0000000000000000e+01   7.6251168212023823e-04  -2.0471477758603123e-04
   1.1000000000000000e+01  -4.0979027083415528e-04   2.2630843928018681e-04
   1.2000000000000000e+01   8.8051517668247029e-05  -2.3791482620603434e-05
   1.3000000000000000e+01   4.0273713565268524e-05  -5.7817370167528315e-05
   1.4000000000000000e+01  -5.1837072272866374e-05   4.7672634657733167e-05
   1.5000000000000000e+01   3.2378214798675639e-05  -2.8630764278458868e-05
   1.6000000000000000e+01  -1.8818753170700627e-05   1.9985368056762459e-05
   1.7000000000000000e+01   1.5441348666598289e-05  -2.1204717670447710e-05
   1.8000000000000000e+01  -1.6735308972228897e-05   2.1583502140220737e-05
   1.9000000000000000e+01   1.8381350120835575e-05  -2.3402372795151666e-05
   2.0000000000000000e+01  -1.9031439359609212e-05   2.2417309694385780e-05
   2.1000000000000000e+01   1.8932509986826384e-05  -2.3390269676359244e-05
   2.2000000000000000e+01  -1.8592174455151376e-05   2.2168837829262916e-05
   2.3000000000000000e+01   1.8292148440078216e-05  -2.3162605030366505e-05
   2.4000000000000000e+01  -1.8080653362427789e-05   2.1995159735936564e-05
   2.5000000000000000e+01   1.7922856357416957e-05  -2.3021073890876638e-05
   2.6000000000000000e+01  -1.7773162563443271e-05   2.1857267344192853e-05
   2.7000000000000000e+01   1.7618119779237171e-05  -2.2877903263751746e-05
   2.8000000000000000e+01  -1.7450097960857166e-05   2.1703988245077177e-05
   2.9000000000000000e+01   1.7278548038972435e-05  -2.2717893391318389e-05
   3.0000000000000000e+01  -1.7099329467766566e-05   2.1537873499425617e-05
   3.1000000000000000e+01   1.6921089631990699e-05  -2.2547679324317725e-05
   3.2000000000000000e+01  -1.6735367284858561e-05   2.1363974020875672e-05
   3.3000000000000000e+01   1.6551224967448504e-05  -2.2369682013754512e-05
   3.4000000000000000e+01  -1.6358411247477954e-05   2.1183173490292272e-05
   3.5000000000000000e+01   1.6168106348244323e-05  -2.2184191406600916e-05
   3.6000000000000000e+01  -1.5968481656551147e-05   2.0995882785052674e-05
   3.7000000000000000e+01   1.5772734493073910e-05  -2.1991753215097552e-05
   3.8000000000000000e+01  -1.5567106424863244e-05   2.0802842217732060e-05
   3.9000000000000000e+01   1.5366765895706355e-05  -2.1793081030230048e-05
   4.0000000000000000e+01  -1.5155915702667150e-05   2.0604814018898014e-05
   4.1000000000000000e+01   1.4951779862304796e-05  -2.1588849730692951e-05
   4.2000000000000000e+01  -1.4736470516021863e-05   2.0402521347791461e-05
   4.3000000000000000e+01   1.4529335535281005e-05  -2.1379712164585075e-05
   4.4000000000000000e+01  -1.4310335983157688e-05   2.0196679426787432e-05
   4.5000000000000000e+01   1.4100996557713367e-05  -2.1166315753127268e-05
   4.6000000000000000e+01  -1.3879069274364767e-05   1.9987997602398693e-05
   4.7000000000000000e+01   1.3668307165146920e-05  -2.0949296740112268e-05
   4.8000000000000000e+01  -1.3444198900621280e-05   1.9777173070997465e-05
   4.9000000000000000e+01   1.3232777623086986e-05  -2.0729274768284972e-05
   5.0000000000000000e+01  -1.3007214606130900e-05   1.9564887281299050e-05
   5.1000000000000000e+01   1.2795875822422887e-05  -2.0506849417839786e-05
   5.2000000000000000e+01  -1.2569559500822576e-05   1.9351803081670424e-05
   5.3000000000000000e+01   1.2359019421290554e-05  -2.0282596856141086e-05
   5.4000000000000000e+01  -1.2132622475352166e-05   1.9138561851043526e-05
   5.5000000000000000e+01   1.1923568558118115e-05  -2.0057066605073075e-05
   5.6000000000000000e+01  -1.1697731413844324e-05   1.8925780866641939e-05
   5.7000000000000000e+01   1.1490819466945657e-05  -1.9830778634044591e-05
   5.8000000000000000e+01  -1.1266147285368038e-05   1.8714051007007060e-05
   5.9000000000000000e+01   1.1061998944869799e-05  -1.9604220798908610e-05
   6.0000000000000000e+01  -1.0839059051119022e-05   1.8503934783830758e-05
   6.1000000000000000e+01   1.0638259633263299e-05  -1.9377846622702331e-05
   6.2000000000000000e+01  -1.0417579377255655e-05   1.8295964708118680e-05
   6.3000000000000000e+01   1.0220676112271521e-05  -1.9152073424643697e-05
   6.4000000000000000e+01  -1.0002741155420478e-05   1.8090641994572102e-05
   6.5000000000000000e+01   9.8102418057856870e-06  -1.8927280798090461e-05
   6.6000000000000000e+01  -9.5954948247094381e-06   1.7888435604509914e-05
   6.7000000000000000e+01   9.4078666845860350e-06  -1.8703809434132138e-05
   6.8000000000000000e+01  -9.1967064792885543e-06   1.7689781621018169e-05
   6.9000000000000000e+01   9.0143757476674491e-06  -1.8481960283191887e-05
   7.0000000000000000e+01  -8.8071567396453722e-06   1.7495082948818906e-05
   7.1000000000000000e+01   8.6305082556037979e-06  -1.8261994042804667e-05
   7.2000000000000000e+01  -8.4275403580099588e-06   1.7304709324787169e-05
   7.3000000000000000e+01   8.2569176829638160e-06  -1.8044130958390208e-05
   7.4000000000000000e+01  -8.0584665226606750e-06   1.7118997626800845e-05
   7.5000000000000000e+01   7.8941723509176624e-06  -1.7828550919925127e-05
   7.6000000000000000e+01  -7.7004598193293030e-06   1.6938252460621425e-05
   7.7000000000000000e+01   7.5427566954209247e-06  -1.7615393834776609e-05
   7.8000000000000000e+01  -7.3539618036018057e-06   1.6762747006778432e-05
   7.9000000000000000e+01   7.2030731227035983e-06  -1.7404760256513910e-05
   8.0000000000000000e+01  -7.0193331340134915e-06   1.6592724106402575e-05
   8.1000000000000000e+01   6.8754443998541955e-06  -1.7196712247139291e-05
   8.2000000000000000e+01  -6.6968562122530470e-06   1.6428397560907944e-05
   8.3000000000000000e+01   6.5601165249731827e-06  -1.6991274447350819e-05
   8.4000000000000000e+01  -6.3867382739094445e-06   1.6269953623959278e-05
   8.5000000000000000e+01   6.2572620199671013e-06  -1.6788435332118765e-05
   8.6000000000000000e+01  -6.0891148728592197e-06   1.6117552659372013e-05
   8.7000000000000000e+01   5.9669835886429056e-06  -1.6588148625753490e-05
   8.8000000000000000e+01  -5.8040537014483427e-06   1.5971330942304140e-05
   8.9000000000000000e+01   5.6893180815960704e-06  -1.6390334851056256e-05
   9.0000000000000000e+01  -5.5315586878644279e-06   1.5831402575738731e-05
   9.1000000000000000e+01   5.4242407095908257e-06  -1.6194882987186384e-05
   9.2000000000000000e+01  -5.2715743133622031e-06   1.5697861500047514e-05
   9.3000000000000000e+01   5.1716694493238067e-06  -1.6001652212867642e-05
   9.4000000000000000e+01  -5.0239900942606417e-06   1.5570783572407644e-05
   9.5000000000000000e+01   4.9314695870226946e-06  -1.5810473711806729e-05
   9.6000000000000000e+01  -4.7886451751128030e-06   1.5450228690748728e-05
   9.7000000000000000e+01   4.7034583474377455e-06  -1.5621152514013454e-05
   9.8000000000000000e+01  -4.5653329816136739e-06   1.5336242941401246e-05
   9.9000000000000000e+01   4.4874095582144338e-06  -1.5433469356567005e-05
   1.0000000000000000e+02  -4.3538058855527176e-06   1.5228860751460175e-05
   1.0100000000000000e+02   4.2830583038986568e-06  -1.5247182540981835e-05
   1.0200000000000000e+02  -4.1537798373531530e-06   1.5128107024620958e-05
   1.0300000000000000e+02   4.0901055266707103e-06  -1.5062029767541799e-05
   1.0400000000000000e+02  -3.9649389254588026e-06   1.5033999243430436e-05
   1.0500000000000000e+02   3.9082225352131239e-06  -1.4877729934532341e-05
   1.0600000000000000e+02  -3.7869398260059042e-06   1.4946549524921468e-05
   1.0700000000000000e+02   3.7370553871200036e-06  -1.4693984881769814e-05
   1.0800000000000000e+02  -3.6194161100144400e-06   1.4865766610267521e-05
   1.0900000000000000e+02   3.5762291138166590e-06  -1.4510481068591658e-05
   1.1000000000000000e+02  -3.4619823793025688e-06   1.4791657782506682e-05
   1.1100000000000000e+02   3.4253517618708889e-06  -1.4326891174447801e-05
   1.1200000000000000e+02  -3.3142382073224021e-06   1.4724230696795314e-05
   1.1300000000000000e+02   3.2840182285001267e-06  -1.4142875611624893e-05
   1.1400000000000000e+02  -3.1757718644533441e-06   1.4663495118144266e-05
   1.1500000000000000e+02   3.1518138730836207e-06  -1.3958083942811487e-05
   1.1600000000000000e+02  -3.0461638117208448e-06   1.4609464557329828e-05
   1.1700000000000000e+02   3.0283178904161102e-06  -1.3772156197065981e-05
   1.1800000000000000e+02  -2.9249899506112657e-06   1.4562157801164909e-05
   1.1900000000000000e+02   2.9131064356099008e-06  -1.3584724080024272e-05
   1.2000000000000000e+02  -2.8118246211967045e-06   1.4521600333349857e-05
   1.2100000000000000e+02   2.8057554947258480e-06  -1.3395412075181111e-05
   1.2200000000000000e+02  -2.7062433437440086e-06   1.4487825643511368e-05
   1.2300000000000000e+02   2.7058434971828021e-06  -1.3203838435481520e-05
   1.2400000000000000e+02  -2.6078253009703810e-06   1.4460876424536522e-05
   1.2500000000000000e+02   2.6129536678659921e-06  -1.3009616063473886e-05
   1.2600000000000000e+02  -2.5161555595629876e-06   1.4440805655768977e-05
   1.2700000000000000e+02   2.5266761198944119e-06  -1.2812353280464778e-05
   1.2800000000000000e+02  -2.4308270363439872e-06   1.4427677575983295e-05
   1.2900000000000000e+02   2.4466096984555443e-06  -1.2611654489413198e-05
   1.3000000000000000e+02  -2.3514422235286523e-06   1.4421568551784208e-05
   1.3100000000000000e+02   2.3723635912597008e-06  -1.2407120738141588e-05
   1.3200000000000000e+02  -2.2776146846347833e-06   1.4422567846277480e-05
   1.3300000000000000e+02   2.3035587078641816e-06  -1.2198350183513200e-05
   1.3400000000000000e+02  -2.2089703114764229e-06   1.4430778284336847e-05
   1.3500000000000000e+02   2.2398288095229564e-06  -1.1984938448787598e-05
   1.3600000000000000e+02  -2.1451483257128039e-06   1.4446316806407703e-05
   1.3700000000000000e+02   2.1808213920173566e-06  -1.1766478875252277e-05
   1.3800000000000000e+02  -2.0858020642080960e-06   1.4469314929974788e-05
   1.3900000000000000e+02   2.1261984056343672e-06  -1.1542562705398416e-05
   1.4000000000000000e+02  -2.0305996648854435e-06   1.4499919167515070e-05
   1.4100000000000000e+02   2.0756369232958922e-06  -1.1312779243457620e-05
   1.4200000000000000e+02  -1.9792246990150424e-06   1.4538291419623796e-05
   1.4300000000000000e+02   2.0288296755615859e-06  -1.1076715958528365e-05
   1.4400000000000000e+02  -1.9313765107204197e-06   1.4584609240120400e-05
   1.4500000000000000e+02   1.9854850958728057e-06  -1.0833958374589022e-05
   1.4600000000000000e+02  -1.8867699244122279e-06   1.4639065828302024e-05
   1.4700000000000000e+02   1.9453267675986825e-06  -1.0584089707971124e-05
   1.4800000000000000e+02  -1.8451346672606272e-06   1.4701869903375687e-05
   1.4900000000000000e+02   1.9080931928694699e-06  -1.0326690647861144e-05
   1.5000000000000000e+02  -1.8062158709491668e-06   1.4773246048166524e-05
   1.5100000000000000e+02   1.8735392248766686e-06  -1.0061339856524290e-05
   1.5200000000000000e+02  -1.7697762039997207e-06   1.4853435747322932e-05
   1.5300000000000000e+02   1.8414380858730987e-06  -9.7876147027419834e-06
   1.5400000000000000e+02  -1.7355964402448746e-06   1.4942697725660355e-05
   1.5500000000000000e+02   1.8115790307115539e-06  -9.5050900979673673e-06
   1.5600000000000000e+02  -1.7034693766931113e-06   1.5041305418085894e-05
   1.5700000000000000e+02   1.7837581860600014e-06  -9.2133344213734583e-06
   1.5800000000000000e+02  -1.6731904247960309e-06   1.5149543069806124e-05
   1.5900000000000000e+02   1.7577737906370892e-06  -8.9119074311533389e-06
   1.6000000000000000e+02  -1.6445631487889060e-06   1.5267708360808065e-05
   1.6100000000000000e+02   1.7334458103819684e-06  -8.6003687048293332e-06
   1.6200000000000000e+02  -1.6174314841187907e-06   1.5396126440677728e-05
   1.6300000000000000e+02   1.7106512416985530e-06  -8.2782926170548079e-06
   1.6400000000000000e+02  -1.5917002859137921e-06   1.5535158604113410e-05
   1.6500000000000000e+02   1.6893078595903895e-06  -7.9452607681083423e-06
   1.6600000000000000e+02  -1.5672652746325543e-06   1.5685171765616385e-05
   1.6700000000000000e+02   1.6692512546408603e-06  -7.6008086564431509e-06
   1.6800000000000000e+02  -1.5438678677483296e-06   1.5846476321178775e-05
   1.6900000000000000e+02   1.6501318248933154e-06  -7.2443821760269714e-06
   1.7000000000000000e+02  -1.5211205077161620e-06   1.6019338830338458e-05
   1.7100000000000000e+02   1.6316444893199242e-06  -6.8754383249231329e-06
   1.7200000000000000e+02  -1.4989580969596902e-06   1.6204177833593516e-05
   1.7300000000000000e+02   1.6141100046701066e-06  -6.4936949801444820e-06
   1.7400000000000000e+02  -1.4781217850767355e-06   1.6401769170577092e-05
   1.7500000000000000e+02   1.5985268307019630e-06  -6.0991471109211803e-06
   1.7600000000000000e+02  -1.4594439080968525e-06   1.6612930556635721e-05
   1.7700000000000000e+02   1.5849346149226728e-06  -5.6913556726089053e-06
   1.7800000000000000e+02  -1.4415266336858676e-06   1.6837521430629900e-05
   1.7900000000000000e+02   1.5701837196075570e-06  -5.2684961166781747e-06
   1.8000000000000000e+02  -1.4198793365574626e-06   1.7074092288129602e-05
   1.8100000000000000e+02   1.5498849912182921e-06  -4.8282272175821799e-06
   1.8200000000000000e+02  -1.3926341320243602e-06   1.7322375082054918e-05
   1.8300000000000000e+02   1.5274928615238598e-06  -4.3716166989045160e-06
   1.8400000000000000e+02  -1.3705022635941285e-06   1.7587553252785896e-05
   1.8500000000000000e+02   1.5203943816620038e-06  -3.9056979684592528e-06
   1.8600000000000000e+02  -1.3729490984937961e-06   1.7878494239461430e-05
   1.8700000000000000e+02   1.5411104272960647e-06  -3.4352136370273964e-06
   1.8800000000000000e+02  -1.3937231986021553e-06   1.8192766233824817e-05
   1.8900000000000000e+02   1.5542551767466650e-06  -2.9441000881265410e-06
   1.9000000000000000e+02  -1.3659355266027779e-06   1.8501963625453776e-05
   1.9100000000000000e+02   1.4741434579107959e-06  -2.3952339276692266e-06
   1.9200000000000000e+02  -1.2172915482970926e-06   1.8776297218139367e-05
   1.9300000000000000e+02   1.2909665165260044e-06  -1.7845725581714850e-06
   1.9400000000000000e+02  -1.0526391134965352e-06   1.9061118684648588e-05
   1.9500000000000000e+02   1.2550940049678602e-06  -1.2168960210258724e-06
   1.9600000000000000e+02  -1.2397149918396295e-06   1.9513514809858782e-05
   1.9700000000000000e+02   1.6912983550691722e-06  -8.5517860245494412e-07
   1.9800000000000000e+02  -2.1429508160815366e-06   2.0198812636164200e-05
   1.9900000000000000e+02   1.7467288716016595e-06  -6.0517953938872390e-07
   2.0000000000000000e+02  -4.0482576865623518e-06   2.0612664809037934e-05


==> n_cF_cK_HS_Polin_dc3_N200_xmin_055_tes.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -1.0696061340509038e+00  -1.0287656645497600e+00
   3.0000000000000000e+00   1.0750803172269698e-01  -1.2489435077273996e-01
   4.0000000000000000e+00  -5.2578054248794866e-02   1.6563582653559830e-01
   5.0000000000000000e+00   1.8199611361215333e-02   2.0241620674990534e-02
   6.0000000000000000e+00  -3.6947455073892892e-03  -4.0112692009735600e-02
   7.0000000000000000e+00  -1.3596423254283028e-05   2.0952053461618814e-03
   8.0000000000000000e+00   1.8492740374531110e-04   9.2651919100150068e-03
   9.0000000000000000e+00   7.6280824273054076e-05  -3.3714229821691301e-03
   1.0000000000000000e+01  -1.2883807548755272e-04  -8.5067443797513602e-04
   1.1000000000000000e+01   6.9240368489817091e-05   9.4040501943148144e-04
   1.2000000000000000e+01  -1.4877658068911172e-05  -9.8863434997367003e-05
   1.3000000000000000e+01  -6.8048632829574634e-06  -2.4025504876800164e-04
   1.4000000000000000e+01   8.7586705714131706e-06   1.9809948344944668e-04
   1.5000000000000000e+01  -5.4707973401595305e-06  -1.1897264867037376e-04
   1.6000000000000000e+01   3.1797177649089789e-06   8.3047457247037115e-05
   1.7000000000000000e+01  -2.6090533322781328e-06  -8.8114358423142922e-05
   1.8000000000000000e+01   2.8276878259440867e-06   8.9688364314351567e-05
   1.9000000000000000e+01  -3.1058117927403936e-06  -9.7246522989450612e-05
   2.0000000000000000e+01   3.2156543674611782e-06   9.3153179023297957e-05
   2.1000000000000000e+01  -3.1989387284783249e-06  -9.7196229532877049e-05
   2.2000000000000000e+01   3.1414338063253726e-06   9.2120675817088536e-05
   2.3000000000000000e+01  -3.0907397969290285e-06  -9.6250188914508448e-05
   2.4000000000000000e+01   3.0550044509421918e-06   9.1398971618832016e-05
   2.5000000000000000e+01  -3.0283422201593596e-06  -9.5662068584548746e-05
   2.6000000000000000e+01   3.0030491515018767e-06   9.0825971788380925e-05
   2.7000000000000000e+01  -2.9768522886816218e-06  -9.5067135506437996e-05
   2.8000000000000000e+01   2.9484624184309713e-06   9.0189033834848158e-05
   2.9000000000000000e+01  -2.9194764208339092e-06  -9.4402228410292885e-05
   3.0000000000000000e+01   2.8891946869966145e-06   8.9498758469469918e-05
   3.1000000000000000e+01  -2.8590783255623523e-06  -9.3694918671891612e-05
   3.2000000000000000e+01   2.8276976787596682e-06   8.8776134324188198e-05
   3.3000000000000000e+01  -2.7965840022780680e-06  -9.2955266342392267e-05
   3.4000000000000000e+01   2.7640051589749379e-06   8.8024833457913385e-05
   3.5000000000000000e+01  -2.7318502195188792e-06  -9.2184476271198014e-05
   3.6000000000000000e+01   2.6981205577961500e-06   8.7246563235820083e-05
   3.7000000000000000e+01  -2.6650460640986515e-06  -9.1384816118020851e-05
   3.8000000000000000e+01   2.6303020395863716e-06   8.6444399962370733e-05
   3.9000000000000000e+01  -2.5964514261151654e-06  -9.0559251148083922e-05
   4.0000000000000000e+01   2.5608250433011816e-06   8.5621511020337292e-05
   4.1000000000000000e+01  -2.5263331536330929e-06  -8.9710585761054699e-05
   4.2000000000000000e+01   2.4899533283005260e-06   8.4780901434994898e-05
   4.3000000000000000e+01  -2.4549546877412130e-06  -8.8841532810377794e-05
   4.4000000000000000e+01   2.4179513453796266e-06   8.3925543250663347e-05
   4.5000000000000000e+01  -2.3825802299851438e-06  -8.7954782598578883e-05
   4.6000000000000000e+01   2.3450822024069831e-06   8.3058384095028301e-05
   4.7000000000000000e+01  -2.3094707027092735e-06  -8.7052978981354078e-05
   4.8000000000000000e+01   2.2716041648195813e-06   8.2182321106924084e-05
   4.9000000000000000e+01  -2.2358812884973493e-06  -8.6138696830190332e-05
   5.0000000000000000e+01   2.1977689478116554e-06   8.1300185987167437e-05
   5.1000000000000000e+01  -2.1620600100900595e-06  -8.5214427648392421e-05
   5.2000000000000000e+01   2.1238203869995268e-06   8.0414733144446864e-05
   5.3000000000000000e+01  -2.0882464026318689e-06  -8.4282565649288047e-05
   5.4000000000000000e+01   2.0499931568194828e-06   7.9528627773082407e-05
   5.5000000000000000e+01  -2.0146702824280027e-06  -8.3345394323231507e-05
   5.6000000000000000e+01   1.9765116237161329e-06   7.8644434914843100e-05
   5.7000000000000000e+01  -1.9415506681545326e-06  -8.2405074357838227e-05
   5.8000000000000000e+01   1.9035888478063349e-06   7.7764609914072151e-05
   5.9000000000000000e+01  -1.8690948460480466e-06  -8.1463632995637734e-05
   6.0000000000000000e+01   1.8314257223693350e-06   7.6891490239138841e-05
   6.1000000000000000e+01  -1.7974975725951358e-06  -8.0522954812132231e-05
   6.2000000000000000e+01   1.7602102494644692e-06   7.6027288693172431e-05
   6.3000000000000000e+01  -1.7269404146375045e-06  -7.9584773941004521e-05
   6.4000000000000000e+01   1.6901169520197558e-06   7.5174088030233665e-05
   6.5000000000000000e+01  -1.6575912264196053e-06  -7.8650667749409410e-05
   6.6000000000000000e+01   1.6213064213374151e-06   7.4333836978260402e-05
   6.7000000000000000e+01  -1.5896037614993509e-06  -7.7722051949512426e-05
   6.8000000000000000e+01   1.5539249973466016e-06   7.3508347642556033e-05
   6.9000000000000000e+01  -1.5231174161447227e-06  -7.6800177114599513e-05
   7.0000000000000000e+01   1.4881045778839782e-06   7.2699294258620376e-05
   7.1000000000000000e+01  -1.4582570997988865e-06  -7.5886126550583609e-05
   7.2000000000000000e+01   1.4239625520235235e-06   7.1908213235852346e-05
   7.3000000000000000e+01  -1.3951332270401239e-06  -7.4980815468134198e-05
   7.4000000000000000e+01   1.3616018514936746e-06   7.1136504440948503e-05
   7.5000000000000000e+01  -1.3338418244704382e-06  -7.4084991384389814e-05
   7.6000000000000000e+01   1.3011111131215063e-06   7.0385433636634993e-05
   7.7000000000000000e+01  -1.2744647449947469e-06  -7.3199235672235960e-05
   7.8000000000000000e+01   1.2425649445140239e-06   6.9656136000822080e-05
   7.9000000000000000e+01  -1.2170699813342795e-06  -7.2323966173276549e-05
   8.0000000000000000e+01   1.1860242844773949e-06   6.8949620638689266e-05
   8.1000000000000000e+01  -1.1617120699525287e-06  -7.1459440780759516e-05
   8.2000000000000000e+01   1.1315368491200250e-06   6.8266775983401518e-05
   8.3000000000000000e+01  -1.1084325760118138e-06  -7.0605761886960726e-05
   8.4000000000000000e+01   1.0791376540817819e-06   6.7608375995849412e-05
   8.5000000000000000e+01  -1.0572606497414881e-06  -6.9762881600622407e-05
   8.6000000000000000e+01   1.0288496032748114e-06   6.6975087053908436e-05
   8.7000000000000000e+01  -1.0082136445292350e-06  -6.8930607627144501e-05
   8.8000000000000000e+01   9.8068413436201704e-07   6.6367475437134957e-05
   8.9000000000000000e+01  -9.6129778684989171e-07  -6.8108609705946110e-05
   9.0000000000000000e+01   9.3464191107110874e-07   6.5786015290542537e-05
   9.1000000000000000e+01  -9.1650888818083696e-07  -6.7296426499588062e-05
   9.2000000000000000e+01   8.9071355265624061e-07   6.5231096975168455e-05
   9.3000000000000000e+01  -8.7383308942351750e-07  -6.6493472837515387e-05
   9.4000000000000000e+01   8.4888039120035649e-07   6.4703035708909049e-05
   9.5000000000000000e+01  -8.3324762861431435e-07  -6.5699047218316627e-05
   9.6000000000000000e+01   8.0911524770187305e-07   6.4202080392396739e-05
   9.7000000000000000e+01  -7.9472162306385270e-07  -6.4912339461169533e-05
   9.8000000000000000e+01   7.7138321825501805e-07   6.3728422533366054e-05
   9.9000000000000000e+01  -7.5821685747449330e-07  -6.4132438438093355e-05
   1.0000000000000000e+02   7.3564246226530604e-07   6.3282205190613288e-05
   1.0100000000000000e+02  -7.2368857030608699e-07  -6.3358339792071107e-05
   1.0200000000000000e+02   7.0184498518829439e-07   6.2863531849277046e-05
   1.0300000000000000e+02  -6.9108623114073491e-07  -6.2588953559465361e-05
   1.0400000000000000e+02   6.6993740890811080e-07   6.2472475156558841e-05
   1.0500000000000000e+02  -6.6035430252535238e-07  -6.1823111646570984e-05
   1.0600000000000000e+02   6.3986172357793806e-07   6.2109085463733974e-05
   1.0700000000000000e+02  -6.3143298044712476e-07  -6.1059575074699489e-05
   1.0800000000000000e+02   6.1155601538623040e-07   6.1773399093987844e-05
   1.0900000000000000e+02  -6.0425890819865431e-07  -6.0297040952921103e-05
   1.1000000000000000e+02   5.8495516538306335e-07   6.1465446311351261e-05
   1.1100000000000000e+02  -5.7876585921965396e-07  -5.9534149129183032e-05
   1.1200000000000000e+02   5.5999151534494481e-07   6.1185258926160113e-05
   1.1300000000000000e+02  -5.5488538516486628e-07  -5.8769488476303337e-05
   1.1400000000000000e+02   5.3659549722041729e-07   6.0932877516066930e-05
   1.1500000000000000e+02  -5.3254742612458867e-07  -5.8001602782539638e-05
   1.1600000000000000e+02   5.1469622344757124e-07   6.0708358223926490e-05
   1.1700000000000000e+02  -5.1168088058775945e-07  -5.7228996219979328e-05
   1.1800000000000000e+02   4.9422203606024624e-07   6.0511779116704452e-05
   1.1900000000000000e+02  -4.9221413344222197e-07  -5.6450138373452152e-05
   1.2000000000000000e+02   4.7510101326732861e-07   6.0343246089699279e-05
   1.2100000000000000e+02  -4.7407554101197709e-07  -5.5663468816809015e-05
   1.2200000000000000e+02   4.5726143268975826e-07   6.0202898306139459e-05
   1.2300000000000000e+02  -4.5719387246393604e-07  -5.4867401233393768e-05
   1.2400000000000000e+02   4.4063219077578805e-07   6.0090913172600859e-05
   1.2500000000000000e+02  -4.4149870723280462e-07  -5.4060327073442820e-05
   1.2600000000000000e+02   4.2514317816088649e-07   6.0007510840134242e-05
   1.2700000000000000e+02  -4.2692078862631889e-07  -5.3240618750240977e-05
   1.2800000000000000e+02   4.1072561188155773e-07   5.9952958247375354e-05
   1.2900000000000000e+02  -4.1339233536947760e-07  -5.2406632394720824e-05
   1.3000000000000000e+02   3.9731232688423418e-07   5.9927572729102490e-05
   1.3100000000000000e+02  -4.0084731371557120e-07  -5.1556710195837048e-05
   1.3200000000000000e+02   3.8483802878217748e-07   5.9931725210381370e-05
   1.3300000000000000e+02  -3.8922167050421077e-07  -5.0689182329415057e-05
   1.3400000000000000e+02   3.7323950624389851e-07   5.9965842971023964e-05
   1.3500000000000000e+02  -3.7845352406680822e-07  -4.9802368443110706e-05
   1.3600000000000000e+02   3.6245580022025492e-07   6.0030411946871518e-05
   1.3700000000000000e+02  -3.6848331339439890e-07  -4.8894578702043530e-05
   1.3800000000000000e+02   3.5242833664305829e-07   6.0125978647383358e-05
   1.3900000000000000e+02  -3.5925391978904631e-07  -4.7964114549967707e-05
   1.4000000000000000e+02   3.4310104231066216e-07   6.0253151892403719e-05
   1.4100000000000000e+02  -3.5071077975455724e-07  -4.7009269376368444e-05
   1.4200000000000000e+02   3.3442045172275632e-07   6.0412604445762807e-05
   1.4300000000000000e+02  -3.4280197539343774e-07  -4.6028328944995009e-05
   1.4400000000000000e+02   3.2633576444517419e-07   6.0605074116901344e-05
   1.4500000000000000e+02  -3.3547824205155467e-07  -4.5019570936819371e-05
   1.4600000000000000e+02   3.1879879567633293e-07   6.0831363728680734e-05
   1.4700000000000000e+02  -3.2869287488806572e-07  -4.3981263443587967e-05
   1.4800000000000000e+02   3.1176387866506054e-07   6.1092340595596869e-05
   1.4900000000000000e+02  -3.2240168981625814e-07  -4.2911664055715902e-05
   1.5000000000000000e+02   3.0518794948963064e-07   6.1388937952029822e-05
   1.5100000000000000e+02  -3.1656326551268269e-07  -4.1809021940923408e-05
   1.5200000000000000e+02   2.9903090734685370e-07   6.1722159266414933e-05
   1.5300000000000000e+02  -3.1113928438930075e-07  -4.0671580891971458e-05
   1.5400000000000000e+02   2.9325571060422965e-07   6.2093079647200947e-05
   1.5500000000000000e+02  -3.0609413781240739e-07  -3.9497574490407250e-05
   1.5600000000000000e+02   2.8782734912973259e-07   6.2502835329342012e-05
   1.5700000000000000e+02  -3.0139337824715394e-07  -3.8285209173456554e-05
   1.5800000000000000e+02   2.8271125454170909e-07   6.2952607469050692e-05
   1.5900000000000000e+02  -2.9700291502213589e-07  -3.7032655554613490e-05
   1.6000000000000000e+02   2.7787423599669043e-07   6.3443633049600203e-05
   1.6100000000000000e+02  -2.9289232861399909e-07  -3.5738083496610548e-05
   1.6200000000000000e+02   2.7328992398831377e-07   6.3977263201791160e-05
   1.6300000000000000e+02  -2.8904083567349232e-07  -3.4399724350370192e-05
   1.6400000000000000e+02   2.6894224232722413e-07   6.4554999254291879e-05
   1.6500000000000000e+02  -2.8543454302291277e-07  -3.3015839492271476e-05
   1.6600000000000000e+02   2.6481357138117704e-07   6.5178365888372733e-05
   1.6700000000000000e+02  -2.8204567116284334e-07  -3.1584498726571279e-05
   1.6800000000000000e+02   2.6086021965549505e-07   6.5848652927559252e-05
   1.6900000000000000e+02  -2.7881514946612168e-07  -3.0103399513887091e-05
   1.7000000000000000e+02   2.5701670334264617e-07   6.6566968036807221e-05
   1.7100000000000000e+02  -2.7569142980120423e-07  -2.8570285456939031e-05
   1.7200000000000000e+02   2.5327202320595788e-07   6.7335050424722779e-05
   1.7300000000000000e+02  -2.7272870895387652e-07  -2.6983984218212598e-05
   1.7400000000000000e+02   2.4975140786824428e-07   6.8156124025365122e-05
   1.7500000000000000e+02  -2.7009569205574753e-07  -2.5344474892781657e-05
   1.7600000000000000e+02   2.4659549330233217e-07   6.9033586783675212e-05
   1.7700000000000000e+02  -2.6779907816290079e-07  -2.3649933068845261e-05
   1.7800000000000000e+02   2.4356809423786821e-07   6.9966854610073586e-05
   1.7900000000000000e+02  -2.6530668754295197e-07  -2.1892776993814873e-05
   1.8000000000000000e+02   2.3991045047065944e-07   7.0949904215079657e-05
   1.8100000000000000e+02  -2.6187690520408275e-07  -2.0063277908732831e-05
   1.8200000000000000e+02   2.3530695415628282e-07   7.1981621752386190e-05
   1.8300000000000000e+02  -2.5809341051994047e-07  -1.8165872646006155e-05
   1.8400000000000000e+02   2.3156743461532823e-07   7.3083546557277482e-05
   1.8500000000000000e+02  -2.5689401317858342e-07  -1.6229787919552787e-05
   1.8600000000000000e+02   2.3198086500190588e-07   7.4292526501190572e-05
   1.8700000000000000e+02  -2.6039430768395187e-07  -1.4274731235632125e-05
   1.8800000000000000e+02   2.3549096870353640e-07   7.5598456416602026e-05
   1.8900000000000000e+02  -2.6261531525890775e-07  -1.2233951634278535e-05
   1.9000000000000000e+02   2.3079581416803565e-07   7.6883299262091306e-05
   1.9100000000000000e+02  -2.4907920831020696e-07  -9.9531860829280491e-06
   1.9200000000000000e+02   2.0568012801295041e-07   7.8023268625941662e-05
   1.9300000000000000e+02  -2.1812864695475306e-07  -7.4156359196414260e-06
   1.9400000000000000e+02   1.7785956693635503e-07   7.9206819436503759e-05
   1.9500000000000000e+02  -2.1206743443771322e-07  -5.0567054853933482e-06
   1.9600000000000000e+02   2.0946891365331086e-07   8.1086712154036482e-05
   1.9700000000000000e+02  -2.8577086784621246e-07  -3.5536202397797078e-06
   1.9800000000000000e+02   3.6208449717218801e-07   8.3934407616534059e-05
   1.9900000000000000e+02  -2.9513670608946250e-07  -2.5147708954582216e-06
   2.0000000000000000e+02   6.8401539496956990e-07   8.5654134295357729e-05


==> n_cF_cK_HS_Polin_dc3_N80_xmin_092.txt <==
   1.0000000000000000e+00  -9.3306056271198035e+00   2.6258993874966952e-01
   2.0000000000000000e+00   1.1366537665640232e+01  -2.3995912844861667e-01
   3.0000000000000000e+00  -3.2369056421812381e+00  -6.7088641474580615e-02
   4.0000000000000000e+00   1.7759125825885453e+00   3.0903832285200938e-02
   5.0000000000000000e+00  -8.3435381304737999e-01   2.4485894679242025e-02
   6.0000000000000000e+00   3.9871622891843866e-01  -5.9181336803255154e-03
   7.0000000000000000e+00  -2.2817101598099551e-01  -8.3616875874825431e-03
   8.0000000000000000e+00   1.4366428002797477e-01   1.7786863808939412e-03
   9.0000000000000000e+00  -8.5091064575345085e-02   2.7809614057694447e-03
   1.0000000000000000e+01   4.6759582438928707e-02  -8.2332204869594249e-04
   1.1000000000000000e+01  -2.6506873373973287e-02  -8.7359312716336229e-04
   1.2000000000000000e+01   1.6757520621082652e-02   4.4196056758968096e-04
   1.3000000000000000e+01  -1.1039116676031821e-02   2.0605552759622744e-04
   1.4000000000000000e+01   6.8777930794117819e-03  -2.0142574285031038e-04
   1.5000000000000000e+01  -4.0203511798970462e-03  -2.0021538878572523e-05
   1.6000000000000000e+01   2.3813943003880506e-03   7.7965427280691816e-05
   1.7000000000000000e+01  -1.5323111284233110e-03  -2.1673077911882435e-05
   1.8000000000000000e+01   1.0324983549162760e-03  -1.9685465016023431e-05
   1.9000000000000000e+01  -6.7083684513139224e-04   1.4001033319314058e-05
   2.0000000000000000e+01   4.1058602941165492e-04   3.2915631859275445e-07
   2.1000000000000000e+01  -2.5010989649215198e-04  -5.7743885227502872e-06
   2.2000000000000000e+01   1.6303829945062107e-04   8.6973612289968914e-07
   2.3000000000000000e+01  -1.1304523567604930e-04   1.6379311614426032e-06
   2.4000000000000000e+01   7.7882047032185828e-05  -3.0126742565140251e-06
   2.5000000000000000e+01  -5.1628159437324035e-05   9.9737430232363237e-07
   2.6000000000000000e+01   3.4257070329551164e-05  -1.3928484605065023e-06
   2.7000000000000000e+01  -2.4327436242491518e-05   6.3715189847318004e-07
   2.8000000000000000e+01   1.8738400559413420e-05  -1.9102907527707408e-06
   2.9000000000000000e+01  -1.5002768772899711e-05   1.1777304906863620e-06
   3.0000000000000000e+01   1.2175459129607432e-05  -1.9883967953985542e-06
   3.1000000000000000e+01  -1.0171064672446743e-05   1.0938906719222702e-06
   3.2000000000000000e+01   8.9423875894328676e-06  -1.8723154043402477e-06
   3.3000000000000000e+01  -8.2395292314097966e-06   1.1391549216943189e-06
   3.4000000000000000e+01   7.8005489659744663e-06  -1.8813899864584070e-06
   3.5000000000000000e+01  -7.4776168953810778e-06   1.1963817649033405e-06
   3.6000000000000000e+01   7.2355329543529903e-06  -1.8307130257817564e-06
   3.7000000000000000e+01  -7.0584326769659509e-06   1.2090808337443707e-06
   3.8000000000000000e+01   6.9401751051156664e-06  -1.7605692059031818e-06
   3.9000000000000000e+01  -6.8642956908091290e-06   1.2329107651298231e-06
   4.0000000000000000e+01   6.8233854307166666e-06  -1.7069996793802339e-06
   4.1000000000000000e+01  -6.7855228302719532e-06   1.2732605868939240e-06
   4.2000000000000000e+01   6.7351791811882777e-06  -1.6392896438308520e-06
   4.3000000000000000e+01  -6.6701478054426598e-06   1.2874318161103715e-06
   4.4000000000000000e+01   6.6291756151929119e-06  -1.5545073756735848e-06
   4.5000000000000000e+01  -6.6183997972889568e-06   1.3289029700298192e-06
   4.6000000000000000e+01   6.6166290433074839e-06  -1.5031032070566603e-06
   4.7000000000000000e+01  -6.5696017258354133e-06   1.3711016473630898e-06
   4.8000000000000000e+01   6.4904670409231742e-06  -1.3996310505762838e-06
   4.9000000000000000e+01  -6.4272342328378889e-06   1.3804174887020646e-06
   5.0000000000000000e+01   6.4334969305106982e-06  -1.3269647667057163e-06
   5.1000000000000000e+01  -6.4549723991101875e-06   1.4652313984716546e-06
   5.2000000000000000e+01   6.4170386638445315e-06  -1.2644473248183393e-06
   5.3000000000000000e+01  -6.2908801356382764e-06   1.4701472038799808e-06
   5.4000000000000000e+01   6.1901777785817542e-06  -1.1147521658813551e-06
   5.5000000000000000e+01  -6.1994665777049786e-06   1.5169214408005843e-06
   5.6000000000000000e+01   6.2871018020270855e-06  -1.1004871811890364e-06
   5.7000000000000000e+01  -6.2710369441429901e-06   1.6288277695845449e-06
   5.8000000000000000e+01   6.0948644730788885e-06  -9.5417758377882795e-07
   5.9000000000000000e+01  -5.8923363077925687e-06   1.5584349584179133e-06
   6.0000000000000000e+01   5.9015800397513111e-06  -8.1710752240783953e-07
   6.1000000000000000e+01  -6.0879436047975730e-06   1.7401628016078032e-06
   6.2000000000000000e+01   6.1797489247141558e-06  -8.6526943087278049e-07
   6.3000000000000000e+01  -5.9310180698800739e-06   1.7613397800200875e-06
   6.4000000000000000e+01   5.5537816647700636e-06  -5.2895459525275969e-07
   6.5000000000000000e+01  -5.4689124299044316e-06   1.6781998092130158e-06
   6.6000000000000000e+01   5.8325437066705380e-06  -5.8750644636740633e-07
   6.7000000000000000e+01  -6.1575539558679844e-06   2.0735716176886346e-06
   6.8000000000000000e+01   5.9145985863550803e-06  -5.2845799807241041e-07
   6.9000000000000000e+01  -5.1940601229187215e-06   1.7645102159106378e-06
   7.0000000000000000e+01   4.8425012272306319e-06  -6.7240105511635383e-09
   7.1000000000000000e+01  -5.3724839166637921e-06   1.9810917069042841e-06
   7.2000000000000000e+01   6.2333537625956201e-06  -5.1512931026582823e-07
   7.3000000000000000e+01  -6.1884751918731932e-06   2.4159874230314131e-06
   7.4000000000000000e+01   4.9848628990770051e-06   1.3848937637298710e-07
   7.5000000000000000e+01  -3.8885375920373018e-06   1.5752169300646930e-06
   7.6000000000000000e+01   4.4575703809499026e-06   4.1808672846258555e-07
   7.7000000000000000e+01  -6.3349048572501969e-06   2.7386144059168272e-06
   7.8000000000000000e+01   7.1800727207597295e-06  -5.8794621885890831e-07
   7.9000000000000000e+01  -5.3545957894566679e-06   2.3934135258509827e-06
   8.0000000000000000e+01   1.7945779762528835e-06   1.8538155526620751e-06


==> n_cF_cK_HS_Polin_dc3_N80_xmin_092_tes.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -1.2181993452389526e+00  -9.1381691770518636e-01
   3.0000000000000000e+00   3.4691270551324488e-01  -2.5548824069202863e-01
   4.0000000000000000e+00  -1.9033197346019851e-01   1.1768856199270443e-01
   5.0000000000000000e+00   8.9421185118176580e-02   9.3247649913139871e-02
   6.0000000000000000e+00  -4.2732084588330783e-02  -2.2537549262187654e-02
   7.0000000000000000e+00   2.4454041366597547e-02  -3.1843137735196515e-02
   8.0000000000000000e+00  -1.5397101299663594e-02   6.7736273117059015e-03
   9.0000000000000000e+00   9.1195650074443486e-03   1.0590510127734072e-02
   1.0000000000000000e+01  -5.0114198700050060e-03  -3.1353906879152227e-03
   1.1000000000000000e+01   2.8408523983620023e-03  -3.3268339652425534e-03
   1.2000000000000000e+01  -1.7959735188438576e-03   1.6830826409194902e-03
   1.3000000000000000e+01   1.1831082694081676e-03   7.8470457999025970e-04
   1.4000000000000000e+01  -7.3712182834318742e-04  -7.6707334564837316e-04
   1.5000000000000000e+01   4.3087783800568354e-04  -7.6246405227503112e-05
   1.6000000000000000e+01  -2.5522397961675995e-04   2.9690942330816905e-04
   1.7000000000000000e+01   1.6422418754572407e-04  -8.2535827591413051e-05
   1.8000000000000000e+01  -1.1065716376601274e-04  -7.4966562351004034e-05
   1.9000000000000000e+01   7.1896388288191751e-05   5.3319001428540753e-05
   2.0000000000000000e+01  -4.4004220714062662e-05   1.2534993540119736e-06
   2.1000000000000000e+01   2.6805322879063379e-05  -2.1990136218642744e-05
   2.2000000000000000e+01  -1.7473495930075889e-05   3.3121456482337663e-06
   2.3000000000000000e+01   1.2115530351800369e-05   6.2376006074020404e-06
   2.4000000000000000e+01  -8.3469444690512200e-06  -1.1472923413817646e-05
   2.5000000000000000e+01   5.5332056139276304e-06   3.7982197911795949e-06
   2.6000000000000000e+01  -3.6714733961085578e-06  -5.3042720034841974e-06
   2.7000000000000000e+01   2.6072730125665998e-06   2.4264139803185124e-06
   2.8000000000000000e+01  -2.0082727004289472e-06  -7.2748055841996534e-06
   2.9000000000000000e+01   1.6079094297259251e-06   4.4850556586218191e-06
   3.0000000000000000e+01  -1.3048948392180396e-06  -7.5722505015476596e-06
   3.1000000000000000e+01   1.0900755083768742e-06   4.1657752659179020e-06
   3.2000000000000000e+01  -9.5839305044052404e-07  -7.1301871399008585e-06
   3.3000000000000000e+01   8.8306478278979586e-07   4.3381514429625217e-06
   3.4000000000000000e+01  -8.3601743313444070e-07  -7.1647451361491850e-06
   3.5000000000000000e+01   8.0140745351481424e-07   4.5560837958984682e-06
   3.6000000000000000e+01  -7.7546230582531585e-07  -6.9717561704715559e-06
   3.7000000000000000e+01   7.5648172895126065e-07   4.6044446314335124e-06
   3.8000000000000000e+01  -7.4380757074800708e-07  -6.7046331412627191e-06
   3.9000000000000000e+01   7.3567525679766811e-07   4.6951942294528404e-06
   4.0000000000000000e+01  -7.3129073324931943e-07  -6.5006286513038848e-06
   4.1000000000000000e+01   7.2723284012235403e-07   4.8488551882703330e-06
   4.2000000000000000e+01  -7.2183730085131799e-07  -6.2427740058754062e-06
   4.3000000000000000e+01   7.1486761653022725e-07   4.9028223329519769e-06
   4.4000000000000000e+01  -7.1047645566810046e-07  -5.9199045594641664e-06
   4.5000000000000000e+01   7.0932156622848737e-07   5.0607535702145855e-06
   4.6000000000000000e+01  -7.0913178712386779e-07  -5.7241462266746962e-06
   4.7000000000000000e+01   7.0409167297142919e-07   5.2214553759814049e-06
   4.8000000000000000e+01  -6.9561047806568471e-07  -5.3301015920132822e-06
   4.9000000000000000e+01   6.8883355375741721e-07   5.2569321401839202e-06
   5.0000000000000000e+01  -6.8950475324039685e-07  -5.0533724674452572e-06
   5.1000000000000000e+01   6.9180636896157468e-07   5.5799220847851265e-06
   5.2000000000000000e+01  -6.8774085201855866e-07  -4.8152923559792359e-06
   5.3000000000000000e+01   6.7421991530255707e-07   5.5986425484545761e-06
   5.4000000000000000e+01  -6.6342722283639754e-07  -4.2452204040614941e-06
   5.5000000000000000e+01   6.6442274225865513e-07   5.7767690872828367e-06
   5.6000000000000000e+01  -6.7381497549884175e-07  -4.1908962179931251e-06
   5.7000000000000000e+01   6.7209323754033218e-07   6.2029328973541823e-06
   5.8000000000000000e+01  -6.5321209754744162e-07  -3.6337172258852542e-06
   5.9000000000000000e+01   6.3150630765769823e-07   5.9348616547856016e-06
   6.0000000000000000e+01  -6.3249699704359138e-07  -3.1117244106858147e-06
   6.1000000000000000e+01   6.5247035916968828e-07   6.6269210842336336e-06
   6.2000000000000000e+01  -6.6230951898261053e-07  -3.2951355066869237e-06
   6.3000000000000000e+01   6.3565199376140356e-07   6.7075676562733658e-06
   6.4000000000000000e+01  -5.9522199166019408e-07  -2.0143749519551059e-06
   6.5000000000000000e+01   5.8612620106982172e-07   6.3909524378725952e-06
   6.6000000000000000e+01  -6.2509808470717065e-07  -2.2373532252029051e-06
   6.7000000000000000e+01   6.5993079141302376e-07   7.8966148800750434e-06
   6.8000000000000000e+01  -6.3389224909088931e-07  -2.0124838011261217e-06
   6.9000000000000000e+01   5.5666913065342339e-07   6.7196413705430234e-06
   7.0000000000000000e+01  -5.1899109454971445e-07  -2.5606504891924389e-08
   7.1000000000000000e+01   5.7579155430687572e-07   7.5444311245789394e-06
   7.2000000000000000e+01  -6.6805457348643172e-07  -1.9617252386692082e-06
   7.3000000000000000e+01   6.6324474950330409e-07   9.2006092637639330e-06
   7.4000000000000000e+01  -5.3424858988662949e-07   5.2739787758970788e-07
   7.5000000000000000e+01   4.1675082491270462e-07   5.9987710784546402e-06
   7.6000000000000000e+01  -4.7773644703123917e-07   1.5921658326031797e-06
   7.7000000000000000e+01   6.7893822870806220e-07   1.0429243477327532e-05
   7.8000000000000000e+01  -7.6951840080889734e-07  -2.2390279751708432e-06
   7.9000000000000000e+01   5.7387440895511715e-07   9.1146429190977335e-06
   8.0000000000000000e+01  -1.9233242170656812e-07   7.0597356528170036e-06


==> n_cF_cK_HS_dc3_N15_xmin_052.txt <==
   1.0000000000000000e+00  -5.7454927230930508e+00   2.3800515338278627e-01
   2.0000000000000000e+00   6.1082724497529490e+00  -2.4708948276497283e-01
   3.0000000000000000e+00  -5.6092619599237092e-01  -2.6857955839608347e-02
   4.0000000000000000e+00   2.7586410010530749e-01   4.0081232556564338e-02
   5.0000000000000000e+00  -9.6894056644488996e-02   2.7586600254783152e-03
   6.0000000000000000e+00   2.0524414220263291e-02  -8.9146844616949279e-03
   7.0000000000000000e+00  -8.5961804149568981e-05   8.6114612642168673e-04
   8.0000000000000000e+00  -1.4526367065861624e-03   2.0285918680372746e-03
   9.0000000000000000e+00   1.5893332715938795e-04  -9.9861157253467760e-04
   1.0000000000000000e+01   1.3499384436551487e-04   3.0724289868443348e-05
   1.1000000000000000e+01  -1.9114193438877399e-04   7.6844134038329967e-05
   1.2000000000000000e+01  -2.0215313060709933e-04  -2.9904770319181289e-06
   1.3000000000000000e+01   8.7486330788954898e-05  -1.5787681608209046e-04
   1.4000000000000000e+01  -2.2265797229090560e-04   7.3311371615286574e-05
   1.5000000000000000e+01   4.2514969709947346e-04  -2.2152439415311150e-04


==> n_cF_cK_HS_dc3_N15_xmin_052_tes.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -1.0631416214664697e+00  -1.0381686247254325e+00
   3.0000000000000000e+00   9.7628910700351512e-02  -1.1284611050590324e-01
   4.0000000000000000e+00  -4.8014002175395282e-02   1.6840489370455461e-01
   5.0000000000000000e+00   1.6864359823316716e-02   1.1590757537260264e-02
   6.0000000000000000e+00  -3.5722635480450317e-03  -3.7455846375550300e-02
   7.0000000000000000e+00   1.4961607000920884e-05   3.6181826913499475e-03
   8.0000000000000000e+00   2.5283065815182937e-04   8.5233106897255641e-03
   9.0000000000000000e+00  -2.7662262371438036e-05  -4.1957560932666012e-03
   1.0000000000000000e+01  -2.3495607926354098e-05   1.2909085972197056e-04
   1.1000000000000000e+01   3.3268153594644863e-05   3.2286752175798779e-04
   1.2000000000000000e+01   3.5184646530762887e-05  -1.2564757482828585e-05
   1.3000000000000000e+01  -1.5226950064233510e-05  -6.6333360365594880e-04
   1.4000000000000000e+01   3.8753503489086144e-05   3.0802430356362536e-04
   1.5000000000000000e+01  -7.3997082163319974e-05  -9.3075461184166642e-04


==> n_cF_cK_HS_dc3_N70_xmin_09895.txt <==
   1.0000000000000000e+00  -1.1172287190806641e+01   2.6602811029944923e-01
   2.0000000000000000e+00   1.4599583044470974e+01  -2.3833607259486930e-01
   3.0000000000000000e+00  -5.7223025559397316e+00  -7.2246551489918334e-02
   4.0000000000000000e+00   3.7006695811203030e+00   2.7956269535317931e-02
   5.0000000000000000e+00  -2.3064513393270492e+00   2.6918388551404892e-02
   6.0000000000000000e+00   1.5457536584125922e+00  -3.8185049031401446e-03
   7.0000000000000000e+00  -1.1328208575087249e+00  -9.4282210317897051e-03
   8.0000000000000000e+00   8.5572987643839560e-01   6.3933740313929226e-04
   9.0000000000000000e+00  -6.4486977157931136e-01   3.3476271570200729e-03
   1.0000000000000000e+01   4.9001218525456736e-01  -3.2063236935583260e-04
   1.1000000000000000e+01  -3.8079147738438790e-01  -1.1959986729215125e-03
   1.2000000000000000e+01   3.0119584252613901e-01   2.5676699015032833e-04
   1.3000000000000000e+01  -2.3958213544369431e-01   4.0072179525375937e-04
   1.4000000000000000e+01   1.9087950403534601e-01  -1.7297179884831514e-04
   1.5000000000000000e+01  -1.5285559586936900e-01  -1.0783506389776514e-04
   1.6000000000000000e+01   1.2336610031151628e-01   9.0651257989451833e-05
   1.7000000000000000e+01  -1.0018166903328152e-01   1.5362620239259061e-05
   1.8000000000000000e+01   8.1609512048978414e-02  -3.9839861499773181e-05
   1.9000000000000000e+01  -6.6617761355345237e-02   8.8729171937526754e-06
   2.0000000000000000e+01   5.4534961418914708e-02   1.0563763424773617e-05
   2.1000000000000000e+01  -4.4798671808948427e-02  -6.0035557049077633e-06
   2.2000000000000000e+01   3.6910151126569458e-02  -3.0517099539521442e-06
   2.3000000000000000e+01  -3.0473355865605876e-02   4.8908890684415030e-06
   2.4000000000000000e+01   2.5200300721996586e-02  -2.1209742039770540e-06
   2.5000000000000000e+01  -2.0876276627416746e-02   1.8519480628939248e-07
   2.6000000000000000e+01   1.7326734434101824e-02  -4.0628314430480145e-07
   2.7000000000000000e+01  -1.4405229261403444e-02   1.2468355582231679e-06
   2.8000000000000000e+01   1.1992865957157803e-02  -1.4970892782929860e-06
   2.9000000000000000e+01  -9.9962604611333796e-03   1.2155076372030051e-06
   3.0000000000000000e+01   8.3415932174648426e-03  -9.2922232023260203e-07
   3.1000000000000000e+01  -6.9687232301873809e-03   8.5901976247091343e-07
   3.2000000000000000e+01   5.8278764139176242e-03  -8.9543820168958669e-07
   3.3000000000000000e+01  -4.8781793537149990e-03   8.8956029730926433e-07
   3.4000000000000000e+01   4.0864341994422586e-03  -8.2345401377740364e-07
   3.5000000000000000e+01  -3.4256339083237543e-03   7.4411170536110444e-07
   3.6000000000000000e+01   2.8735651698835588e-03  -6.8531506754479089e-07
   3.7000000000000000e+01  -2.4118451381214085e-03   6.3759345826265065e-07
   3.8000000000000000e+01   2.0252769635297893e-03  -5.9601133527297333e-07
   3.9000000000000000e+01  -1.7013244462386332e-03   5.5586133282198308e-07
   4.0000000000000000e+01   1.4296027085492959e-03  -5.2027740194102427e-07
   4.1000000000000000e+01  -1.2014867859101947e-03   4.7475957731766504e-07
   4.2000000000000000e+01   1.0098223839073719e-03  -4.2727277124129563e-07
   4.3000000000000000e+01  -8.4870046251487902e-04   3.8591400480193708e-07
   4.4000000000000000e+01   7.1319077612340225e-04  -3.6942308317054780e-07
   4.5000000000000000e+01  -5.9913424276682354e-04   3.5265814317199779e-07
   4.6000000000000000e+01   5.0302236893924417e-04  -3.2313845788309917e-07
   4.7000000000000000e+01  -4.2198277232913798e-04   2.7214739799503098e-07
   4.8000000000000000e+01   3.5367854914165349e-04  -2.4665644270969314e-07
   4.9000000000000000e+01  -2.9614295256424092e-04   2.4790833045982092e-07
   5.0000000000000000e+01   2.4761396363377254e-04  -2.6324240274005729e-07
   5.1000000000000000e+01  -2.0657667068441559e-04   2.3072573533787982e-07
   5.2000000000000000e+01   1.7185168535641942e-04  -1.8225743437284381e-07
   5.3000000000000000e+01  -1.4258642686653408e-04   1.5290188477997208e-07
   5.4000000000000000e+01   1.1801078800993052e-04  -1.9813848873941743e-07
   5.5000000000000000e+01  -9.7300146591238694e-05   2.3125071389735475e-07
   5.6000000000000000e+01   7.9672929631705673e-05  -2.1144494838580442e-07
   5.7000000000000000e+01  -6.4671622906154871e-05   1.2088197711645671e-07
   5.8000000000000000e+01   5.2120469206617572e-05  -1.0851244583419979e-07
   5.9000000000000000e+01  -4.1805502496466587e-05   1.7995992369313356e-07
   6.0000000000000000e+01   3.3192315767099876e-05  -2.8371768759579459e-07
   6.1000000000000000e+01  -2.5713021412286901e-05   2.2697371875076836e-07
   6.2000000000000000e+01   1.9204626303885057e-05  -1.0362382691491390e-07
   6.3000000000000000e+01  -1.3952518473847646e-05   5.3952927043994898e-08
   6.4000000000000000e+01   1.0040694541586262e-05  -2.5124370401350108e-07
   6.5000000000000000e+01  -6.9460715846984106e-06   4.0265660356443559e-07
   6.6000000000000000e+01   3.9399707829465852e-06  -3.2142580727080472e-07
   6.7000000000000000e+01  -1.0360774838798687e-06   6.0229809088380277e-08
   6.8000000000000000e+01  -9.0836750860784518e-07  -1.5674424418562815e-07
   6.9000000000000000e+01   1.2525350025445571e-06   4.0151346025346159e-07
   7.0000000000000000e+01  -4.8301596257079577e-07  -3.1122160001473698e-07


==> n_cF_cK_HS_dc3_N70_xmin_09895_tes.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00  -1.3067676112447735e+00  -8.9590559556503657e-01
   3.0000000000000000e+00   5.1218720555701902e-01  -2.7157487758942261e-01
   4.0000000000000000e+00  -3.3123652461829656e-01   1.0508765221784087e-01
   5.0000000000000000e+00   2.0644397158219874e-01   1.0118625629864733e-01
   6.0000000000000000e+00  -1.3835606192477304e-01  -1.4353764716224616e-02
   7.0000000000000000e+00   1.0139560845167775e-01  -3.5440694673871183e-02
   8.0000000000000000e+00  -7.6593974163370188e-02   2.4032700996132884e-03
   9.0000000000000000e+00   5.7720479304359133e-02   1.2583734678458917e-02
   1.0000000000000000e+01  -4.3859612350261146e-02  -1.2052574782225802e-03
   1.1000000000000000e+01   3.4083574014972549e-02  -4.4957605103282524e-03
   1.2000000000000000e+01  -2.6959192632819585e-02   9.6518743775349041e-04
   1.3000000000000000e+01   2.1444323024639007e-02   1.5063137305403361e-03
   1.4000000000000000e+01  -1.7085087482571641e-02  -6.5020120863773718e-04
   1.5000000000000000e+01   1.3681674419822430e-02  -4.0535214032976727e-04
   1.6000000000000000e+01  -1.1042152623236427e-02   3.4075819238580486e-04
   1.7000000000000000e+01   8.9669793948474741e-03   5.7748108731691677e-05
   1.8000000000000000e+01  -7.3046378646739922e-03  -1.4975808930465370e-04
   1.9000000000000000e+01   5.9627684302783687e-03   3.3353306850787513e-05
   2.0000000000000000e+01  -4.8812709955925572e-03   3.9709199952150651e-05
   2.1000000000000000e+01   4.0098030997459486e-03  -2.2567373418357860e-05
   2.2000000000000000e+01  -3.3037238030312879e-03  -1.1471381541285422e-05
   2.3000000000000000e+01   2.7275843652391552e-03   1.8384858137495964e-05
   2.4000000000000000e+01  -2.2556080318749056e-03  -7.9727446907382155e-06
   2.5000000000000000e+01   1.8685767981864308e-03   6.9614750892652525e-07
   2.6000000000000000e+01  -1.5508672609454135e-03  -1.5272188485926428e-06
   2.7000000000000000e+01   1.2893715508188065e-03   4.6868564258855668e-06
   2.8000000000000000e+01  -1.0734476971757756e-03  -5.6275604732440397e-06
   2.9000000000000000e+01   8.9473715546437254e-04   4.5690947315108664e-06
   3.0000000000000000e+01  -7.4663254488560799e-04  -3.4929478662485760e-06
   3.1000000000000000e+01   6.2375081406086175e-04   3.2290563636450862e-06
   3.2000000000000000e+01  -5.2163682461664777e-04  -3.3659533223073852e-06
   3.3000000000000000e+01   4.3663211215418048e-04   3.3438582723756093e-06
   3.4000000000000000e+01  -3.6576523048967714e-04  -3.0953646697354619e-06
   3.5000000000000000e+01   3.0661885519221271e-04   2.7971168329674259e-06
   3.6000000000000000e+01  -2.5720473532475375e-04  -2.5761001977324111e-06
   3.7000000000000000e+01   2.1587747405079667e-04   2.3967146086364943e-06
   3.8000000000000000e+01  -1.8127684411803631e-04  -2.2404073562079027e-06
   3.9000000000000000e+01   1.5228076553909257e-04   2.0894834466789574e-06
   4.0000000000000000e+01  -1.2795971712271017e-04  -1.9557234059039263e-06
   4.1000000000000000e+01   1.0754170255297986e-04   1.7846218461021334e-06
   4.2000000000000000e+01  -9.0386361061173417e-05  -1.6061188825509626e-06
   4.3000000000000000e+01   7.5964791096065873e-05   1.4506512276749276e-06
   4.4000000000000000e+01  -6.3835700241421178e-05  -1.3886618325962398e-06
   4.5000000000000000e+01   5.3626820769504937e-05   1.3256424021319973e-06
   4.6000000000000000e+01  -4.5024117295621175e-05  -1.2146778681371861e-06
   4.7000000000000000e+01   3.7770490958769454e-05   1.0230024101163358e-06
   4.8000000000000000e+01  -3.1656772073733081e-05  -9.2718187725368287e-07
   4.9000000000000000e+01   2.6506922665569195e-05   9.3188772487526928e-07
   5.0000000000000000e+01  -2.2163229373259137e-05  -9.8952852179321864e-07
   5.1000000000000000e+01   1.8490096714878731e-05   8.6729832827879731e-07
   5.2000000000000000e+01  -1.5381960955840028e-05  -6.8510592421112710e-07
   5.3000000000000000e+01   1.2762509988452895e-05   5.7475837650337451e-07
   5.4000000000000000e+01  -1.0562813683042292e-05  -7.4480282747709177e-07
   5.5000000000000000e+01   8.7090624264747010e-06   8.6927172334176266e-07
   5.6000000000000000e+01  -7.1312998199031507e-06  -7.9482182596341281e-07
   5.7000000000000000e+01   5.7885750519706762e-06   4.5439550346911960e-07
   5.8000000000000000e+01  -4.6651565893782280e-06  -4.0789841987771489e-07
   5.9000000000000000e+01   3.7418929340508856e-06   6.7646957868687360e-07
   6.0000000000000000e+01  -2.9709508178784462e-06  -1.0664951432254037e-06
   6.1000000000000000e+01   2.3015002186343206e-06   8.5319449322584712e-07
   6.2000000000000000e+01  -1.7189520799007030e-06  -3.8952209523373979e-07
   6.3000000000000000e+01   1.2488506816517194e-06   2.0280912037176772e-07
   6.4000000000000000e+01  -8.9871432501739355e-07  -9.4442539824341729e-07
   6.5000000000000000e+01   6.2172332898980050e-07   1.5135866774048549e-06
   6.6000000000000000e+01  -3.5265570206507723e-07  -1.2082400123392907e-06
   6.7000000000000000e+01   9.2736381206923104e-08   2.2640392784275238e-07
   6.8000000000000000e+01   8.1305420554827413e-08  -5.8920181032445079e-07
   6.9000000000000000e+01  -1.1211088483074734e-07   1.5092896002663252e-06
   7.0000000000000000e+01   4.3233400137462988e-08  -1.1698823844758985e-06


==> n_cR_cRm_Poiss_less_dc.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   5.0000000000000000e+00   1.3884091508683816e-01   1.3891400705485432e-01
   9.0000000000000000e+00   2.4169843367132716e-02   2.4217428914721510e-02
   1.3000000000000000e+01   1.0031559854483953e-02   1.0068925484564548e-02
   1.7000000000000000e+01   5.5536812139952230e-03   5.5855353318959916e-03
   2.1000000000000000e+01   3.5322067956523292e-03   3.5592149792345526e-03
   2.5000000000000000e+01   2.4421973601162598e-03   2.4654558011650016e-03
   2.9000000000000000e+01   1.7875656085825477e-03   1.8077819265447524e-03
   3.3000000000000000e+01   1.3637517762982597e-03   1.3813078088033180e-03
   3.7000000000000000e+01   1.0736363490553055e-03   1.0888522654393048e-03
   4.1000000000000000e+01   8.6631421396374806e-04   8.7947457056188104e-04
   4.5000000000000000e+01   7.1299826794799144e-04   7.2433668914655461e-04
   4.9000000000000000e+01   5.9640692844808703e-04   6.0611067827484036e-04
   5.3000000000000000e+01   5.0565637155101462e-04   5.1387982058402290e-04
   5.7000000000000000e+01   4.3361624816278758e-04   4.4049195643643807e-04
   6.1000000000000000e+01   3.7545732901599619e-04   3.8110251677046287e-04
   6.5000000000000000e+01   3.2781440714279751e-04   3.3233428504873586e-04
   6.9000000000000000e+01   2.8828394978490000e-04   2.9177357084902652e-04
   7.3000000000000000e+01   2.5511196843342490e-04   2.5765755135901986e-04
   7.7000000000000000e+01   2.2699405980548365e-04   2.2867415297510207e-04
   8.1000000000000000e+01   2.0294378399999871e-04   2.0383034892454931e-04
   8.5000000000000000e+01   1.8220390662469730e-04   1.8236330304306037e-04
   8.9000000000000000e+01   1.6418524241813479e-04   1.6367908857790889e-04
   9.3000000000000000e+01   1.4842369905782236e-04   1.4730959813955086e-04
   9.7000000000000000e+01   1.3454958103253106e-04   1.3288172192801358e-04
   1.0100000000000000e+02   1.2226531272647331e-04   1.2009496327615289e-04
   1.0500000000000000e+02   1.1132904405872077e-04   1.0870495795741882e-04
   1.0900000000000000e+02   1.0154243135158558e-04   9.8511188808811473e-05
   1.1300000000000000e+02   9.2741423869439939e-05   8.9347723053921028e-05
   1.1700000000000000e+02   8.4789242613221143e-05   8.1076155475687454e-05
   1.2100000000000000e+02   7.7570976958897032e-05   7.3580179973535448e-05
   1.2500000000000000e+02   7.0989388608580015e-05   6.6761376628863506e-05
   1.2900000000000000e+02   6.4961625526348672e-05   6.0535915376491229e-05
   1.3300000000000000e+02   5.9416628152977477e-05   5.4831957688588558e-05
   1.3700000000000000e+02   5.4293066853405092e-05   4.9587594971034467e-05
   1.4100000000000000e+02   4.9537690075277293e-05   4.4749203457018798e-05
   1.4500000000000000e+02   4.5103992309470262e-05   4.0270125608314208e-05
   1.4900000000000000e+02   4.0951132449725329e-05   3.6109610243946679e-05
   1.5300000000000000e+02   3.7043049233602402e-05   3.2231960694932132e-05
   1.5700000000000000e+02   3.3347732220034928e-05   2.8605853534594190e-05
   1.6100000000000000e+02   2.9836615617938686e-05   2.5203801725115084e-05
   1.6500000000000000e+02   2.6484068726525280e-05   2.2001746600538817e-05
   1.6900000000000000e+02   2.3266961117870716e-05   1.8978774994237337e-05
   1.7300000000000000e+02   2.0164282854579127e-05   1.6116974446983376e-05
   1.7700000000000000e+02   1.7156798271958694e-05   1.3401467566741858e-05
   1.8100000000000000e+02   1.4226700634109244e-05   1.0820723554174764e-05
   1.8500000000000000e+02   1.1357192330966642e-05   8.3673784826709494e-06
   1.8900000000000000e+02   8.5317362653979502e-06   6.0401591894857034e-06
   1.9300000000000000e+02   5.7316446269483688e-06   3.8487146952135215e-06
   1.9700000000000000e+02   2.9158898033688662e-06   1.8285597362129352e-06


==> n_cR_cRm_Poiss_more_dc.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   5.0000000000000000e+00   1.4045717831500265e-01   1.7194651365233907e-01
   9.0000000000000000e+00   2.5672948247552833e-02   3.8106223762595655e-02
   1.3000000000000000e+01   1.1485148116446057e-02   1.7837256259366802e-02
   1.7000000000000000e+01   6.9517976700079094e-03   1.0132610040057749e-02
   2.1000000000000000e+01   4.8636248255811178e-03   6.4043177442848478e-03
   2.5000000000000000e+01   3.6956865466578242e-03   5.2466426651304942e-03
   2.9000000000000000e+01   2.9527185380721342e-03   5.3756260824307034e-03
   3.3000000000000000e+01   2.4313915173127952e-03   5.5548745973604463e-03
   3.7000000000000000e+01   2.0360887992506029e-03   5.1906843439011481e-03
   4.1000000000000000e+01   1.7175640555101954e-03   4.3270873564249411e-03
   4.5000000000000000e+01   1.4487884626630586e-03   3.2240807796590498e-03
   4.9000000000000000e+01   1.2143004280369277e-03   2.1129773309542239e-03
   5.3000000000000000e+01   1.0050613209219238e-03   1.0923020041148860e-03
   5.7000000000000000e+01   8.1577445617779011e-04   4.2296184463713559e-04
   6.1000000000000000e+01   6.4339705170899644e-04   1.1263305757183855e-03
   6.5000000000000000e+01   4.8626932210867421e-04   1.9758484526483881e-03
   6.9000000000000000e+01   3.4358064025059653e-04   2.5483192982793867e-03
   7.3000000000000000e+01   2.1502859572576793e-04   2.6936064833326637e-03
   7.7000000000000000e+01   1.0059329120787641e-04   2.3948660999617045e-03
   8.1000000000000000e+01   3.8344791585218388e-07   1.7715259724450563e-03
   8.5000000000000000e+01   8.5470770692837802e-05   1.0305592212550151e-03
   8.9000000000000000e+01   1.5689315231892417e-04   4.0719689060072459e-04
   9.3000000000000000e+01   2.1391419599159822e-04   3.9714353708280860e-04
   9.7000000000000000e+01   2.5670701412369278e-04   8.2506223228888962e-04
   1.0100000000000000e+02   2.8561014419847710e-04   1.3090240053704964e-03
   1.0500000000000000e+02   3.0113982734878862e-04   1.7596097388180648e-03
   1.0900000000000000e+02   3.0399357480931084e-04   2.0347633754652923e-03
   1.1300000000000000e+02   2.9504639609740973e-04   2.0252951869519542e-03
   1.1700000000000000e+02   2.7534079306204068e-04   1.7246623366096953e-03
   1.2100000000000000e+02   2.4607146580979519e-04   1.2386556617641400e-03
   1.2500000000000000e+02   2.0856558656376939e-04   7.4490314678973954e-04
   1.2900000000000000e+02   1.6425945029772450e-04   4.2808967450951350e-04
   1.3300000000000000e+02   1.1467228883231550e-04   4.0316707150229910e-04
   1.3700000000000000e+02   6.1378027348401017e-05   6.3960110353976720e-04
   1.4100000000000000e+02   5.9757632098926451e-06   1.0313720681223010e-03
   1.4500000000000000e+02   4.9940245953896125e-05   1.4177867568870716e-03
   1.4900000000000000e+02   1.0481028178767156e-04   1.6359443237517657e-03
   1.5300000000000000e+02   1.5713771491104032e-04   1.5921325404321173e-03
   1.5700000000000000e+02   2.0551549197707567e-04   1.3009202744839587e-03
   1.6100000000000000e+02   2.4864948151878875e-04   8.8432482499352795e-04
   1.6500000000000000e+02   2.8537723165568564e-04   5.4273919489310055e-04
   1.6900000000000000e+02   3.1467985675024762e-04   4.5484340337808822e-04
   1.7300000000000000e+02   3.3568278988669562e-04   5.4823493778279758e-04
   1.7700000000000000e+02   3.4763609466372111e-04   7.7146315834654227e-04
   1.8100000000000000e+02   3.4985070589990566e-04   1.1060051412403969e-03
   1.8500000000000000e+02   3.4151977867836710e-04   1.4001480223865370e-03
   1.8900000000000000e+02   3.2116316103124087e-04   1.4840774887919779e-03
   1.9300000000000000e+02   2.8429067540017966e-04   1.2614283621216458e-03
   1.9700000000000000e+02   2.0223577581308231e-04   7.3606248109494600e-04


==> n_cR_cRm_guide_Poiss_less_dc.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   5.0000000000000000e+00
   5.0000000000000000e+00   1.3884091508683818e-01   1.3891400705484616e-01   2.0000000000000001e-01
   9.0000000000000000e+00   2.4169843367133088e-02   2.4217428914716017e-02   6.1728395061728392e-02
   1.3000000000000000e+01   1.0031559854483821e-02   1.0068925484560062e-02   2.9585798816568046e-02
   1.7000000000000000e+01   5.5536812139951883e-03   5.5855353318922506e-03   1.7301038062283738e-02
   2.1000000000000000e+01   3.5322067956521366e-03   3.5592149792312857e-03   1.1337868480725623e-02
   2.5000000000000000e+01   2.4421973601164038e-03   2.4654558011622087e-03   8.0000000000000002e-03
   2.9000000000000000e+01   1.7875656085828855e-03   1.8077819265423184e-03   5.9453032104637331e-03
   3.3000000000000000e+01   1.3637517762981801e-03   1.3813078088011589e-03   4.5913682277318639e-03
   3.7000000000000000e+01   1.0736363490550468e-03   1.0888522654373886e-03   3.6523009495982471e-03
   4.1000000000000000e+01   8.6631421396372182e-04   8.7947457056027848e-04   2.9744199881023203e-03
   4.5000000000000000e+01   7.1299826794813455e-04   7.2433668914501049e-04   2.4691358024691358e-03
   4.9000000000000000e+01   5.9640692844811468e-04   6.0611067827349887e-04   2.0824656393169513e-03
   5.3000000000000000e+01   5.0565637155103966e-04   5.1387982058281943e-04   1.7799928800284800e-03
   5.7000000000000000e+01   4.3361624816300913e-04   4.4049195643545595e-04   1.5389350569405972e-03
   6.1000000000000000e+01   3.7545732901608602e-04   3.8110251676963644e-04   1.3437248051599031e-03
   6.5000000000000000e+01   3.2781440714261428e-04   3.3233428504810734e-04   1.1834319526627219e-03
   6.9000000000000000e+01   2.8828394978468500e-04   2.9177357084846946e-04   1.0501995379122032e-03
   7.3000000000000000e+01   2.5511196843345900e-04   2.5765755135861480e-04   9.3826233814974674e-04
   7.7000000000000000e+01   2.2699405980534793e-04   2.2867415297482321e-04   8.4331253162421994e-04
   8.1000000000000000e+01   2.0294378399985334e-04   2.0383034892431661e-04   7.6207895137936289e-04
   8.5000000000000000e+01   1.8220390662464307e-04   1.8236330304284586e-04   6.9204152249134946e-04
   8.9000000000000000e+01   1.6418524241830888e-04   1.6367908857772856e-04   6.3123343012245928e-04
   9.3000000000000000e+01   1.4842369905777213e-04   1.4730959813952127e-04   5.7810151462596828e-04
   9.7000000000000000e+01   1.3454958103221369e-04   1.3288172192814097e-04   5.3140610054203423e-04
   1.0100000000000000e+02   1.2226531272687145e-04   1.2009496327627422e-04   4.9014802470346045e-04
   1.0500000000000000e+02   1.1132904405866105e-04   1.0870495795764789e-04   4.5351473922902497e-04
   1.0900000000000000e+02   1.0154243135171353e-04   9.8511188809064675e-05   4.2083999663328003e-04
   1.1300000000000000e+02   9.2741423869804583e-05   8.9347723054116360e-05   3.9157334168689795e-04
   1.1700000000000000e+02   8.4789242613137402e-05   8.1076155475994703e-05   3.6525677551318579e-04
   1.2100000000000000e+02   7.7570976958686060e-05   7.3580179973793596e-05   3.4150672768253532e-04
   1.2500000000000000e+02   7.0989388608726125e-05   6.6761376629151904e-05   3.1999999999999997e-04
   1.2900000000000000e+02   6.4961625526461009e-05   6.0535915376842212e-05   3.0046271257736916e-04
   1.3300000000000000e+02   5.9416628153052904e-05   5.4831957688985573e-05   2.8266154107072194e-04
   1.3700000000000000e+02   5.4293066853424147e-05   4.9587594971447894e-05   2.6639671799243429e-04
   1.4100000000000000e+02   4.9537690075286265e-05   4.4749203457550661e-05   2.5149640360142852e-04
   1.4500000000000000e+02   4.5103992309670108e-05   4.0270125608743342e-05   2.3781212841854935e-04
   1.4900000000000000e+02   4.0951132449637976e-05   3.6109610244456451e-05   2.2521508040178372e-04
   1.5300000000000000e+02   3.7043049233517712e-05   3.2231960695435974e-05   2.1359306249733008e-04
   1.5700000000000000e+02   3.3347732220103721e-05   2.8605853535113784e-05   2.0284798571950182e-04
   1.6100000000000000e+02   2.9836615618129286e-05   2.5203801725524303e-05   1.9289379267775164e-04
   1.6500000000000000e+02   2.6484068726522590e-05   2.2001746601011861e-05   1.8365472910927458e-04
   1.6900000000000000e+02   2.3266961117700652e-05   1.8978774994683113e-05   1.7506389832288785e-04
   1.7300000000000000e+02   2.0164282854783268e-05   1.6116974447353831e-05   1.6706204684419792e-04
   1.7700000000000000e+02   1.7156798271868370e-05   1.3401467567084220e-05   1.5959653994701396e-04
   1.8100000000000000e+02   1.4226700634078119e-05   1.0820723554514989e-05   1.5262049387991818e-04
   1.8500000000000000e+02   1.1357192331098828e-05   8.3673784829820578e-06   1.4609203798392987e-04
   1.8900000000000000e+02   8.5317362652277796e-06   6.0401591897196590e-06   1.3997368494722990e-04
   1.9300000000000000e+02   5.7316446271216277e-06   3.8487146953823733e-06   1.3423179145748880e-04
   1.9700000000000000e+02   2.9158898031426262e-06   1.8285597362930380e-06   1.2883609472029683e-04


==> n_cR_cRm_guide_Poiss_more_dc.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   4.0000000000000002e-01
   5.0000000000000000e+00   1.4045717831500298e-01   1.7194651365234045e-01   8.0000000000000016e-02
   9.0000000000000000e+00   2.5672948247553326e-02   3.8106223762595953e-02   4.4444444444444446e-02
   1.3000000000000000e+01   1.1485148116445985e-02   1.7837256259366975e-02   3.0769230769230771e-02
   1.7000000000000000e+01   6.9517976700082303e-03   1.0132610040057961e-02   2.3529411764705882e-02
   2.1000000000000000e+01   4.8636248255811854e-03   6.4043177442849129e-03   1.9047619047619049e-02
   2.5000000000000000e+01   3.6956865466578263e-03   5.2466426651308446e-03   1.6000000000000000e-02
   2.9000000000000000e+01   2.9527185380719789e-03   5.3756260824309263e-03   1.3793103448275862e-02
   3.3000000000000000e+01   2.4313915173128898e-03   5.5548745973606796e-03   1.2121212121212123e-02
   3.7000000000000000e+01   2.0360887992505318e-03   5.1906843439013658e-03   1.0810810810810811e-02
   4.1000000000000000e+01   1.7175640555102917e-03   4.3270873564250738e-03   9.7560975609756115e-03
   4.5000000000000000e+01   1.4487884626631631e-03   3.2240807796590294e-03   8.8888888888888889e-03
   4.9000000000000000e+01   1.2143004280367174e-03   2.1129773309539754e-03   8.1632653061224480e-03
   5.3000000000000000e+01   1.0050613209218282e-03   1.0923020041147314e-03   7.5471698113207548e-03
   5.7000000000000000e+01   8.1577445617789734e-04   4.2296184463741304e-04   7.0175438596491229e-03
   6.1000000000000000e+01   6.4339705170856243e-04   1.1263305757185464e-03   6.5573770491803287e-03
   6.5000000000000000e+01   4.8626932210878702e-04   1.9758484526484752e-03   6.1538461538461547e-03
   6.9000000000000000e+01   3.4358064025055289e-04   2.5483192982795077e-03   5.7971014492753624e-03
   7.3000000000000000e+01   2.1502859572588835e-04   2.6936064833327908e-03   5.4794520547945206e-03
   7.7000000000000000e+01   1.0059329120801467e-04   2.3948660999617926e-03   5.1948051948051957e-03
   8.1000000000000000e+01   3.8344791578821632e-07   1.7715259724450671e-03   4.9382716049382715e-03
   8.5000000000000000e+01   8.5470770693103581e-05   1.0305592212549116e-03   4.7058823529411769e-03
   8.9000000000000000e+01   1.5689315231889905e-04   4.0719689060058272e-04   4.4943820224719105e-03
   9.3000000000000000e+01   2.1391419599167254e-04   3.9714353708299611e-04   4.3010752688172052e-03
   9.7000000000000000e+01   2.5670701412353845e-04   8.2506223228906200e-04   4.1237113402061857e-03
   1.0100000000000000e+02   2.8561014419840202e-04   1.3090240053706362e-03   3.9603960396039604e-03
   1.0500000000000000e+02   3.0113982734900947e-04   1.7596097388180958e-03   3.8095238095238100e-03
   1.0900000000000000e+02   3.0399357480925918e-04   2.0347633754653595e-03   3.6697247706422020e-03
   1.1300000000000000e+02   2.9504639609746422e-04   2.0252951869520206e-03   3.5398230088495575e-03
   1.1700000000000000e+02   2.7534079306185973e-04   1.7246623366097456e-03   3.4188034188034192e-03
   1.2100000000000000e+02   2.4607146580975274e-04   1.2386556617641354e-03   3.3057851239669425e-03
   1.2500000000000000e+02   2.0856558656395040e-04   7.4490314678968500e-04   3.2000000000000002e-03
   1.2900000000000000e+02   1.6425945029775656e-04   4.2808967450946709e-04   3.1007751937984496e-03
   1.3300000000000000e+02   1.1467228883246857e-04   4.0316707150229861e-04   3.0075187969924814e-03
   1.3700000000000000e+02   6.1378027348199884e-05   6.3960110353978759e-04   2.9197080291970805e-03
   1.4100000000000000e+02   5.9757632098787512e-06   1.0313720681223355e-03   2.8368794326241137e-03
   1.4500000000000000e+02   4.9940245953862840e-05   1.4177867568871540e-03   2.7586206896551726e-03
   1.4900000000000000e+02   1.0481028178774754e-04   1.6359443237518802e-03   2.6845637583892620e-03
   1.5300000000000000e+02   1.5713771491139621e-04   1.5921325404322409e-03   2.6143790849673205e-03
   1.5700000000000000e+02   2.0551549197696852e-04   1.3009202744840597e-03   2.5477707006369430e-03
   1.6100000000000000e+02   2.4864948151863121e-04   8.8432482499355613e-04   2.4844720496894411e-03
   1.6500000000000000e+02   2.8537723165555174e-04   5.4273919489302976e-04   2.4242424242424242e-03
   1.6900000000000000e+02   3.1467985675008055e-04   4.5484340337791519e-04   2.3668639053254438e-03
   1.7300000000000000e+02   3.3568278988692005e-04   5.4823493778256361e-04   2.3121387283236996e-03
   1.7700000000000000e+02   3.4763609466391480e-04   7.7146315834646225e-04   2.2598870056497176e-03
   1.8100000000000000e+02   3.4985070589976200e-04   1.1060051412404147e-03   2.2099447513812156e-03
   1.8500000000000000e+02   3.4151977867842765e-04   1.4001480223866075e-03   2.1621621621621622e-03
   1.8900000000000000e+02   3.2116316103116699e-04   1.4840774887920835e-03   2.1164021164021165e-03
   1.9300000000000000e+02   2.8429067540013082e-04   1.2614283621217308e-03   2.0725388601036273e-03
   1.9700000000000000e+02   2.0223577581300793e-04   7.3606248109497614e-04   2.0304568527918783e-03


==> n_c_test.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00
   2.0000000000000000e+00   1.7826086956521738e+00   1.7777777777777772e+00   4.8499922516160360e-01   1.8493694663117126e+00
   3.0000000000000000e+00   1.2583120204603582e+00   1.2444444444444438e+00   6.0003099353584229e-02   1.4658860747114184e+00
   4.0000000000000000e+00   6.9656558275484115e-01   6.7878787878787850e-01   4.9744303329285087e-03   1.0026482679224455e+00
   5.0000000000000000e+00   2.9689680576435817e-01   2.8282828282828243e-01   3.0993535844372675e-04   5.9716555376778335e-01
   6.0000000000000000e+00   9.4467165470477607e-02   8.7024087024086871e-02   1.5464597828803663e-05   3.1278192421959161e-01
   7.0000000000000000e+00   2.1288375317290616e-02   1.8648018648018523e-02   6.4340186608626845e-07   1.4549490507523222e-01
   8.0000000000000000e+00   3.0812122169763651e-03   2.4864024864025311e-03   2.2953043141165400e-08   6.0660789071174316e-02
   9.0000000000000000e+00   2.2823794199835701e-04   1.5540015540029610e-04   7.1666099333857917e-10   2.2859374823038441e-02
   1.0000000000000000e+01   2.6539295580991672e-06   2.1085165349968560e-17   1.9893555204240111e-11   7.8449050035038371e-03
   1.1000000000000000e+01  -1.1665624435219636e-07  -2.5450640780375490e-17   4.9654991236510402e-13   2.4682860052661214e-03
   1.2000000000000000e+01   1.0936522977171743e-08   9.4835461784466953e-17   1.1197746628134424e-14   7.1628116157981076e-04
   1.3000000000000000e+01  -1.5159536844201109e-09   1.9991685335852872e-17   1.0191817439527710e-15   1.9273574465182607e-04
   1.4000000000000000e+01   2.7172749975726207e-10  -5.3798658380241285e-17   4.3564727249582731e-16   4.8316125963357667e-05
   1.5000000000000000e+01  -5.8752051691098537e-11  -1.5693881726727315e-16  -3.8445149167886437e-16   1.1332239230048402e-05
   1.6000000000000000e+01   1.4687793991416896e-11  -1.4088921772766378e-16   6.3255204738873503e-16   2.4962417117791667e-06
   1.7000000000000000e+01  -4.1273383164110342e-12  -1.4571954221732993e-16  -1.7533357697954875e-16   5.1819571305595360e-07
   1.8000000000000000e+01   1.2774904801085430e-12   4.0389588487375492e-17   1.6992755036862780e-16   1.0169112398334059e-07
   1.9000000000000000e+01  -4.2940275477276589e-13  -3.1110400907726169e-16   1.0679502170205508e-16   1.8917991802535595e-08
   2.0000000000000000e+01   1.5377811173150276e-13  -8.0519932887299966e-16  -2.1698799219398490e-16   3.3448824269970329e-09
   2.1000000000000000e+01  -6.0264276648709138e-14  -1.0762775664746315e-15  -6.5375355694621124e-16   5.6339752388505098e-10
   2.2000000000000000e+01   2.3205322937595810e-14  -7.7868846826718125e-16  -7.7241712544100417e-17   9.0595468369121423e-11
   2.3000000000000000e+01  -1.0813845457754165e-14  -7.3902840255708739e-16  -5.7174424530307101e-16   1.3934759218056215e-11
   2.4000000000000000e+01   4.5905012519410795e-15   5.1336858409250544e-17   3.1453063571093712e-16   2.0544224613149869e-12
   2.5000000000000000e+01  -1.8379571935807987e-15   1.9892925839392475e-16   1.1512906537722194e-15   2.9093736518770854e-13
   2.6000000000000000e+01   1.3370571382999071e-15   3.3260382709302831e-16   1.1712906708944289e-15   3.9827610560308691e-14
   2.7000000000000000e+01  -4.6580055588560302e-19   4.8256152607093313e-16  -5.0522065003323741e-16   5.6134238019202986e-15
   2.8000000000000000e+01   9.3312361087128011e-16   7.3445696668760359e-16  -1.9765023588909288e-16   1.2282312770878111e-15
   2.9000000000000000e+01   1.3068973734417096e-16   2.4911239236407614e-16   1.7639976087467236e-15   3.2105780630494010e-16
   3.0000000000000000e+01  -3.2152050415494790e-16  -3.6552157676550826e-16  -6.7830183504133647e-16  -1.4991873302516301e-16


==> n_guide_test.txt <==
   1.0000000000000000e+00   9.9999900000050002e-01   5.0000000000000000e+09   7.3575888234288467e-01   9.3706746337740343e-01
   2.0000000000000000e+00   9.9981899704702770e-01   2.8909999208648675e+04   1.4286307270442028e-01   7.8459424686871504e-01
   3.0000000000000000e+00   9.9621917028698759e-01   2.4949403810852218e+01   1.9017616575857675e-02   5.9206686727013491e-01
   4.0000000000000000e+00   9.6776305457526812e-01   1.6715761084881339e-01   1.8898509304309846e-03   4.0439118660561513e-01
   5.0000000000000000e+00   8.3971493256023444e-01   3.4426425237881137e-03   1.4699345249623549e-04   2.5071777519032928e-01
   6.0000000000000000e+00   5.0373730822170171e-01   1.4425744888559873e-04   9.2315103687827228e-06   1.4140267653747271e-01
   7.0000000000000000e+00   1.1316707957676145e-01   9.8687945551434756e-06   4.7869710374376432e-07   7.2671903280255953e-02
   8.0000000000000000e+00   2.6541214008671959e-03   9.6650527947175962e-07   2.0847610504025907e-08   3.4082542741596625e-02
   9.0000000000000000e+00   5.8660919819655160e-07   1.2449455010339341e-07   7.7289725995799172e-10   1.4604372297524006e-02
   1.0000000000000000e+01   1.8467266624097011e-14   1.9905358527674928e-08   2.4662995968946240e-11   5.7237360814889893e-03
   1.1000000000000000e+01   1.5278157708300528e-26   3.7908559564928180e-09   6.8364487035261002e-13   2.0536626471113913e-03
   1.2000000000000000e+01   1.5278157708300528e-26   8.3409654662486733e-10   1.6591369507496853e-14   6.7514299287930004e-04
   1.3000000000000000e+01   1.5278157708300528e-26   2.0718374270909055e-10   3.5493056822953539e-16   2.0352093982421677e-04
   1.4000000000000000e+01   1.5278157708300528e-26   5.7061368555902849e-11   6.7326731914492706e-18   5.6294976970721458e-05
   1.5000000000000000e+01   1.5278157708300528e-26   1.7178375700480209e-11   1.1383841691914227e-19   1.4297281630021023e-05
   1.6000000000000000e+01   1.5278157708300528e-26   5.5883333729366668e-12   1.7237531975192275e-21   3.3359207379194490e-06
   1.7000000000000000e+01   1.5278157708300528e-26   1.9460714097161390e-12   2.3472977954376618e-23   7.1547334009596580e-07
   1.8000000000000000e+01   1.5278157708300528e-26   7.1982746899403527e-13   2.8854679526791174e-25   1.4112629497274730e-07
   1.9000000000000000e+01   1.5278157708300528e-26   2.8096831551309611e-13   3.2130609823155437e-27   2.5613360006726075e-08
   2.0000000000000000e+01   1.5278157708300528e-26   1.1509277985659006e-13   3.2512337204039447e-29   4.2792174759926722e-09
   2.1000000000000000e+01   1.5278157708300528e-26   4.9244108096522848e-14   2.9982287973554861e-31   6.5839333470841522e-10
   2.2000000000000000e+01   1.5278157708300528e-26   2.1918728540461696e-14   2.5265764802823813e-33   9.3326281288083143e-11
   2.3000000000000000e+01   1.5278157708300528e-26   1.0113597313707840e-14   1.9504258931148015e-35   1.2192289575735273e-11
   2.4000000000000000e+01   1.5278157708300528e-26   4.8227461005723009e-15   1.3824781353231451e-37   1.4685427076638668e-12
   2.5000000000000000e+01   1.5278157708300528e-26   2.3703575093188385e-15   9.0168309877663161e-40   1.6313899345081974e-13
   2.6000000000000000e+01   1.5278157708300528e-26   1.1979363675529359e-15   5.4223940864402390e-42   1.6720221275008087e-14
   2.7000000000000000e+01   1.5278157708300528e-26   6.2121296055598714e-16   3.0122435405977829e-44   1.5815258639809264e-15
   2.8000000000000000e+01   1.5278157708300528e-26   3.2992882395911232e-16   1.5485395151735970e-46   1.3809944206853664e-16
   2.9000000000000000e+01   1.5278157708300528e-26   1.7916156231239576e-16   7.3792909600569491e-49   1.1135634332734334e-17
   3.0000000000000000e+01   1.5278157708300528e-26   9.9325365581350502e-17   3.2647777689462921e-51   8.2940493515549228e-19


==> ncFKGLRQ_Guide_N70.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+00   6.7032004603563928e+02   6.0653065971263345e+02
   2.0000000000000000e+00  -4.6104074542215412e-01  -5.4577647383830731e-02   8.4119109471012676e-01  -6.9639601266402174e-01   3.5635539410775846e-01  -3.3157638769887759e-01   4.4932896411722157e+02   3.6787944117144235e+02
   3.0000000000000000e+00  -4.0330915414288743e-01  -1.2087972149531896e+00  -2.2461185817812573e-01  -3.9001301671037847e-01   7.7190209650424391e-02  -3.5086467542034622e-01   3.0119421191220204e+02   2.2313016014842981e+02
   4.0000000000000000e+00  -1.7881616669140563e-01   3.1359325617963493e-02  -5.5822132870080567e-02  -3.1672955603203767e-02  -3.2284010193559076e-03  -2.4016218660722208e-01   2.0189651799465540e+02   1.3533528323661270e+02
   5.0000000000000000e+00   1.7427055385720702e-02   2.6615254718192755e-01   3.0605926797925127e-02   1.1896025078259223e-01  -8.8634168004634029e-03  -8.0625674578792272e-02   1.3533528323661270e+02   8.2084998623898798e+01
   6.0000000000000000e+00   3.8874514324608214e-02   3.6353134995874690e-02   1.8792604352647218e-02   4.0980416497541562e-02   6.2903535253410164e-04   4.5702376595271893e-04   9.0717953289412463e+01   4.9787068367863945e+01
   7.0000000000000000e+00  -7.8037664964015633e-03  -7.5097873712193813e-02  -9.1923390891600829e-03  -3.9290189890222475e-02   1.8249497149098908e-03   4.9922819958139386e-03   6.0810062625217952e+01   3.0197383422318502e+01
   8.0000000000000000e+00  -1.0517697246076979e-02  -1.7777530845953640e-02  -6.1740377799639340e-03  -1.7568786461145257e-02  -3.4033305863263077e-04  -2.2631029485715832e-03   4.0762203978366202e+01   1.8315638888734178e+01
   9.0000000000000000e+00   4.7112349882698296e-03   2.3890259705904707e-02   3.7516268627027856e-03   1.4896954685334769e-02  -4.2027546943555424e-04  -5.2011776725459802e-04   2.7323722447292560e+01   1.1108996538242305e+01
   1.0000000000000000e+01   2.3742836372958017e-03   5.8201659814760623e-03   1.7082879541861853e-03   5.3993787467784896e-03   1.6020824798935974e-04   7.5556006064823379e-04   1.8315638888734178e+01   6.7379469990854668e+00
   1.1000000000000000e+01  -2.3099660675620290e-03  -8.4170000621874505e-03  -1.6264628748538709e-03  -6.0202110377790561e-03   8.8305560070147678e-05  -9.7851506537135921e-05   1.2277339903068437e+01   4.0867714384640665e+00
   1.2000000000000000e+01  -1.3940620608892849e-04  -1.2603371088177686e-03  -2.7641508876841912e-04  -9.7758831644952754e-04  -6.3598270959908939e-05  -1.8117352568687190e-04   8.2297470490200233e+00   2.4787521766663585e+00
   1.3000000000000000e+01   8.8844914450573543e-04   3.0862753145055244e-03   6.4563076368685660e-04   2.3143150244210680e-03  -1.2771722604930602e-05   8.7241088434716365e-05   5.5165644207607718e+00   1.5034391929775723e+00
   1.4000000000000000e+01  -2.5316779312653363e-04  -6.2277072195375492e-05  -7.1531435033712602e-05  -1.7886748702683017e-04   2.1956073475729872e-05   2.4084423142714646e-05   3.6978637164829289e+00   9.1188196555451628e-01
   1.5000000000000000e+01  -2.4591960926401748e-04  -1.0733780841163331e-03  -2.1189114447131311e-04  -7.6221432497618278e-04  -1.0362989017426440e-06  -3.3528825732745765e-05   2.4787521766663585e+00   5.5308437014783363e-01
   1.6000000000000000e+01   1.8778329988639210e-04   2.6724989844217114e-04   9.2478141025110702e-05   2.7791628055622106e-04  -6.6262995078997366e-06   3.8128114633042114e-06   1.6615572731739339e+00   3.3546262790251186e-01
   1.7000000000000000e+01   2.5279311264307362e-05   3.1273660473195210e-04   4.7082692340305374e-05   1.8127230608543722e-04   1.9206119223084523e-06   8.7924277092761720e-06   1.1137751478448024e+00   2.0346836901064416e-01
   1.8000000000000000e+01  -8.4170166685535195e-05  -1.8492832943655261e-04  -5.1319353333635056e-05  -1.5883805437773543e-04   1.6649602799047457e-06  -3.9991433692606554e-06   7.4658580837667921e-01   1.2340980408667956e-01
   1.9000000000000000e+01   2.2892069298019478e-05  -5.5454097335331121e-05   1.1737230090429298e-06  -7.9973649595083014e-06  -1.0517541268949800e-06  -1.3907849670016031e-06   5.0045143344061038e-01   7.4851829887700602e-02
   2.0000000000000000e+01   2.5092688915041082e-05   8.6043646447320590e-05   1.9450450210817152e-05   6.0843396335474883e-05  -2.7701151967935327e-07   1.6809586122260861e-06   3.3546262790251186e-01   4.5399929762484845e-02
   2.1000000000000000e+01  -1.9597289631956533e-05  -1.0167443040456192e-05  -8.2575286450507209e-06  -2.1448616083619510e-05   4.2641541379578583e-07  -1.1032691312501279e-07   2.2486732417884819e-01   2.7536449349747159e-02
   2.2000000000000000e+01  -2.3625766791529439e-06  -2.8422847271340845e-05  -4.4188328938056568e-06  -1.4063121972417600e-05  -2.3499731614675335e-08  -4.9195788735287904e-07   1.5073307509547651e-01   1.6701700790245660e-02
   2.3000000000000000e+01   9.2060475070052754e-06   1.5076214201210364e-05   5.2357508117657732e-06   1.4446101966667040e-05  -1.3869912258631108e-07   1.9490109799800774e-07   1.0103940183709324e-01   1.0130093598630711e-02
   2.4000000000000000e+01  -2.8882467085768034e-06   4.8086260694494073e-06  -4.1416695681485901e-07  -9.1285061295355874e-07   4.7945564990573160e-08   9.3219601058771969e-08   6.7728736490853772e-02   6.1442123533282100e-03
   2.5000000000000000e+01  -2.6905924379732503e-06  -7.9713701609103095e-06  -2.0196717602796153e-06  -5.4337681541219235e-06   3.3831973258040755e-08  -9.3198917577082690e-08   4.5399929762484845e-02   3.7266531720786711e-03
   2.6000000000000000e+01   2.4017998090328594e-06   1.5605979462642312e-06   1.0678202972937390e-06   2.9248738631242152e-06  -2.6801704672798613e-08   6.5951260963473935e-10   3.0432483008403625e-02   2.2603294069810540e-03
   2.7000000000000000e+01   1.1487999764909118e-07   2.5398391273454640e-06   3.9068088715118081e-07   8.9583452808048831e-07  -3.6172632444326458e-09   3.0071277000379250e-08   2.0399503411171922e-02   1.3709590863840843e-03
   2.8000000000000000e+01  -1.0946672383876231e-06  -1.8040527109241866e-06  -6.3907173959409507e-07  -1.6808406679582749e-06   1.0527446442870619e-08  -1.0278317839602395e-08   1.3674196065680938e-02   8.3152871910356792e-04
   2.9000000000000000e+01   4.3623954682894079e-07  -2.2442227811374951e-07   1.2012492661069992e-07   4.2577963849216209e-07  -2.0667452035025171e-09  -6.4038432107611064e-09   9.1660877362476027e-03   5.0434766256788807e-04
   3.0000000000000000e+01   2.8550802683015826e-07   8.7069691172580496e-07   2.2619725172118578e-07   5.2979620728958394e-07  -3.0547816449996586e-09   5.5567129971438182e-09   6.1442123533282100e-03   3.0590232050182580e-04
   3.1000000000000000e+01  -3.2162631151739892e-07  -3.1888711165681653e-07  -1.5782091942170908e-07  -4.4790859937167175e-07   1.7396162303851787e-09   2.2253406757622175e-10   4.1185887075357083e-03   1.8553913626159782e-04
   3.2000000000000000e+01   1.9767426775853180e-08  -2.2438126237066924e-07  -2.7348532002098020e-08  -1.6938959814542041e-08   5.0330487564545411e-10  -1.9237350019127678e-09   2.7607725720371992e-03   1.1253517471925911e-04
   3.3000000000000000e+01   1.3423932654252119e-07   2.4878562519498953e-07   8.3572179421834719e-08   2.1011710303395382e-07  -7.9123436192544873e-10   5.9569629726813809e-10   1.8506011975819047e-03   6.8256033763348703e-05
   3.4000000000000000e+01  -7.0837831147788771e-08  -2.2289027870051356e-08  -2.7098754741283449e-08  -9.5987120097559676e-08   9.3415998252867552e-11   4.3195502518680829e-10   1.2404950799567113e-03   4.1399377187851666e-05
   3.5000000000000000e+01  -2.7356515472691940e-08  -1.0008855866733009e-07  -2.4980706979620741e-08  -4.8382901684842697e-08   2.5178007842836664e-10  -3.4993172006642556e-10   8.3152871910356792e-04   2.5109991557439820e-05
   3.6000000000000000e+01   4.4725463349715165e-08   5.9449232957087150e-08   2.4243285250311404e-08   6.7954902002271707e-08  -1.2463196991485825e-10  -2.2133854328728384e-11   5.5739036926945968e-04   1.5229979744712628e-05
   3.7000000000000000e+01  -8.6712911827070487e-09   1.5843055720160573e-08  -2.2024649181261478e-10  -1.1428511066321545e-08  -4.4546592362465822e-11   1.2720193182176076e-10   3.7362993798852604e-04   9.2374496619705950e-06
   3.8000000000000000e+01  -1.6196539931354989e-08  -3.4955328354283914e-08  -1.1007765227855045e-08  -2.5728157387617468e-08   6.1109839052978540e-11  -4.0112894187202296e-11   2.5045163723276173e-04   5.6027964375372675e-06
   3.9000000000000000e+01   1.1659359035453523e-08   1.0178677241972537e-08   5.4324518294611728e-09   1.8100138910739438e-08  -6.3693899924504387e-12  -2.6934632462239712e-11   1.6788275299956602e-04   3.3982678194950713e-06
   4.0000000000000000e+01   1.8147964950834532e-09   1.0991783465961753e-08   2.4388680549579982e-09   2.9465996916329912e-09  -2.0140848833556317e-11   2.2386516711115872e-11   1.1253517471925911e-04   2.0611536224385580e-06
   4.1000000000000000e+01  -6.2103376708362999e-09  -1.0208767623258646e-08  -3.7073032358041956e-09  -9.9124678205785165e-09   1.0684893139405076e-11   1.7348964923002931e-12   7.5434583498442323e-05   1.2501528663867426e-06
   4.2000000000000000e+01   2.1666176859976613e-09   2.8268380662225953e-11   6.8587420420698179e-10   3.5794351415926540e-09   2.8899170589743036e-12  -9.1028773764195588e-12   5.0565313483355208e-05   7.5825604279119061e-07
   4.3000000000000000e+01   1.8084017227951025e-09   4.7345941152210765e-09   1.3889175277943640e-09   2.8512557107434617e-09  -4.7639033871991662e-12   3.6366372190139808e-12   3.3894943261969243e-05   4.5990553786523167e-07
   4.4000000000000000e+01  -1.8832488372836417e-09  -2.3986134889438135e-09  -1.0068586682022067e-09  -3.1118887188076156e-09   8.0318131724913497e-13   1.0743665272528464e-12   2.2720459927738556e-05   2.7894680928689245e-07
   4.5000000000000000e+01   8.7006949976212873e-11  -1.0040211974862887e-09  -1.5064875279818813e-10   2.2403014723488914e-10   1.6747850293977079e-12  -1.1715199907483892e-12   1.5229979744712628e-05   1.6918979226151304e-07
   4.6000000000000000e+01   8.2972210691758217e-10   1.6322359899477247e-09   5.4740570160623436e-10   1.3534861026081239e-09  -1.0060612081743718e-12  -2.6702356833024885e-13   1.0208960723597601e-05   1.0261879631701890e-07
   4.7000000000000000e+01  -4.4990165465711042e-10  -3.5505029735907620e-10  -2.0260455834225713e-10  -7.8941568395044156e-10  -4.6841545757256952e-14   7.7196893276564124e-13   6.8432710222179876e-06   6.2241446229077822e-08
   4.8000000000000000e+01  -1.6344092127208197e-10  -5.8828739327367005e-10  -1.5638219962540078e-10  -2.4022497010116071e-10   5.2254547386365977e-13  -3.8116693745976474e-13   4.5871817466475079e-06   3.7751345442790979e-08
   4.9000000000000000e+01   2.9134020199274795e-10   4.6650379593929796e-10   1.7426123209254984e-10   4.9561187458796168e-10  -1.5507265191659420e-13  -4.5280394981506950e-14   3.0748798795866063e-06   2.2897348456455528e-08
   5.0000000000000000e+01  -6.9070347295467985e-11   4.0252397803173476e-11  -1.3909541575431841e-11  -1.3811906672027701e-10   8.0154644344378656e-14   1.8800705317847070e-13   2.0611536224385580e-06   1.3887943864964021e-08
   5.1000000000000000e+01  -1.0208917927777488e-10  -2.4131109744116745e-10  -7.5524244553021533e-11  -1.6489435263159752e-10   1.5805976986125716e-14  -1.8430127816633006e-13   1.3816325910795358e-06   8.4234637544686465e-09
   5.2000000000000000e+01   8.4238627548138755e-11   1.0425719217678985e-10   4.4902938386937756e-11   1.4986373729481223e-10   2.5444130156854923e-13   2.1881491819714206e-13   9.2613602205677538e-07   5.1090890280633247e-09
   5.3000000000000000e+01   4.8248996894346446e-12   6.1044408334343652e-11   1.3069130616612217e-11   1.7691568243747909e-12  -1.9434707649284008e-13  -3.0459595212246085e-13   6.2080754094036029e-07   3.0988191387218254e-09
   5.4000000000000000e+01  -4.1329601909375731e-11  -8.0932038009397391e-11  -2.8041635106267355e-11  -7.2308989097892752e-11   3.5459715665010151e-13   4.0445357174660439e-13   4.1613973942241488e-07   1.8795288165390831e-09
   5.5000000000000000e+01   1.7832689574712707e-11   1.2498957914123072e-11   8.1008539635878261e-12   3.6305255205012950e-11  -2.0603657989005017e-13  -4.7728895805680569e-13   2.7894680928689245e-07   1.1399918530443554e-09
   5.6000000000000000e+01   1.1418977456741414e-11   3.2038259133189756e-11   9.2403638672583789e-12   1.5826726024341837e-11   3.7575129762367356e-13   5.3439083838919562e-13   1.8698363804268407e-07   6.9144001069402034e-10
   5.7000000000000000e+01  -1.5335315191139903e-11  -2.2545781990113528e-11  -8.6025702972877010e-12  -2.5491219700512746e-11  -2.4492657364581854e-13  -5.7684620128474976e-13   1.2533888086068346e-07   4.1937956583795446e-10
   5.8000000000000000e+01   3.6016381697519665e-12  -3.7733103565661516e-12  -1.9371976370758316e-14   5.5704022774268424e-12   4.2717340134879077e-13   6.1756704568725929e-13   8.4017164388588676e-08   2.5436656473769226e-10
   5.9000000000000000e+01   4.1814943450457579e-12   1.2626862896692300e-11   4.1420940185088254e-12   9.2949982510477269e-12  -2.7094755390634087e-13  -6.4544400959953714e-13   5.6318389500742721e-08   1.5428112031918879e-10
   6.0000000000000000e+01  -2.5614053226135636e-12  -4.7909108842975080e-12  -2.1073812036253203e-12  -7.4271618452225056e-12   4.4260269249117983e-13   6.6423224016123548e-13   3.7751345442790979e-08   9.3576229688401745e-11
   6.1000000000000000e+01  -1.9503489036503160e-12  -3.6977529234444660e-12  -9.1462513017825537e-13  -6.2254520111591881e-13  -2.6623980119164603e-13  -6.6510766331789265e-13   2.5305483615118915e-08   5.6756852326327228e-11
   6.2000000000000000e+01   3.4447432198932934e-12   4.0046723128769539e-12   1.4637926865234047e-12   3.8002946914644118e-12   4.3926204458802535e-13   6.5165536001276233e-13   1.6962772941840651e-08   3.4424771084699770e-11
   6.3000000000000000e+01  -2.0171058088144024e-12  -3.3015064838832555e-13  -2.6998673982460828e-13  -1.5944987245477810e-12  -2.4569698364442552e-13  -6.1753914266155353e-13   1.1370486739266699e-08   2.0879679116459336e-11
   6.4000000000000000e+01   5.5026658961775239e-13  -1.8757547684141959e-12  -5.6386476473429168e-13  -9.4815466637308442e-13   4.1678587275376437e-13   5.6108258282313429e-13   7.6218651945128895e-09   1.2664165549094176e-11
   6.5000000000000000e+01  -3.9427396879431643e-13   8.3063114863874286e-13   3.5807856124603413e-13   1.1011605593055945e-12  -2.0298013017545569e-13  -4.8196002424238234e-13   5.1090890280633247e-09   7.6812046852020946e-12
   6.6000000000000000e+01   7.9119748363623195e-13   3.0921874433975640e-13   1.4980102888739980e-13  -9.5785217319451039e-14   3.7314137306758457e-13   3.7596541191906005e-13   3.4247247924915803e-09   4.6588861451033977e-12
   6.7000000000000000e+01  -7.3440176447964141e-13  -5.3397384532086374e-13  -2.1614008109384189e-13  -2.9769156214541226e-13  -1.4227781467473949e-13  -2.4623037494877656e-13   2.2956616805623541e-09   2.8257572871156113e-12
   6.8000000000000000e+01   2.4004637537471923e-13  -1.3435633772640593e-13  -7.2314105271267337e-14   8.4381560249891974e-14   3.1560080685056604e-13   7.3838746097374759e-14   1.5388280433968074e-09   1.7139084315420129e-12
   6.9000000000000000e+01   1.0553250787021934e-13  -1.4372439613556817e-13   2.3375392718958846e-13  -5.6392813506289709e-14  -6.9892692525571119e-14   8.3301761528405755e-14   1.0315072848906822e-09   1.0395380116702220e-12
   7.0000000000000000e+01  -9.3346491702120873e-14   9.7956556016404705e-15  -1.2758827423745487e-13   1.0625137959901804e-13   2.4775514979743190e-13  -1.5471933493123127e-13   6.9144001069402034e-10   6.3051167601469895e-13


==> ncrGuide_rPhi_K001_N100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+02   1.7865329342058822e-01   2.5169002304326436e-07
   2.0000000000000000e+00   1.1755855283272383e+00   9.7656250000000000e-02   1.7856514424286543e-01   2.2659556615830428e-06
   3.0000000000000000e+00   1.2980103099765469e-01   1.6935087808430285e-03   1.7838893288001589e-01   6.2984661709702523e-06
   4.0000000000000000e+00   8.6918878458248430e-02   9.5367431640625000e-05   1.7812483323138051e-01   1.2357196724934661e-05
   5.0000000000000000e+00   5.2094427081070586e-02   1.0240000000000000e-05   1.7777310593142728e-01   2.0454151945813473e-05
   6.0000000000000000e+00   1.0523266235551406e-02   1.6538171687920200e-06   1.7733409809253678e-01   3.0605416358097640e-05
   7.0000000000000000e+00   1.8375189215044073e-03   3.5401331746414356e-07   1.7680824296244391e-01   4.2831221957332515e-05
   8.0000000000000000e+00   1.8953351969646219e-03   9.3132257461547852e-08   1.7619605949667480e-01   5.7156033044797767e-05
   9.0000000000000000e+00   5.3038474853505670e-04   2.8679719907924415e-08   1.7549815184640036e-01   7.3608648420108667e-05
   1.0000000000000000e+01   4.5322151488116870e-06   1.0000000000000000e-08   1.7471520876221200e-01   9.2222320924912254e-05
   1.1000000000000000e+01   5.9686094396554671e-05   3.8554328942953178e-09   1.7384800291440797e-01   1.1303489418983131e-04
   1.2000000000000000e+01   2.2384356860047356e-05   1.6150558288984571e-09   1.7289739013046102e-01   1.3608895625156670e-04
   1.3000000000000000e+01   2.0887153602168369e-06   7.2538150286405724e-10   1.7186430855041998e-01   1.6143200947502014e-04
   1.4000000000000000e+01   1.6118232071330195e-06   3.4571613033607769e-10   1.7074977770107894e-01   1.8911665593293256e-04
   1.5000000000000000e+01   8.3913014689028713e-07   1.7341529915832613e-10   1.6955489748982730e-01   2.1920079705903012e-04
   1.6000000000000000e+01   1.4576997624273996e-07   9.0949470177292824e-11   1.6828084711917388e-01   2.5174784599480814e-04
   1.7000000000000000e+01   3.3876363980978203e-08   4.9603324681551913e-11   1.6692888392301652e-01   2.8682695058944522e-04
   1.8000000000000000e+01   2.8550020145579653e-08   2.8007538972582436e-11   1.6550034212580539e-01   3.2451322448057574e-04
   1.9000000000000000e+01   7.1125047348935171e-09   1.6310376661280206e-11   1.6399663152582439e-01   3.6488798307282436e-04
   2.0000000000000000e+01   2.7762966337713291e-10   9.7656250000000002e-12   1.6241923610389047e-01   4.0803898053348367e-04
   2.1000000000000000e+01   8.9252129731929265e-10   5.9952466166089785e-12   1.6076971255884390e-01   4.5406064313240199e-04
   2.2000000000000000e+01   2.8700447082697175e-10   3.7650711858352713e-12   1.5904968877127418e-01   5.0305429335484580e-04
   2.3000000000000000e+01   2.7115748078159062e-11   2.4139131457213440e-12   1.5726086219699872e-01   5.5512835820538495e-04
   2.4000000000000000e+01   2.8239008645353137e-11   1.5772029579086495e-12   1.5540499819187858e-01   6.1039855398524608e-04
   2.5000000000000000e+01   8.1829775630721979e-12   1.0485760000000001e-12   1.5348392826962576e-01   6.6898803855989977e-04
   2.6000000000000000e+01   3.6159634501561512e-12   7.0838037389068090e-13   1.5149954829431983e-01   7.3102752072956058e-04
   2.7000000000000000e+01   1.8322430419175330e-12   4.8569357496188615e-13   1.4945381660941939e-01   7.9665531476812428e-04
   2.8000000000000000e+01   5.3302918773147662e-13   3.3761340853132587e-13   1.4734875210511325e-01   8.6601732650885116e-04
   2.9000000000000000e+01   7.2188942687721778e-13   2.3769498616783640e-13   1.4518643222591962e-01   9.3926695552874599e-04
   3.0000000000000000e+01   4.3976138692393942e-13   1.6935087808430286e-13   1.4296899092049922e-01   1.0165648960352388e-03
   3.1000000000000000e+01   3.0443125556323998e-13   1.2200652611485869e-13   1.4069861653570556e-01   1.0980788170102604e-03
   3.2000000000000000e+01   2.3194120319638483e-13   8.8817841970012523e-14   1.3837754965695084e-01   1.1839829000521147e-03
   3.3000000000000000e+01   1.5780617787413302e-13   6.5292094604401731e-14   1.3600808089701857e-01   1.2744572112304976e-03
   3.4000000000000000e+01   1.2537784804351829e-13   4.8440746759328040e-14   1.3359254863550543e-01   1.3696868812034888e-03
   3.5000000000000000e+01   9.5484802850367980e-14   3.6250963708328298e-14   1.3113333671112268e-01   1.4698610659342479e-03
   3.6000000000000000e+01   6.6084198580848037e-14   2.7351112277912535e-14   1.2863287206913551e-01   1.5751716587146995e-03
   3.7000000000000000e+01   4.7972679007185444e-14   2.0796141287153515e-14   1.2609362236626082e-01   1.6858117230084326e-03
   3.8000000000000000e+01   3.7803104542979080e-14   1.5928102208281451e-14   1.2351809353538795e-01   1.8019736150564766e-03
   3.9000000000000000e+01   3.2902479553755395e-14   1.2284399445613934e-14   1.2090882731252565e-01   1.9238467654830167e-03
   4.0000000000000000e+01   2.2896561755945040e-14   9.5367431640625002e-15   1.1826839872841534e-01   2.0516150905555293e-03
   4.1000000000000000e+01   1.9191030028022752e-14   7.4500885174343741e-15   1.1559941356728676e-01   2.1854540066160526e-03
   4.2000000000000000e+01   1.3810285435830295e-14   5.8547330240322056e-15   1.1290450579526339e-01   2.3255270258364866e-03
   4.3000000000000000e+01   7.7982118224811543e-15   4.6271698789736192e-15   1.1018633496095616e-01   2.4719819182333581e-03
   4.4000000000000000e+01   5.8613833579171130e-15   3.6768273299172571e-15   1.0744758357080975e-01   2.6249464341736748e-03
   4.5000000000000000e+01   1.0720660070265438e-14   2.9368033185714598e-15   1.0469095444179270e-01   2.7845235937759161e-03
   4.6000000000000000e+01   8.2703808344198440e-15   2.3573370563685000e-15   1.0191916803404356e-01   2.9507865649502497e-03
   4.7000000000000000e+01   2.4014195835641568e-15   1.9011720488400172e-15   9.9134959766104924e-02   3.1237731705512665e-03
   4.8000000000000000e+01   2.3276080330784626e-15   1.5402372635826655e-15   9.6341077315395748e-02   3.3034800872974914e-03
   4.9000000000000000e+01   1.9029983098729901e-15   1.2532542894196849e-15   9.3540277906585312e-02   3.4898568246088100e-03
   5.0000000000000000e+01   3.5027754007565891e-15   1.0240000000000001e-15   9.0735325590545521e-02   3.6827995999107769e-03
   5.1000000000000000e+01   4.5296597622221285e-15   8.4003665907215901e-16   8.7928988516566317e-02   3.8821452575050243e-03
   5.2000000000000000e+01   4.2256818529099818e-17   6.9177770887761806e-16   8.5124036200526512e-02   4.0876654096675905e-03
   5.3000000000000000e+01   3.3526826396988067e-16   5.7179625156108101e-16   8.2323236791716090e-02   4.2990610096003516e-03
   5.4000000000000000e+01   7.2829660476439312e-16   4.7431013179871694e-16   7.9529354341006900e-02   4.5159575942090857e-03
   5.5000000000000000e+01   1.1816697518120985e-15   3.9479632837584051e-16   7.6745146073068288e-02   4.7379014579079686e-03
   5.6000000000000000e+01   2.3310650536354958e-15   3.2970059426887292e-16   7.3973359665319122e-02   4.9643570339666827e-03
   5.7000000000000000e+01   3.0770116175941100e-17   2.7621766094735234e-16   7.1216730536302106e-02   5.1947057643106417e-03
   5.8000000000000000e+01   5.8920567508882520e-16   2.3212400992952773e-16   6.8477979146155651e-02   5.4282467291998726e-03
   5.9000000000000000e+01   8.1243817717879485e-16   1.9565001411953228e-16   6.5759808311848397e-02   5.6641992822340365e-03
   6.0000000000000000e+01   1.1375962750917881e-16   1.6538171687920201e-16   6.3064900539825081e-02   5.9017078917333026e-03
   6.1000000000000000e+01   1.6684667025127846e-15   1.4018503354423014e-16   6.0395915378696464e-02   6.1398493258740762e-03
   6.2000000000000000e+01   6.0594667832352919e-16   1.1914699815904169e-16   5.7755486794586176e-02   6.3776422365957562e-03
   6.3000000000000000e+01   1.3071528997817279e-15   1.0153002788546763e-16   5.5146220571723879e-02   6.6140590985356087e-03
   6.4000000000000000e+01   3.8508848399269625e-16   8.6736173798840355e-17   5.2570691740851015e-02   6.8480403482391429e-03
   6.5000000000000000e+01   1.1182616606499364e-15   7.4279065893279457e-17   5.0031442037976277e-02   7.0785104516231517e-03
   6.6000000000000000e+01   4.0604558342600316e-16   6.3761811137111065e-17   4.7530977395989132e-02   7.3043955116361536e-03
   6.7000000000000000e+01   6.9652079769540724e-16   5.4859516162267740e-17   4.5071765471606386e-02   7.5246419218026597e-03
   6.8000000000000000e+01   7.8648767787519991e-16   4.7305416757156289e-17   4.2656233210093229e-02   7.7382354836688224e-03
   6.9000000000000000e+01   5.2490914167213608e-16   4.0879831084715137e-17   4.0286764450160960e-02   7.9442203452540251e-03
   7.0000000000000000e+01   1.4445111037869600e-15   3.5401331746414354e-17   3.7965697571406234e-02   8.1417170901110659e-03
   7.1000000000000000e+01   6.3259189168366410e-16   3.0719667647902041e-17   3.5695323186612622e-02   8.3299393167173656e-03
   7.2000000000000000e+01   1.7480555410143620e-15   2.6710070583898960e-17   3.3477881881192210e-02   8.5082080968392083e-03
   7.3000000000000000e+01   6.5565652535749936e-16   2.3268661340602987e-17   3.1315562001998594e-02   8.6759637870552787e-03
   7.4000000000000000e+01   9.6540122852963214e-16   2.0308731725735854e-17   2.9210497497692420e-02   8.8327747843514187e-03
   7.5000000000000000e+01   1.5448118005594194e-15   1.7757726633812598e-17   2.7164765812791990e-02   8.9783429563662174e-03
   7.6000000000000000e+01   6.1260862394677998e-17   1.5554787312774855e-17   2.5180385837486090e-02   9.1125056293268978e-03
   7.7000000000000000e+01   1.5634465519359093e-15   1.3648745891698700e-17   2.3259315915233211e-02   9.2352341709010400e-03
   7.8000000000000000e+01   3.2360874749005969e-16   1.1996483833607357e-17   2.1403451910113124e-02   9.3466293503162018e-03
   7.9000000000000000e+01   1.2128983980128064e-16   1.0561584720104226e-17   1.9614625335837629e-02   9.4469137847003216e-03
   8.0000000000000000e+01   4.6761130679324076e-16   9.3132257461547854e-18   1.7894601548267920e-02   9.5364218813710072e-03
   8.1000000000000000e+01   1.1520966812257939e-16   8.2252633399699578e-18   1.6245078003221329e-02   9.6155877561562627e-03
   8.2000000000000000e+01   2.8229931249528557e-16   7.2754770678070059e-18   1.4667682581287459e-02   9.6849316460367926e-03
   8.3000000000000000e+01   3.7128069763064229e-17   6.4449429331534354e-18   1.3163971981306442e-02   9.7450453414582774e-03
   8.4000000000000000e+01   5.8624302558404676e-16   5.7175127187814507e-18   1.1735430184095286e-02   9.7965771428523332e-03
   8.5000000000000000e+01   3.2368068521662524e-16   5.0793804473909159e-18   1.0383466987937939e-02   9.8402168021702683e-03
   8.6000000000000000e+01   4.6625099979329828e-16   4.5187205849351750e-18   9.1094166172845242e-03   9.8766808495071180e-03
   8.7000000000000000e+01   2.1696435917353255e-16   4.0253854623759319e-18   7.9145364060328582e-03   9.9066986334052989e-03
   8.8000000000000000e+01   1.0162268870970584e-15   3.5906516893723214e-18   6.8000055566918493e-03   9.9309993271428400e-03
   8.9000000000000000e+01   4.0809949515411394e-16   3.2070071896161901e-18   5.7669239766507908e-03   9.9503000774799240e-03
   9.0000000000000000e+01   1.1897514397747644e-15   2.8679719907924412e-18   4.8163111927038349e-03   9.9652954012243462e-03
   9.1000000000000000e+01   8.2395130344470281e-16   2.5679471225603105e-18   3.9491053448998054e-03   9.9766478717235214e-03
   9.2000000000000000e+01   1.0035775350490806e-15   2.3020869691098633e-18   3.1661622607114634e-03   9.9849800840402739e-03
   9.3000000000000000e+01   6.3352409055583311e-16   2.0661912329566750e-18   2.4682546104370091e-03   9.9908678451439154e-03
   9.4000000000000000e+01   3.9500580130004006e-16   1.8566133289453293e-18   1.8560711446678957e-03   9.9948345041394118e-03
   9.5000000000000000e+01   2.1117217492749302e-16   1.6701825701150930e-18   1.3302160145750180e-03   9.9973463168992159e-03
   9.6000000000000000e+01   5.0734265428155133e-16   1.5041379527174468e-18   8.9120817568451262e-04   9.9988087285477218e-03
   9.7000000000000000e+01   1.4435699001093220e-16   1.3560717144022666e-18   5.3948087573131641e-04   9.9995634548867250e-03
   9.8000000000000000e+01   4.6775009122895961e-18   1.2238811420114111e-18   2.7538122709590171e-04   9.9998862487411470e-03
   9.9000000000000000e+01   6.0690606709657639e-16   1.1057273553218805e-18   9.9169864246389310e-05   9.9999852480232958e-03
   1.0000000000000000e+02   2.9204311727406308e-16   1.0000000000000001e-18   1.1020686523603816e-05   9.9999998178166814e-03


==> ncrGuide_rPhi_K12_N600.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   2.8055856040103294e-01   5.4819812677829293e+02   8.2649546029748548e-07
   7.0000000000000000e+00   3.2983742923435005e-01   1.8768827494689322e-01   5.4804033561933807e+02   1.3970454245154255e-04
   1.3000000000000000e+01   1.1648910149864330e-01   1.2555984213130744e-01   5.4761219796152216e+02   5.1692809184643936e-04
   1.9000000000000000e+01   3.8691458969532175e-02   8.3997116817764270e-02   5.4691413632502383e+02   1.1332427742204514e-03
   2.5000000000000000e+01   6.9956260402199268e-03   5.6192453844587105e-02   5.4594683961240025e+02   1.9898686946608164e-03
   3.1000000000000000e+01   4.4839411108742976e-03   3.7591669675122279e-02   5.4471126242872367e+02   3.0885055699557927e-03
   3.7000000000000000e+01   7.1036525158008068e-03   2.5148103211008490e-02   5.4320862413950124e+02   4.4313399021948989e-03
   4.3000000000000000e+01   6.2545280086151334e-03   1.6823596838798260e-02   5.4144040766730882e+02   6.0210542335988630e-03
   4.9000000000000000e+01   4.4425228673175112e-03   1.1254662358413020e-02   5.3940835802832510e+02   7.8608385383042538e-03
   5.5000000000000000e+01   2.7223263534301287e-03   7.5291524170242197e-03   5.3711448061021144e+02   9.9544038172924513e-03
   6.1000000000000000e+01   1.4373159989704701e-03   5.0368579983571362e-03   5.3456103919303621e+02   1.2305997972651368e-02
   6.7000000000000000e+01   6.1074292289957810e-04   3.3695610196773466e-03   5.3175055371519761e+02   1.4920424047097243e-02
   7.3000000000000000e+01   1.4721865702744180e-04   2.2541714435928761e-03   5.2868579778654816e+02   1.7803060924134459e-02
   7.9000000000000000e+01   7.0794751719668094e-05   1.5079972932486477e-03   5.2536979595117703e+02   2.0959886593568722e-02
   8.5000000000000000e+01   1.4320658195664270e-04   1.0088211537365047e-03   5.2180582070254979e+02   2.4397504096328435e-02
   9.1000000000000000e+01   1.4129468211621806e-04   6.7488192769484272e-04   5.1799738925395309e+02   2.8123170271738680e-02
   9.7000000000000000e+01   1.0967310328031809e-04   4.5148301524223448e-04   5.1394826006742915e+02   3.2144827439707813e-02
   1.0300000000000000e+02   7.2762459875560300e-05   3.0203344420327616e-04   5.0966242914462777e+02   3.6471138159544496e-02
   1.0900000000000000e+02   4.1642347915519831e-05   2.0205455872653136e-04   5.0514412608323505e+02   4.1111523216670644e-02
   1.1500000000000000e+02   1.9618392179292592e-05   1.3517060936700902e-04   5.0039780990287130e+02   4.6076202998072503e-02
   1.2100000000000000e+02   6.1137280100643078e-06   9.0426535049760172e-05   4.9542816464457684e+02   5.1376242427163168e-02
   1.2700000000000000e+02   9.2632540717524664e-07   6.0493610847782877e-05   4.9024009474822918e+02   5.7023599638740818e-02
   1.3300000000000000e+02   3.7352187067360425e-06   4.0469060894451402e-05   4.8483872021245247e+02   6.3031178584884440e-02
   1.3900000000000000e+02   4.1498562092352851e-06   2.7073022534558166e-05   4.7922937154179795e+02   6.9412885773029648e-02
   1.4500000000000000e+02   3.4538902711015995e-06   1.8111330803260296e-05   4.7341758448617844e+02   7.6183691347961324e-02
   1.5100000000000000e+02   2.4276804643930935e-06   1.2116131586209608e-05   4.6740909457775251e+02   8.3359694739994022e-02
   1.5700000000000000e+02   1.4743829727309313e-06   8.1054587434248723e-06   4.6120983147064584e+02   9.0958195112308751e-02
   1.6300000000000000e+02   7.5195609102520762e-07   5.4223958343387063e-06   4.5482591308909917e+02   9.8997766850824356e-02
   1.6900000000000000e+02   2.8034914409587943e-07   3.6274784086841405e-06   4.4826363958981511e+02   1.0749834035039016e-01
   1.7500000000000000e+02   1.5985712806295585e-08   2.4267132108171461e-06   4.4152948714446467e+02   1.1648128836101297e-01
   1.8100000000000000e+02   1.0309394939488678e-07   1.6234244133490711e-06   4.3463010154848740e+02   1.2596951816731619e-01
   1.8700000000000000e+02   1.3397640157268025e-07   1.0860396746141762e-06   4.2757229166249357e+02   1.3598756988318736e-01
   1.9300000000000000e+02   1.1982502881685917e-07   7.2653963137269230e-07   4.2036302269274080e+02   1.4656172115141175e-01
   1.9900000000000000e+02   8.8825430021242224e-08   4.8604102436929370e-07   4.1300940931731685e+02   1.5772009854463592e-01
   2.0500000000000000e+02   5.6810593470509025e-08   3.2515208691866983e-07   4.0551870866481062e+02   1.6949279596930072e-01
   2.1100000000000000e+02   3.0945902736005126e-08   2.1752048556962433e-07   3.9789831315240298e+02   1.8191200037741856e-01
   2.1700000000000000e+02   1.3120401688226111e-08   1.4551701663929343e-07   3.9015574319044305e+02   1.9501212509244797e-01
   2.2300000000000000e+02   2.5153015754156242e-09   9.7348082301989188e-08   3.8229863976071169e+02   2.0882995105432575e-01
   2.2900000000000000e+02   2.7131440480855488e-09   6.5123992689909903e-08   3.7433475687569421e+02   2.2340477628480634e-01
   2.3500000000000000e+02   4.4832709076256464e-09   4.3566697192028644e-08   3.6627195392630711e+02   2.3877857386727244e-01
   2.4100000000000000e+02   4.3537391106503359e-09   2.9145281574788833e-08   3.5811818792562730e+02   2.5499615872487807e-01
   2.4700000000000000e+02   3.4052083382531717e-09   1.9497632201257406e-08   3.4988150565628126e+02   2.7210536346694014e-01
   2.5300000000000000e+02   2.2855579319347889e-09   1.3043540529193282e-08   3.4157003572924253e+02   2.9015722355609508e-01
   2.5900000000000000e+02   1.3181902524475109e-09   8.7258774696619736e-09   3.3319198056187275e+02   3.0920617202763240e-01
   2.6500000000000000e+02   6.1622013303808553e-10   5.8374440164570574e-09   3.2475560828312734e+02   3.2931024396817354e-01
   2.7100000000000000e+02   1.7604602440717310e-10   3.9051376510551045e-09   3.1626924457390999e+02   3.5053129093403013e-01
   2.7700000000000000e+02   5.7256099202512395e-11   2.6124618978262902e-09   3.0774126445063052e+02   3.7293520546127584e-01
   2.8300000000000000e+02   1.5035518029290124e-10   1.7476867084954480e-09   2.9918008400007517e+02   3.9659215579139628e-01
   2.8900000000000000e+02   1.6161858599795524e-10   1.1691687574823954e-09   2.9059415207374451e+02   4.2157683091103004e-01
   2.9500000000000000e+02   1.3384234138582532e-10   7.8215138721842830e-10   2.8199194194985813e+02   4.4796869598494049e-01
   3.0100000000000000e+02   9.4158754362895747e-11   5.2324421826412274e-10   2.7338194297125057e+02   4.7585225825328054e-01
   3.0700000000000000e+02   5.7171538963259078e-11   3.5004030731249500e-10   2.6477265216741608e+02   5.0531734347340407e-01
   3.1300000000000000e+02   2.8899561760049171e-11   2.3417022580759163e-10   2.5617256586896571e+02   5.3645938302253049e-01
   3.1900000000000000e+02   1.0284974378045996e-11   1.5665537227923939e-10   2.4759017132277509e+02   5.6937971185132963e-01
   3.2500000000000000e+02   2.0389041109693001e-13   1.0479942776376432e-10   2.3903393831609617e+02   6.0418587760635312e-01
   3.3100000000000000e+02   4.9022589264083274e-12   7.0108799333324864e-11   2.3051231081790004e+02   6.4099196144036374e-01
   3.3700000000000000e+02   6.0348750252093589e-12   4.6901436857462502e-11   2.2203369864569902e+02   6.7991891133143467e-01
   3.4300000000000000e+02   5.3269457708589461e-12   3.1376158202853946e-11   2.1360646916607161e+02   7.2109488916735354e-01
   3.4900000000000000e+02   3.9297641615199723e-12   2.0990045711443501e-11   2.0523893903708245e+02   7.6465563346656706e-01
   3.5500000000000000e+02   2.5029290783963660e-12   1.4041936432115973e-11   1.9693936600074494e+02   8.1074484045748552e-01
   3.6100000000000000e+02   1.3507788222570519e-12   9.3937851052933793e-12   1.8871594073362621e+02   8.5951456739935084e-01
   3.6700000000000000e+02   5.5560380823042755e-13   6.2842613645940317e-12   1.8057677876363857e+02   9.1112566359589509e-01
   3.7300000000000000e+02   8.2684947953206475e-14   4.2040498537991468e-12   1.7252991246099370e+02   9.6574823665398568e-01
   3.7900000000000000e+02   1.4871152373819028e-13   2.8124284061139531e-12   1.6458328311122224e+02   1.0235621643356991e+00
   3.8500000000000000e+02   2.2384426184079354e-13   1.8814604523228239e-12   1.5674473307808429e+02   1.0847576660581821e+00
   3.9100000000000000e+02   2.1289188586164012e-13   1.2586608163818185e-12   1.4902199806410292e+02   1.1495359529911746e+00
   3.9700000000000000e+02   1.6504019555273867e-13   8.4201985151433172e-13   1.4142269947635995e+02   1.2181099821574166e+00
   4.0300000000000000e+02   1.1004206841812242e-13   5.6329506815213210e-13   1.3395433690508688e+02   1.2907053484475357e+00
   4.0900000000000000e+02   6.2864192187650028e-14   3.7683355473610762e-13   1.2662428072247529e+02   1.3675613596741649e+00
   4.1500000000000000e+02   2.8743670724145900e-14   2.5209439244850512e-13   1.1943976480900882e+02   1.4489323545929043e+00
   4.2100000000000000e+02   7.4094205441008511e-15   1.6864629464455628e-13   1.1240787941449729e+02   1.5350893434053159e+00
   4.2700000000000000e+02   3.7975632619345018e-15   1.1282112394922908e-13   1.0553556416085502e+02   1.6263220762666724e+00
   4.3300000000000000e+02   8.1453656962034697e-15   7.5475159629178234e-14   9.8829601193532753e+01   1.7229416799997375e+00
   4.3900000000000000e+02   8.4873002482856384e-15   5.0491428569825732e-14   9.2296608488358530e+01   1.8252840497011507e+00
   4.4500000000000000e+02   6.9420283943152829e-15   3.3777793535612859e-14   8.5943033320394647e+01   1.9337142446217199e+00
   4.5100000000000000e+02   4.8497355831865900e-15   2.2596693507228839e-14   7.9775145901255357e+01   2.0486322228636511e+00
   4.5700000000000000e+02   2.9216500225038469e-15   1.5116752872602151e-14   7.3799033191165265e+01   2.1704803660518115e+00
   4.6300000000000000e+02   1.4537698425174744e-15   1.0112816609130106e-14   6.8020592891864439e+01   2.2997534062706992e+00
   4.6900000000000000e+02   4.8462354748213903e-16   6.7652795962055737e-15   6.2445527626288772e+01   2.4370115924571198e+00
   4.7500000000000000e+02   5.0471953098446236e-17   4.5258417890732887e-15   5.7079339310769576e+01   2.5828982508318785e+00
   4.8100000000000000e+02   2.7922482076057393e-16   3.0277010149307779e-15   5.1927323725306451e+01   2.7381633473553713e+00
   4.8700000000000000e+02   3.2846285051404390e-16   2.0254736826958098e-15   4.6994565287271939e+01   2.9036953164985815e+00
   4.9300000000000000e+02   2.9049785441559841e-16   1.3550028946260235e-15   4.2285932033705215e+01   3.0805643842851143e+00
   4.9900000000000000e+02   2.1103418228261585e-16   9.0647084685949460e-16   3.7806070817147315e+01   3.2700820502468946e+00
   5.0500000000000000e+02   1.3920289735682928e-16   6.0641154307862429e-16   3.3559402719758928e+01   3.4738835694517110e+00
   5.1100000000000000e+02   6.5334364048191798e-17   4.0567764628397145e-16   2.9550118690245569e+01   3.6940436279050424e+00
   5.1700000000000000e+02   3.6274860505868823e-17   2.7139053432095569e-16   2.5782175407897757e+01   3.9332406522742303e+00
   5.2300000000000000e+02   7.8733983187122267e-18   1.8155504202333436e-16   2.2259291377825715e+01   4.1949935333288950e+00
   5.2900000000000000e+02   6.8033095929036941e-18   1.2145682739661234e-16   1.8984943261244236e+01   4.4840079410996507e+00
   5.3500000000000000e+02   1.7263547209371555e-17   8.1252278960969951e-17   1.5962362444427699e+01   4.8066909922581225e+00
   5.4100000000000000e+02   1.4158397958405230e-17   5.4356210168349692e-17   1.3194531849721534e+01   5.1719271707462582e+00
   5.4700000000000000e+02   8.9336657923319755e-18   3.6363258011323750e-17   1.0684182991758581e+01   5.5922585824397331e+00
   5.5300000000000000e+02   2.2040502668924021e-18   2.4326319460145812e-17   8.4337932817834016e+00   6.0856680601457258e+00
   5.5900000000000000e+02   3.0518874031006581e-18   1.6273839332349920e-17   6.4455835827470374e+00   6.6781343480530175e+00
   5.6500000000000000e+02   2.1210117843044297e-18   1.0886885171800334e-17   4.7215160175829594e+00   7.4065458750273736e+00
   5.7100000000000000e+02   9.8712713149447241e-18   7.2831165604761584e-18   3.2632920328287618e+00   8.3182217252133945e+00
   5.7700000000000000e+02   2.6092538108716682e-18   4.8722647475770836e-18   2.0723507195038846e+00   9.4479235052123940e+00
   5.8300000000000000e+02   2.0426523603597352e-18   3.2594513040349026e-18   1.1498673929004648e+00   1.0705095208163222e+01
   5.8900000000000000e+02   2.6489273143670027e-18   2.1805101639146397e-18   4.9675243268909308e-01   1.1665948125913836e+01
   5.9500000000000000e+02   4.2508885275019396e-18   1.4587193154409947e-18   1.1365038448406030e-01   1.1980737194871891e+01


==> ncrGuide_rPhi_K15_N1100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   9.6753855958903207e-02   2.2715492622793627e+03   2.5339069978286974e-07
   1.2000000000000000e+01   1.7143917099846104e-01   6.7300669593738635e-02   2.2709378817811016e+03   1.3406773760924330e-04
   2.3000000000000000e+01   6.6045586401020012e-02   4.6813432734809660e-02   2.2692062327757912e+03   5.1346933662564035e-04
   3.4000000000000000e+01   2.5629944080186515e-02   3.2562788715856036e-02   2.2663560241919354e+03   1.1392080906186559e-03
   4.5000000000000000e+01   7.5273230399646842e-03   2.2650234067646876e-02   2.2623900688412964e+03   2.0125226723303191e-03
   5.6000000000000000e+01   1.9096065668349800e-04   1.5755195533034193e-02   2.2573122806429901e+03   3.1351457396199146e-03
   6.7000000000000000e+01   2.8916913574288852e-03   1.0959100269904126e-02   2.2511276707609190e+03   4.5093112483065041e-03
   7.8000000000000000e+01   3.2819482848159688e-03   7.6230014711015804e-03   2.2438423426583604e+03   6.1377639091225369e-03
   8.9000000000000000e+01   2.7485573115434789e-03   5.3024564058419031e-03   2.2354634860745823e+03   8.0237708470988281e-03
   1.0000000000000000e+02   1.9738710242418337e-03   3.6883167401239995e-03   2.2259993699294419e+03   1.0171135533106182e-02
   1.1100000000000000e+02   1.2607005042585193e-03   2.5655430868778617e-03   2.2154593341629575e+03   1.2584214068398008e-02
   1.2200000000000000e+02   7.1387357490779852e-04   1.7845569657896317e-03   2.2038537805179167e+03   1.5267933913977105e-02
   1.3300000000000000e+02   3.4260139453260504e-04   1.2413136152095760e-03   2.1911941622746122e+03   1.8227815167486384e-02
   1.4400000000000000e+02   1.1676268667245446e-04   8.6344091045749665e-04   2.1774929729478349e+03   2.1469994501230785e-02
   1.5500000000000000e+02   3.9182466508376026e-06   6.0059778344234184e-04   2.1627637339572871e+03   2.5001251885998797e-02
   1.6600000000000000e+02   5.6337473862249189e-05   4.1776767015212025e-04   2.1470209812835683e+03   2.8829040236580276e-02
   1.7700000000000000e+02   6.9100234133891595e-05   2.9059352371233973e-04   2.1302802511229233e+03   3.2961518126447258e-02
   1.8800000000000000e+02   6.1990668231334817e-05   2.0213291275700103e-04   2.1125580645548866e+03   3.7407585730980110e-02
   1.9900000000000000e+02   4.7352252692898781e-05   1.4060091187742614e-04   2.0938719112379767e+03   4.2176924171056791e-02
   2.1000000000000000e+02   3.2027855532914366e-05   9.7800086839539376e-05   2.0742402321495097e+03   4.7280038441770492e-02
   2.2100000000000000e+02   1.9194220216347266e-05   6.8028413600617005e-05   2.0536824013865853e+03   5.2728304124601041e-02
   2.3200000000000000e+02   9.8253140314260783e-06   4.7319641593054494e-05   2.0322187070461887e+03   5.8534018095699414e-02
   2.4300000000000000e+02   3.7342665017071593e-06   3.2914900730168224e-05   2.0098703312032910e+03   6.4710453457928016e-02
   2.5400000000000000e+02   2.4518908544138601e-07   2.2895158407874488e-05   1.9866593290066974e+03   7.1271918940288490e-02
   2.6500000000000000e+02   1.4181722118614297e-06   1.5925561581330213e-05   1.9626086069132768e+03   7.8233823025033913e-02
   2.7600000000000000e+02   1.9390894590130246e-06   1.1077604581827697e-05   1.9377419000820576e+03   8.5612743080554873e-02
   2.8700000000000000e+02   1.8365462419455662e-06   7.7054314627867648e-06   1.9120837489504877e+03   9.3426499796900903e-02
   2.9800000000000000e+02   1.4617725852524566e-06   5.3597935897715634e-06   1.8856594750159882e+03   1.0169423724048252e-01
   3.0900000000000000e+02   1.0262916836443962e-06   3.7281997074005094e-06   1.8584951558466907e+03   1.1043650886542672e-01
   3.2000000000000000e+02   6.3947087114716242e-07   2.5932851378430908e-06   1.8306175993460274e+03   1.1967536984104177e-01
   3.3100000000000000e+02   3.4386463086870103e-07   1.8038539600784855e-06   1.8020543172965670e+03   1.2943447607781236e-01
   3.4200000000000000e+02   1.4335581753583431e-07   1.2547363426442111e-06   1.7728334982092040e+03   1.3973919035881893e-01
   3.5300000000000000e+02   2.3043537026000645e-08   8.7277757756158571e-07   1.7429839795045070e+03   1.5061669600872013e-01
   3.6400000000000000e+02   3.8176582171720674e-08   6.0709224241404347e-07   1.7125352190536607e+03   1.6209611855914283e-01
   3.7500000000000000e+02   6.0633202125762333e-08   4.2228512770575273e-07   1.6815172661071067e+03   1.7420865589703774e-01
   3.8600000000000000e+02   6.0735440116066068e-08   2.9373580590055406e-07   1.6499607316395604e+03   1.8698771741160222e-01
   3.9700000000000000e+02   5.0175065463128626e-08   2.0431864161734894e-07   1.6178967581406750e+03   2.0046907268560038e-01
   4.0800000000000000e+02   3.6370829147601854e-08   1.4212127521999158e-07   1.5853569888811628e+03   2.1469101030817470e-01
   4.1900000000000000e+02   2.3421456880208711e-08   9.8857630954617307e-08   1.5523735366847097e+03   2.2969450741913724e-01
   4.3000000000000000e+02   1.3133927499423494e-08   6.8764026939891907e-08   1.5189789522364929e+03   2.4552341062875305e-01
   4.4100000000000000e+02   5.9094214661280455e-09   4.7831324252155128e-08   1.4852061919595853e+03   2.6222462899256627e-01
   4.5200000000000000e+02   1.4085204575119615e-09   3.3270820246095367e-08   1.4510885854909463e+03   2.7984833975795509e-01
   4.6300000000000000e+02   1.0034752484996959e-09   2.3142731194570973e-08   1.4166598027890914e+03   2.9844820763837382e-01
   4.7400000000000000e+02   1.9928297389746634e-09   1.6097769853059853e-08   1.3819538209059101e+03   3.1808161841249827e-01
   4.8500000000000000e+02   2.1257792780927467e-09   1.1197390319379180e-08   1.3470048904554169e+03   3.3880992768962231e-01
   4.9600000000000000e+02   1.8227554278336145e-09   7.7887527967542327e-09   1.3118475018125312e+03   3.6069872573034761e-01
   5.0700000000000000e+02   1.3615613616995636e-09   5.4177507793003810e-09   1.2765163510752402e+03   3.8381811926337711e-01
   5.1800000000000000e+02   9.0346355142141909e-10   3.7685139421604961e-09   1.2410463058237410e+03   4.0824303129676393e-01
   5.2900000000000000e+02   5.2579598614935349e-10   2.6213271726190359e-09   1.2054723707103456e+03   4.3405351998642971e-01
   5.4000000000000000e+02   2.5209281033689098e-10   1.8233596190363430e-09   1.1698296529141178e+03   4.6133511769842417e-01
   5.5100000000000000e+02   7.5858867867909276e-11   1.2683042143917591e-09   1.1341533274943247e+03   4.9017919148653322e-01
   5.6200000000000000e+02   2.2802754282908864e-11   8.8221520508063566e-10   1.0984786026769013e+03   5.2068332630708769e-01
   5.7300000000000000e+02   6.6858362215703953e-11   6.1365692808071020e-10   1.0628406851081802e+03   5.5295173241177364e-01
   5.8400000000000000e+02   7.6820773697494215e-11   4.2685143399567205e-10   1.0272747451101841e+03   5.8709567850275579e-01
   5.9500000000000000e+02   6.8496496168356706e-11   2.9691206660702407e-10   9.9181588197176291e+02   6.2323395240810231e-01
   6.0600000000000000e+02   5.2700421857419318e-11   2.0652800547402571e-10   9.5649908930983395e+02   6.6149335124796871e-01
   6.1700000000000000e+02   3.5971511880809012e-11   1.4365807874535920e-10   9.2135922053490651e+02   7.0200920332262440e-01
   6.2800000000000000e+02   2.1651678744454910e-11   9.9926610637816603e-11   8.8643095445497329e+02   7.4492592427490445e-01
   6.3900000000000000e+02   1.0956365055356483e-11   6.9507594705211611e-11   8.5174876105171495e+02   7.9039761047623336e-01
   6.5000000000000000e+02   3.8583013072664135e-12   4.8348539902098758e-11   8.1734686746278805e+02   8.3858867307594465e-01
   6.6100000000000000e+02   2.7053005620633930e-13   3.3630588435389451e-11   7.8325922420377447e+02   8.8967451676011688e-01
   6.7200000000000000e+02   2.2436115303460514e-12   2.3392981066248470e-11   7.4951947166311982e+02   9.4384226801677951e-01
   6.8300000000000000e+02   2.8261457391364678e-12   1.6271840268783640e-11   7.1616090690313149e+02   1.0012915586323572e+00
   6.9400000000000000e+02   2.6291612696922005e-12   1.1318471339030174e-11   6.8321645079979965e+02   1.0622353712922701e+00
   7.0500000000000000e+02   2.0843240147871924e-12   7.8729751113777282e-12   6.5071861555386579e+02   1.1269009555784535e+00
   7.1600000000000000e+02   1.4620359103704810e-12   5.4763346787503778e-12   6.1869947260520667e+02   1.1955308244146323e+00
   7.2700000000000000e+02   9.0784881048428124e-13   3.8092641078393896e-12   5.8719062098219422e+02   1.2683838431898862e+00
   7.3800000000000000e+02   4.8136388103301150e-13   2.6496724350281050e-12   5.5622315611727083e+02   1.3457364265008303e+00
   7.4900000000000000e+02   1.9014346950376611e-13   1.8430761990220630e-12   5.2582763915951125e+02   1.4278838608358175e+00
   7.6000000000000000e+02   1.4794810107149075e-14   1.2820187999448258e-12   4.9603406681445648e+02   1.5151417757725134e+00
   7.7100000000000000e+02   7.3856205898581696e-14   8.9175488473241150e-13   4.6687184174099076e+02   1.6078477916385030e+00
   7.8200000000000000e+02   1.0484043179335709e-13   6.2029259982641512e-13   4.3836974353446249e+02   1.7063633784641166e+00
   7.9300000000000000e+02   1.0226527308870477e-13   4.3146711723913763e-13   4.1055590032470212e+02   1.8110759699758789e+00
   8.0400000000000000e+02   8.3640486241410519e-14   3.0012267325250782e-13   3.8345776101695151e+02   1.9224013881286908e+00
   8.1500000000000000e+02   6.0264472269487825e-14   2.0876125989992628e-13   3.5710206820310924e+02   2.0407866494486901e+00
   8.2600000000000000e+02   3.8523513104263785e-14   1.4521150022656691e-13   3.3151483177002160e+02   2.1667132460871006e+00
   8.3700000000000000e+02   2.1274525432139935e-14   1.0100714954565076e-13   3.0672130323086299e+02   2.3007010248299151e+00
   8.4800000000000000e+02   9.2085900275810740e-15   7.0259202910368987e-14   2.8274595080494328e+02   2.4433128309099605e+00
   8.5900000000000000e+02   1.6520874839954920e-15   4.8871348372912821e-14   2.5961243527052699e+02   2.5951601476419404e+00
   8.7000000000000000e+02   2.3087379595299711e-15   3.3994246915006246e-14   2.3734358661450335e+02   2.7569100595841651e+00
   8.8100000000000000e+02   3.8877458431798574e-15   2.3645936971096823e-14   2.1596138150194545e+02   2.9292940158672747e+00
   8.9200000000000000e+02   4.0069378016332213e-15   1.6447792964469637e-14   1.9548692158779446e+02   3.1131191045818087e+00
   9.0300000000000000e+02   3.3960712837897100e-15   1.1440861647086909e-14   1.7594041269207381e+02   3.3092829247859088e+00
   9.1400000000000000e+02   2.5022006830972740e-15   7.9581081492537689e-15   1.5734114485918556e+02   3.5187937562699894e+00
   9.2500000000000000e+02   1.6452142460896926e-15   5.5355520649395159e-15   1.3970747332096346e+02   3.7427987471291049e+00
   9.3600000000000000e+02   9.2320142713057331e-16   3.8504549182998312e-15   1.2305680038227682e+02   3.9826245643381992e+00
   9.4700000000000000e+02   4.3929509753742544e-16   2.6783242039692299e-15   1.0740555824705642e+02   4.2398379234394667e+00
   9.5800000000000000e+02   9.7701496941591845e-17   1.8630059807932602e-15   9.2769192801691602e+01   4.5163386297305959e+00
   9.6900000000000000e+02   8.1333708626453701e-17   1.2958816857674681e-15   7.9162148371808144e+01   4.8145071237256074e+00
   9.8000000000000000e+02   1.5353480732201008e-16   9.0139772003978544e-16   6.6597853467458791e+01   5.1374457545449266e+00
   9.9100000000000000e+02   1.5800902419689920e-16   6.2700002524669034e-16   5.5088707530809550e+01   5.4893857167854048e+00
   1.0020000000000000e+03   1.4150816682648596e-16   4.3613271136518809e-16   4.4646068699383157e+01   5.8763960875508223e+00
   1.0130000000000000e+03   1.2098615911464659e-16   3.0336799723080161e-16   3.5280242596951190e+01   6.3076646649961985e+00
   1.0240000000000000e+03   7.8756508487521457e-17   2.1101866323153672e-16   2.7000472163127274e+01   6.7979116342158274e+00
   1.0350000000000000e+03   5.7915883012650234e-17   1.4678171935897131e-16   1.9814928531700247e+01   7.3721765160774160e+00
   1.0460000000000000e+03   2.0299506706227654e-17   1.0209937267177198e-16   1.3730702966713501e+01   8.0759087808235037e+00
   1.0570000000000000e+03   2.3839149087643190e-17   7.1018938499252882e-17   8.7537998642423105e+00   8.9976102063805534e+00
   1.0680000000000000e+03   4.0262188578016829e-18   4.9399810141586909e-17   4.8891308267799714e+00   1.0319782265417606e+01
   1.0790000000000000e+03   4.4564864875955357e-18   3.4361837751918879e-17   2.1405098160791391e+00   1.2369032867379099e+01
   1.0900000000000000e+03   7.4015155793393015e-18   2.3901628170331824e-17   5.1064938923215386e-01   1.4648879779652070e+01


==> ncrGuide_rPhi_K1_N100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+02   1.9746063008866337e+00   2.2487651460537401e-05
   2.0000000000000000e+00   1.2073495548061441e+00   9.7656250000000000e-02   1.9736320119809176e+00   2.0245546695302934e-04
   3.0000000000000000e+00   1.7613319961178778e-01   1.6935087808430285e-03   1.9716843956750072e+00   5.6274662888185093e-04
   4.0000000000000000e+00   7.4443050049049095e-02   9.5367431640625000e-05   1.9687653740310587e+00   1.1040736921833262e-03
   5.0000000000000000e+00   5.9304434501686508e-02   1.0240000000000000e-05   1.9648778277710164e+00   1.8275092305114018e-03
   6.0000000000000000e+00   1.7934150664593071e-02   1.6538171687920200e-06   1.9600255934336899e+00   2.7344903479098858e-03
   7.0000000000000000e+00   6.2683445424881689e-04   3.5401331746414356e-07   1.9542134595885532e+00   3.8268247267723948e-03
   8.0000000000000000e+00   2.0607735047685361e-03   9.3132257461547852e-08   1.9474471621100033e+00   5.1066982328957233e-03
   9.0000000000000000e+00   1.0670823574799016e-03   2.8679719907924415e-08   1.9397333785167474e+00   6.5766840972807947e-03
   1.0000000000000000e+01   2.3933542693339816e-04   1.0000000000000000e-08   1.9310797213818951e+00   8.2397536905105158e-03
   1.1000000000000000e+01   2.6444736090140399e-05   3.8554328942953178e-09   1.9214947308202701e+00   1.0099288898932295e-02
   1.2000000000000000e+01   4.4964330395929798e-05   1.6150558288984571e-09   1.9109878660603465e+00   1.2159096102366287e-02
   1.3000000000000000e+01   1.8440039568978969e-05   7.2538150286405724e-10   1.8995694961091332e+00   1.4423421740438980e-02
   1.4000000000000000e+01   2.9849492658866858e-06   3.4571613033607769e-10   1.8872508895192155e+00   1.6896969438669005e-02
   1.5000000000000000e+01   1.0360135286966383e-06   1.7341529915832613e-10   1.8740442032680547e+00   1.9584918645802214e-02
   1.6000000000000000e+01   9.2234623743106635e-07   9.0949470177292824e-11   1.8599624707605180e+00   2.2492944710217150e-02
   1.7000000000000000e+01   3.1774216524041548e-07   4.9603324681551913e-11   1.8450195889664818e+00   2.5627240295075671e-02
   1.8000000000000000e+01   3.1492944845120689e-08   2.8007538972582436e-11   1.8292303047062008e+00   2.8994537998722193e-02
   1.9000000000000000e+01   2.8173453418007688e-08   1.6310376661280206e-11   1.8126102000969773e+00   3.2602134008053008e-02
   2.0000000000000000e+01   1.8627669490321615e-08   9.7656250000000002e-12   1.7951756771754901e+00   3.6457912567452525e-02
   2.1000000000000000e+01   5.4452465755266855e-09   5.9952466166089785e-12   1.7769439417109680e+00   4.0570370993651156e-02
   2.2000000000000000e+01   1.6169369571315690e-10   3.7650711858352713e-12   1.7579329862251696e+00   4.4948644906581570e-02
   2.3000000000000000e+01   6.9520322048816572e-10   2.4139131457213440e-12   1.7381615722359396e+00   4.9602533277027398e-02
   2.4000000000000000e+01   3.7011962218752087e-10   1.5772029579086495e-12   1.7176492117418534e+00   5.4542522812479212e-02
   2.5000000000000000e+01   9.4612716544169077e-11   1.0485760000000001e-12   1.6964161479662316e+00   5.9779811112006809e-02
   2.6000000000000000e+01   7.0844356652846744e-12   7.0838037389068090e-13   1.6744833353795210e+00   6.5326327917924407e-02
   2.7000000000000000e+01   1.5212539442679577e-11   4.8569357496188615e-13   1.6518724190197653e+00   7.1194753675374714e-02
   2.8000000000000000e+01   8.0873280751941816e-12   3.3761340853132587e-13   1.6286057131315619e+00   7.7398534479529019e-02
   2.9000000000000000e+01   1.0822748086255827e-12   2.3769498616783640e-13   1.6047061791445996e+00   8.3951892342853690e-02
   3.0000000000000000e+01   2.1003619622366230e-14   1.6935087808430286e-13   1.5801974030134964e+00   9.0869829551003603e-02
   3.1000000000000000e+01   5.8792225826591183e-13   1.2200652611485869e-13   1.5551035719413149e+00   9.8168125694867991e-02
   3.2000000000000000e+01   1.1076899231928547e-14   8.8817841970012523e-14   1.5294494505097076e+00   1.0586332576812654e-01
   3.3000000000000000e+01   1.3915389759555062e-13   6.5292094604401731e-14   1.5032603562392681e+00   1.1397271750507511e-01
   3.4000000000000000e+01   9.4693371700285713e-14   4.8440746759328040e-14   1.4765621346041937e+00   1.2251429590410075e-01
   3.5000000000000000e+01   5.4965183087614806e-14   3.6250963708328298e-14   1.4493811335259226e+00   1.3150671264095148e-01
   3.6000000000000000e+01   5.0408879297422842e-14   2.7351112277912535e-14   1.4217441773709172e+00   1.4096920782738934e-01
   3.7000000000000000e+01   3.5373524604703790e-14   2.0796141287153515e-14   1.3936785404782526e+00   1.5092152132153513e-01
   3.8000000000000000e+01   2.7058365738041250e-14   1.5928102208281451e-14   1.3652119202431361e+00   1.6138378055535507e-01
   3.9000000000000000e+01   2.0948992648403091e-14   1.2284399445613934e-14   1.3363724097829228e+00   1.7237636162454548e-01
   4.0000000000000000e+01   1.6140225812133115e-14   9.5367431640625002e-15   1.3071884702126011e+00   1.8391972020247360e-01
   4.1000000000000000e+01   1.2406223909103333e-14   7.4500885174343741e-15   1.2776889025571074e+00   1.9603418871304540e-01
   4.2000000000000000e+01   9.8747037880755583e-15   5.8547330240322056e-15   1.2479028193281907e+00   2.0873973615247887e-01
   4.3000000000000000e+01   7.5824235782883391e-15   4.6271698789736192e-15   1.2178596157938819e+00   2.2205568701737355e-01
   4.4000000000000000e+01   6.1692908509454265e-15   3.6768273299172571e-15   1.1875889409689087e+00   2.3600039601222950e-01
   4.5000000000000000e+01   4.7309817891826366e-15   2.9368033185714598e-15   1.1571206683547002e+00   2.5059087561529059e-01
   4.6000000000000000e+01   3.9540401911695461e-15   2.3573370563685000e-15   1.1264848664578477e+00   2.6584237422400558e-01
   4.7000000000000000e+01   3.0036763977850464e-15   1.9011720488400172e-15   1.0957117691161185e+00   2.8176790353115494e-01
   4.8000000000000000e+01   2.5914651724732028e-15   1.5402372635826655e-15   1.0648317456613077e+00   2.9837771505223115e-01
   4.9000000000000000e+01   1.9307598421535006e-15   1.2532542894196849e-15   1.0338752709483747e+00   3.1567872738516989e-01
   5.0000000000000000e+01   1.7403694519818665e-15   1.0240000000000001e-15   1.0028728952804407e+00   3.3367390788001960e-01
   5.1000000000000000e+01   1.2523992333260661e-15   8.4003665907215901e-16   9.7185521425932775e-01   3.5236161496154195e-01
   5.2000000000000000e+01   1.1983696515381238e-15   6.9177770887761806e-16   9.4085283859139368e-01   3.7173491039458190e-01
   5.3000000000000000e+01   8.1865396814963679e-16   5.7179625156108101e-16   9.0989636387846085e-01   3.9178085429302523e-01
   5.4000000000000000e+01   8.4606639562608234e-16   4.7431013179871694e-16   8.7901634042364984e-01   4.1247979958986603e-01
   5.5000000000000000e+01   5.3079846780228730e-16   3.9479632837584051e-16   8.4824324308192089e-01   4.3380470689714895e-01
   5.6000000000000000e+01   6.1047141197381023e-16   3.2970059426887292e-16   8.1760744118506812e-01   4.5572050501504069e-01
   5.7000000000000000e+01   3.4509287810886782e-16   2.7621766094735234e-16   7.8713916857085986e-01   4.7818352655040053e-01
   5.8000000000000000e+01   4.5211619641444627e-16   2.3212400992952773e-16   7.5686849374588627e-01   5.0114105185074320e-01
   5.9000000000000000e+01   2.1468088924796303e-16   1.9565001411953228e-16   7.2682529021157727e-01   5.2453099734802333e-01
   6.0000000000000000e+01   3.4873221350630666e-16   1.6538171687920201e-16   6.9703920698266109e-01   5.4828178597543020e-01
   6.1000000000000000e+01   1.2877627270442874e-16   1.4018503354423014e-16   6.6753963932716698e-01   5.7231243707155144e-01
   6.2000000000000000e+01   2.7373133261498310e-16   1.1914699815904169e-16   6.3835569975684558e-01   5.9653291062918679e-01
   6.3000000000000000e+01   6.9402427452432006e-17   1.0153002788546763e-16   6.0951618929663254e-01   6.2084473545508256e-01
   6.4000000000000000e+01   2.1910177332122523e-16   8.6736173798840355e-17   5.8104956906151584e-01   6.4514194249142520e-01
   6.5000000000000000e+01   2.7184007818564015e-17   7.4279065893279457e-17   5.5298393216885089e-01   6.6931231313267070e-01
   6.6000000000000000e+01   1.8480133926725449e-16   6.3761811137111065e-17   5.2534697601384572e-01   6.9323893806152737e-01
   6.7000000000000000e+01   1.7907898548180167e-18   5.4859516162267740e-17   4.9816597493557452e-01   7.1680206547917802e-01
   6.8000000000000000e+01   1.5743524504769189e-16   4.7305416757156289e-17   4.7146775330050023e-01   7.3988119953895448e-01
   6.9000000000000000e+01   2.3229264663996922e-17   4.0879831084715137e-17   4.4527865903006059e-01   7.6235739157703697e-01
   7.0000000000000000e+01   1.3918594917661656e-16   3.5401331746414354e-17   4.1962453759845331e-01   7.8411564990028948e-01
   7.1000000000000000e+01   3.7995108708441138e-17   3.0719667647902041e-17   3.9453070652627192e-01   8.0504738009662946e-01
   7.2000000000000000e+01   1.2270777208519949e-16   2.6710070583898960e-17   3.7002193039516906e-01   8.2505275866899730e-01
   7.3000000000000000e+01   4.8233487013115595e-17   2.3268661340602987e-17   3.4612239640820652e-01   8.4404293957101240e-01
   7.4000000000000000e+01   1.1434355439397975e-16   2.0308731725735854e-17   3.2285569052000290e-01   8.6194199676269168e-01
   7.5000000000000000e+01   5.5346112488256467e-17   1.7757726633812598e-17   3.0024477416024714e-01   8.7868851637825196e-01
   7.6000000000000000e+01   1.0384398133853149e-16   1.5554787312774855e-17   2.7831196157353705e-01   8.9423676894255966e-01
   7.7000000000000000e+01   6.0257972988164014e-17   1.3648745891698700e-17   2.5707889779791465e-01   9.0855741401716927e-01
   7.8000000000000000e+01   9.8687180383344168e-17   1.1996483833607357e-17   2.3656653730382868e-01   9.2163771485479984e-01
   7.9000000000000000e+01   6.3966033126994407e-17   1.0561584720104226e-17   2.1679512331459858e-01   9.3348126689563338e-01
   8.0000000000000000e+01   9.1129122434633456e-17   9.3132257461547854e-18   1.9778416782880046e-01   9.4410726898161090e-01
   8.1000000000000000e+01   6.5523955425972544e-17   8.2252633399699578e-18   1.7955243236427809e-01   9.5354938794055255e-01
   8.2000000000000000e+01   8.9417715349815079e-17   7.2754770678070059e-18   1.6211790944279131e-01   9.6185428409968532e-01
   8.3000000000000000e+01   6.8798448264588826e-17   6.4449429331534354e-18   1.4549780483356747e-01   9.6907987634236070e-01
   8.4000000000000000e+01   8.5456716287471546e-17   5.7175127187814507e-18   1.2970852057328641e-01   9.7529343021084181e-01
   8.5000000000000000e+01   7.0039485067020039e-17   5.0793804473909159e-18   1.1476563877925013e-01   9.8056955160418091e-01
   8.6000000000000000e+01   8.0855314649635430e-17   4.5187205849351750e-18   1.0068390627171346e-01   9.8498816265808309e-01
   8.7000000000000000e+01   6.7192646192424006e-17   4.0253854623759319e-18   8.7477220020552582e-02   9.8863252659988610e-01
   8.8000000000000000e+01   7.8823012708017904e-17   3.5906516893723214e-18   7.5158613430635277e-02   9.9158737607972858e-01
   8.9000000000000000e+01   7.1460500371935027e-17   3.2070071896161901e-18   6.3740243479421657e-02   9.9393718600832914e-01
   9.0000000000000000e+01   7.8427134938279372e-17   2.8679719907924412e-18   5.3233378719498209e-02   9.9576461845562680e-01
   9.1000000000000000e+01   6.9124918516190013e-17   2.5679471225603105e-18   4.3648388157873141e-02   9.9714915462314002e-01
   9.2000000000000000e+01   7.3411939844301243e-17   2.3020869691098633e-18   3.4994731023020961e-02   9.9816591796526644e-01
   9.3000000000000000e+01   6.9283814036032390e-17   2.0661912329566750e-18   2.7280947429764741e-02   9.9888468360081462e-01
   9.4000000000000000e+01   7.4534366564257856e-17   1.8566133289453293e-18   2.0514649951215137e-02   9.9936906238791035e-01
   9.5000000000000000e+01   6.8463266007681909e-17   1.6701825701150930e-18   1.4702516106078334e-02   9.9967584340575988e-01
   9.6000000000000000e+01   6.9878385406852345e-17   1.5041379527174468e-18   9.8502817687519950e-03   9.9985447593364796e-01
   9.7000000000000000e+01   6.7205313083410641e-17   1.3560717144022666e-18   5.9627355087098237e-03   9.9994667109633284e-01
   9.8000000000000000e+01   6.8374050126345590e-17   1.2238811420114111e-18   3.0437138647610058e-03   9.9998610387307307e-01
   9.9000000000000000e+01   6.6513371842291612e-17   1.1057273553218805e-18   1.0960975588509678e-03   9.9999819785797828e-01
   1.0000000000000000e+02   6.8020835987829058e-17   1.0000000000000001e-18   1.2180865313450015e-04   9.9999997774398075e-01


==> ncrGuide_rPhi_K3_N100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.0000000000000000e+02   4.6991175556461080e+00   4.8746636079797656e-05
   2.0000000000000000e+00   1.2963797049443957e+00   9.7656250000000000e-02   4.6967989678349245e+00   4.3886410225000590e-04
   3.0000000000000000e+00   3.1962118917273574e-01   1.6935087808430285e-03   4.6921640803787996e+00   1.2198697214809468e-03
   4.0000000000000000e+00   1.3067231480385784e-02   9.5367431640625000e-05   4.6852174673520759e+00   2.3933081045121735e-03
   5.0000000000000000e+00   6.4219897335553014e-02   1.0240000000000000e-05   4.6759659842231356e+00   3.9615042807296923e-03
   6.0000000000000000e+00   4.0065055448145898e-02   1.6538171687920200e-06   4.6644187610888830e+00   5.9275734903949306e-03
   7.0000000000000000e+00   1.5256336723853649e-02   3.5401331746414356e-07   4.6505871936644381e+00   8.2954343298624299e-03
   8.0000000000000000e+00   2.9086067796954026e-03   9.3132257461547852e-08   4.6344849320369432e+00   1.1069825318644705e-02
   9.0000000000000000e+00   9.5823371581460460e-04   2.8679719907924415e-08   4.6161278671945754e+00   1.4256324967915393e-02
   1.0000000000000000e+01   1.2812513955082986e-03   1.0000000000000000e-08   4.5955341153440576e+00   1.7861375438217302e-02
   1.1000000000000000e+01   7.3703678198660800e-04   3.8554328942953178e-09   4.5727240000321547e+00   2.1892309879799728e-02
   1.2000000000000000e+01   2.7348506585611317e-04   1.6150558288984571e-09   4.5477200320887796e+00   2.6357383552039433e-02
   1.3000000000000000e+01   4.5579742255244354e-05   7.2538150286405724e-10   4.5205468874115260e+00   3.1265808818719716e-02
   1.4000000000000000e+01   2.5286046470518021e-05   3.4571613033607769e-10   4.4912313826135382e+00   3.6627794113347274e-02
   1.5000000000000000e+01   2.9146792521296902e-05   1.7341529915832613e-10   4.4598024485587473e+00   4.2454586962943429e-02
   1.6000000000000000e+01   1.6527953596546941e-05   9.0949470177292824e-11   4.4262911018106053e+00   4.8758521149479962e-02
   1.7000000000000000e+01   6.0792762324690078e-06   4.9603324681551913e-11   4.3907304140224772e+00   5.5553068074965906e-02
   1.8000000000000000e+01   9.2193330218349371e-07   2.8007538972582436e-11   4.3531554792999163e+00   6.2852892378515976e-02
   1.9000000000000000e+01   6.7635958176063730e-07   1.6310376661280206e-11   4.3136033795670183e+00   7.0673911830950786e-02
   2.0000000000000000e+01   7.3412859031469004e-07   9.7656250000000002e-12   4.2721131479710346e+00   7.9033361503720714e-02
   2.1000000000000000e+01   4.1278804483057248e-07   5.9952466166089785e-12   4.2287257303613757e+00   8.7949862173279506e-02
   2.2000000000000000e+01   1.5037704245499607e-07   3.7650711858352713e-12   4.1834839448809946e+00   9.7443492878253421e-02
   2.3000000000000000e+01   2.0887199062793055e-08   2.4139131457213440e-12   4.1364324397100551e+00   1.0753586749350899e-01
   2.4000000000000000e+01   1.8915377843470157e-08   1.5772029579086495e-12   4.0876176490035627e+00   1.1825021512084258e-01
   2.5000000000000000e+01   1.9705049482526691e-08   1.0485760000000001e-12   4.0370877470664643e+00   1.2961146401862669e-01
   2.6000000000000000e+01   1.0980094062118746e-08   7.0838037389068090e-13   3.9848926008114209e+00   1.4164632870006072e-01
   2.7000000000000000e+01   3.9524565732515139e-09   4.8569357496188615e-13   3.9310837205461930e+00   1.5438339971914533e-01
   2.8000000000000000e+01   5.0019128798010887e-10   3.3761340853132587e-13   3.8757142091391756e+00   1.6785323553208961e-01
   2.9000000000000000e+01   5.4818402981636138e-10   2.3769498616783640e-13   3.8188387096132854e+00   1.8208845566614720e-01
   3.0000000000000000e+01   5.5132728633442183e-10   1.6935087808430286e-13   3.7605133512198923e+00   1.9712383424390958e-01
   3.1000000000000000e+01   3.0419823520574069e-10   1.2200652611485869e-13   3.7007956940460249e+00   2.1299639269441303e-01
   3.2000000000000000e+01   1.0791590812028977e-10   8.8817841970012523e-14   3.6397446722095137e+00   2.2974549022796617e-01
   3.3000000000000000e+01   1.2336296154307287e-11   6.5292094604401731e-14   3.5774205356981312e+00   2.4741291035374713e-01
   3.4000000000000000e+01   1.6332101128065131e-11   4.8440746759328040e-14   3.5138847909101325e+00   2.6604294137166939e-01
   3.5000000000000000e+01   1.5858244458941383e-11   3.6250963708328298e-14   3.4492001399548573e+00   2.8568244836587214e-01
   3.6000000000000000e+01   8.6818402696112134e-12   2.7351112277912535e-14   3.3834304187733260e+00   3.0638093375894754e-01
   3.7000000000000000e+01   3.0134409410390743e-12   2.0796141287153515e-14   3.3166405341398719e+00   3.2819058294570885e-01
   3.8000000000000000e+01   3.1625110632276183e-13   1.5928102208281451e-14   3.2488963996069864e+00   3.5116629090444673e-01
   3.9000000000000000e+01   5.0285735270419330e-13   1.2284399445613934e-14   3.1802648704566057e+00   3.7536566497380147e-01
   4.0000000000000000e+01   4.6041848819360125e-13   9.5367431640625002e-15   3.1108136777220157e+00   4.0084899817607011e-01
   4.1000000000000000e+01   2.5706529895035389e-13   7.4500885174343741e-15   3.0406113613455017e+00   4.2767920655540576e-01
   4.2000000000000000e+01   8.2364754517478117e-14   5.8547330240322056e-15   2.9697272025376980e+00   4.5592172297551220e-01
   4.3000000000000000e+01   1.0737773290534154e-14   4.6271698789736192e-15   2.8982311554054019e+00   4.8564433868213391e-01
   4.4000000000000000e+01   1.7830611132854736e-14   3.6768273299172571e-15   2.8261937779153090e+00   5.1691698268049435e-01
   4.5000000000000000e+01   1.1948717440715594e-14   2.9368033185714598e-15   2.7536861622618232e+00   5.4981142761185775e-01
   4.6000000000000000e+01   9.1158378089022320e-15   2.3573370563685000e-15   2.6807798647076457e+00   5.8440090934930522e-01
   4.7000000000000000e+01   1.2281356561667687e-15   1.9011720488400172e-15   2.6075468349663775e+00   6.2075964599401023e-01
   4.8000000000000000e+01   1.2886755103294463e-15   1.5402372635826655e-15   2.5340593451968427e+00   6.5896224037774920e-01
   4.9000000000000000e+01   1.2964598147512923e-15   1.2532542894196849e-15   2.4603899186791920e+00   6.9908294862243958e-01
   5.0000000000000000e+01   3.1930501860519824e-16   1.0240000000000001e-15   2.3866112582431795e+00   7.4119479585583781e-01
   5.1000000000000000e+01   7.5786295652397555e-16   8.4003665907215901e-16   2.3127961745192520e+00   7.8536851894964688e-01
   5.2000000000000000e+01   4.3941331525000079e-16   6.9177770887761806e-16   2.2390175140832400e+00   8.3167131528881877e-01
   5.3000000000000000e+01   3.4913587100035539e-16   5.7179625156108101e-16   2.1653480875655888e+00   8.8016537630656366e-01
   5.4000000000000000e+01   3.7708038641188928e-16   4.7431013179871694e-16   2.0918605977960545e+00   9.3090618509810974e-01
   5.5000000000000000e+01   2.1529089007991243e-16   3.9479632837584051e-16   2.0186275680547863e+00   9.8394055919966517e-01
   5.6000000000000000e+01   2.6676977156836453e-16   3.2970059426887292e-16   1.9457212705006082e+00   1.0393044230114634e+00
   5.7000000000000000e+01   1.4391153789081981e-16   2.7621766094735234e-16   1.8732136548471230e+00   1.0970202998672538e+00
   5.8000000000000000e+01   1.9367369404763685e-16   2.3212400992952773e-16   1.8011762773570295e+00   1.1570945220059039e+00
   5.9000000000000000e+01   9.3824241966178222e-17   1.9565001411953228e-16   1.7296802302247325e+00   1.2195141683559054e+00
   6.0000000000000000e+01   1.4916261741675672e-16   1.6538171687920201e-16   1.6587960714169299e+00   1.2842437558131454e+00
   6.1000000000000000e+01   5.1972931462556518e-17   1.4018503354423014e-16   1.5885937550404154e+00   1.3512217302685050e+00
   6.2000000000000000e+01   1.1781269941472755e-16   1.1914699815904169e-16   1.5191425623058257e+00   1.4203568295959825e+00
   6.3000000000000000e+01   2.9641770498453104e-17   1.0153002788546763e-16   1.4505110331554449e+00   1.4915244224439086e+00
   6.4000000000000000e+01   9.4062388710226233e-17   8.6736173798840355e-17   1.3827668986225596e+00   1.5645629637981497e+00
   6.5000000000000000e+01   1.1923260001048792e-17   7.4279065893279457e-17   1.3159770139891049e+00   1.6392707499670589e+00
   6.6000000000000000e+01   7.7981325913330135e-17   6.3761811137111065e-17   1.2502072928075747e+00   1.7154031998494519e+00
   6.7000000000000000e+01   3.1370062931563460e-19   5.4859516162267740e-17   1.1855226418522988e+00   1.7926709326366201e+00
   6.8000000000000000e+01   6.8768108160935648e-17   4.7305416757156289e-17   1.1219868970642997e+00   1.8707389492906314e+00
   6.9000000000000000e+01   1.1566203322140382e-17   4.0879831084715137e-17   1.0596627605529176e+00   1.9492272491991018e+00
   7.0000000000000000e+01   5.9648666464292462e-17   3.5401331746414354e-17   9.9861173871640607e-01   2.0277132156214970e+00
   7.1000000000000000e+01   1.7378081178905417e-17   3.0719667647902041e-17   9.3889408154253928e-01   2.1057360742133033e+00
   7.2000000000000000e+01   5.3735758716755828e-17   2.6710070583898960e-17   8.8056872314914580e-01   2.1828036587009372e+00
   7.3000000000000000e+01   1.9570470976047193e-17   2.3268661340602987e-17   8.2369322362325625e-01   2.2584015997858957e+00
   7.4000000000000000e+01   4.7269985983321656e-17   2.0308731725735854e-17   7.6832371221623819e-01   2.3320048858136784e+00
   7.5000000000000000e+01   2.4246048778655301e-17   1.7757726633812598e-17   7.1451483195101007e-01   2.4030915328517946e+00
   7.6000000000000000e+01   4.6203476501694435e-17   1.5554787312774855e-17   6.6231968569596789e-01   2.4711578639442164e+00
   7.7000000000000000e+01   2.6435235894864045e-17   1.3648745891698700e-17   6.1178978375886828e-01   2.5357346594824559e+00
   7.8000000000000000e+01   4.1678146985230869e-17   1.1996483833607357e-17   5.6297499305237642e-01   2.5964032383751245e+00
   7.9000000000000000e+01   2.7654291170708880e-17   1.0561584720104226e-17   5.1592348788143638e-01   2.6528104016380634e+00
   8.0000000000000000e+01   4.0683580637573030e-17   9.3132257461547854e-18   4.7068170240105589e-01   2.7046811498386001e+00
   8.1000000000000000e+01   2.9290964600126114e-17   8.2252633399699578e-18   4.2729428479139675e-01   2.7518281932054536e+00
   8.2000000000000000e+01   3.8164465916150827e-17   7.2754770678070059e-18   3.8580405319541405e-01   2.7941575065900666e+00
   8.3000000000000000e+01   2.8464875549292022e-17   6.4449429331534354e-18   3.4625195346251525e-01   2.8316695152303910e+00
   8.4000000000000000e+01   3.6109363844790124e-17   5.7175127187814507e-18   3.0867701873995396e-01   2.8644558852223119e+00
   8.5000000000000000e+01   3.0639635321526135e-17   5.0793804473909159e-18   2.7311633095182564e-01   2.8926922772398793e+00
   8.6000000000000000e+01   3.5520546918913652e-17   4.5187205849351750e-18   2.3960498420368362e-01   2.9166277471821114e+00
   8.7000000000000000e+01   3.0457694645742476e-17   4.0253854623759319e-18   2.0817605014889293e-01   2.9365717003429102e+00
   8.8000000000000000e+01   3.4565044693176062e-17   3.5906516893723214e-18   1.7886054535090556e-01   2.9528794051889782e+00
   8.9000000000000000e+01   2.9539137315594312e-17   3.2070071896161901e-18   1.5168740067365152e-01   2.9659370511285279e+00
   9.0000000000000000e+01   3.3447625228961728e-17   2.8679719907924412e-18   1.2668343273027652e-01   2.9761472135332752e+00
   9.1000000000000000e+01   3.0777062434561513e-17   2.5679471225603105e-18   1.0387331741837337e-01   2.9839154023099481e+00
   9.2000000000000000e+01   3.1416254028785734e-17   2.3020869691098633e-18   8.3279565567856650e-02   2.9896381541484947e+00
   9.3000000000000000e+01   2.9113690098920237e-17   2.0661912329566750e-18   6.4922500725488205e-02   2.9936929156424403e+00
   9.4000000000000000e+01   3.2046937906949128e-17   1.8566133289453293e-18   4.8820239097993330e-02   2.9964297785806422e+00
   9.5000000000000000e+01   3.0026280648366648e-17   1.6701825701150930e-18   3.4988671673548410e-02   2.9981649835917654e+00
   9.6000000000000000e+01   3.0685558939107977e-17   1.5041379527174468e-18   2.3441448539295820e-02   2.9991760086287012e+00
   9.7000000000000000e+01   2.8956269318257383e-17   1.3560717144022666e-18   1.4189965410356211e-02   2.9996980023614745e+00
   9.8000000000000000e+01   2.9823920686736538e-17   1.2238811420114111e-18   7.2433523836319706e-03   2.9999213031485605e+00
   9.9000000000000000e+01   2.9086174517378300e-17   1.1057273553218805e-18   2.6084649275071557e-03   2.9999897939061042e+00
   1.0000000000000000e+02   2.9184792916927786e-17   1.0000000000000001e-18   2.8987711632284482e-04   2.9999998739568943e+00


==> ncrGuide_rPhi_K4_N100.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.6464349082820795e+00   6.9197679784081751e+00   5.1787465264867598e-05
   2.0000000000000000e+00   1.3553289611046242e+00   9.0358263573660624e-01   6.9163537012591227e+00   4.6624057123012915e-04
   3.0000000000000000e+00   4.2513248538216325e-01   4.9589666466475968e-01   6.9095285164403508e+00   1.2959655457309182e-03
   4.0000000000000000e+00   5.0628849632957683e-02   2.7215385986823754e-01   6.8992991595852615e+00   2.5426033529472327e-03
   5.0000000000000000e+00   4.8785238755509899e-02   1.4936120510359183e-01   6.8856757258340666e+00   4.2086240596734001e-03
   6.0000000000000000e+00   4.9095019105587195e-02   8.1971167341877718e-02   6.8686716598711008e+00   6.2973372425603911e-03
   7.0000000000000000e+00   2.8647738502349321e-02   4.4986730461433110e-02   6.8483037426565447e+00   8.8129059652738394e-03
   8.0000000000000000e+00   1.2158224946545133e-02   2.4689241147060090e-02   6.8245920748656408e+00   1.1760364406854443e-02
   9.0000000000000000e+00   3.2659297715365225e-03   1.3549742827838010e-02   6.7975600570517516e+00   1.5145639238522142e-02
   1.0000000000000000e+01   2.6569495732019753e-04   7.4362565299990755e-03   6.7672343665528478e+00   1.8975574860590455e-02
   1.1000000000000000e+01   1.0814574528079436e-03   4.0811041126436812e-03   6.7336449311641848e+00   2.3257962624128169e-02
   1.2000000000000000e+01   8.8569436281454926e-04   2.2397574251300399e-03   6.6968248996031905e+00   2.8001574173593450e-02
   1.3000000000000000e+01   4.9833986705415502e-04   1.2292049369393605e-03   6.6568106087956780e+00   3.3216199056860067e-02
   1.4000000000000000e+01   2.0549027825414459e-04   6.7460197253654461e-04   6.6136415480156918e+00   3.8912686757865383e-02
   1.5000000000000000e+01   4.7797433476458074e-05   3.7022941226003868e-04   6.5673603199143571e+00   4.5102993314445040e-02
   1.6000000000000000e+01   1.4064665847074400e-05   2.0318620947256169e-04   6.5180125984762114e+00   5.1800232689669851e-02
   1.7000000000000000e+01   2.6351603971797379e-05   1.1151095605238020e-04   6.4656470839444884e+00   5.9018733069007380e-02
   1.8000000000000000e+01   2.0164517033655224e-05   6.1198510233515885e-05   6.4103154547598669e+00   6.6774098257627396e-02
   1.9000000000000000e+01   1.1002514064146993e-05   3.3586454527772821e-05   6.3520723165600854e+00   7.5083274351860158e-02
   2.0000000000000000e+01   4.3387613915222789e-06   1.8432637059984629e-05   6.2909751482907650e+00   8.3964621855780144e-02
   2.1000000000000000e+01   8.2320630905657251e-07   1.0116045702417554e-05   6.2270842454806399e+00   9.3437993407604059e-02
   2.2000000000000000e+01   5.0220478322816942e-07   5.5518035927457247e-06   6.1604626607371387e+00   1.0352481727042724e-01
   2.3000000000000000e+01   7.0891972092007785e-07   3.0468944130074759e-06   6.0911761415210846e+00   1.1424818672697228e-01
   2.4000000000000000e+01   5.1332869197610364e-07   1.6721711078083817e-06   6.0192930652618770e+00   1.2563295549752454e-01
   2.5000000000000000e+01   2.7010461901544744e-07   9.1770696150547736e-07   5.9448843718772402e+00   1.3770583927292374e-01
   2.6000000000000000e+01   1.0052999530167040e-07   5.0364825899869893e-07   5.8680234937640678e+00   1.5049552341892131e-01
   2.7000000000000000e+01   1.3842405695874243e-08   2.7640802503698406e-07   5.7887862833295385e+00   1.6403277686275333e-01
   2.8000000000000000e+01   1.7029220157070190e-08   1.5169594045006561e-07   5.7072509381339218e+00   1.7835057211534500e-01
   2.9000000000000000e+01   2.0163678047212916e-08   8.3252497267222682e-08   5.6234979237190474e+00   1.9348421131078994e-01
   3.0000000000000000e+01   1.3875522110935521e-08   4.5689939234137891e-08   5.5376098941985150e+00   2.0947145805573111e-01
   3.1000000000000000e+01   7.0123972753722452e-09   2.5075170304123916e-08   5.4496716106880774e+00   2.2635267477165602e-01
   3.2000000000000000e+01   2.4323858657463860e-09   1.3761545239942572e-08   5.3597698576566382e+00   2.4417096507888320e-01
   3.3000000000000000e+01   1.7769913432259919e-10   7.5524961583148350e-09   5.2679933572804734e+00   2.6297232060743531e-01
   3.4000000000000000e+01   5.6899097103678414e-10   4.1448977732386216e-09   5.1744326818851407e+00   2.8280577142153401e-01
   3.5000000000000000e+01   5.9275171660675826e-10   2.2747681283735720e-09   5.0791801645615395e+00   3.0372353900456711e-01
   3.6000000000000000e+01   3.8863326316144959e-10   1.2484192182672489e-09   4.9823298080442893e+00   3.2578119046248855e-01
   3.7000000000000000e+01   1.8802990767064798e-10   6.8514699370847350e-10   4.8839771919423915e+00   3.4903779225672815e-01
   3.8000000000000000e+01   5.9860756276712075e-11   3.7601664258205042e-10   4.7842193784136811e+00   3.7355606136251118e-01
   3.9000000000000000e+01   5.8971855268387818e-13   2.0636230881403830e-10   4.6831548163762040e+00   3.9940251125290832e-01
   4.0000000000000000e+01   1.8893710528564716e-11   1.1325403632837293e-10   4.5808832443510195e+00   4.2664758951903103e-01
   4.1000000000000000e+01   1.7782297397808007e-11   6.2155132971626797e-11   4.4775055920323199e+00   4.5536580323647036e-01
   4.2000000000000000e+01   1.1134636895881533e-11   3.4111460217800218e-11   4.3731238806820070e+00   4.8563582735896393e-01
   4.3000000000000000e+01   5.1354734412417904e-12   1.8720766291687204e-11   4.2678411224470301e+00   5.1754059044137501e-01
   4.4000000000000000e+01   1.4730626485273722e-12   1.0274174377474776e-11   4.1617612186988238e+00   5.5116733084176384e-01
   4.5000000000000000e+01   1.8038053986495021e-13   5.6385864496172497e-12   4.0549888574952027e+00   5.8660761520007554e-01
   4.6000000000000000e+01   6.2344286190666679e-13   3.0945218546720573e-12   3.9476294102658969e+00   6.2395730940980021e-01
   4.7000000000000000e+01   5.4155616133545710e-13   1.6983096019912903e-12   3.8397888278236540e+00   6.6331649045711794e-01
   4.8000000000000000e+01   3.2278734141735058e-13   9.3205207126303694e-13   3.7315735358035966e+00   7.0478928536652852e-01
   4.9000000000000000e+01   1.4234270222733069e-13   5.1152102215469268e-13   3.6230903296339556e+00   7.4848362102880706e-01
   5.0000000000000000e+01   3.4993617278215593e-14   2.8072868906520526e-13   3.5144462691418852e+00   7.9451086586431452e-01
   5.1000000000000000e+01   9.6957585322207782e-15   1.5406717114440684e-13   3.4057485728983354e+00   8.4298534106442080e-01
   5.2000000000000000e+01   2.0898349609878023e-14   8.4553856264140182e-14   3.2971045124062646e+00   8.9402367553801454e-01
   5.3000000000000000e+01   1.6365718756343805e-14   4.6404140194382019e-14   3.1886213062366244e+00   9.4774397466682114e-01
   5.4000000000000000e+01   9.7079869418429273e-15   2.5467132101615331e-14   3.0804060142165661e+00   1.0042647685670960e+00
   5.5000000000000000e+01   3.7908384045224845e-15   1.3976658435310193e-14   2.9725654317743246e+00   1.0637037008313672e+00
   5.6000000000000000e+01   9.7920948095849330e-16   7.6705527830099511e-15   2.8652059845450171e+00   1.1261759138077412e+00
   5.7000000000000000e+01   5.2859931924760081e-16   4.2096886225893028e-15   2.7584336233413982e+00   1.1917920815785574e+00
   5.8000000000000000e+01   5.5074501815161206e-16   2.3103261004096406e-15   2.6523537195931901e+00   1.2606560372606355e+00
   5.9000000000000000e+01   5.6275949102438824e-16   1.2679338470765450e-15   2.5470709613582123e+00   1.3328619375717907e+00
   6.0000000000000000e+01   1.8365138277912860e-16   6.9585684907307089e-16   2.4426892500079012e+00   1.4084909055274952e+00
   6.1000000000000000e+01   1.4156168219598607e-16   3.8189433582702544e-16   2.3393115976892007e+00   1.4876070926839506e+00
   6.2000000000000000e+01   5.4874315720248025e-17   2.0958805526027263e-16   2.2370400256640166e+00   1.5702531069503904e+00
   6.3000000000000000e+01   1.4940797729036069e-18   1.1502436351315526e-16   2.1359754636265396e+00   1.6564447625474255e+00
   6.4000000000000000e+01   8.1027669387143005e-17   6.3126709130328692e-17   2.0362176500978291e+00   1.7461651276331829e+00
   6.5000000000000000e+01   1.1791946245472161e-17   3.4644672519047358e-17   1.9378650339959298e+00   1.8393578754897706e+00
   6.6000000000000000e+01   6.0819793456662105e-17   1.9013399407120109e-17   1.8410146774786815e+00   1.9359199905452344e+00
   6.7000000000000000e+01   5.8449030931971556e-18   1.0434774836330839e-17   1.7457621601550786e+00   2.0356939448447395e+00
   6.8000000000000000e+01   4.4536654958638923e-17   5.7267258501994958e-18   1.6522014847597466e+00   2.1384595477377517e+00
   6.9000000000000000e+01   7.5757526421864684e-18   3.1428937833099356e-18   1.5604249843835809e+00   2.2439257844629750e+00
   7.0000000000000000e+01   3.6407852732713438e-17   1.7248566792880680e-18   1.4705232313521430e+00   2.3517230986818971e+00
   7.1000000000000000e+01   9.5984174185943059e-18   9.4662141618779277e-19   1.3825849478417058e+00   2.4613967363014146e+00
   7.2000000000000000e+01   3.5095669438625037e-17   5.1951684817966971e-19   1.2966969183211734e+00   2.5724019427955125e+00
   7.3000000000000000e+01   1.6705513982501352e-17   2.8511689142789611e-19   1.2129439039062986e+00   2.6841019736302925e+00
   7.4000000000000000e+01   3.3258079926718727e-17   1.5647546766258633e-19   1.1314085587106815e+00   2.7957700050433498e+00
   7.5000000000000000e+01   1.5993060522923287e-17   8.5875557416481816e-20   1.0521713482761512e+00   2.9065960750934017e+00
   7.6000000000000000e+01   2.7905804206364456e-17   4.7129505166225819e-20   9.7531047016298145e-01   3.0157000873725912e+00
   7.7000000000000000e+01   1.7072889532506252e-17   2.5865220838578412e-20   9.0090177677834227e-01   3.1221516158045834e+00
   7.8000000000000000e+01   2.8064974094235540e-17   1.4195134166353505e-20   8.2901870051913684e-01   3.2249967175020147e+00
   7.9000000000000000e+01   1.8922845457181232e-17   7.7904548064106687e-21   7.5973218130308151e-01   3.3232911884760137e+00
   8.0000000000000000e+01   2.6745468800981183e-17   4.2754922482228057e-21   6.9311059655958085e-01   3.4161387421269236e+00
   8.1000000000000000e+01   2.0603712570031264e-17   2.3464398958544817e-21   6.2921969374945474e-01   3.5027315864990936e+00
   8.2000000000000000e+01   2.5782321973277236e-17   1.2877535182402025e-21   5.6812252548013598e-01   3.5823900246187512e+00
   8.3000000000000000e+01   1.8388368885459672e-17   7.0673411523124325e-22   5.0987938728035365e-01   3.6545972330886243e+00
   8.4000000000000000e+01   2.3444437902181489e-17   3.8786390606352230e-22   4.5454775809573178e-01   3.7190254794907771e+00
   8.5000000000000000e+01   2.1182793453958192e-17   2.1286422486854117e-22   4.0218224356400883e-01   3.7755507974950833e+00
   8.6000000000000000e+01   2.4365466605466577e-17   1.1682236351599065e-22   3.5283452212586269e-01   3.8242544638534821e+00
   8.7000000000000000e+01   2.0006461343161413e-17   6.4113472453582285e-23   3.0655329402452824e-01   3.8654112665280529e+00
   8.8000000000000000e+01   2.1619156278497864e-17   3.5186219712919743e-23   2.6338423324454263e-01   3.8994661754696689e+00
   8.9000000000000000e+01   2.0298158536303805e-17   1.9310606808611338e-23   2.2336994243702923e-01   3.9270022941389913e+00
   9.0000000000000000e+01   2.1875479365054678e-17   1.0597885716602421e-23   1.8654991087603515e-01   3.9487036580148032e+00
   9.1000000000000000e+01   1.8571127084252211e-17   5.8162429992660797e-24   1.5296047548737249e-01   3.9653164979669979e+00
   9.2000000000000000e+01   2.1169384156148424e-17   3.1920218363476626e-24   1.2263478498846860e-01   3.9776120998200333e+00
   9.3000000000000000e+01   2.1530436445727047e-17   1.7518187264538170e-24   9.5602767174579703e-02   3.9863535642756145e+00
   9.4000000000000000e+01   2.2039439375861558e-17   9.6141850140527183e-25   7.1891099383674759e-02   3.9922678259088036e+00
   9.5000000000000000e+01   1.9956747595671752e-17   5.2763766072729351e-25   5.1523182169118546e-02   3.9960234119781379e+00
   9.6000000000000000e+01   2.0496255562932168e-17   2.8957368784857242e-25   3.4519116206153146e-02   3.9982137287195276e+00
   9.7000000000000000e+01   1.9164451978673662e-17   1.5892140939795571e-25   2.0895682454958642e-02   3.9993452011393407e+00
   9.8000000000000000e+01   2.0893064708205986e-17   8.7217918702060525e-26   1.0666325599869237e-02   3.9998293541249725e+00
   9.9000000000000000e+01   1.9750229576603267e-17   4.7866208659593559e-26   3.8411407810977883e-03   3.9999778686223886e+00
   1.0000000000000000e+02   1.8080021353022761e-17   2.6269532288089563e-26   4.2686363204385154e-04   3.9999997266811866e+00


==> ncrGuide_rPhi_K8_N300.txt <==
   1.0000000000000000e+00   1.0000000000000000e+00   1.6374615061559636e+00   6.8146305393144885e+01   2.8737675623953681e-06
   4.0000000000000000e+00   6.4458993695270772e-01   8.9865792823444313e-01   6.8123888564517458e+01   1.4084550053750791e-04
   7.0000000000000000e+00   1.4556360557389703e-01   4.9319392788321287e-01   6.8067868001054165e+01   4.8603977792666575e-04
   1.0000000000000000e+01   9.0934789328716206e-03   2.7067056647322540e-01   6.7978298988287676e+01   1.0391389888003400e-03
   1.3000000000000000e+01   2.0273514015279551e-02   1.4854715642866775e-01   6.7855269920019822e+01   1.8012382694331261e-03
   1.6000000000000000e+01   1.8323554427584321e-02   8.1524407956732409e-02   6.7698902211087486e+01   2.7738501159745126e-03
   1.9000000000000000e+01   1.0614690703139897e-02   4.4741543712331182e-02   6.7509350177540881e+01   3.9589107719641909e-03
   2.2000000000000000e+01   4.5903221937224218e-03   2.4554679806136875e-02   6.7286800884352246e+01   5.3587884325640824e-03
   2.5000000000000000e+01   1.2811764630759261e-03   1.3475893998170934e-02   6.7031473960805229e+01   6.9762933181163264e-03
   2.8000000000000000e+01   8.6555384620798359e-05   7.3957274329658580e-03   6.6743621383747382e+01   8.8146896803154070e-03
   3.1000000000000000e+01   4.3058750971065185e-04   4.0588612725914680e-03   6.6423527228919411e+01   1.0877709814979025e-02
   3.4000000000000000e+01   3.6885759273928457e-04   2.2275502956896048e-03   6.6071507390606698e+01   1.3169570166240412e-02
   3.7000000000000000e+01   2.1663303056427562e-04   1.2225055222591446e-03   6.5687909269889772e+01   1.5694989618062587e-02
   4.0000000000000000e+01   9.3993420865178448e-05   6.7092525580502371e-04   6.5273111431801425e+01   1.8459210080444658e-02
   4.3000000000000000e+01   2.4141817439514642e-05   3.6821158733515839e-04   6.4827523231728705e+01   2.1468019489614739e-02
   4.6000000000000000e+01   5.2182302601163031e-06   2.0207880367418648e-04   6.4351584411428561e+01   2.4727777354070890e-02
   4.9000000000000000e+01   1.2131448626812543e-05   1.1090319886435389e-04   6.3845764665055860e+01   2.8245442991628400e-02
   5.2000000000000000e+01   9.8946859888181626e-06   6.0864966016807249e-05   6.3310563175631877e+01   3.2028606616803519e-02
   5.5000000000000000e+01   5.7032912861962305e-06   3.3403401580491319e-05   6.2746508122411036e+01   3.6085523453105471e-02
   5.8000000000000000e+01   2.4041982858202809e-06   1.8332175472495204e-05   6.2154156159631668e+01   4.0425151061205415e-02
   6.1000000000000000e+01   5.4187996491084143e-07   1.0060911214222878e-05   6.1534091867165529e+01   4.5057190091758875e-02
   6.4000000000000000e+01   2.2405999222954644e-07   5.5215451440743981e-06   6.0886927173608008e+01   4.9992128691006367e-02
   6.7000000000000000e+01   3.8293881717869204e-07   3.0302882242864980e-06   6.0213300752378501e+01   5.5241290808432521e-02
   7.0000000000000000e+01   2.9811430825667922e-07   1.6630574382071358e-06   5.9513877391426860e+01   6.0816888678899332e-02
   7.3000000000000000e+01   1.6719953132360458e-07   9.1270527358079718e-07   5.8789347337167946e+01   6.6732079777120021e-02
   7.6000000000000000e+01   6.7658564015560899e-08   5.0090327446552344e-07   5.8040425613291717e+01   7.3001028570320647e-02
   7.9000000000000000e+01   1.2695509324915702e-08   2.7490154558427920e-07   5.7267851315121256e+01   7.9638973425850246e-02
   8.2000000000000000e+01   9.0908743207119406e-09   1.5086916699688464e-07   5.6472386880214806e+01   8.6662299064647674e-02
   8.5000000000000000e+01   1.2827283852919827e-08   8.2798754375703337e-08   5.5654817335932044e+01   9.4088614989337710e-02
   8.8000000000000000e+01   9.5539824330871766e-09   4.5440919855477112e-08   5.4815949524706809e+01   1.0193684035774822e-01
   9.1000000000000000e+01   5.1937790421574757e-09   2.4938505571501977e-08   5.3956611307791043e+01   1.1022729581939154e-01
   9.4000000000000000e+01   2.0005857270367080e-09   1.3686542044435975e-08   5.3077650748255678e+01   1.1898180288454480e-01
   9.7000000000000000e+01   2.8611704273372588e-10   7.5113335318765785e-09   5.2179935274054792e+01   1.2822379145376500e-01
   1.0000000000000000e+02   3.6228231426094466e-10   4.1223072448771157e-09   5.1264350821978901e+01   1.3797841620079898e-01
   1.0300000000000000e+02   4.4508168115012280e-10   2.2623701835432653e-09   5.0331800963342381e+01   1.4827268257489670e-01
   1.0600000000000000e+02   3.1784595183290635e-10   1.2416150818807205e-09   4.9383206012267557e+01   1.5913558327067703e-01
   1.0900000000000000e+02   1.6706934972234798e-10   6.8141280448597819e-10   4.8419502117445923e+01   1.7059824610625585e-01
   1.1200000000000000e+02   6.0757782268562621e-11   3.7396727608536815e-10   4.7441640338272258e+01   1.8269409435490858e-01
   1.1500000000000000e+02   5.4508768510719842e-12   2.0523759263403780e-10   4.6450585706263944e+01   1.9545902069401713e-01
   1.1800000000000000e+02   1.4323043328294625e-11   1.1263677900148544e-10   4.5447316272691275e+01   2.0893157606957857e-01
   1.2100000000000000e+02   1.5795378967349615e-11   6.1816374968166414e-11   4.4432822143359026e+01   2.2315317492777095e-01
   1.2400000000000000e+02   1.0834758951855219e-11   3.3925545883681300e-11   4.3408104501491486e+01   2.3816831844008254e-01
   1.2700000000000000e+02   5.4953128829014319e-12   1.8618734341806076e-11   4.2374174619685483e+01   2.5402483754893918e-01
   1.3000000000000000e+02   1.8691404588886875e-12   1.0218178056126650e-11   4.1332052861906526e+01   2.7077415789098869e-01
   1.3300000000000000e+02   4.6209352506993611e-14   5.6078550168829371e-12   4.0282767676512648e+01   2.8847158892044367e-01
   1.3600000000000000e+02   5.6371945426558153e-13   3.0776560867936146e-12   3.9227354581300105e+01   3.0717663986125621e-01
   1.3900000000000000e+02   5.6908656485008998e-13   1.6890534723279463e-12   3.8166855141572277e+01   3.2695336547195242e-01
   1.4200000000000000e+02   3.7549853427095687e-13   9.2697219959859536e-13   3.7102315942240566e+01   3.4787074501938098e-01
   1.4500000000000000e+02   1.8339106231150775e-13   5.0873312947538455e-13   3.6034787554971309e+01   3.7000309833822664e-01
   1.4800000000000000e+02   5.7654590776853489e-14   2.7919866112261957e-13   3.4965323501398494e+01   3.9343054341446548e-01
   1.5100000000000000e+02   3.2805664846156321e-15   1.5322747400596629e-13   3.3894979213425025e+01   4.1823950058845949e-01
   1.5400000000000000e+02   2.2121623483823671e-14   8.4093020703769455e-14   3.2824810991638905e+01   4.4452324924531350e-01
   1.5700000000000000e+02   2.0715454376740742e-14   4.6151228276524485e-14   3.1755874962872060e+01   4.7238254376863398e-01
   1.6000000000000000e+02   1.3164681807467634e-14   2.5328331098188351e-14   3.0689226037930670e+01   5.0192629660537502e-01
   1.6300000000000000e+02   6.1745464667524986e-15   1.3900482829527939e-14   2.9625916870525582e+01   5.3327233755601156e-01
   1.6600000000000000e+02   1.7643567019663533e-15   7.6287467241701394e-15   2.8566996818430123e+01   5.6654825990406654e-01
   1.6900000000000000e+02   2.8990564206745456e-16   4.1867449710387529e-15   2.7513510907890772e+01   6.0189236577811267e-01
   1.7200000000000000e+02   8.6701452556185754e-16   2.2977343574642283e-15   2.6466498802312316e+01   6.3945472525284897e-01
   1.7500000000000000e+02   7.6001013974615972e-16   1.2610233520293978e-15   2.5426993776235676e+01   6.7939836620960770e-01
   1.7800000000000000e+02   4.6499800388587806e-16   6.9206428898002628e-16   2.4396021695620629e+01   7.2190061496915092e-01
   1.8100000000000000e+02   2.0956214263969968e-16   3.7981293471737679e-16   2.3374600005439948e+01   7.6715461127387052e-01
   1.8400000000000000e+02   5.1217305971197785e-17   2.0844575811191693e-16   2.2363736725584122e+01   8.1537102544165707e-01
   1.8700000000000000e+02   1.7067133986165376e-17   1.1439745754626145e-16   2.1364429456067374e+01   8.6678001056688392e-01
   1.9000000000000000e+02   3.6222662655076275e-17   6.2782655840960592e-17   2.0377664392516888e+01   9.2163342865004472e-01
   1.9300000000000000e+02   2.6794897232195993e-17   3.4455852070405719e-17   1.9404415352916761e+01   9.8020739665845069e-01
   1.9600000000000000e+02   1.5643836861685947e-17   1.8909772547773083e-17   1.8445642816567350e+01   1.0428052069286571e+00
   1.9900000000000000e+02   7.2758604745382832e-18   1.0377903210109239e-17   1.7502292976207997e+01   1.1097606861890850e+00
   2.0200000000000000e+02   2.7697124773251097e-18   5.6955140399654918e-18   1.6575296804239134e+01   1.1814420689553631e+00
   2.0500000000000000e+02   2.1599784441415753e-19   3.1257643786699776e-18   1.5665569133964880e+01   1.2582564742099600e+00
   2.0800000000000000e+02   1.2636395834710953e-18   1.7154558627022960e-18   1.4774007756763057e+01   1.3406550890512177e+00
   2.1100000000000000e+02   2.9708439664947036e-18   9.4146213865673530e-19   1.3901492536073434e+01   1.4291391790317431e+00
   2.1400000000000000e+02   1.6886780141432016e-18   5.1668537663678327e-19   1.3048884539078813e+01   1.5242670613256764e+00
   2.1700000000000000e+02   1.2153321563752705e-19   2.8356294689789089e-19   1.2217025186935610e+01   1.6266621918694859e+00
   2.2000000000000000e+02   1.8227183719709047e-18   1.5562264482267593e-19   1.1406735424392801e+01   1.7370225277985736e+00
   2.2300000000000000e+02   1.3173442416025684e-18   8.5407518318412229e-20   1.0618814909618534e+01   1.8561313256563694e+00
   2.2600000000000000e+02   3.3569223289810046e-19   4.6872639863058281e-20   9.8540412250340932e+00   1.9848695130085583e+00
   2.2900000000000000e+02   8.7440503807170650e-19   2.5724250171291061e-20   9.1131691099339331e+00   2.1242297070930660e+00
   2.3200000000000000e+02   4.4127197625547531e-19   1.4117767823798267e-20   8.3969297156490814e+00   2.2753318158025224e+00
   2.3500000000000000e+02   2.0073146805600245e-18   7.7479952573743736e-21   7.7060298839890384e+00   2.4394398864629490e+00
   2.3800000000000000e+02   7.9143641759222638e-19   4.2521899536483819e-21   7.0411514496743335e+00   2.6179793682909116e+00
   2.4100000000000000e+02   2.2968711628365679e-18   2.3336513254443475e-21   6.4029505674478928e+00   2.8125530566413071e+00
   2.4400000000000000e+02   3.8738569051194028e-20   1.2807350019901039e-21   5.7920570645295397e+00   3.0249524035600714e+00
   2.4700000000000000e+02   1.0047281824674281e-19   7.0288227184507410e-22   5.2090738190525681e+00   3.2571581224825037e+00
   2.5000000000000000e+02   1.0871678775413364e-18   3.8574996959278356e-22   4.6545761650958752e+00   3.5113192732395269e+00
   2.5300000000000000e+02   2.2045972192173922e-19   2.1170407193543619e-22   4.1291113248985871e+00   3.7896919778020428e+00
   2.5600000000000000e+02   7.9789026782868021e-19   1.1618565808665404e-22   3.6331978688178421e+00   4.0945056160330155e+00
   2.5900000000000000e+02   2.7749017056593374e-19   6.3764041105197658e-23   3.1673252035624286e+00   4.4277032532360918e+00
   2.6200000000000000e+02   2.0110172953764756e-18   3.4994447722910235e-23   2.7319530892074653e+00   4.7904723233302127e+00
   2.6500000000000000e+02   2.6847171474725351e-19   1.9205360109017354e-23   2.3275111854667290e+00   5.1824450205160399e+00
   2.6800000000000000e+02   3.4966196787332106e-19   1.0540125103204748e-23   1.9543986276703202e+00   5.6004292956305282e+00
   2.7100000000000000e+02   2.5577029440848680e-19   5.7845433025255086e-24   1.6129836328663834e+00   6.0366075530492651e+00
   2.7400000000000000e+02   6.2250123970136053e-19   3.1746246739157629e-24   1.3036031364352445e+00   6.4764852435536966e+00
   2.7700000000000000e+02   1.5025490615550798e-18   1.7422709612761726e-24   1.0265624595749190e+00   6.8977102024102610e+00
   2.8000000000000000e+02   8.2090000205832655e-19   9.5617857677709376e-25   7.8213500798594893e-01   7.2720283773002414e+00
   2.8300000000000000e+02   1.1154333076185688e-18   5.2476192911909377e-25   5.7056200205297436e-01   7.5724971021016856e+00
   2.8600000000000000e+02   1.4427833809045310e-18   2.8799545287970699e-25   3.9205223878931816e-01   7.7841939418974837e+00
   2.8900000000000000e+02   2.0114949416900406e-18   1.5805525568255187e-25   2.4678188577957993e-01   7.9110813997627387e+00
   2.9200000000000000e+02   6.1996311641517466e-19   8.6742563464400832e-26   1.3489430732348243e-01   7.9729277570816439e+00
   2.9500000000000000e+02   3.1730085200222536e-19   4.7605328173888013e-26   5.6499922952614662e-02   7.9952185435007106e+00
   2.9800000000000000e+02   6.7066382470415003e-19   2.6126358041904494e-26   1.1676098459677315e-02   7.9997955157039824e+00


==> regularized_Horedt_soln.txt <==
   1.0000000e-01  -3.1464926e-01
   3.0000000e-01  -5.2344037e-01
   6.0000000e-01  -6.4315016e-01
   1.0000000e+00  -5.7342833e-01
   2.0000000e+00   2.0169564e-01
   3.0000000e+00   9.5931430e-01
   6.0000000e+00   1.2903453e+00
   1.0000000e+01   6.0651821e-01
   2.0000000e+01  -4.4805519e-01
   3.0000000e+01  -8.7847214e-01
   6.0000000e+01  -1.0985772e+00
   1.0000000e+02  -7.5836993e-01
   3.0000000e+02   8.0062818e-01
   6.0000000e+02   1.1908678e+00
   1.0000000e+03   8.4282176e-01
   2.2000000e+03  -2.9791853e-01


==> vFKGLRQ_N70.txt <==
   0.0000000000000000e+00  -1.1935103195445023e+00                      Inf                     -Inf  -9.9999999999999989e-01   1.4746761890295432e+00   8.4850970248242996e-01
   5.0000000000000044e-03  -1.1935103191802534e+00   4.2749921537826019e-01   1.0895179357814413e-01  -1.0000000000001006e+00   1.4771824597631458e+00   8.4850970233404233e-01
   1.0000000000000009e-02  -1.1935103191704994e+00   4.2749921537722596e-01   1.0895179358168981e-01  -1.0000000000000007e+00   1.4797013567707002e+00   8.4850970233043999e-01
   1.5000000000000013e-02  -1.1935103191709144e+00   4.2749921537698898e-01   1.0895179358100519e-01  -1.0000000000003899e+00   1.4822330077505717e+00   8.4850970233023726e-01
   2.0000000000000018e-02  -1.1935103191882332e+00   4.2749921537350510e-01   1.0895179358275657e-01  -1.0000000000039224e+00   1.4847775425027701e+00   8.4850970233678569e-01
   2.5000000000000022e-02  -1.1935103192746379e+00   4.2749921535876123e-01   1.0895179358644384e-01  -1.0000000000248352e+00   1.4873350928418141e+00   8.4850970236756351e-01
   3.0000000000000027e-02  -1.1935103196577646e+00   4.2749921529460022e-01   1.0895179360649498e-01  -1.0000000001096965e+00   1.4899057926230781e+00   8.4850970250594226e-01
   3.5000000000000031e-02  -1.1935103208484317e+00   4.2749921509879901e-01   1.0895179366686880e-01  -1.0000000003872755e+00   1.4924897777933495e+00   8.4850970293389893e-01
   4.0000000000000036e-02  -1.1935103240298308e+00   4.2749921458370160e-01   1.0895179382725491e-01  -1.0000000011545132e+00   1.4950871864812845e+00   8.4850970407260906e-01
   4.4999999999999929e-02  -1.1935103315659772e+00   4.2749921338187929e-01   1.0895179420797681e-01  -1.0000000030247673e+00   1.4976981590668741e+00   8.4850970676131487e-01
   5.0000000000000044e-02  -1.1935103477468678e+00   4.2749921084077841e-01   1.0895179502443177e-01  -1.0000000071598985e+00   1.5003228382900256e+00   8.4850971251450835e-01
   5.4999999999999938e-02  -1.1935103798866604e+00   4.2749920587062457e-01   1.0895179664342733e-01  -1.0000000156113522e+00   1.5029613693939849e+00   8.4850972390198531e-01
   6.0000000000000053e-02  -1.1935104398051539e+00   4.2749919674741010e-01   1.0895179965825112e-01  -1.0000000318046514e+00   1.5056139002917570e+00   8.4850974505842169e-01
   6.4999999999999947e-02  -1.1935105457439767e+00   4.2749918086902455e-01   1.0895180498303353e-01  -1.0000000612048365e+00   1.5082805817713445e+00   8.4850978233534580e-01
   7.0000000000000062e-02  -1.1935107248053307e+00   4.2749915445737990e-01   1.0895181397292615e-01  -1.0000001122025801e+00   1.5109615677535206e+00   8.4850984512388739e-01
   7.4999999999999956e-02  -1.1935110159955147e+00   4.2749911220272141e-01   1.0895182857505400e-01  -1.0000001972662349e+00   1.5136570156040783e+00   8.4850994687417214e-01
   8.0000000000000071e-02  -1.1935114739371511e+00   4.2749904685126411e-01   1.0895185151218670e-01  -1.0000003344113231e+00   1.5163670865035963e+00   8.4851010632829316e-01
   8.4999999999999964e-02  -1.1935121733109249e+00   4.2749894873894356e-01   1.0895188650107668e-01  -1.0000005490433277e+00   1.5190919458841028e+00   8.4851034898129973e-01
   8.9999999999999969e-02  -1.1935132140936073e+00   4.2749880527458944e-01   1.0895193850880826e-01  -1.0000008762333712e+00   1.5218317639427574e+00   8.4851070878670198e-01
   9.4999999999999973e-02  -1.1935147276598330e+00   4.2749860037765824e-01   1.0895201405077005e-01  -1.0000013634909530e+00   1.5245867162394737e+00   8.4851123012290142e-01
   9.9999999999999978e-02  -1.1935168838076176e+00   4.2749831387908016e-01   1.0895212153293997e-01  -1.0000020741032349e+00   1.5273569843837105e+00   8.4851197003304679e-01
   1.0499999999999998e-01  -1.1935198987580111e+00   4.2749792089721178e-01   1.0895227164020767e-01  -1.0000030911153190e+00   1.5301427568167489e+00   8.4851300074596292e-01
   1.0999999999999999e-01  -1.1935240441720549e+00   4.2749739120373026e-01   1.0895247777211965e-01  -1.0000045220300242e+00   1.5329442296972522e+00   8.4851441248221460e-01
   1.1499999999999999e-01  -1.1935296572229062e+00   4.2749668859681106e-01   1.0895275652740545e-01  -1.0000065043091610e+00   1.5357616078976564e+00   8.4851631654683124e-01
   1.2000000000000000e-01  -1.1935371517542321e+00   4.2749577030177183e-01   1.0895312823840120e-01  -1.0000092117616628e+00   1.5385951061176926e+00   8.4851884870726901e-01
   1.2500000000000000e-01  -1.1935470305464242e+00   4.2749458642250326e-01   1.0895361755584816e-01  -1.0000128619069275e+00   1.5414449501201670e+00   8.4852217285101594e-01
   1.3000000000000000e-01  -1.1935598986999307e+00   4.2749307947024989e-01   1.0895425408369303e-01  -1.0000177244038317e+00   1.5443113780939777e+00   8.4852648491221161e-01
   1.3500000000000001e-01  -1.1935764781318210e+00   4.2749118399915365e-01   1.0895507306269966e-01  -1.0000241306363948e+00   1.5471946421494391e+00   8.4853201705153147e-01
   1.4000000000000001e-01  -1.1935976231679095e+00   4.2748882638025182e-01   1.0895611610095532e-01  -1.0000324845456605e+00   1.5500950099507751e+00   8.4853904206880226e-01
   1.4500000000000002e-01  -1.1936243371980437e+00   4.2748592474737823e-01   1.0895743194861142e-01  -1.0000432747937489e+00   1.5530127664898654e+00   8.4854787802317977e-01
   1.5000000000000002e-01  -1.1936577903454453e+00   4.2748238914957309e-01   1.0895907731329446e-01  -1.0000570883398130e+00   1.5559482160041223e+00   8.4855889303096033e-01
   1.5500000000000003e-01  -1.1936993380814653e+00   4.2747812194499896e-01   1.0896111771147821e-01  -1.0000746254981285e+00   1.5589016840404111e+00   8.4857251020579161e-01
   1.6000000000000003e-01  -1.1937505406944855e+00   4.2747301847068220e-01   1.0896362834976582e-01  -1.0000967165347168e+00   1.5618735196661184e+00   8.4858921270066112e-01
   1.6500000000000004e-01  -1.1938131834960457e+00   4.2746696802025663e-01   1.0896669502851572e-01  -1.0001243398397957e+00   1.5648640978277282e+00   8.4860954880541284e-01
   1.7000000000000004e-01  -1.1938892976184645e+00   4.2745985515785356e-01   1.0897041505859370e-01  -1.0001586416877197e+00   1.5678738218563539e+00   8.4863413704837021e-01
   1.7500000000000004e-01  -1.1939811812260450e+00   4.2745156139017593e-01   1.0897489818020127e-01  -1.0002009575631359e+00   1.5709031261184272e+00   8.4866367124562747e-01
   1.7999999999999994e-01  -1.1940914209255598e+00   4.2744196721015587e-01   1.0898026747064653e-01  -1.0002528349905595e+00   1.5739524788081394e+00   8.4869892543688796e-01
   1.8500000000000005e-01  -1.1942229131206124e+00   4.2743095451420182e-01   1.0898666022554010e-01  -1.0003160577534420e+00   1.5770223848766280e+00   8.4874075864223553e-01
   1.8999999999999995e-01  -1.1943788850081323e+00   4.2741840938044878e-01   1.0899422879517706e-01  -1.0003926713267421e+00   1.5801133890910923e+00   8.4879011937001436e-01
   1.9500000000000006e-01  -1.1945629148634462e+00   4.2740422517727589e-01   1.0900314135482066e-01  -1.0004850092729760e+00   1.5832260792153088e+00   8.4884804980212025e-01
   1.9999999999999996e-01  -1.1947789512032354e+00   4.2738830594932320e-01   1.0901358258426370e-01  -1.0005957202646749e+00   1.5863610893009634e+00   8.4891568957983798e-01
   2.0500000000000007e-01  -1.1950313303535995e+00   4.2737057000222789e-01   1.0902575422843880e-01  -1.0007277952958891e+00   1.5895191030770612e+00   8.4899427911086911e-01
   2.0999999999999996e-01  -1.1953247918841741e+00   4.2735095357720881e-01   1.0903987550704509e-01  -1.0008845945319682e+00   1.5927008574219401e+00   8.4908516231668585e-01
   2.1499999999999997e-01  -1.1956644912997265e+00   4.2732941447295530e-01   1.0905618333721868e-01  -1.0010698731212724e+00   1.5959071458995884e+00   8.4918978873874551e-01
   2.1999999999999997e-01  -1.1960560093099522e+00   4.2730593543535539e-01   1.0907493232932680e-01  -1.0012878051568972e+00   1.5991388223387486e+00   8.4930971492260965e-01
   2.2499999999999998e-01  -1.1965053569284960e+00   4.2728052709657555e-01   1.0909639451219508e-01  -1.0015430048338991e+00   1.6023968044298984e+00   8.4944660500060032e-01
   2.2999999999999998e-01  -1.1970189755873668e+00   4.2725323020516465e-01   1.0912085874073593e-01  -1.0018405437027220e+00   1.6056820773115967e+00   8.4960223039652771e-01
   2.3499999999999999e-01  -1.1976037313974732e+00   4.2722411685004202e-01   1.0914862973637540e-01  -1.0021859627789007e+00   1.6089956971138435e+00   8.4977846858029793e-01
   2.3999999999999999e-01  -1.1982669026457342e+00   4.2719329034606079e-01   1.0918002670927372e-01  -1.0025852781409648e+00   1.6123387944220247e+00   8.4997730080605671e-01
   2.4500000000000000e-01  -1.1990161596008952e+00   4.2716088342017261e-01   1.0921538151156891e-01  -1.0030449785430235e+00   1.6157125776206329e+00   8.5020080877493054e-01
   2.5000000000000000e-01  -1.1998595357115827e+00   4.2712705431871439e-01   1.0925503627325411e-01  -1.0035720134977333e+00   1.6191183360714816e+00   8.5045117017254057e-01
   2.5500000000000000e-01  -1.2008053893290509e+00   4.2709198045184454e-01   1.0929934047733210e-01  -1.0041737702623770e+00   1.6225574430765595e+00   8.5073065304215278e-01
   2.6000000000000001e-01  -1.2018623551817900e+00   4.2705584920463596e-01   1.0934864743909635e-01  -1.0048580381992793e+00   1.6260313585712214e+00   8.5104160896656156e-01
   2.6500000000000001e-01  -1.2030392849765874e+00   4.2701884557964465e-01   1.0940331016615423e-01  -1.0056329590949249e+00   1.6295416314891711e+00   8.5138646504557558e-01
   2.7000000000000002e-01  -1.2043451767064726e+00   4.2698113639602836e-01   1.0946367659142749e-01  -1.0065069622209992e+00   1.6330899017369789e+00   8.5176771467097190e-01
   2.7500000000000002e-01  -1.2057890925126380e+00   4.2694285085759531e-01   1.0953008419086277e-01  -1.0074886832134191e+00   1.6366779017125195e+00   8.5218790711707204e-01
   2.8000000000000003e-01  -1.2073800652738613e+00   4.2690405741705534e-01   1.0960285402072178e-01  -1.0085868662346704e+00   1.6403074572994110e+00   8.5264963598221144e-01
   2.8500000000000003e-01  -1.2091269944770937e+00   4.2686473700468019e-01   1.0968228423546789e-01  -1.0098102493673955e+00   1.6439804882679940e+00   8.5315552653421001e-01
   2.9000000000000004e-01  -1.2110385323449353e+00   4.2682475285275095e-01   1.0976864317542524e-01  -1.0111674337515228e+00   1.6476990080132552e+00   8.5370822203100316e-01
   2.9499999999999993e-01  -1.2131229616426982e+00   4.2678381732615062e-01   1.0986216214215712e-01  -1.0126667376042253e+00   1.6514651225614674e+00   8.5431036910557345e-01
   3.0000000000000004e-01  -1.2153880670368760e+00   4.2674145635556976e-01   1.0996302800718824e-01  -1.0143160369239772e+00   1.6552810287804061e+00   8.5496460232163285e-01
   3.0499999999999994e-01  -1.2178410023018813e+00   4.2669697225231334e-01   1.1007137582433701e-01  -1.0161225953432538e+00   1.6591490117332299e+00   8.5567352802288033e-01
   3.1000000000000005e-01  -1.2204881560440732e+00   4.2664940585073752e-01   1.1018728163557517e-01  -1.0180928862204037e+00   1.6630714411232494e+00   8.5643970761340660e-01
   3.1499999999999995e-01  -1.2233350189033119e+00   4.2659749906385669e-01   1.1031075567313028e-01  -1.0202324106103420e+00   1.6670507667864201e+00   8.5726564041974040e-01
   3.2000000000000006e-01  -1.2263860553774342e+00   4.2653965903836710e-01   1.1044173616502054e-01  -1.0225455151884553e+00   1.6710895131999548e+00   8.5815374629549357e-01
   3.2499999999999996e-01  -1.2296445834745604e+00   4.2647392514811122e-01   1.1058008394635370e-01  -1.0250352144908945e+00   1.6751902729892574e+00   8.5910634813739317e-01
   3.3000000000000007e-01  -1.2331126653208460e+00   4.2639794006369708e-01   1.1072557806421908e-01  -1.0277030219543937e+00   1.6793556994309953e+00   8.6012565448623080e-01
   3.3499999999999996e-01  -1.2367910116350502e+00   4.2630892607794962e-01   1.1087791254022418e-01  -1.0305487941783573e+00   1.6835884979673652e+00   8.6121374238781800e-01
   3.4000000000000008e-01  -1.2406789026339611e+00   4.2620366775371832e-01   1.1103669442277032e-01  -1.0335705925918608e+00   1.6878914167650609e+00   8.6237254068714808e-01
   3.4499999999999997e-01  -1.2447741274718842e+00   4.2607850179741891e-01   1.1120144322271699e-01  -1.0367645663009815e+00   1.6922672363715305e+00   8.6360381392376406e-01
   3.5000000000000009e-01  -1.2490729437679595e+00   4.2592931485723318e-01   1.1137159178330702e-01  -1.0401248593408274e+00   1.6967187585404386e+00   8.6490914698773191e-01
   3.5499999999999998e-01  -1.2535700581678582e+00   4.2575154971022799e-01   1.1154648859053221e-01  -1.0436435448930899e+00   1.7012487943169783e+00   8.6628993068399673e-01
   3.5999999999999999e-01  -1.2582586282549928e+00   4.2554022005037101e-01   1.1172540148595365e-01  -1.0473105882905220e+00   1.7058601514913010e+00   8.6774734833844203e-01
   3.6499999999999999e-01  -1.2631302855038984e+00   4.2528993383251379e-01   1.1190752270264591e-01  -1.0511138398526791e+00   1.7105556215442534e+00   8.6928236356208866e-01
   3.7000000000000000e-01  -1.2681751783858828e+00   4.2499492487830776e-01   1.1209197510834902e-01  -1.0550390578199518e+00   1.7153379662230899e+00   8.7089570927111715e-01
   3.7500000000000000e-01  -1.2733820342199795e+00   4.2464909221968644e-01   1.1227781950957332e-01  -1.0590699609086121e+00   1.7202099038955792e+00   8.7258787804010596e-01
   3.8000000000000000e-01  -1.2787382379302745e+00   4.2424604645282710e-01   1.1246406284727986e-01  -1.0631883093261540e+00   1.7251740958384612e+00   8.7435911384479703e-01
   3.8500000000000001e-01  -1.2842299255363676e+00   4.2377916220700002e-01   1.1264966709926331e-01  -1.0673740124848210e+00   1.7302331326202345e+00   8.7620940522916435e-01
   3.9000000000000001e-01  -1.2898420899724106e+00   4.2324163570231932e-01   1.1283355869645635e-01  -1.0716052611456606e+00   1.7353895207387373e+00   8.7813847991028282e-01
   3.9500000000000002e-01  -1.2955586967010515e+00   4.2262654627983781e-01   1.1301463825956197e-01  -1.0758586813234245e+00   1.7406456696708656e+00   8.8014580081387961e-01
   4.0000000000000002e-01  -1.3013628065553240e+00   4.2192692073610844e-01   1.1319179046791657e-01  -1.0801095069851625e+00   1.7460038794851034e+00   8.8223056351397666e-01
   4.0500000000000003e-01  -1.3072367032934284e+00   4.2113579928016270e-01   1.1336389388328579e-01  -1.0843317683793496e+00   1.7514663291577370e+00   8.8439169503214332e-01
   4.1000000000000003e-01  -1.3131620234754584e+00   4.2024630195020196e-01   1.1352983056628756e-01  -1.0884984927303978e+00   1.7570350657208795e+00   8.8662785393585386e-01
   4.1500000000000004e-01  -1.3191198864523384e+00   4.1925169437588861e-01   1.1368849534116833e-01  -1.0925819140161228e+00   1.7627119943552509e+00   8.8893743166154948e-01
   4.1999999999999993e-01  -1.3250910224806951e+00   4.1814545184497881e-01   1.1383880458464993e-01  -1.0965536886017722e+00   1.7684988695235955e+00   8.9131855497642209e-01
   4.2500000000000004e-01  -1.3310558972283644e+00   4.1692132072512172e-01   1.1397970443552505e-01  -1.1003851136221701e+00   1.7743972872221681e+00   8.9376908948368183e-01
   4.2999999999999994e-01  -1.3369948312005238e+00   4.1557337639801872e-01   1.1411017834274115e-01  -1.1040473451716573e+00   1.7804086784084245e+00   8.9628664406925473e-01
   4.3500000000000005e-01  -1.3428881128846382e+00   4.1409607697903733e-01   1.1422925389018224e-01  -1.1075116135687848e+00   1.7865343036435701e+00   8.9886857618330396e-01
   4.3999999999999995e-01  -1.3487161046736789e+00   4.1248431221659293e-01   1.1433600885568410e-01  -1.1107494331991319e+00   1.7927752489692876e+00   9.0151199784764557e-01
   4.4500000000000006e-01  -1.3544593408744223e+00   4.1073344708836163e-01   1.1442957647959848e-01  -1.1137328046960313e+00   1.7991324230194317e+00   9.0421378227985005e-01
   4.4999999999999996e-01  -1.3600986173351448e+00   4.0883935973246710e-01   1.1450914993419578e-01  -1.1164344074874839e+00   1.8056065553499931e+00   9.0697057102636169e-01
   4.5500000000000007e-01  -1.3656150724314515e+00   4.0679847346850917e-01   1.1457398599922121e-01  -1.1188277810114773e+00   1.8121981959545748e+00   9.0977878150016733e-01
   4.5999999999999996e-01  -1.3709902593281147e+00   4.0460778277358211e-01   1.1462340796093665e-01  -1.1208874931754140e+00   1.8189077159183440e+00   9.1263461482306729e-01
   4.6500000000000008e-01  -1.3762062095879737e+00   4.0226487318059756e-01   1.1465680776203102e-01  -1.1225892949038814e+00   1.8257353091509401e+00   9.1553406387832703e-01
   4.6999999999999997e-01  -1.3812454883266592e+00   3.9976793515913411e-01   1.1467364743794102e-01  -1.1239102598785937e+00   1.8326809951284153e+00   9.1847292148599502e-01
   4.7500000000000009e-01  -1.3860912412151922e+00   3.9711577212189553e-01   1.1467345988152093e-01  -1.1248289088219625e+00   1.8397446225659126e+00   9.2144678862043117e-01
   4.7999999999999998e-01  -1.3907272337131791e+00   3.9430780277224148e-01   1.1465584898278242e-01  -1.1253253179090459e+00   1.8469258739364973e+00   9.2445108259717090e-01
   4.8499999999999999e-01  -1.3951378829755607e+00   3.9134405807003114e-01   1.1462048919377171e-01  -1.1253812111096488e+00   1.8542242707471421e+00   9.2748104516409902e-01
   4.8999999999999999e-01  -1.3993082829178705e+00   3.8822517314430111e-01   1.1456712457071359e-01  -1.1249800364619420e+00   1.8616391794804903e+00   9.3053175043980330e-01
   4.9500000000000000e-01  -1.4032242229511900e+00   3.8495237452241793e-01   1.1449556734652054e-01  -1.1241070264599662e+00   1.8691698181101373e+00   9.3359811264971782e-01
   5.0000000000000000e-01  -1.4068722009108106e+00   3.8152746307675350e-01   1.1440569608679148e-01  -1.1227492428996591e+00   1.8768152630979507e+00   9.3667489361823975e-01
   5.0500000000000000e-01  -1.4102394307042676e+00   3.7795279311226460e-01   1.1429745348166860e-01  -1.1208956066709990e+00   1.8845744567840410e+00   9.3975670998217287e-01
   5.1000000000000001e-01  -1.4133138451969294e+00   3.7423124803231000e-01   1.1417084382452276e-01  -1.1185369131080174e+00   1.8924462150831864e+00   9.4283804009764605e-01
   5.1500000000000001e-01  -1.4160840948387121e+00   3.7036621302635098e-01   1.1402593022652080e-01  -1.1156658336138749e+00   1.9004292354057373e+00   9.4591323061893884e-01
   5.2000000000000002e-01  -1.4185395425153133e+00   3.6636154522267877e-01   1.1386283161381641e-01  -1.1122769043656007e+00   1.9085221047258816e+00   9.4897650273344913e-01
   5.2499999999999991e-01  -1.4206702550830952e+00   3.6222154174278703e-01   1.1368171955148293e-01  -1.1083665029733265e+00   1.9167233077257904e+00   9.5202195804221235e-01
   5.3000000000000003e-01  -1.4224669920197528e+00   3.5795090608227448e-01   1.1348281493547790e-01  -1.1039328140225626e+00   1.9250312349499732e+00   9.5504358408010015e-01
   5.3499999999999992e-01  -1.4239211915939680e+00   3.5355471322701187e-01   1.1326638459094611e-01  -1.0989757844664663e+00   1.9334441909103941e+00   9.5803525947391022e-01
   5.4000000000000004e-01  -1.4250249549276073e+00   3.4903837389346365e-01   1.1303273781211649e-01  -1.0934970698591577e+00   1.9419604020891557e+00   9.6099075874015294e-01
   5.4499999999999993e-01  -1.4257710282939966e+00   3.4440759825929324e-01   1.1278222287596609e-01  -1.0874999724320933e+00   1.9505780247917890e+00   9.6390375672742501e-01
   5.5000000000000004e-01  -1.4261527839662373e+00   3.3966835952529451e-01   1.1251522355875931e-01  -1.0809893720145072e+00   1.9592951528102909e+00   9.6676783271085120e-01
   5.5499999999999994e-01  -1.4261641999007117e+00   3.3482685762297493e-01   1.1223215568156476e-01  -1.0739716507872841e+00   1.9681098248609796e+00   9.6957647414823989e-01
   5.6000000000000005e-01  -1.4257998385132844e+00   3.2988948335425561e-01   1.1193346370792723e-01  -1.0664546128384784e+00   1.9770200317678339e+00   9.7232308010934776e-01
   5.6499999999999995e-01  -1.4250548247793022e+00   3.2486278322134854e-01   1.1161961741405786e-01  -1.0584473994592816e+00   1.9860237233673579e+00   9.7500096439103168e-01
   5.7000000000000006e-01  -1.4239248238637443e+00   3.1975342517626548e-01   1.1129110864921557e-01  -1.0499604010828656e+00   1.9951188151159285e+00   9.7760335833207246e-01
   5.7499999999999996e-01  -1.4224060184645919e+00   3.1456816549111599e-01   1.1094844820139664e-01  -1.0410051667260984e+00   2.0043031943852059e+00   9.8012341334225128e-01
   5.8000000000000007e-01  -1.4204950860309609e+00   3.0931381692258819e-01   1.1059216278105373e-01  -1.0315943117470394e+00   2.0135747264353707e+00   9.8255420316066033e-01
   5.8499999999999996e-01  -1.4181891759975187e+00   3.0399721831716048e-01   1.1022279213330979e-01  -1.0217414246801082e+00   2.0229312600597207e+00   9.8488872585853504e-01
   5.8999999999999997e-01  -1.4154858871584708e+00   2.9862520577782520e-01   1.0984088628704285e-01  -1.0114609738570166e+00   2.0323706328975382e+00   9.8711990560191953e-01
   5.9499999999999997e-01  -1.4123832452875753e+00   2.9320458548865524e-01   1.0944700294729065e-01  -1.0007682144658383e+00   2.0418906764151266e+00   9.8924059418936960e-01
   5.9999999999999998e-01  -1.4088796810954438e+00   2.8774210827054181e-01   1.0904170503564357e-01  -9.8967909664363096e-01   2.0514892205574511e+00   9.9124357237967531e-01
   6.0499999999999998e-01  -1.4049740086015581e+00   2.8224444591997494e-01   1.0862555838169007e-01  -9.7821017514082886e-01   2.0611640980751678e+00   9.9312155102421862e-01
   6.0999999999999999e-01  -1.4006654039860007e+00   2.7671816936294463e-01   1.0819912956710696e-01  -9.6637852103853517e-01   2.0709131485336130e+00   9.9486717201815011e-01
   6.1499999999999999e-01  -1.3959533849746428e+00   2.7116972863791350e-01   1.0776298392268319e-01  -9.5420163594377527e-01   2.0807342220120213e+00   9.9647300908404612e-01
   6.2000000000000000e-01  -1.3908377908016012e+00   2.6560543470538606e-01   1.0731768367739118e-01  -9.4169736903296375e-01   2.0906251825026074e+00   9.9793156840113928e-01
   6.2500000000000000e-01  -1.3853187627837527e+00   2.6003144306688653e-01   1.0686378625758616e-01  -9.2888383726090706e-01   2.1005839110200433e+00   9.9923528909260495e-01
   6.3000000000000000e-01  -1.3793967255341686e+00   2.5445373916308556e-01   1.0640184273351701e-01  -9.1577934900184643e-01   2.1106083084330023e+00   1.0003765435827487e+00
   6.3500000000000001e-01  -1.3730723688343180e+00   2.4887812550938915e-01   1.0593239640954157e-01  -9.0240233134072345e-01   2.1206962980296877e+00   1.0013476378352690e+00
   6.4000000000000001e-01  -1.3663466301785971e+00   2.4331021051740925e-01   1.0545598155378172e-01  -8.8877126118720051e-01   2.1308458278300026e+00   1.0021408114831725e+00
   6.4500000000000002e-01  -1.3592206779993952e+00   2.3775539894235731e-01   1.0497312226239340e-01  -8.7490460034216355e-01   2.1410548726569969e+00   1.0027482378602017e+00
   6.4999999999999991e-01  -1.3516958955760237e+00   2.3221888388939702e-01   1.0448433145316481e-01  -8.6082073460666952e-01   2.1513214359805786e+00   1.0031620239430814e+00
   6.5500000000000003e-01  -1.3437738656267899e+00   2.2670564030634555e-01   1.0399010998279830e-01  -8.4653791698656811e-01   2.1616435515462369e+00   1.0033742102132206e+00
   6.5999999999999992e-01  -1.3354563555798709e+00   2.2122041988566596e-01   1.0349094588194496e-01  -8.3207421501245638e-01   2.1720192848016082e+00   1.0033767704459091e+00
   6.6500000000000004e-01  -1.3267453035155723e+00   2.1576774729540152e-01   1.0298731370185794e-01  -8.1744746216411457e-01   2.1824467341334386e+00   1.0031616114345088e+00
   6.6999999999999993e-01  -1.3176428047699493e+00   2.1035191765644948e-01   1.0247967396640137e-01  -8.0267521336119874e-01   2.1929240319272445e+00   1.0027205726565107e+00
   6.7500000000000004e-01  -1.3081510991875360e+00   2.0497699518225079e-01   1.0196847272307426e-01  -7.8777470445753017e-01   2.2034493454617095e+00   1.0020454258878244e+00
   6.7999999999999994e-01  -1.2982725590090660e+00   1.9964681289651709e-01   1.0145414118669790e-01  -7.7276281565483451e-01   2.2140208776493271e+00   1.0011278747711871e+00
   6.8500000000000005e-01  -1.2880096773785235e+00   1.9436497334489569e-01   1.0093709546944847e-01  -7.5765603873305576e-01   2.2246368676345210e+00   9.9995955434405703e-01
   6.8999999999999995e-01  -1.2773650574526676e+00   1.8913485021742685e-01   1.0041773639099218e-01  -7.4247044797829798e-01   2.2352955912598471e+00   9.9853203053092987e-01
   6.9500000000000006e-01  -1.2663414020950683e+00   1.8395959080017699e-01   9.9896449362602266e-02  -7.2722167467592769e-01   2.2459953614105364e+00   9.9683679960462779e-01
   6.9999999999999996e-01  -1.2549415041360921e+00   1.7884211917645598e-01   9.9373604339279692e-02  -7.1192488502516882e-01   2.2567345282470610e+00   9.9486528762069892e-01
   7.0500000000000007e-01  -1.2431682371795689e+00   1.7378514010047735e-01   9.8849555834078381e-02  -6.9659476132259301e-01   2.2675114793349995e+00   9.9260884982868147e-01
   7.0999999999999996e-01  -1.2310245469365808e+00   1.6879114346912841e-01   9.8324642989037592e-02  -6.8124548625502479e-01   2.2783246396810082e+00   9.9005877006368648e-01
   7.1499999999999997e-01  -1.2185134430665634e+00   1.6386240932060331e-01   9.7799189697333089e-02  -6.6589073013735400e-01   2.2891724716831598e+00   9.8720626012136925e-01
   7.1999999999999997e-01  -1.2056379915057602e+00   1.5900101329197111e-01   9.7273504771500124e-02  -6.5054364092750883e-01   2.3000534750035442e+00   9.8404245911910815e-01
   7.2499999999999998e-01  -1.1924013072631758e+00   1.5420883247123460e-01   9.6747882152813672e-02  -6.3521683684907893e-01   2.3109661863704152e+00   9.8055843284591016e-01
   7.2999999999999998e-01  -1.1788065476641976e+00   1.4948755158302840e-01   9.6222601157168214e-02  -6.1992240145177990e-01   2.3219091793167630e+00   9.7674517310332809e-01
   7.3499999999999999e-01  -1.1648569060223313e+00   1.4483866945078358e-01   9.5697926753051388e-02  -6.0467188094082780e-01   2.3328810638616697e+00   9.7259359703945070e-01
   7.3999999999999999e-01  -1.1505556057197348e+00   1.4026350568187149e-01   9.5174109867464482e-02  -5.8947628360832072e-01   2.3438804861404257e+00   9.6809454647781457e-01
   7.4500000000000000e-01  -1.1359058946776475e+00   1.3576320752595095e-01   9.4651387715896595e-02  -5.7434608120271791e-01   2.3549061279889982e+00   9.6323878724292267e-01
   7.5000000000000000e-01  -1.1209110401981346e+00   1.3133875686039498e-01   9.4129984152721946e-02  -5.5929121207629851e-01   2.3659567064880349e+00   9.5801700848381255e-01
   7.5500000000000000e-01  -1.1055743241590925e+00   1.2699097726029343e-01   9.3610110038631636e-02  -5.4432108595507167e-01   2.3770309734713186e+00   9.5241982199700415e-01
   7.6000000000000001e-01  -1.0898990385448819e+00   1.2272054111404346e-01   9.3091963621965493e-02  -5.2944459018071000e-01   2.3881277150031295e+00   9.4643776154997183e-01
   7.6500000000000001e-01  -1.0738884812954816e+00   1.1852797674897037e-01   9.2575730931041642e-02  -5.1467009727972102e-01   2.3992457508286775e+00   9.4006128220612639e-01
   7.7000000000000002e-01  -1.0575459524575885e+00   1.1441367553471998e-01   9.2061586174819382e-02  -5.0000547372104009e-01   2.4103839338013837e+00   9.3328075965224178e-01
   7.7500000000000002e-01  -1.0408747506216116e+00   1.1037789893532798e-01   9.1549692149448539e-02  -4.8545808972951920e-01   2.4215411492904084e+00   9.2608648952908446e-01
   7.8000000000000003e-01  -1.0238781696291182e+00   1.0642078548389941e-01   9.1040200648477843e-02  -4.7103483002926294e-01   2.4327163145716386e+00   9.1846868676597704e-01
   7.8500000000000003e-01  -1.0065594955358066e+00   1.0254235765669996e-01   9.0533252874698766e-02  -4.5674210539741955e-01   2.4439083782050730e+00   9.1041748491989105e-01
   7.9000000000000004e-01  -9.8892200381570572e-01   9.8742528626189666e-02   9.0028979851794089e-02  -4.4258586491574459e-01   2.4551163194013386e+00   9.0192293551959746e-01
   7.9499999999999993e-01  -9.7096895679283723e-01   9.5021108875101179e-02   8.9527502834147898e-02  -4.2857160881403111e-01   2.4663391473799177e+00   8.9297500741529390e-01
   8.0000000000000004e-01  -9.5270360128716591e-01   9.1377812656078347e-02   8.9028933713349037e-02  -4.1470440180621138e-01   2.4775759007213365e+00   8.8356358613406905e-01
   8.0499999999999994e-01  -9.3412916646218502e-01   8.7812264283657557e-02   8.8533375420076527e-02  -4.0098888682657735e-01   2.4888256467153989e+00   8.7367847324149095e-01
   8.1000000000000005e-01  -9.1524886186207166e-01   8.4324004247462891e-02   8.8040922320219664e-02  -3.8742929908005480e-01   2.5000874807072311e+00   8.6330938570957827e-01
   8.1499999999999995e-01  -8.9606587562688111e-01   8.0912495137434814e-02   8.7551660604221579e-02  -3.7402948032678929e-01   2.5113605254426794e+00   8.5244595529138134e-01
   8.2000000000000006e-01  -8.7658337287477550e-01   7.7577127373691018e-02   8.7065668668772453e-02  -3.6079289332748304e-01   2.5226439304146280e+00   8.4107772790235691e-01
   8.2499999999999996e-01  -8.5680449424084171e-01   7.4317224735269374e-02   8.6583017490105219e-02  -3.4772263638186035e-01   2.5339368712115240e+00   8.2919416300867910e-01
   8.2999999999999996e-01  -8.3673235456254280e-01   7.1132049683507476e-02   8.6103770988256251e-02  -3.3482145789843021e-01   2.5452385488695977e+00   8.1678463302257365e-01
   8.3499999999999996e-01  -8.1637004170232563e-01   6.8020808477203196e-02   8.5627986381763527e-02  -3.2209177093925495e-01   2.5565481892298751e+00   8.0383842270470640e-01
   8.3999999999999997e-01  -7.9572061549841044e-01   6.4982656077951353e-02   8.5155714532370849e-02  -3.0953566768871354e-01   2.5678650423009932e+00   7.9034472857362903e-01
   8.4499999999999997e-01  -7.7478710683520879e-01   6.2016700845184923e-02   8.4687000279393923e-02  -2.9715493380026048e-01   2.5791883816285637e+00   7.7629265832230276e-01
   8.4999999999999998e-01  -7.5357251682529891e-01   5.9122009021451850e-02   8.4221882763485495e-02  -2.8495106257989294e-01   2.5905175036716490e+00   7.6167123024170102e-01
   8.5499999999999998e-01  -7.3207981609532136e-01   5.6297609009344669e-02   8.3760395739615273e-02  -2.7292526896952213e-01   2.6018517271870318e+00   7.4646937265151136e-01
   8.5999999999999999e-01  -7.1031194416856847e-01   5.3542495442293746e-02   8.3302567879141975e-02  -2.6107850329766724e-01   2.6131903926218665e+00   7.3067592333790821e-01
   8.6499999999999999e-01  -6.8827180893746009e-01   5.0855633052134586e-02   8.2848423060916720e-02  -2.4941146476890352e-01   2.6245328615155845e+00   7.1427962899832620e-01
   8.7000000000000000e-01  -6.6596228621945008e-01   4.8235960336992387e-02   8.2397980651412711e-02  -2.3792461466727055e-01   2.6358785159115099e+00   6.9726914469311119e-01
   8.7500000000000000e-01  -6.4338621939026797e-01   4.5682393033569850e-02   8.1951255773917223e-02  -2.2661818925232421e-01   2.6472267577785420e+00   6.7963303330393765e-01
   8.8000000000000000e-01  -6.2054641908875885e-01   4.3193827398383650e-02   8.1508259566871522e-02  -2.1549221232972066e-01   2.6585770084428706e+00   6.6135976499892513e-01
   8.8500000000000001e-01  -5.9744566298792900e-01   4.0769143302858427e-02   8.1068999431477648e-02  -2.0454650748116085e-01   2.6699287080297096e+00   6.4243771670443450e-01
   8.9000000000000001e-01  -5.7408669562714287e-01   3.8407207147482317e-02   8.0633479268728520e-02  -1.9378070994126206e-01   2.6812813149154477e+00   6.2285517158347958e-01
   8.9500000000000002e-01  -5.5047222830072284e-01   3.6106874600479913e-02   8.0201699706042393e-02  -1.8319427811151412e-01   2.6926343051907211e+00   6.0260031852064744e-01
   9.0000000000000002e-01  -5.2660493899846161e-01   3.3866993166683429e-02   7.9773658313707238e-02  -1.7278650470389853e-01   2.7039871721349851e+00   5.8166125161332793e-01
   9.0500000000000003e-01  -5.0248747239382452e-01   3.1686404592474231e-02   7.9349349811361075e-02  -1.6255652750892224e-01   2.7153394257023922e+00   5.6002596966908447e-01
   9.1000000000000003e-01  -4.7812243987589015e-01   2.9563947112784771e-02   7.8928766264751218e-02  -1.5250333978470759e-01   2.7266905920183544e+00   5.3768237570909616e-01
   9.1500000000000004e-01  -4.5351241962134453e-01   2.7498457546184765e-02   7.8511897273031817e-02  -1.4262580026544935e-01   2.7380402128864048e+00   5.1461827647768288e-01
   9.1999999999999993e-01  -4.2865995670311796e-01   2.5488773244056101e-02   7.8098730146874420e-02  -1.3292264278912405e-01   2.7493878453058955e+00   4.9082138195787967e-01
   9.2500000000000004e-01  -4.0356756323245202e-01   2.3533733899863820e-02   7.7689250077666708e-02  -1.2339248554589158e-01   2.7607330610016025e+00   4.6627930489283986e-01
   9.2999999999999994e-01  -3.7823771853131272e-01   2.1632183224574712e-02   7.7283440298086370e-02  -1.1403383995006061e-01   2.7720754459653913e+00   4.4097956031275798e-01
   9.3500000000000005e-01  -3.5267286933232034e-01   1.9782970494292597e-02   7.6881282234333992e-02  -1.0484511913958572e-01   2.7834146000083435e+00   4.1490956506722770e-01
   9.3999999999999995e-01  -3.2687543000356756e-01   1.7984951976049341e-02   7.6482755650325307e-02  -9.5824646107860859e-02   2.7947501363219605e+00   3.8805663736318180e-01
   9.4500000000000006e-01  -3.0084778279598001e-01   1.6236992237452383e-02   7.6087838784138398e-02  -8.6970661473377064e-02   2.8060816810496423e+00   3.6040799630847786e-01
   9.4999999999999996e-01  -2.7459227811090359e-01   1.4537965345763845e-02   7.5696508477010649e-02  -7.8281330893870085e-02   2.8174088728713866e+00   3.3195076146071911e-01
   9.5500000000000007e-01  -2.4811123478570335e-01   1.2886755962092955e-02   7.5308740295167542e-02  -6.9754752132530837e-02   2.8287313626005921e+00   3.0267195238082278e-01
   9.5999999999999996e-01  -2.2140694039535652e-01   1.1282260336384077e-02   7.4924508644775734e-02  -6.1388961784100325e-02   2.8400488127876162e+00   2.7255848819159317e-01
   9.6499999999999997e-01  -1.9448165156841704e-01   9.7233872083727323e-03   7.4543786880318916e-02  -5.3181941668640417e-02   2.8513608973305096e+00   2.4159718714188416e-01
   9.6999999999999997e-01  -1.6733759431564890e-01   8.2090586192070953e-03   7.4166547406674818e-02  -4.5131624901681551e-02   2.8626673011025074e+00   2.0977476617565655e-01
   9.7499999999999998e-01  -1.3997696436943971e-01   6.7382106390072903e-03   7.3792761775149110e-02  -3.7235901650612926e-02   2.8739677195926481e+00   1.7707784050479256e-01
   9.7999999999999998e-01  -1.1240192753268272e-01   5.3097940159144074e-03   7.3422400773750993e-02  -2.9492624586184762e-02   2.8852618585414094e+00   1.4349292318718412e-01
   9.8499999999999999e-01  -8.4614620036238569e-02   3.9227747500666941e-03   7.3055434512001263e-02  -2.1899614037506763e-02   2.8965494335953528e+00   1.0900642471060980e-01
   9.8999999999999999e-01  -5.6617148902850044e-02   2.5761345969451065e-03   7.2691832500467637e-02  -1.4454662862260013e-02   2.9078301699856546e+00   7.3604652578514312e-02
   9.9500000000000000e-01  -2.8411592317088740e-02   1.2688715068775995e-03   7.2331563725335488e-02  -7.1555410401669623e-03   2.9191038021729843e+00   3.7273810903047537e-02
   1.0000000000000000e+00   1.5413153164293588e-16  -1.3897413379735884e-13   7.1974596718227271e-02  -1.6966537682079697e-16   2.9303700735720777e+00  -5.4132504573885942e-14


==> vJ_slope_index.txt <==
   9.9987411747125332e-01   8.2665411370740782e-01   1.0031999860661855e+00
   9.9886743752322804e-01   8.2588307699234476e-01   1.0032218425377586e+00
   9.9685610494662136e-01   8.2433036732855636e-01   1.0032659642529234e+00
   9.9384417029756889e-01   8.2197445499534394e-01   1.0033331784307005e+00
   9.8983769921161779e-01   8.1878239106253103e-01   1.0034247500787536e+00
   9.8484476018834344e-01   8.1470898919230372e-01   1.0035424109290774e+00
   9.7887540834246523e-01   8.0969567679826726e-01   1.0036883977080322e+00
   9.7194166515418379e-01   8.0366895834977592e-01   1.0038654990807407e+00
   9.6405749425951948e-01   7.9653840959629008e-01   1.0040771098663770e+00
   9.5523877332940799e-01   7.8819408719942841e-01   1.0043272898423119e+00
   9.4550326209418389e-01   7.7850319061149764e-01   1.0046208223569422e+00
   9.3487056657784773e-01   7.6730574257540585e-01   1.0049632646324604e+00
   9.2336209961414206e-01   7.5440895035165700e-01   1.0053609764421694e+00
   9.1100103772395502e-01   7.3957974985410302e-01   1.0058211058942323e+00
   8.9781227444089051e-01   7.2253478614760913e-01   1.0063514990562157e+00
   8.8382237017900556e-01   7.0292668564621441e-01   1.0069604822911695e+00
   8.6905949874367039e-01   6.8032482369685932e-01   1.0076564399246328e+00
   8.5355339059327373e-01   6.5418769179933367e-01   1.0084470718238190e+00
   8.3733527296603716e-01   6.2382205587131689e-01   1.0093381612340733e+00
   8.2043780699251201e-01   5.8832064311262300e-01   1.0103316073716264e+00
   8.0289502192041007e-01   5.4646359376094300e-01   1.0114223737701418e+00
   7.8474224658422598e-01   4.9655605867968777e-01   1.0125938666321121e+00
   7.6601603825766829e-01   4.3614739067012143e-01   1.0138110847450492e+00
   7.4675410903217343e-01   3.6151687933707566e-01   1.0150106788068356e+00
   7.2699524986977337e-01   2.6666300083995642e-01   1.0160868441769773e+00
   7.0677925248326035e-01   1.4113026136553875e-01   1.0168717976559460e+00
   6.8614682920097259e-01   3.5253473298556992e-02   1.0171095562733379e+00
   6.6513953097758360e-01   3.0743743626618025e-01   1.0164220211310944e+00
   6.4379966371600861e-01   8.0083857567391070e-01   1.0142672540900397e+00
   6.2217020306894699e-01   2.0499149872367197e+00   1.0098917234695837e+00
   6.0029470789163641e-01   1.4104499151478537e+01   1.0022816881543697e+00
   5.7821723252011548e-01   4.8280887095373490e+00   9.9012426523957353e-01
   5.5598223805165392e-01   2.3808843756331406e+00   9.7179623891772160e-01
   5.3363450280601987e-01   1.6598555143040006e+00   9.4540757154522848e-01
   5.1121903214790254e-01   1.2904696302837257e+00   9.0893431441206674e-01
   4.8878096785209757e-01   1.0496884730530758e+00   8.6047670663541853e-01
   4.6636549719398018e-01   8.6922874793107741e-01   7.9866360407234394e-01
   4.4401776194834608e-01   7.2157385108397665e-01   7.2318259381978611e-01
   4.2178276747988458e-01   5.9404765408230165e-01   6.3533872015343817e-01
   3.9970529210836364e-01   4.8071220357839362e-01   5.3844453911490642e-01
   3.7782979693105301e-01   3.7927394430438666e-01   4.3777042248808173e-01
   3.5620033628399128e-01   2.8959724504476880e-01   3.3983306878597108e-01
   3.3486046902241651e-01   2.1264894546489987e-01   2.5105943441747081e-01
   3.1385317079902753e-01   1.4948521565722095e-01   1.7626940924051437e-01
   2.9322074751673960e-01   1.0037094185119977e-01   1.1766783819125548e-01
   2.7300475013022663e-01   6.4350974026824770e-02   7.4805985079727688e-02
   2.5324589096782657e-01   3.9423826331925094e-02   4.5379629031839341e-02
   2.3398396174233177e-01   2.3095731092520944e-02   2.6306151327412541e-02
   2.1525775341577402e-01   1.2937837294765608e-02   1.4578729977384075e-02
   1.9710497807959010e-01   6.9228416096527301e-03   7.7186392560522066e-03
   1.7956219300748794e-01   3.5308608645523432e-03   3.8969021570101070e-03
   1.6266472703396284e-01   1.7111875428992285e-03   1.8706355513044004e-03
   1.4644660940672627e-01   7.8485500791458662e-04   8.5041380118966448e-04
   1.3094050125632972e-01   3.3890352924703659e-04   3.6429518807024053e-04
   1.1617762982099444e-01   1.3703978446955034e-04   1.4613164024146474e-04
   1.0218772555910954e-01   5.1220941602592163e-05   5.4470852343224685e-05
   8.8998962276045090e-02   1.8205151084416116e-05   1.8688745960115938e-05
   7.6637900385857938e-02   4.2454887533294183e-06   5.8329604329943052e-06
   6.5129433422152327e-02   5.8102534609139056e-06   1.6297531642006646e-06
   5.4496737905816106e-02   1.5043804704628627e-05   3.8393532031388844e-07
   4.4761226670592069e-02   6.6083121519677768e-05   1.9287017627434011e-07
   3.5942505740480579e-02   3.3376851086241999e-04   1.0723262728884464e-06
   2.8058334845816213e-02   2.1364258102998246e-03   7.2830877655416515e-06
   2.1124591657534775e-02   1.7850949431040153e-02   1.3070884680344008e-04
   1.5155239811656562e-02   2.2315635373595288e-01   1.2226559396555370e-03
   1.0162300788382261e-02   4.6453917815087102e+00   4.6985787979365590e-03
   6.1558297024311703e-03   2.5303095901426082e+02   1.4640197873819849e-01
   3.1438950533786980e-03   5.9293316483064416e+01   6.2269910393180510e+02
   1.1325624767719589e-03   2.2945653548878781e+02   4.3970626100877201e+05
   1.2588252874673467e-04   9.0764388009816321e-01   1.5419055040462624e+16


==> vJ_slope_index_interm_a6_N150.txt <==
   9.9997258468275607e-01   3.1038324594094755e+00   1.0031978565130872e+00
   9.9975328018286580e-01   3.1032036102712288e+00   1.0032026019283595e+00
   9.9931476737728686e-01   3.1019434758887225e+00   1.0032121120418693e+00
   9.9865723861222899e-01   3.1000491791035865e+00   1.0032264255159611e+00
   9.9778098230154000e-01   3.0975140663946741e+00   1.0032456006006696e+00
   9.9668638280019817e-01   3.0943313737338221e+00   1.0032697154186103e+00
   9.9537392023572180e-01   3.0904907337335561e+00   1.0032988683867716e+00
   9.9384417029756889e-01   3.0859811409342890e+00   1.0033331786867143e+00
   9.9209780398462089e-01   3.0807882900260180e+00   1.0033727868999927e+00
   9.9013558731086093e-01   3.0748967452177909e+00   1.0034178556617563e+00
   9.8795838096937372e-01   3.0682879069075826e+00   1.0034685705064803e+00
   9.8556713995481804e-01   3.0609416073369542e+00   1.0035251406989658e+00
   9.8296291314453410e-01   3.0528345114233972e+00   1.0035878002815910e+00
   9.8014684283847153e-01   3.0439412862614939e+00   1.0036568090684566e+00
   9.7712016425813841e-01   3.0342333111391433e+00   1.0037324538749495e+00
   9.7388420500479289e-01   3.0236795099897167e+00   1.0038150496464624e+00
   9.7044038447711278e-01   3.0122452869591805e+00   1.0039049408330907e+00
   9.6679021324860082e-01   2.9998930758215856e+00   1.0040025026008244e+00
   9.6293529240499742e-01   2.9865814397170483e+00   1.0041081422849549e+00
   9.5887731284199051e-01   2.9722653691483742e+00   1.0042223005943693e+00
   9.5461805452353432e-01   2.9568954956690949e+00   1.0043454530313252e+00
   9.5015938570109681e-01   2.9404181537436873e+00   1.0044781109419449e+00
   9.4550326209418389e-01   2.9227746621645290e+00   1.0046208227196496e+00
   9.4065172603249603e-01   2.9039011508525201e+00   1.0047741744678358e+00
   9.3560690556009474e-01   2.8837278621086098e+00   1.0049387906983209e+00
   9.3037101350197182e-01   2.8621787285446909e+00   1.0051153342422205e+00
   9.2494634649343199e-01   2.8391706388374356e+00   1.0053045059975361e+00
   9.1933528397271203e-01   2.8146127346860599e+00   1.0055070435327931e+00
   9.1354028713728086e-01   2.7884055710277966e+00   1.0057237192074033e+00
   9.0756389786427705e-01   2.7604400747746851e+00   1.0059553366337710e+00
   9.0140873759555729e-01   2.7305965041793145e+00   1.0062027261599633e+00
   8.9507750618784521e-01   2.6987429748942335e+00   1.0064667379543377e+00
   8.8857298072848545e-01   2.6647340812579103e+00   1.0067482333612934e+00
   8.8189801431732118e-01   2.6284088373201113e+00   1.0070480728005684e+00
   8.7505553481522980e-01   2.5895887532737722e+00   1.0073671008290879e+00
   8.6804854355986716e-01   2.5480749453756277e+00   1.0077061262430909e+00
   8.6088011404918108e-01   2.5036453435364949e+00   1.0080658977327279e+00
   8.5355339059327373e-01   2.4560505669222250e+00   1.0084470724614853e+00
   8.4607158693520335e-01   2.4050097361720604e+00   1.0088501779000496e+00
   8.3843798484133036e-01   2.3502044383665384e+00   1.0092755636421296e+00
   8.3065593266182591e-01   2.2912722561470185e+00   1.0097233432533146e+00
   8.2272884386197531e-01   2.2277976524497749e+00   1.0101933220662520e+00
   8.1466019552491875e-01   2.1593016598383512e+00   1.0106849105822024e+00
   8.0645352682648830e-01   2.0852275850748399e+00   1.0111970183838803e+00
   7.9811243748280791e-01   2.0049240065355960e+00   1.0117279277128675e+00
   7.8964058617133936e-01   1.9176213548840904e+00   1.0122751404069814e+00
   7.8104168892606540e-01   1.8224027225212773e+00   1.0128351967560802e+00
   7.7231951750751349e-01   1.7181635044786350e+00   1.0134034585941483e+00
   7.6347789774833885e-01   1.6035587801311917e+00   1.0139738545922010e+00
   7.5452070787518566e-01   1.4769294872837384e+00   1.0145385786347698e+00
   7.4545187680757041e-01   1.3362016844440381e+00   1.0150877388493500e+00
   7.3627538243452706e-01   1.1787414310505637e+00   1.0156089469239555e+00
   7.2699524986977337e-01   1.0011466918231808e+00   1.0160868454632546e+00
   7.1761554968616381e-01   7.9893535482214406e-01   1.0165025624185358e+00
   7.0814039613020063e-01   5.6607092222389588e-01   1.0168330917507025e+00
   6.9857394531739025e-01   2.9420957351965316e-01   1.0170505901863045e+00
   6.8892039340923361e-01   2.8533088852680910e-02   1.0171215928967103e+00
   6.7918397477265002e-01   4.1970707731348922e-01   1.0170061414070224e+00
   6.6936896012264580e-01   9.0638595849252424e-01   1.0166568340085724e+00
   6.5947965464903502e-01   1.5326828801412389e+00   1.0160177997241773e+00
   6.4952039612804335e-01   2.3757074397602524e+00   1.0150236193079756e+00
   6.3949555301961469e-01   3.5836004415716021e+00   1.0135982084273487e+00
   6.2940952255126048e-01   5.4819152790247845e+00   1.0116537077332344e+00
   6.1926672878929045e-01   8.9529758042787169e+00   1.0090894174482776e+00
   6.0907162069827137e-01   1.7515816126057729e+01   1.0057908522658896e+00
   5.9882867018956298e-01   7.6281824815190177e+01   1.0016289860384615e+00
   5.8854237015979172e-01   4.2389173651567255e+01   9.9645980301288262e-01
   5.7821723252011548e-01   1.8126342507888804e+01   9.9012426430526601e-01
   5.6785778621715222e-01   1.2034550495336736e+01   9.8244885289820028e-01
   5.5746857524643334e-01   9.2234381288150278e+00   9.7324684430991715e-01
   5.4705415665925727e-01   7.5797481729669096e+00   9.6232050594588103e-01
   5.3661909856381584e-01   6.4832850015712875e+00   9.4946439156325102e-01
   5.2616797812147198e-01   5.6862717117055768e+00   9.3446994207274414e-01
   5.1570537953906403e-01   5.0703229347029950e+00   9.1713152653819052e-01
   5.0523589205812292e-01   4.5717637946155856e+00   8.9725407155575743e-01
   4.9476410794187714e-01   4.1533357758390315e+00   8.7466228141503355e-01
   4.8429462046093585e-01   3.7918241792450647e+00   8.4921141253487198e-01
   4.7383202187852808e-01   3.4720611693183403e+00   8.2079932418183121e-01
   4.6338090143618427e-01   3.1837700036242649e+00   7.8937942307031561e-01
   4.5294584334074284e-01   2.9198060942189175e+00   7.5497377658394593e-01
   4.4253142475356677e-01   2.6751173922803408e+00   7.1768552834340538e-01
   4.3214221378284784e-01   2.4461141922803717e+00   6.7770936136917215e-01
   4.2178276747988469e-01   2.2302635914123878e+00   6.3533869286014943e-01
   4.1145762984020839e-01   2.0258309900060238e+00   5.9096801319671721e-01
   4.0117132981043691e-01   1.8316970112657205e+00   5.4508903206893855e-01
   3.9092837930172875e-01   1.6472341763105529e+00   4.9827939839069657e-01
   3.8073327121070966e-01   1.4722017066885291e+00   4.5118358045314788e-01
   3.7059047744873969e-01   1.3066651115325216e+00   4.0448613806732647e-01
   3.6050444698038531e-01   1.1509072403770109e+00   3.5887897625463450e-01
   3.5047960387195670e-01   1.0053518272546136e+00   3.1502505575308726e-01
   3.4052034535096504e-01   8.7046922714619990e-01   2.7352223023583555e-01
   3.3063103987735432e-01   7.4669983338319401e-01   2.3487112366398233e-01
   3.2081602522734998e-01   6.3436579480608124e-01   1.9945085192720291e-01
   3.1107960659076639e-01   5.3361704213491135e-01   1.6750539300779566e-01
   3.0142605468260963e-01   4.4437952903826039e-01   1.3914160870537517e-01
   2.9185960386979948e-01   3.6634894786347627e-01   1.1433858681372278e-01
   2.8238445031383630e-01   2.9899399894219414e-01   9.2965575282352941e-02
   2.7300475013022663e-01   2.4159623578603584e-01   7.4805921793995367e-02
   2.6372461756547305e-01   1.9329392426809944e-01   5.9582728428988263e-02
   2.5454812319242959e-01   1.5313932230101135e-01   4.6984077329581875e-02
   2.4547929212481434e-01   1.2015064532498665e-01   3.6684624010857148e-02
   2.3652210225166120e-01   9.3357341139325034e-02   2.8363377655795441e-02
   2.2768048249248662e-01   7.1837477504074099e-02   2.1716255865353751e-02
   2.1895831107393482e-01   5.4739427652596762e-02   1.6464767782809253e-02
   2.1035941382866052e-01   4.1300422814264048e-02   1.2360428654397349e-02
   2.0188756251719203e-01   3.0848050849072828e-02   9.1867509171700279e-03
   1.9354647317351187e-01   2.2805849283254798e-02   6.7585957782306805e-03
   1.8533980447508136e-01   1.6682673715512797e-02   4.9205789180639670e-03
   1.7727115613802480e-01   1.2072461072867080e-02   3.5441381711723841e-03
   1.6934406733817398e-01   8.6380837567334723e-03   2.5246322836399715e-03
   1.6156201515866969e-01   6.1101850348590503e-03   1.7778767059235534e-03
   1.5392841306479665e-01   4.2694092984560950e-03   1.2372033841780983e-03
   1.4644660940672627e-01   2.9468873458763367e-03   8.5033095368491907e-04
   1.3911988595081892e-01   2.0066448292461736e-03   5.7693293161997783e-04
   1.3195145644013301e-01   1.3487959725945187e-03   3.8615402220354422e-04
   1.2494446518477026e-01   8.9268420589749820e-04   2.5482490342665365e-04
   1.1810198568267893e-01   5.8303143535931579e-04   1.6564795797791021e-04
   1.1142701927151455e-01   3.7370073621112443e-04   1.0600141211369873e-04
   1.0492249381215490e-01   2.3669309801122029e-04   6.6694252056742620e-05
   9.8591262404442825e-02   1.4609589783864951e-04   4.1230040554451897e-05
   9.2436102135722842e-02   8.9736894549830026e-05   2.4996737548632630e-05
   8.6459712862719029e-02   5.2731058775457029e-05   1.4851227049139659e-05
   8.0664716027288030e-02   3.1684391181063809e-05   8.6190889674320204e-06
   7.5053653506568119e-02   1.7168755283236692e-05   4.8796992794253313e-06
   6.9628986498028234e-02   1.0559347951688558e-05   2.6775963904990263e-06
   6.4393094439905207e-02   4.6739131291939628e-06   1.4156286145539099e-06
   5.9348273967503917e-02   3.6094193389679674e-06   7.0950410113734819e-07
   5.4496737905816106e-02   6.0871980811505466e-07   3.2288770013266799e-07
   4.9840614298903241e-02   1.6558340413252992e-06   1.2331845711255340e-07
   4.5381945476465735e-02   7.0218713332792504e-07   1.3992044300970008e-08
   4.1122687158009541e-02   1.3387341712967071e-06   2.9879733354221116e-08
   3.7064707595002633e-02   1.2794792745296490e-06   6.3791392834744443e-08
   3.3209786751399129e-02   1.5885524080605506e-06   6.2843113823873864e-08
   2.9559615522887273e-02   1.8172632068047534e-06   8.2289864256068768e-08
   2.6115794995207220e-02   2.1813314950991369e-06   6.6609190607636037e-08
   2.2879835741861587e-02   2.6348277615273474e-06   8.8253442775965141e-08
   1.9853157161528467e-02   3.2530737110736396e-06   6.3959195495399968e-08
   1.7037086855465844e-02   4.0986287492827955e-06   9.2559414355264380e-08
   1.4432860045182017e-02   5.2884561508870220e-06   5.9578924904712949e-08
   1.2041619030626338e-02   7.0113223944456848e-06   9.7308326729717010e-08
   9.8644126891391237e-03   9.5903269107244782e-06   5.4205409938390403e-08
   7.9021960153790594e-03   1.3611932788704095e-05   1.0272624395568641e-07
   6.1558297024311703e-03   2.0193768958676195e-05   4.7972133376816828e-08
   4.6260797642782014e-03   3.1638982097126345e-05   1.0856397048009114e-07
   3.3136171998017772e-03   5.3100178967757650e-05   4.0673087786657902e-08
   2.2190176984600019e-03   9.7427656655657557e-05   1.1497972374208132e-07
   1.3427613877709521e-03   2.0078093460718094e-04   2.8561950138339398e-08
   6.8523262271308338e-04   4.7275386674172637e-04   1.2763074197508217e-07
   2.4671981713419999e-04   7.9865253668387481e-04   2.5925991797848269e-08
   2.7415317243928428e-05   3.6013790040064686e-01   2.9807161133505777e-01


==> x_guidelines_c_compl.txt <==
   0.0000000000000000e+00  -4.4999999999999996e-01  -1.1000000000000001e+00
   1.0000000000000000e-02  -4.4249999999999989e-01  -1.0924999999999998e+00
   2.0000000000000000e-02  -4.3499999999999983e-01  -1.0850000000000000e+00
   2.9999999999999999e-02  -4.2749999999999999e-01  -1.0775000000000001e+00
   4.0000000000000001e-02  -4.1999999999999993e-01  -1.0699999999999998e+00
   5.0000000000000003e-02  -4.1249999999999987e-01  -1.0625000000000000e+00
   5.9999999999999998e-02  -4.0500000000000003e-01  -1.0550000000000002e+00
   7.0000000000000007e-02  -3.9749999999999996e-01  -1.0474999999999999e+00
   8.0000000000000002e-02  -3.8999999999999990e-01  -1.0400000000000000e+00
   8.9999999999999997e-02  -3.8249999999999984e-01  -1.0324999999999998e+00
   1.0000000000000001e-01  -3.7499999999999978e-01  -1.0249999999999999e+00
   1.1000000000000000e-01  -3.6749999999999994e-01  -1.0175000000000001e+00
   1.2000000000000000e-01  -3.5999999999999988e-01  -1.0099999999999998e+00
   1.3000000000000000e-01  -3.5250000000000004e-01  -1.0024999999999999e+00
   1.4000000000000001e-01  -3.4499999999999997e-01  -9.9500000000000000e-01
   1.4999999999999999e-01  -3.3750000000000013e-01  -9.8750000000000016e-01
   1.6000000000000000e-01  -3.3000000000000007e-01  -9.8000000000000009e-01
   1.7000000000000001e-01  -3.2250000000000001e-01  -9.7250000000000003e-01
   1.7999999999999999e-01  -3.1499999999999995e-01  -9.6499999999999997e-01
   1.9000000000000000e-01  -3.0749999999999988e-01  -9.5749999999999991e-01
   2.0000000000000001e-01  -3.0000000000000004e-01  -9.5000000000000007e-01
   2.0999999999999999e-01  -2.9249999999999998e-01  -9.4250000000000000e-01
   2.2000000000000000e-01  -2.8499999999999992e-01  -9.3499999999999994e-01
   2.3000000000000001e-01  -2.7750000000000008e-01  -9.2750000000000010e-01
   2.3999999999999999e-01  -2.7000000000000002e-01  -9.2000000000000004e-01
   2.5000000000000000e-01  -2.6249999999999996e-01  -9.1249999999999998e-01
   2.6000000000000001e-01  -2.5499999999999989e-01  -9.0499999999999992e-01
   2.7000000000000002e-01  -2.4749999999999983e-01  -8.9749999999999985e-01
   2.8000000000000003e-01  -2.3999999999999999e-01  -8.9000000000000001e-01
   2.8999999999999998e-01  -2.3249999999999993e-01  -8.8249999999999995e-01
   2.9999999999999999e-01  -2.2499999999999987e-01  -8.7499999999999989e-01
   3.1000000000000000e-01  -2.1750000000000003e-01  -8.6750000000000005e-01
   3.2000000000000001e-01  -2.0999999999999996e-01  -8.5999999999999999e-01
   3.3000000000000002e-01  -2.0249999999999990e-01  -8.5249999999999992e-01
   3.4000000000000002e-01  -1.9499999999999984e-01  -8.4499999999999986e-01
   3.5000000000000003e-01  -1.8749999999999978e-01  -8.3749999999999980e-01
   3.5999999999999999e-01  -1.7999999999999994e-01  -8.2999999999999996e-01
   3.7000000000000000e-01  -1.7249999999999988e-01  -8.2249999999999990e-01
   3.8000000000000000e-01  -1.6500000000000004e-01  -8.1500000000000006e-01
   3.9000000000000001e-01  -1.5749999999999997e-01  -8.0750000000000000e-01
   4.0000000000000002e-01  -1.5000000000000013e-01  -8.0000000000000016e-01
   4.1000000000000003e-01  -1.4249999999999985e-01  -7.9249999999999987e-01
   4.1999999999999998e-01  -1.3500000000000001e-01  -7.8500000000000003e-01
   4.2999999999999999e-01  -1.2749999999999995e-01  -7.7749999999999997e-01
   4.4000000000000000e-01  -1.1999999999999988e-01  -7.6999999999999991e-01
   4.5000000000000001e-01  -1.1250000000000004e-01  -7.6250000000000007e-01
   4.6000000000000002e-01  -1.0499999999999998e-01  -7.5500000000000000e-01
   4.7000000000000003e-01  -9.7499999999999920e-02  -7.4749999999999994e-01
   4.7999999999999998e-01  -9.0000000000000080e-02  -7.4000000000000010e-01
   4.8999999999999999e-01  -8.2500000000000018e-02  -7.3250000000000004e-01
   5.0000000000000000e-01  -7.4999999999999956e-02  -7.2499999999999998e-01
   5.1000000000000001e-01  -6.7499999999999893e-02  -7.1749999999999992e-01
   5.2000000000000002e-01  -5.9999999999999831e-02  -7.0999999999999985e-01
   5.3000000000000003e-01  -5.2499999999999991e-02  -7.0250000000000001e-01
   5.4000000000000004e-01  -4.4999999999999929e-02  -6.9499999999999995e-01
   5.5000000000000004e-01  -3.7499999999999867e-02  -6.8749999999999989e-01
   5.6000000000000005e-01  -3.0000000000000027e-02  -6.8000000000000005e-01
   5.7000000000000006e-01  -2.2499999999999964e-02  -6.7249999999999999e-01
   5.7999999999999996e-01  -1.4999999999999902e-02  -6.6499999999999992e-01
   5.8999999999999997e-01  -7.5000000000000622e-03  -6.5750000000000008e-01
   5.9999999999999998e-01   2.2204460492503131e-16  -6.4999999999999980e-01
   6.0999999999999999e-01   7.5000000000000622e-03  -6.4249999999999996e-01
   6.2000000000000000e-01   1.5000000000000124e-02  -6.3499999999999990e-01
   6.3000000000000000e-01   2.2499999999999964e-02  -6.2750000000000006e-01
   6.4000000000000001e-01   3.0000000000000027e-02  -6.2000000000000000e-01
   6.5000000000000002e-01   3.7499999999999867e-02  -6.1250000000000016e-01
   6.6000000000000003e-01   4.5000000000000151e-02  -6.0499999999999987e-01
   6.7000000000000004e-01   5.2499999999999991e-02  -5.9750000000000003e-01
   6.8000000000000005e-01   6.0000000000000164e-02  -5.8999999999999986e-01
   6.9000000000000006e-01   6.7500000000000004e-02  -5.8250000000000002e-01
   7.0000000000000007e-01   7.5000000000000178e-02  -5.7499999999999984e-01
   7.0999999999999996e-01   8.2500000000000018e-02  -5.6750000000000000e-01
   7.1999999999999997e-01   9.0000000000000080e-02  -5.5999999999999994e-01
   7.2999999999999998e-01   9.7500000000000031e-02  -5.5249999999999999e-01
   7.3999999999999999e-01   1.0499999999999998e-01  -5.4500000000000004e-01
   7.5000000000000000e-01   1.1250000000000004e-01  -5.3749999999999998e-01
   7.6000000000000001e-01   1.2000000000000011e-01  -5.2999999999999992e-01
   7.7000000000000002e-01   1.2750000000000006e-01  -5.2249999999999996e-01
   7.8000000000000003e-01   1.3500000000000001e-01  -5.1500000000000001e-01
   7.9000000000000004e-01   1.4250000000000007e-01  -5.0749999999999995e-01
   8.0000000000000004e-01   1.5000000000000013e-01  -4.9999999999999989e-01
   8.1000000000000005e-01   1.5750000000000008e-01  -4.9249999999999994e-01
   8.2000000000000006e-01   1.6500000000000004e-01  -4.8499999999999999e-01
   8.3000000000000007e-01   1.7250000000000010e-01  -4.7749999999999992e-01
   8.3999999999999997e-01   1.7999999999999994e-01  -4.7000000000000008e-01
   8.4999999999999998e-01   1.8750000000000011e-01  -4.6249999999999991e-01
   8.5999999999999999e-01   1.9499999999999995e-01  -4.5500000000000007e-01
   8.7000000000000000e-01   2.0250000000000012e-01  -4.4749999999999990e-01
   8.8000000000000000e-01   2.0999999999999996e-01  -4.4000000000000006e-01
   8.9000000000000001e-01   2.1750000000000014e-01  -4.3249999999999988e-01
   9.0000000000000002e-01   2.2499999999999998e-01  -4.2500000000000004e-01
   9.1000000000000003e-01   2.3250000000000015e-01  -4.1749999999999987e-01
   9.2000000000000004e-01   2.3999999999999999e-01  -4.1000000000000003e-01
   9.3000000000000005e-01   2.4750000000000016e-01  -4.0249999999999986e-01
   9.4000000000000006e-01   2.5500000000000000e-01  -3.9500000000000002e-01
   9.5000000000000007e-01   2.6250000000000018e-01  -3.8749999999999984e-01
   9.5999999999999996e-01   2.7000000000000002e-01  -3.8000000000000000e-01
   9.6999999999999997e-01   2.7750000000000008e-01  -3.7249999999999994e-01
   9.7999999999999998e-01   2.8500000000000003e-01  -3.6499999999999999e-01
   9.8999999999999999e-01   2.9249999999999998e-01  -3.5750000000000004e-01
   1.0000000000000000e+00   3.0000000000000004e-01  -3.4999999999999998e-01
   1.0100000000000000e+00   3.0750000000000011e-01  -3.4249999999999992e-01
   1.0200000000000000e+00   3.1500000000000006e-01  -3.3499999999999996e-01
   1.0300000000000000e+00   3.2250000000000001e-01  -3.2750000000000001e-01
   1.0400000000000000e+00   3.3000000000000007e-01  -3.1999999999999995e-01
   1.0500000000000000e+00   3.3750000000000013e-01  -3.1249999999999989e-01
   1.0600000000000001e+00   3.4500000000000008e-01  -3.0499999999999994e-01
   1.0700000000000001e+00   3.5250000000000004e-01  -2.9749999999999999e-01
   1.0800000000000001e+00   3.6000000000000010e-01  -2.8999999999999992e-01
   1.0900000000000001e+00   3.6750000000000016e-01  -2.8249999999999986e-01
   1.1000000000000001e+00   3.7500000000000011e-01  -2.7499999999999991e-01
   1.1100000000000001e+00   3.8250000000000006e-01  -2.6749999999999996e-01
   1.1200000000000001e+00   3.9000000000000012e-01  -2.5999999999999990e-01
   1.1300000000000001e+00   3.9750000000000019e-01  -2.5249999999999984e-01
   1.1400000000000001e+00   4.0500000000000014e-01  -2.4499999999999988e-01
   1.1500000000000001e+00   4.1250000000000009e-01  -2.3749999999999993e-01
   1.1599999999999999e+00   4.1999999999999993e-01  -2.3000000000000009e-01
   1.1699999999999999e+00   4.2749999999999999e-01  -2.2250000000000003e-01
   1.1799999999999999e+00   4.3500000000000005e-01  -2.1499999999999997e-01
   1.1899999999999999e+00   4.4250000000000000e-01  -2.0750000000000002e-01
   1.2000000000000000e+00   4.4999999999999996e-01  -2.0000000000000007e-01
   1.2100000000000000e+00   4.5750000000000002e-01  -1.9250000000000000e-01
   1.2200000000000000e+00   4.6500000000000008e-01  -1.8499999999999994e-01
   1.2300000000000000e+00   4.7250000000000003e-01  -1.7749999999999999e-01
   1.2400000000000000e+00   4.7999999999999998e-01  -1.7000000000000004e-01
   1.2500000000000000e+00   4.8750000000000004e-01  -1.6249999999999998e-01
   1.2600000000000000e+00   4.9500000000000011e-01  -1.5499999999999992e-01
   1.2700000000000000e+00   5.0250000000000006e-01  -1.4749999999999996e-01
   1.2800000000000000e+00   5.1000000000000001e-01  -1.4000000000000001e-01
   1.2900000000000000e+00   5.1750000000000007e-01  -1.3249999999999995e-01
   1.3000000000000000e+00   5.2500000000000013e-01  -1.2499999999999989e-01
   1.3100000000000001e+00   5.3250000000000008e-01  -1.1749999999999994e-01
   1.3200000000000001e+00   5.4000000000000004e-01  -1.0999999999999999e-01
   1.3300000000000001e+00   5.4750000000000010e-01  -1.0249999999999992e-01
   1.3400000000000001e+00   5.5500000000000016e-01  -9.4999999999999918e-02
   1.3500000000000001e+00   5.6250000000000011e-01  -8.7499999999999911e-02
   1.3600000000000001e+00   5.7000000000000006e-01  -7.9999999999999905e-02
   1.3700000000000001e+00   5.7750000000000012e-01  -7.2499999999999898e-02
   1.3800000000000001e+00   5.8500000000000019e-01  -6.4999999999999891e-02
   1.3900000000000001e+00   5.9250000000000014e-01  -5.7499999999999885e-02
   1.4000000000000001e+00   6.0000000000000009e-01  -4.9999999999999878e-02
   1.4099999999999999e+00   6.0749999999999993e-01  -4.2500000000000038e-02
   1.4199999999999999e+00   6.1499999999999999e-01  -3.5000000000000031e-02
   1.4299999999999999e+00   6.2250000000000005e-01  -2.7500000000000024e-02
   1.4399999999999999e+00   6.3000000000000000e-01  -2.0000000000000018e-02
   1.4500000000000000e+00   6.3749999999999996e-01  -1.2500000000000011e-02
   1.4600000000000000e+00   6.4500000000000002e-01  -5.0000000000000044e-03
   1.4700000000000000e+00   6.5250000000000008e-01   2.5000000000000022e-03
   1.4800000000000000e+00   6.6000000000000003e-01   1.0000000000000009e-02
   1.4900000000000000e+00   6.6749999999999998e-01   1.7500000000000016e-02
   1.5000000000000000e+00   6.7500000000000004e-01   2.5000000000000022e-02
   1.5100000000000000e+00   6.8250000000000011e-01   3.2500000000000029e-02
   1.5200000000000000e+00   6.9000000000000006e-01   4.0000000000000036e-02
   1.5300000000000000e+00   6.9750000000000001e-01   4.7500000000000042e-02
   1.5400000000000000e+00   7.0500000000000007e-01   5.5000000000000049e-02
   1.5500000000000000e+00   7.1250000000000013e-01   6.2500000000000056e-02
   1.5600000000000001e+00   7.2000000000000008e-01   7.0000000000000062e-02
   1.5700000000000001e+00   7.2750000000000004e-01   7.7500000000000069e-02
   1.5800000000000001e+00   7.3500000000000010e-01   8.5000000000000075e-02
   1.5900000000000001e+00   7.4250000000000016e-01   9.2500000000000082e-02
   1.5999999999999999e+00   7.5000000000000000e-01   9.9999999999999922e-02
   1.6099999999999999e+00   7.5749999999999995e-01   1.0749999999999993e-01
   1.6199999999999999e+00   7.6499999999999990e-01   1.1499999999999994e-01
   1.6299999999999999e+00   7.7249999999999996e-01   1.2249999999999994e-01
   1.6399999999999999e+00   7.8000000000000003e-01   1.2999999999999995e-01
   1.6499999999999999e+00   7.8749999999999998e-01   1.3749999999999996e-01
   1.6599999999999999e+00   7.9499999999999993e-01   1.4499999999999996e-01
   1.6699999999999999e+00   8.0249999999999999e-01   1.5249999999999997e-01
   1.6799999999999999e+00   8.1000000000000005e-01   1.5999999999999998e-01
   1.6899999999999999e+00   8.1750000000000000e-01   1.6749999999999998e-01
   1.7000000000000000e+00   8.2499999999999996e-01   1.7499999999999999e-01
   1.7100000000000000e+00   8.3250000000000002e-01   1.8250000000000000e-01
   1.7200000000000000e+00   8.4000000000000008e-01   1.9000000000000000e-01
   1.7300000000000000e+00   8.4750000000000003e-01   1.9750000000000001e-01
   1.7400000000000000e+00   8.5499999999999998e-01   2.0500000000000002e-01
   1.7500000000000000e+00   8.6250000000000004e-01   2.1250000000000002e-01
   1.7600000000000000e+00   8.7000000000000011e-01   2.2000000000000003e-01
   1.7700000000000000e+00   8.7750000000000006e-01   2.2750000000000004e-01
   1.7800000000000000e+00   8.8500000000000001e-01   2.3500000000000004e-01
   1.7900000000000000e+00   8.9250000000000007e-01   2.4250000000000005e-01
   1.8000000000000000e+00   9.0000000000000013e-01   2.5000000000000006e-01
   1.8100000000000001e+00   9.0750000000000008e-01   2.5750000000000006e-01
   1.8200000000000001e+00   9.1500000000000004e-01   2.6500000000000007e-01
   1.8300000000000001e+00   9.2250000000000010e-01   2.7250000000000008e-01
   1.8400000000000001e+00   9.3000000000000016e-01   2.8000000000000008e-01
   1.8499999999999999e+00   9.3750000000000000e-01   2.8749999999999992e-01
   1.8599999999999999e+00   9.4499999999999995e-01   2.9499999999999993e-01
   1.8699999999999999e+00   9.5249999999999990e-01   3.0249999999999994e-01
   1.8799999999999999e+00   9.5999999999999996e-01   3.0999999999999994e-01
   1.8899999999999999e+00   9.6750000000000003e-01   3.1749999999999995e-01
   1.8999999999999999e+00   9.7499999999999998e-01   3.2499999999999996e-01
   1.9099999999999999e+00   9.8249999999999993e-01   3.3249999999999996e-01
   1.9199999999999999e+00   9.8999999999999999e-01   3.3999999999999997e-01
   1.9299999999999999e+00   9.9750000000000005e-01   3.4749999999999998e-01
   1.9399999999999999e+00   1.0049999999999999e+00   3.5499999999999998e-01
   1.9500000000000000e+00   1.0125000000000000e+00   3.6249999999999999e-01
   1.9600000000000000e+00   1.0200000000000000e+00   3.7000000000000000e-01
   1.9700000000000000e+00   1.0275000000000001e+00   3.7750000000000000e-01
   1.9800000000000000e+00   1.0350000000000001e+00   3.8500000000000001e-01
   1.9900000000000000e+00   1.0425000000000000e+00   3.9250000000000002e-01
   2.0000000000000000e+00   1.0500000000000000e+00   4.0000000000000002e-01
   2.0099999999999998e+00   1.0574999999999999e+00   4.0749999999999986e-01
   2.0200000000000000e+00   1.0649999999999999e+00   4.1500000000000004e-01
   2.0300000000000002e+00   1.0725000000000002e+00   4.2250000000000021e-01
   2.0400000000000000e+00   1.0800000000000001e+00   4.3000000000000005e-01
   2.0499999999999998e+00   1.0874999999999999e+00   4.3749999999999989e-01
   2.0600000000000001e+00   1.0950000000000002e+00   4.4500000000000006e-01
   2.0699999999999998e+00   1.1025000000000000e+00   4.5249999999999990e-01
   2.0800000000000001e+00   1.1100000000000001e+00   4.6000000000000008e-01
   2.0899999999999999e+00   1.1174999999999999e+00   4.6749999999999992e-01
   2.1000000000000001e+00   1.1250000000000000e+00   4.7500000000000009e-01
   2.1099999999999999e+00   1.1324999999999998e+00   4.8249999999999993e-01
   2.1200000000000001e+00   1.1400000000000001e+00   4.9000000000000010e-01
   2.1299999999999999e+00   1.1475000000000000e+00   4.9749999999999994e-01
   2.1400000000000001e+00   1.1550000000000002e+00   5.0500000000000012e-01
   2.1499999999999999e+00   1.1625000000000001e+00   5.1249999999999996e-01
   2.1600000000000001e+00   1.1700000000000002e+00   5.2000000000000013e-01
   2.1699999999999999e+00   1.1775000000000000e+00   5.2749999999999997e-01
   2.1799999999999997e+00   1.1849999999999998e+00   5.3499999999999981e-01
   2.1899999999999999e+00   1.1924999999999999e+00   5.4249999999999998e-01
   2.2000000000000002e+00   1.2000000000000002e+00   5.5000000000000016e-01
   2.2100000000000000e+00   1.2075000000000000e+00   5.5750000000000000e-01
   2.2199999999999998e+00   1.2149999999999999e+00   5.6499999999999984e-01
   2.2300000000000000e+00   1.2225000000000001e+00   5.7250000000000001e-01
   2.2400000000000002e+00   1.2300000000000002e+00   5.8000000000000018e-01
   2.2500000000000000e+00   1.2375000000000000e+00   5.8750000000000002e-01
   2.2599999999999998e+00   1.2449999999999999e+00   5.9499999999999986e-01
   2.2700000000000000e+00   1.2524999999999999e+00   6.0250000000000004e-01
   2.2800000000000002e+00   1.2600000000000002e+00   6.1000000000000021e-01
   2.2900000000000000e+00   1.2675000000000001e+00   6.1750000000000005e-01
   2.2999999999999998e+00   1.2749999999999999e+00   6.2499999999999989e-01
   2.3100000000000001e+00   1.2825000000000002e+00   6.3250000000000006e-01
   2.3199999999999998e+00   1.2900000000000000e+00   6.3999999999999990e-01
   2.3300000000000001e+00   1.2975000000000001e+00   6.4750000000000008e-01
   2.3399999999999999e+00   1.3049999999999999e+00   6.5499999999999992e-01
   2.3500000000000001e+00   1.3125000000000000e+00   6.6250000000000009e-01
   2.3599999999999999e+00   1.3199999999999998e+00   6.6999999999999993e-01
   2.3700000000000001e+00   1.3275000000000001e+00   6.7750000000000010e-01
   2.3799999999999999e+00   1.3350000000000000e+00   6.8499999999999994e-01
   2.3900000000000001e+00   1.3425000000000002e+00   6.9250000000000012e-01
   2.3999999999999999e+00   1.3500000000000001e+00   6.9999999999999996e-01
   2.4100000000000001e+00   1.3575000000000002e+00   7.0750000000000013e-01
   2.4199999999999999e+00   1.3650000000000000e+00   7.1499999999999997e-01
   2.4299999999999997e+00   1.3724999999999998e+00   7.2249999999999981e-01
   2.4399999999999999e+00   1.3799999999999999e+00   7.2999999999999998e-01
   2.4500000000000002e+00   1.3875000000000002e+00   7.3750000000000016e-01
   2.4600000000000000e+00   1.3950000000000000e+00   7.4500000000000000e-01
   2.4699999999999998e+00   1.4024999999999999e+00   7.5249999999999984e-01
   2.4800000000000000e+00   1.4100000000000001e+00   7.6000000000000001e-01
   2.4900000000000002e+00   1.4175000000000002e+00   7.6750000000000018e-01
   2.5000000000000000e+00   1.4250000000000000e+00   7.7500000000000002e-01
   2.5099999999999998e+00   1.4324999999999999e+00   7.8249999999999986e-01
   2.5200000000000000e+00   1.4399999999999999e+00   7.9000000000000004e-01
   2.5299999999999998e+00   1.4474999999999998e+00   7.9749999999999988e-01
   2.5400000000000000e+00   1.4550000000000001e+00   8.0500000000000005e-01
   2.5499999999999998e+00   1.4624999999999999e+00   8.1249999999999989e-01
   2.5600000000000001e+00   1.4700000000000002e+00   8.2000000000000006e-01
   2.5699999999999998e+00   1.4775000000000000e+00   8.2749999999999990e-01
   2.5800000000000001e+00   1.4850000000000001e+00   8.3500000000000008e-01
   2.5899999999999999e+00   1.4924999999999999e+00   8.4249999999999992e-01
   2.6000000000000001e+00   1.5000000000000000e+00   8.5000000000000009e-01
   2.6099999999999999e+00   1.5074999999999998e+00   8.5749999999999993e-01
   2.6200000000000001e+00   1.5150000000000001e+00   8.6500000000000010e-01
   2.6299999999999999e+00   1.5225000000000000e+00   8.7249999999999994e-01
   2.6400000000000001e+00   1.5300000000000002e+00   8.8000000000000012e-01
   2.6499999999999999e+00   1.5375000000000001e+00   8.8749999999999996e-01
   2.6600000000000001e+00   1.5450000000000002e+00   8.9500000000000013e-01
   2.6699999999999999e+00   1.5525000000000000e+00   9.0249999999999997e-01
   2.6800000000000002e+00   1.5600000000000001e+00   9.1000000000000014e-01
   2.6899999999999999e+00   1.5674999999999999e+00   9.1749999999999998e-01
   2.7000000000000002e+00   1.5750000000000002e+00   9.2500000000000016e-01
   2.7100000000000000e+00   1.5825000000000000e+00   9.3250000000000000e-01
   2.7199999999999998e+00   1.5899999999999999e+00   9.3999999999999984e-01
   2.7300000000000000e+00   1.5975000000000001e+00   9.4750000000000001e-01
   2.7400000000000002e+00   1.6050000000000002e+00   9.5500000000000018e-01
   2.7500000000000000e+00   1.6125000000000000e+00   9.6250000000000002e-01
   2.7599999999999998e+00   1.6199999999999999e+00   9.6999999999999986e-01
   2.7700000000000000e+00   1.6274999999999999e+00   9.7750000000000004e-01
   2.7799999999999998e+00   1.6349999999999998e+00   9.8499999999999988e-01
   2.7900000000000000e+00   1.6425000000000001e+00   9.9250000000000005e-01
   2.7999999999999998e+00   1.6499999999999999e+00   9.9999999999999989e-01
   2.8100000000000001e+00   1.6575000000000002e+00   1.0075000000000001e+00
   2.8199999999999998e+00   1.6650000000000000e+00   1.0149999999999999e+00
   2.8300000000000001e+00   1.6725000000000001e+00   1.0225000000000000e+00
   2.8399999999999999e+00   1.6799999999999999e+00   1.0299999999999998e+00
   2.8500000000000001e+00   1.6875000000000000e+00   1.0375000000000001e+00
   2.8599999999999999e+00   1.6949999999999998e+00   1.0449999999999999e+00
   2.8700000000000001e+00   1.7025000000000001e+00   1.0525000000000002e+00
   2.8799999999999999e+00   1.7100000000000000e+00   1.0600000000000001e+00
   2.8900000000000001e+00   1.7175000000000002e+00   1.0675000000000001e+00
   2.8999999999999999e+00   1.7250000000000001e+00   1.0750000000000000e+00
   2.9100000000000001e+00   1.7325000000000002e+00   1.0825000000000000e+00
   2.9199999999999999e+00   1.7400000000000000e+00   1.0899999999999999e+00
   2.9300000000000002e+00   1.7475000000000001e+00   1.0975000000000001e+00
   2.9399999999999999e+00   1.7549999999999999e+00   1.1050000000000000e+00
   2.9500000000000002e+00   1.7625000000000002e+00   1.1125000000000003e+00
   2.9600000000000000e+00   1.7700000000000000e+00   1.1200000000000001e+00
   2.9700000000000002e+00   1.7775000000000003e+00   1.1275000000000002e+00
   2.9800000000000000e+00   1.7850000000000001e+00   1.1350000000000000e+00
   2.9900000000000002e+00   1.7925000000000002e+00   1.1425000000000001e+00
   3.0000000000000000e+00   1.8000000000000000e+00   1.1499999999999999e+00


==> xmin_vK_Del_c1c4_N200_trunc.txt <==
  -9.0000000000000002e-01   3.0000000000000000e-10   9.2392760109305527e-13   1.6079665465795756e-07   6.8661617365722340e-14   2.2204460492503131e-16
  -9.2000000000000004e-01   2.7000000000000000e-11   3.6304292905242619e-14   2.4115125896173595e-08   1.1070008996110933e-14   2.2204460492503131e-16
  -9.3999999999999995e-01   1.2000000000000001e-11   1.0880185641326534e-13   3.1672064970678093e-10   1.0528163325266174e-15   2.2204460492503131e-16
  -9.4999999999999996e-01   9.4999999999999995e-11   3.2840397068412130e-13   1.5084298587986211e-08   2.3701672588543518e-16   2.2204460492503131e-16
  -9.5499999999999996e-01   4.0999999999999998e-10   1.4594991881722308e-12   6.8644633977044123e-08   1.0012839469454728e-16   2.2204460492503131e-16
  -9.5999999999999996e-01   4.8000000000000002e-11   1.8718360195180139e-13   8.5529656690397360e-09   3.8213158798825369e-17   2.2204460492503131e-16
  -9.6999999999999997e-01   3.2000000000000001e-09   1.0976108910654148e-11   5.4203794841445330e-07   3.6342732616540821e-18   2.2204460492503131e-16

